Solving the swing-up and balance task for the Acrobot and Pendubot with SAC

We present a solution of the swing-up and balance task for the pendubot and acrobot for the participation in the AI Olympics competition at IJCAI 2023. Our solution is based on the Soft Actor Crtic (SAC) reinforcement learning (RL) algorithm for training a policy for the swing-up and entering the region of attraction of a linear quadratic regulator(LQR) controller for stabilizing the double pendulum at the top position. Our controller achieves competitive scores in performance and robustness for both, pendubot and acrobot, problem scenarios.

==> idea.txt <==
Title: 
Solving the swing-up and balance task for the Acrobot and Pendubot with SAC

Abstract:

I. Introduction
一段motivation: AI 在 NLP，computer vision等领域掀起了革命(少带到两句就好)，催生了诸如自动驾驶等新兴行业。我们在想，robotic atheletic intelligence是否也在brink of explosion.

一段state of the art： 讲一讲openai GYM 在从classical control的应用，关于mimic training，强调以下RL-based control现在在robotic领域广为应用。

一段 our work： 我们针对double pendulum的非线性，希望将其swing-up and stabalize并非容易的事。对于无需太在意sample-efficiency的方针环境，model-free的RL方法是最容易implement的方法。我们使用SAC算法，设计了与agent交互的reward_function，以达到agent学习达成swing-up和balance两项任务的目的。
###################################################################################################
II. Soft-Actor-Critic
先讲一段ACTOR-CRITIC结构
再讲一段soft是怎么回事，entrophy something something
soft actor critic的适用范围，为什么适用于这个setup。因为state space and action space都是 continuous的，所以其他比较著名的方法，DQN，PPO为什么不适合
###################################################################################################
III. Controller
解释Pendubot 和 Acrobot的区别，state space和action space是怎么定义的，general setup：openAI gym和Stablebaseline 3，real world dynamic model
III.1 Pendubot
第一段先讲怎么 setup reward function. Q,R value of the reward function and lqr controller
第二段讲switching controller, SAC+LQR, switching condition.
III.2 Acrobot(optional)
第一段先讲怎么setup reward function. 要不要讲碰到的问题，还有reward function的iteration？
第二段讲 SAC+LQR?
###################################################################################################
IV. Results
Pendubot swing-up 颇为顺利，switching也很顺畅，上图, 需要 leaderboard
Acrobot swing-up 很顺利，但是到达lqr的ROA会有一些问题，有的时候甚至可以self stablization

###################################################################################################
V. Conclusion
can be very short




==> reply2reviewer.txt <==
Reviewer 1 Comments: 
================== 
The authors present a controller for swing up of pendubot and acrobot which is then stabilized with an LQR controller. They use the SAC RL algorithm from Stable baselines library for the controller. They train on the custom environment and present their results. Both acrobot and pendubot are shown to be able to swing up using the given controller in simulation and stabilize at the top position. The results include the trajectories and robustness scores which are well presented and is followed by a well written conclusion.

Major Comments:

- A well written introduction. The authors use a custom environment and SAC from stable baselines library. It is not clear why a separate environment was used instead of the given RealAIGym environment. Could it be due to the time constraints and software engineering work involved or due to lack of certain features in the RealAIGym environment (such as gradients etc.)?

Answer: We built our custom environment on top of the provided RealAIGym environment, incorporating OpenAI Gym features such as step() and reset(). These features are standard for reinforcement learning implementations and can be utilized by libraries like Stable Baseline3.
===============================================================================================
- The inclusion of the RoA as a goal was a very nice touch as this combines both RL and optimal control fields to achieve good results.
===============================================================================================
- In Section II para 1, it is not clear how SAC naturally emerges as a preferred choice. This should be motivated better.

Answer: To be honest, we didn't extensively compare SAC with other deep reinforcement learning (DRL) algorithms. We opted for SAC to train the agent purely based on instinct. Therefore, it would be appropriate to remove the sentence implying that a comparison was made.
===============================================================================================
- Reward functions are well explained. The use of LQR RoA in the reward function is very interesting and increases confidence when transfering to the real system.
===============================================================================================
- The hyperparameters are well documented.
===============================================================================================
- It is  not clear if the results are from custom/other environment or realAI gym environment?

Answer: The results are from the custom environment.
===============================================================================================
Minor Comments:

- The symbols in many places are not explained. E.g. Section II

Answer: I have made some modifications to enhance the clarity of the explanations for the symbols.
===============================================================================================
- Why are different episode lenghts for Acrobot and Pendubot used during training?

Answer: During the trial and error phase, we discovered that the Acrobot requires longer episodes to successfully perform the swing-up task.
===============================================================================================
Final Remarks: Recommended for next stage and for experiments.
 
Reviewer 2 Comments: 
================== 
A very nice contribution, combining SAC-swing-up with LQR-stabilization. Good results in swing-up and robustness achieved. It is somewhat dissatisfactory that so much reward tuning was required, but hopefully this can be alleviated later on.

Comments
- learning rate of 0.01 seems quite large

Answer: We plan to make modifications to address this in the future.
===============================================================================================
- episode length of 1000 and even 500 seem quite long. Since swing-up can be achieved faster, it could help to shorten it

Answer: We'll definitely do something about it.
===============================================================================================
- it would be interesting to see the learning curve.

===============================================================================================
- for smoother controls, perhaps one could output “torque derivative” and then integrate it

- oscillations caused by switching from SAC to LQR were mentioned. Was the discrete-time LQR controller used or the continuous-time LQR controller discretized? Since the control frequency is changing, the gains might also be changing.

Answer: We use the continuous time LQR controller.
===============================================================================================
- regarding the reward function, consider trying exp(-cost) form. Having rewards in the range (0, 1) and having them all positive, may help the algorithm. Furthermore, the exponential form is good for putting more emphasis on the desired state around the stabilization up-right position.

It would be really great if less tuning of the reward function were required, and if a purely RL-based solution were presented. Consider trying reverse curriculum: first, initializing the pendulum close to the upright position, and then progressively over the training episodes initializing it further and further away from this state area.
 
Answer: These are valuable suggestions that we will consider incorporating into our future experiments.
===============================================================================================

Software Reviewer: 
=============== 
Summary
-------

The c++ part of the repository does not build because some files are empty.
Some other files are also empty (e.g. src/python/double_pendulum/utils/plotting).
Because of this many scripts are not executable.

The provided scripts for training and testing the agent are not well organized.
It is not clear what scripts have to executed in what order.

The scripts cannot be executed because either the utilities which are being
imported have been deleted or a local path is hardcoded. In some scripts local
imports have been used which makes the scripts only executable from a specific directory.

A Dockerfile is not provided.

The results could not be reproduced! Please add the deleted files in the forked
repository and provide all scripts and data which were used for obtaining the results
(training, model data, validation, and benchmarking).

Answer: The problems should be solved by now. Here are some instructions for you to reproduce the results.

step1: build image from the docker file

step2: cd ./examples/reinforcement_learning/SAC

step3: python test_sac_lqr.py

Results Validation
------------------

The controller instantiation scripts for the leader board calculations are not
provided.
=============== 


==> results/acrobot/leaderboard_entry.csv <==
Controller,Short Controller Description,Swingup Success,Swingup Time [s],Energy [J],Max. Torque [Nm],Integrated Torque [Nms],Torque Cost[N²m²],Torque Smoothness [Nm],Velocity Cost [m²/s²],Real AI Score,Username
SAC_LQR,Swing-up with an RL Policy learned with SAC.,True,2.06,29.24,5,4.57,12.32,0.954,193.78,0.722,chiniklas


==> results/acrobot/sac_lqr/leaderboard_entry.csv <==
Controller,Short Controller Description,Swingup Success,Swingup Time [s],Energy [J],Max. Torque [Nm],Integrated Torque [Nms],Torque Cost[N²m²],Torque Smoothness [Nm],Velocity Cost [m²/s²],Real AI Score,Username
SAC_LQR,Swing-up with an RL Policy learned with SAC.,True,2.06,29.24,5.0,4.57,12.32,0.954,193.78,0.722,chiniklas


==> results/acrobot/sac_lqr/model_parameters.yml <==
I1: 0.02671076499939512
I2: 0.053878129629650884
Ir: 0.0
b1: 0.0
b2: 0.0
cf1: 0.0
cf2: 0.0
g: 9.81
gr: 6.0
l1: 0.2
l2: 0.3
m1: 0.6416937799349799
m2: 0.563935954099688
r1: 0.2
r2: 0.3212669909674605
tl1: 0.0
tl2: 6.0


==> results/acrobot/sac_lqr/scores.yml <==
delay: 0.6666666666666666
measurement_noise: 0.3333333333333333
model: 0.7333333333333333
u_noise: 1.0
u_responsiveness: 1.0


==> results/acrobot/sac_lqr/sim_swingup.csv <==
time,pos_meas1,pos_meas2,vel_meas1,vel_meas2,tau_con1,tau_con2
2.000000000000000042e-03,-6.512872615464602305e-04,1.269258114821371049e-03,-6.512561300437392786e-01,1.269199071441095450e+00,0.000000000000000000e+00,4.848109245300292969e+00
4.000000000000000083e-03,-2.602297955406508191e-03,5.071495540713560381e-03,-1.299653962696893483e+00,2.532847065101714534e+00,0.000000000000000000e+00,4.829721450805664062e+00
6.000000000000000125e-03,-5.844178748603160584e-03,1.138951538657883254e-02,-1.942035596577128320e+00,3.784807664869882515e+00,0.000000000000000000e+00,4.791351318359375000e+00
8.000000000000000167e-03,-1.036576082862063382e-02,2.020164169311184504e-02,-2.579230122930187274e+00,5.026711938401239088e+00,0.000000000000000000e+00,4.763918876647949219e+00
1.000000000000000021e-02,-1.617171599204975108e-02,3.151709625341513749e-02,-3.226231289673493041e+00,6.287791736368657070e+00,0.000000000000000000e+00,4.854829311370849609e+00
1.200000000000000025e-02,-2.327191483611026207e-02,4.535525062306237920e-02,-3.873232247779192061e+00,7.548941615576197250e+00,0.000000000000000000e+00,4.882045745849609375e+00
1.400000000000000029e-02,-3.164964445209635796e-02,6.168367704073396407e-02,-4.503457108115128449e+00,8.777469112077053381e+00,0.000000000000000000e+00,4.796356678009033203e+00
1.600000000000000033e-02,-4.129540131941351888e-02,8.048399198533826016e-02,-5.140854770967629328e+00,1.002003955957299119e+01,0.000000000000000000e+00,4.905390739440917969e+00
1.800000000000000211e-02,-5.218214618694373003e-02,1.017036185322145597e-01,-5.744006448598558912e+00,1.119592333330372824e+01,0.000000000000000000e+00,4.723222732543945312e+00
2.000000000000000389e-02,-6.428655720935300133e-02,1.252971893754999400e-01,-6.357932326929582878e+00,1.239283204589383303e+01,0.000000000000000000e+00,4.902493953704833984e+00
2.200000000000000566e-02,-7.758948925874234459e-02,1.512274247050794385e-01,-6.941941365909321426e+00,1.353144061615845217e+01,0.000000000000000000e+00,4.801337718963623047e+00
2.400000000000000744e-02,-9.204807697352733464e-02,1.794107557910487594e-01,-7.512905027517218670e+00,1.464459017122707962e+01,0.000000000000000000e+00,4.857406139373779297e+00
2.600000000000000921e-02,-1.076318200297826932e-01,2.097876286369146359e-01,-8.066379231513870707e+00,1.572357659499567717e+01,0.000000000000000000e+00,4.912319660186767578e+00
2.800000000000001099e-02,-1.242949108557128701e-01,2.422685701404114766e-01,-8.591570762249315152e+00,1.674732204806237235e+01,0.000000000000000000e+00,4.916538715362548828e+00
3.000000000000001277e-02,-1.419707936508684820e-01,2.767235875114131272e-01,-9.078584995073450514e+00,1.769650308658192728e+01,0.000000000000000000e+00,4.872589111328125000e+00
3.200000000000001454e-02,-1.605653721747214435e-01,3.129689515650636578e-01,-9.509906895650054537e+00,1.853696338005548583e+01,0.000000000000000000e+00,4.708991050720214844e+00
3.400000000000001632e-02,-1.799944484399563227e-01,3.508401469995259814e-01,-9.912644996650358920e+00,1.932147498675768915e+01,0.000000000000000000e+00,4.786299705505371094e+00
3.600000000000001810e-02,-2.001903528254608822e-01,3.902047834467288756e-01,-1.027650207153403628e+01,2.002994615765733144e+01,0.000000000000000000e+00,4.795238971710205078e+00
3.800000000000001987e-02,-2.210309491262839043e-01,4.308243630000860303e-01,-1.055773881794052471e+01,2.057720568828931818e+01,0.000000000000000000e+00,4.417005062103271484e+00
4.000000000000002165e-02,-2.422514571495076874e-01,4.721827640697744410e-01,-1.065825893166535820e+01,2.077238959658400930e+01,0.000000000000000000e+00,3.078279495239257812e+00
4.200000000000002343e-02,-2.634780493289418102e-01,5.135519761518911874e-01,-1.056623830243795403e+01,2.059276005833065426e+01,0.000000000000000000e+00,1.461615562438964844e+00
4.400000000000002520e-02,-2.846661412141230363e-01,5.548451853110449861e-01,-1.061820556244374103e+01,2.069333415823798106e+01,0.000000000000000000e+00,3.026068210601806641e+00
4.600000000000002698e-02,-3.059487638832552592e-01,5.963211481525232394e-01,-1.066100550996483243e+01,2.077597682110134159e+01,0.000000000000000000e+00,3.147136688232421875e+00
4.800000000000002875e-02,-3.272900610495556584e-01,6.379099454860117646e-01,-1.067736649989418396e+01,2.080712342672054049e+01,0.000000000000000000e+00,3.069390058517456055e+00
5.000000000000003053e-02,-3.486009593638452198e-01,6.794382871174388105e-01,-1.063160640110845634e+01,2.071748612293979974e+01,0.000000000000000000e+00,2.551283359527587891e+00
5.200000000000003231e-02,-3.699090259055746732e-01,7.209597630426418657e-01,-1.067353222221966291e+01,2.079828414931427716e+01,0.000000000000000000e+00,3.710033893585205078e+00
5.400000000000003408e-02,-3.910863812302456943e-01,7.622259597643579188e-01,-1.050391887701658433e+01,2.046815784915647285e+01,0.000000000000000000e+00,1.313483715057373047e+00
5.600000000000003586e-02,-4.121549695484637010e-01,8.032797592015596955e-01,-1.056189567610199020e+01,2.058023616576452497e+01,0.000000000000000000e+00,4.208766937255859375e+00
5.800000000000003764e-02,-4.333067219917094981e-01,8.444939585459317888e-01,-1.058763685471969040e+01,2.062964707419831001e+01,0.000000000000000000e+00,3.987960815429687500e+00
6.000000000000003941e-02,-4.544902912471152634e-01,8.857687871872182983e-01,-1.059410191612313135e+01,2.064163171447467349e+01,0.000000000000000000e+00,3.892930030822753906e+00
6.200000000000004119e-02,-4.756672048815020482e-01,9.270296200363478123e-01,-1.058136853382101883e+01,2.061641426379729936e+01,0.000000000000000000e+00,3.762749433517456055e+00
6.400000000000004297e-02,-4.968033186937623746e-01,9.682103775727767259e-01,-1.055362747955160430e+01,2.056219822431358679e+01,0.000000000000000000e+00,3.656884431838989258e+00
6.600000000000004474e-02,-5.179408114232931792e-01,1.009392983192211490e+00,-1.058213612957377769e+01,2.061705400744381933e+01,0.000000000000000000e+00,4.629114151000976562e+00
6.800000000000004652e-02,-5.391106450005305195e-01,1.050637509024605842e+00,-1.058638954001327726e+01,2.062494995811357512e+01,0.000000000000000000e+00,4.392657279968261719e+00
7.000000000000004829e-02,-5.602694823751362962e-01,1.091860161016915187e+00,-1.057148808427423603e+01,2.059586868531888371e+01,0.000000000000000000e+00,4.192212104797363281e+00
7.200000000000005007e-02,-5.814014857648699408e-01,1.133030541126003099e+00,-1.055961791867094846e+01,2.057280169553796867e+01,0.000000000000000000e+00,4.336905479431152344e+00
7.400000000000005185e-02,-6.024986505779755808e-01,1.174133504791056382e+00,-1.053687419831694783e+01,2.052889828296863328e+01,0.000000000000000000e+00,4.229053497314453125e+00
7.600000000000005362e-02,-6.235626842744849130e-01,1.215172746394078684e+00,-1.052642728780796944e+01,2.050896226882825246e+01,0.000000000000000000e+00,4.528073310852050781e+00
7.800000000000005540e-02,-6.446023727315388641e-01,1.256165663589613013e+00,-1.051264846378242268e+01,2.048281236544636386e+01,0.000000000000000000e+00,4.541125297546386719e+00
8.000000000000005718e-02,-6.656072175266530833e-01,1.297092483879762614e+00,-1.049173847278414407e+01,2.044317517657540151e+01,0.000000000000000000e+00,4.464822292327880859e+00
8.200000000000005895e-02,-6.865694025422507396e-01,1.337938724339019725e+00,-1.047006481604246275e+01,2.040238652277455600e+01,0.000000000000000000e+00,4.499978542327880859e+00
8.400000000000006073e-02,-7.074871909571317508e-01,1.378701720918803941e+00,-1.044741435974085242e+01,2.036007882365301569e+01,0.000000000000000000e+00,4.522633552551269531e+00
8.600000000000006251e-02,-7.283676414909017183e-01,1.419395809316997381e+00,-1.043270216700335595e+01,2.033343184934806303e+01,0.000000000000000000e+00,4.734168052673339844e+00
8.800000000000006428e-02,-7.492173587931956202e-01,1.460034491683953828e+00,-1.041674767724278183e+01,2.030480972610182278e+01,0.000000000000000000e+00,4.746502876281738281e+00
9.000000000000006606e-02,-7.700341913289528994e-01,1.500614511563417741e+00,-1.039987567841388838e+01,2.027489069714694381e+01,0.000000000000000000e+00,4.758093357086181641e+00
9.200000000000006783e-02,-7.908171253277218593e-01,1.541134906403974769e+00,-1.038289510325088294e+01,2.024528225797032377e+01,0.000000000000000000e+00,4.781687736511230469e+00
9.400000000000006961e-02,-8.115682557080238224e-01,1.581600779085072128e+00,-1.036809333663148536e+01,2.022041718446610048e+01,0.000000000000000000e+00,4.856341361999511719e+00
9.600000000000007139e-02,-8.322885197059912699e-01,1.622015118903627817e+00,-1.035207715681296214e+01,2.019385407398296195e+01,0.000000000000000000e+00,4.843656539916992188e+00
9.800000000000007316e-02,-8.529762327081112927e-01,1.662376026179424482e+00,-1.033558023353155342e+01,2.016706923599022261e+01,0.000000000000000000e+00,4.842739105224609375e+00
1.000000000000000749e-01,-8.736319170384913013e-01,1.702685961879713439e+00,-1.032007074829241056e+01,2.014293648882408405e+01,0.000000000000000000e+00,4.875478744506835938e+00
1.020000000000000767e-01,-8.942560069699697634e-01,1.742947364804087185e+00,-1.030401736675425717e+01,2.011861077670244313e+01,0.000000000000000000e+00,4.863672733306884766e+00
1.040000000000000785e-01,-9.148475250791866520e-01,1.783160147941131202e+00,-1.028752614245471442e+01,2.009438372741462331e+01,0.000000000000000000e+00,4.849662780761718750e+00
1.060000000000000803e-01,-9.354089327843605473e-01,1.823330937207471303e+00,-1.027390715358470530e+01,2.007662945710709579e+01,0.000000000000000000e+00,4.925978183746337891e+00
1.080000000000000820e-01,-9.559424514219034830e-01,1.863466069970683980e+00,-1.025966033282917600e+01,2.005878914703598070e+01,0.000000000000000000e+00,4.901502609252929688e+00
1.100000000000000838e-01,-9.764429846108954036e-01,1.903558223717345177e+00,-1.024096678182797504e+01,2.003376030139095221e+01,0.000000000000000000e+00,4.758547782897949219e+00
1.120000000000000856e-01,-9.969113730097455273e-01,1.943611562468668064e+00,-1.022749436771280074e+01,2.001994644595446360e+01,0.000000000000000000e+00,4.899735450744628906e+00
1.140000000000000874e-01,-1.017350855532885179e+00,1.983635005292738063e+00,-1.021208343909940730e+01,2.000393083257455729e+01,0.000000000000000000e+00,4.825215816497802734e+00
1.160000000000000892e-01,-1.037758519099228671e+00,2.023626117340586283e+00,-1.019568873893319250e+01,1.998766486292155165e+01,0.000000000000000000e+00,4.775631427764892578e+00
1.180000000000000909e-01,-1.058136548922931297e+00,2.063592340859736751e+00,-1.018243783304071037e+01,1.997903893502247996e+01,0.000000000000000000e+00,4.855504035949707031e+00
1.200000000000000927e-01,-1.078488161838667025e+00,2.103543314736311842e+00,-1.016927550658410517e+01,1.997244722943305106e+01,0.000000000000000000e+00,4.839316368103027344e+00
1.220000000000000945e-01,-1.098816468187222561e+00,2.143488738075791211e+00,-1.015911899911571581e+01,1.997348678787300358e+01,0.000000000000000000e+00,4.918961524963378906e+00
1.240000000000000963e-01,-1.119121558722977028e+00,2.183432968183099288e+00,-1.014607433222809263e+01,1.997131415244984254e+01,0.000000000000000000e+00,4.804248809814453125e+00
1.260000000000000842e-01,-1.139401960813408721e+00,2.223377788551016199e+00,-1.013442350510225154e+01,1.997409005916426494e+01,0.000000000000000000e+00,4.831061363220214844e+00
1.280000000000000859e-01,-1.159658942208948496e+00,2.263330435770235738e+00,-1.012265227965439074e+01,1.997916804562849435e+01,0.000000000000000000e+00,4.807528495788574219e+00
1.300000000000000877e-01,-1.179894849781955246e+00,2.303300472835289270e+00,-1.011333783398589325e+01,1.999148270994124488e+01,0.000000000000000000e+00,4.873925209045410156e+00
1.320000000000000895e-01,-1.200113512627880796e+00,2.343300513900509863e+00,-1.010540058833353783e+01,2.000918563347896395e+01,0.000000000000000000e+00,4.905414581298828125e+00
1.340000000000000913e-01,-1.220316251464940382e+00,2.383338856707805320e+00,-1.009741236437209544e+01,2.002981009930557477e+01,0.000000000000000000e+00,4.887800693511962891e+00
1.360000000000000930e-01,-1.240501729797160557e+00,2.423419256610984451e+00,-1.008814288554123983e+01,2.005127695376260988e+01,0.000000000000000000e+00,4.826086997985839844e+00
1.380000000000000948e-01,-1.260668073691884938e+00,2.463544833241364529e+00,-1.007827958295717075e+01,2.007501456958292252e+01,0.000000000000000000e+00,4.788038730621337891e+00
1.400000000000000966e-01,-1.280815301182570920e+00,2.503722464857096597e+00,-1.006902726954031202e+01,2.010335124971954812e+01,0.000000000000000000e+00,4.793059825897216797e+00
1.420000000000000984e-01,-1.300941617682306983e+00,2.543955986756591514e+00,-1.005737970037650797e+01,2.013094366552041592e+01,0.000000000000000000e+00,4.687144756317138672e+00
1.440000000000001001e-01,-1.321044490431233287e+00,2.584248098041018515e+00,-1.004559343742694999e+01,2.016196473397907241e+01,0.000000000000000000e+00,4.661110877990722656e+00
1.460000000000001019e-01,-1.341129688311217816e+00,2.624616541372379874e+00,-1.003971016388111615e+01,2.020726918767049085e+01,0.000000000000000000e+00,4.856501579284667969e+00
1.480000000000001037e-01,-1.361204062021783123e+00,2.665080862991638266e+00,-1.003479241161587865e+01,2.025786835755657833e+01,0.000000000000000000e+00,4.866361618041992188e+00
1.500000000000001055e-01,-1.381265872457692945e+00,2.705644984575197309e+00,-1.002718372488319609e+01,2.030711336264370814e+01,0.000000000000000000e+00,4.733130931854248047e+00
1.520000000000001072e-01,-1.401317654486660125e+00,2.746320128618591649e+00,-1.002480022258014891e+01,2.036890256640283781e+01,0.000000000000000000e+00,4.887748718261718750e+00
1.540000000000001090e-01,-1.421365185805082199e+00,2.787122738705283709e+00,-1.002298672059835916e+01,2.043461563440205353e+01,0.000000000000000000e+00,4.857778072357177734e+00
1.560000000000001108e-01,-1.441411533061534467e+00,2.828063680286886594e+00,-1.002367982130688695e+01,2.050726699355679372e+01,0.000000000000000000e+00,4.887459278106689453e+00
1.580000000000001126e-01,-1.461459223287978615e+00,2.869151941842468467e+00,-1.002440740328311541e+01,2.058198014995892322e+01,0.000000000000000000e+00,4.807789325714111328e+00
1.600000000000001144e-01,-1.481511577590899797e+00,2.910396775580039730e+00,-1.002843089469969406e+01,2.066387799398677316e+01,0.000000000000000000e+00,4.832702636718750000e+00
1.620000000000001161e-01,-1.501575134876953710e+00,2.951811743884886763e+00,-1.003570835759779989e+01,2.075215868867863023e+01,0.000000000000000000e+00,4.835003852844238281e+00
1.640000000000001179e-01,-1.521656875580426949e+00,2.993409649468648848e+00,-1.004672101907851278e+01,2.084686298489064527e+01,0.000000000000000000e+00,4.832228660583496094e+00
1.660000000000001197e-01,-1.541766107724985790e+00,3.035205696316115365e+00,-1.006331234735135460e+01,2.095034993182034100e+01,0.000000000000000000e+00,4.874429702758789062e+00
1.680000000000001215e-01,-1.561914071186333741e+00,3.077216710814205669e+00,-1.008556817819174256e+01,2.106188611883570516e+01,0.000000000000000000e+00,4.893817901611328125e+00
1.700000000000001232e-01,-1.582111740295512270e+00,3.119457305813728265e+00,-1.011313325916362871e+01,2.117999081834664565e+01,0.000000000000000000e+00,4.873284816741943359e+00
1.720000000000001250e-01,-1.602370318353548040e+00,3.161940815894088264e+00,-1.014658768529633726e+01,2.130486519519408262e+01,0.000000000000000000e+00,4.848978519439697266e+00
1.740000000000001268e-01,-1.622703108814104844e+00,3.204682696064064196e+00,-1.018744807661076379e+01,2.143842916963171064e+01,0.000000000000000000e+00,4.857984066009521484e+00
1.760000000000001286e-01,-1.643126738927773722e+00,3.247702871695921534e+00,-1.023751915314550409e+01,2.158323531275966189e+01,0.000000000000000000e+00,4.913399219512939453e+00
1.780000000000001303e-01,-1.663658220606217375e+00,3.291020916868542034e+00,-1.029537826063919681e+01,2.173637765306595782e+01,0.000000000000000000e+00,4.895274639129638672e+00
1.800000000000001321e-01,-1.684313600680056089e+00,3.334654034068259332e+00,-1.036148204689271957e+01,2.189839167418419663e+01,0.000000000000000000e+00,4.878191947937011719e+00
1.820000000000001339e-01,-1.705111393388648811e+00,3.378623399530563454e+00,-1.043784263324595152e+01,2.207272037158219291e+01,0.000000000000000000e+00,4.924261569976806641e+00
1.840000000000001357e-01,-1.726066435097240115e+00,3.422943762817273861e+00,-1.051876612544289813e+01,2.224947572505901050e+01,0.000000000000000000e+00,4.744636535644531250e+00
1.860000000000001374e-01,-1.747195693122910454e+00,3.467633960659146197e+00,-1.061208927556824477e+01,2.244266935220000292e+01,0.000000000000000000e+00,4.854465484619140625e+00
1.880000000000001392e-01,-1.768520898519313267e+00,3.512721876138609201e+00,-1.071473474564493955e+01,2.264730888976146517e+01,0.000000000000000000e+00,4.842084884643554688e+00
1.900000000000001410e-01,-1.790061929798194340e+00,3.558233091473447018e+00,-1.082793459866733699e+01,2.286610050946374173e+01,0.000000000000000000e+00,4.871603965759277344e+00
1.920000000000001428e-01,-1.811728179138136996e+00,3.603997493654781614e+00,-1.083977061942660747e+01,2.290006671600604449e+01,0.000000000000000000e+00,7.191157341003417969e-01
1.940000000000001446e-01,-1.833358482765302444e+00,3.649718355985590357e+00,-1.079180478397317877e+01,2.282220964757657100e+01,0.000000000000000000e+00,-1.821746826171875000e+00
1.960000000000001463e-01,-1.854954591405890696e+00,3.695389407028677020e+00,-1.080562793176290803e+01,2.285056439214925206e+01,0.000000000000000000e+00,1.865977048873901367e-01
1.980000000000001481e-01,-1.876492861327063943e+00,3.740959195137702586e+00,-1.073366981022042488e+01,2.272034906491572670e+01,0.000000000000000000e+00,-3.245846033096313477e+00
2.000000000000001499e-01,-1.897993107872453011e+00,3.786456156041302812e+00,-1.076781501557682574e+01,2.277840820788204468e+01,0.000000000000000000e+00,4.013800621032714844e-01
2.020000000000001517e-01,-1.919505207880763287e+00,3.831964067860925471e+00,-1.074528229723607353e+01,2.273084817474396147e+01,0.000000000000000000e+00,-1.908605098724365234e+00
2.040000000000001534e-01,-1.940959238768144024e+00,3.877350453225973492e+00,-1.070961795725397359e+01,2.265671019380080864e+01,0.000000000000000000e+00,-2.585277080535888672e+00
2.060000000000001552e-01,-1.962480338197057694e+00,3.922839844355066496e+00,-1.081282972166279066e+01,2.283503002971458429e+01,0.000000000000000000e+00,2.146500349044799805e+00
2.080000000000001570e-01,-1.984045189032927814e+00,3.968386024099660236e+00,-1.075264735640949176e+01,2.271197967925495576e+01,0.000000000000000000e+00,-3.847768783569335938e+00
2.100000000000001588e-01,-2.005529269870120590e+00,4.013757377023210005e+00,-1.073215848907800307e+01,2.266050746101605284e+01,0.000000000000000000e+00,-2.600713014602661133e+00
2.120000000000001605e-01,-2.027051180270579955e+00,4.059170605004602805e+00,-1.079081592448490312e+01,2.275464240247093528e+01,0.000000000000000000e+00,-5.212277173995971680e-02
2.140000000000001623e-01,-2.048589419864472294e+00,4.104584252417466494e+00,-1.074791473713738021e+01,2.265977344036220131e+01,0.000000000000000000e+00,-3.670372486114501953e+00
2.160000000000001641e-01,-2.070114499822221621e+00,4.149942746341302779e+00,-1.077800948969919936e+01,2.270027537964065090e+01,0.000000000000000000e+00,-1.355323195457458496e+00
2.180000000000001659e-01,-2.091673475003656968e+00,4.195333040888723275e+00,-1.078161674126680403e+01,2.269121402675216359e+01,0.000000000000000000e+00,-2.377935886383056641e+00
2.200000000000001676e-01,-2.113219135749034638e+00,4.240666656456987482e+00,-1.076451791949630454e+01,2.264327025734547050e+01,0.000000000000000000e+00,-3.159397125244140625e+00
2.220000000000001694e-01,-2.134751513482067153e+00,4.285943603464199114e+00,-1.076842676452609382e+01,2.263476442479085193e+01,0.000000000000000000e+00,-2.589444160461425781e+00
2.240000000000001712e-01,-2.156227292527562067e+00,4.331082388939478278e+00,-1.070741236272048269e+01,2.250411501009757131e+01,0.000000000000000000e+00,-4.677153587341308594e+00
2.260000000000001730e-01,-2.177581100117736312e+00,4.375959906821825562e+00,-1.064638813824951491e+01,2.237338870729072227e+01,0.000000000000000000e+00,-4.682322025299072266e+00
2.280000000000001747e-01,-2.198823606824301002e+00,4.420596328834722755e+00,-1.059613043498311491e+01,2.226307816137660112e+01,0.000000000000000000e+00,-4.360106945037841797e+00
2.300000000000001765e-01,-2.219953058582964545e+00,4.464988522058621179e+00,-1.053317095054951835e+01,2.212885537035517203e+01,0.000000000000000000e+00,-4.720162868499755859e+00
2.320000000000001783e-01,-2.240953098585304115e+00,4.509105811712885270e+00,-1.046662616856846206e+01,2.198800636614281245e+01,0.000000000000000000e+00,-4.789057731628417969e+00
2.340000000000001801e-01,-2.261820656222832682e+00,4.552942777304360256e+00,-1.040063119931021518e+01,2.184843009175525808e+01,0.000000000000000000e+00,-4.728209018707275391e+00
2.360000000000001819e-01,-2.282547788514595943e+00,4.596484786690885116e+00,-1.032606350455165511e+01,2.169278985170745244e+01,0.000000000000000000e+00,-4.901514530181884766e+00
2.380000000000001836e-01,-2.303119294687478558e+00,4.639703410391942562e+00,-1.024488259567154635e+01,2.152481202150137918e+01,0.000000000000000000e+00,-4.997668743133544922e+00
2.400000000000001854e-01,-2.323525873861545410e+00,4.682581471278493446e+00,-1.016104973808427125e+01,2.135206337810539523e+01,0.000000000000000000e+00,-4.972695350646972656e+00
2.420000000000001872e-01,-2.343759727731209441e+00,4.725104668604390490e+00,-1.007204660186107326e+01,2.116973686830699819e+01,0.000000000000000000e+00,-4.996819972991943359e+00
2.440000000000001890e-01,-2.363810684544193741e+00,4.767254168123698399e+00,-9.978043360199674083e+00,2.097815573839313075e+01,0.000000000000000000e+00,-4.999989509582519531e+00
2.460000000000001907e-01,-2.383668308250612711e+00,4.809010621396372365e+00,-9.878599924200999638e+00,2.077647171557760331e+01,0.000000000000000000e+00,-4.997646331787109375e+00
2.480000000000001925e-01,-2.403320823570155973e+00,4.850352097769305537e+00,-9.772812678438263845e+00,2.056294228117616996e+01,0.000000000000000000e+00,-4.999888420104980469e+00
2.500000000000001665e-01,-2.422754892817969630e+00,4.891253646303794334e+00,-9.660025673837068894e+00,2.033629532518228444e+01,0.000000000000000000e+00,-4.999929428100585938e+00
2.520000000000001683e-01,-2.441955841984197129e+00,4.931687721384917289e+00,-9.539558832921036569e+00,2.009520896015836300e+01,0.000000000000000000e+00,-4.997675418853759766e+00
2.540000000000001701e-01,-2.460907276499235241e+00,4.971623436776448912e+00,-9.410368520294696282e+00,1.983765840794131918e+01,0.000000000000000000e+00,-4.999996185302734375e+00
2.560000000000001719e-01,-2.479590995073098547e+00,5.011026393751236263e+00,-9.271695646306955751e+00,1.956216379888590851e+01,0.000000000000000000e+00,-4.999996185302734375e+00
2.580000000000001736e-01,-2.497987140629800429e+00,5.049858966718696607e+00,-9.122643229424204137e+00,1.926697764980984218e+01,0.000000000000000000e+00,-4.999954223632812500e+00
2.600000000000001754e-01,-2.516074027344455732e+00,5.088079966328607817e+00,-8.962280605976960857e+00,1.895028588846928130e+01,0.000000000000000000e+00,-4.999999523162841797e+00
2.620000000000001772e-01,-2.533828094446457069e+00,5.125644547584605526e+00,-8.789665117284267026e+00,1.861025015023567164e+01,0.000000000000000000e+00,-4.999999523162841797e+00
2.640000000000001790e-01,-2.551223883264408077e+00,5.162504163718402594e+00,-8.603843441708111328e+00,1.824501081182755868e+01,0.000000000000000000e+00,-5.000000000000000000e+00
2.660000000000001807e-01,-2.568234183312498420e+00,5.198606847851275248e+00,-8.404021118685053082e+00,1.785301526587609899e+01,0.000000000000000000e+00,-4.997422218322753906e+00
2.680000000000001825e-01,-2.584829816747555853e+00,5.233896796118849615e+00,-8.189023610704383671e+00,1.743197601325499946e+01,0.000000000000000000e+00,-4.999067783355712891e+00
2.700000000000001843e-01,-2.600979569662287716e+00,5.268314235621224029e+00,-7.957995696354865700e+00,1.698022381003756465e+01,0.000000000000000000e+00,-4.999998569488525391e+00
2.720000000000001861e-01,-2.616650591249567448e+00,5.301796198457857656e+00,-7.710159346281753479e+00,1.649624004134939170e+01,0.000000000000000000e+00,-5.000000000000000000e+00
2.740000000000001878e-01,-2.631808495163548756e+00,5.334276720706620623e+00,-7.444760118512850688e+00,1.597855331752379371e+01,0.000000000000000000e+00,-5.000000000000000000e+00
2.760000000000001896e-01,-2.646417483825199479e+00,5.365687086672988215e+00,-7.161145004541590531e+00,1.542589066098485873e+01,0.000000000000000000e+00,-5.000000000000000000e+00
2.780000000000001914e-01,-2.660440574051188722e+00,5.395956270273165600e+00,-6.858785134399998817e+00,1.483722195485654005e+01,0.000000000000000000e+00,-5.000000000000000000e+00
2.800000000000001932e-01,-2.673839867309863561e+00,5.425011463793004474e+00,-6.537297518609489266e+00,1.421180251940656269e+01,0.000000000000000000e+00,-5.000000000000000000e+00
2.820000000000001950e-01,-2.686576861662528959e+00,5.452778688299114940e+00,-6.196464801912493492e+00,1.354921181838511401e+01,0.000000000000000000e+00,-5.000000000000000000e+00
2.840000000000001967e-01,-2.698612800277879753e+00,5.479183475749490384e+00,-5.836251898596592547e+00,1.284938609361297424e+01,0.000000000000000000e+00,-5.000000000000000000e+00
2.860000000000001985e-01,-2.709909049216364441e+00,5.504151608583157440e+00,-5.456818466994214134e+00,1.211264289766914004e+01,0.000000000000000000e+00,-5.000000000000000000e+00
2.880000000000002003e-01,-2.720427495277873753e+00,5.527609898862379190e+00,-5.058526380636159558e+00,1.133969588488444380e+01,0.000000000000000000e+00,-5.000000000000000000e+00
2.900000000000002021e-01,-2.730130953309130692e+00,5.549486986323703519e+00,-4.641941657193741300e+00,1.053165881363083578e+01,0.000000000000000000e+00,-5.000000000000000000e+00
2.920000000000002038e-01,-2.738983571661068428e+00,5.569714133325367911e+00,-4.207830687837967432e+00,9.690038457369757552e+00,0.000000000000000000e+00,-5.000000000000000000e+00
2.940000000000002056e-01,-2.746951224587561136e+00,5.588225994884723491e+00,-3.757151027389232567e+00,8.816716936777206470e+00,0.000000000000000000e+00,-5.000000000000000000e+00
2.960000000000002074e-01,-2.754001881307076793e+00,5.604961343822204789e+00,-3.291037407968788298e+00,7.913924769548726701e+00,0.000000000000000000e+00,-5.000000000000000000e+00
2.980000000000002092e-01,-2.760105943123432937e+00,5.619863734301695501e+00,-2.810783972473900771e+00,6.984206584062882861e+00,0.000000000000000000e+00,-5.000000000000000000e+00
3.000000000000002109e-01,-2.765236542235885775e+00,5.632882091418595749e+00,-2.317823943560192834e+00,6.030381869098660808e+00,0.000000000000000000e+00,-5.000000000000000000e+00
3.020000000000002127e-01,-2.769369798401081884e+00,5.643971219425761632e+00,-1.813708019509745473e+00,5.055503276930847001e+00,0.000000000000000000e+00,-5.000000000000000000e+00
3.040000000000002145e-01,-2.772485032140782568e+00,5.653092226118972441e+00,-1.300082712285471898e+00,4.062814845714701306e+00,0.000000000000000000e+00,-5.000000000000000000e+00
3.060000000000002163e-01,-2.774564935426838463e+00,5.660212865255605408e+00,-7.786696294424163556e-01,3.055712087110197039e+00,0.000000000000000000e+00,-5.000000000000000000e+00
3.080000000000002180e-01,-2.775595702474214388e+00,5.665307802175901131e+00,-2.512463838250772463e-01,2.037705262130697026e+00,0.000000000000000000e+00,-5.000000000000000000e+00
3.100000000000002198e-01,-2.775567124270689856e+00,5.668358809717485514e+00,2.803705603686194037e-01,1.012386433285503262e+00,0.000000000000000000e+00,-5.000000000000000000e+00
3.120000000000002216e-01,-2.774472650704680188e+00,5.669354901938126190e+00,8.143411775220019688e-01,-1.659986399687318759e-02,0.000000000000000000e+00,-5.000000000000000000e+00
3.140000000000002234e-01,-2.772309423660270333e+00,5.668292412168426608e+00,1.348815715281507011e+00,-1.045583144790557695e+00,0.000000000000000000e+00,-5.000000000000000000e+00
3.160000000000002252e-01,-2.769078318132283112e+00,5.665175087363522266e+00,1.881913003562941888e+00,-2.070824484424884648e+00,0.000000000000000000e+00,-4.999629020690917969e+00
3.180000000000002269e-01,-2.765336372850834223e+00,5.661088097585451173e+00,1.860147243444467691e+00,-2.016360659697034485e+00,0.000000000000000000e+00,9.184789657592773438e-01
3.200000000000002287e-01,-2.761606468842743300e+00,5.657048985117762996e+00,1.869834784172341502e+00,-2.022865851649033875e+00,0.000000000000000000e+00,5.873221158981323242e-01
3.220000000000002305e-01,-2.757966283111165762e+00,5.653209167022994031e+00,1.770542740664637460e+00,-1.817320959766160815e+00,0.000000000000000000e+00,1.769493818283081055e+00
3.240000000000002323e-01,-2.754484031220540086e+00,5.649701439853365592e+00,1.711845351405739235e+00,-1.690655374088793739e+00,0.000000000000000000e+00,1.341396570205688477e+00
3.260000000000002340e-01,-2.751154501009482445e+00,5.646515808454535268e+00,1.617839782602726650e+00,-1.495273242631201649e+00,0.000000000000000000e+00,1.733735799789428711e+00
3.280000000000002358e-01,-2.747995503183645827e+00,5.643686987414791467e+00,1.541282809621248973e+00,-1.333781929778610431e+00,0.000000000000000000e+00,1.553074121475219727e+00
3.300000000000002376e-01,-2.745087892677409602e+00,5.641372222649756907e+00,1.366488258241943976e+00,-9.813179889544201284e-01,0.000000000000000000e+00,2.633863687515258789e+00
3.320000000000002394e-01,-2.742380272331447433e+00,5.639471458389039960e+00,1.341194367308361945e+00,-9.195452796674430385e-01,0.000000000000000000e+00,1.007034182548522949e+00
3.340000000000002411e-01,-2.739807515131173155e+00,5.637858181365872134e+00,1.231648005260235657e+00,-6.939018574692080721e-01,0.000000000000000000e+00,1.934447288513183594e+00
3.360000000000002429e-01,-2.737308937332859848e+00,5.636414491375137281e+00,1.266961714261835903e+00,-7.498101847008799004e-01,0.000000000000000000e+00,3.496783971786499023e-01
3.380000000000002447e-01,-2.734829939310637226e+00,5.635034560844815132e+00,1.212093431983340075e+00,-6.302195129498089354e-01,0.000000000000000000e+00,1.342935562133789062e+00
3.400000000000002465e-01,-2.732487500460019092e+00,5.633946016368642340e+00,1.130397287756973679e+00,-4.584229169415391936e-01,0.000000000000000000e+00,1.641548871994018555e+00
3.420000000000002482e-01,-2.730037634657826562e+00,5.632674703412948070e+00,1.319461632433388765e+00,-8.127874103531327332e-01,0.000000000000000000e+00,-1.337103247642517090e+00
3.440000000000002500e-01,-2.727526269854129382e+00,5.631310610104320880e+00,1.191979501913300821e+00,-5.514657412721508667e-01,0.000000000000000000e+00,2.153626680374145508e+00
3.460000000000002518e-01,-2.725072810168533088e+00,5.630086085730305001e+00,1.261503150818132690e+00,-6.730513976413208255e-01,0.000000000000000000e+00,-1.715242862701416016e-02
3.480000000000002536e-01,-2.722582363741195444e+00,5.628817065323988622e+00,1.228990788945600432e+00,-5.960423306243041175e-01,0.000000000000000000e+00,1.112464666366577148e+00
3.500000000000002554e-01,-2.720120318958101358e+00,5.627630998158172915e+00,1.233091313742769479e+00,-5.900663837870613326e-01,0.000000000000000000e+00,7.102751731872558594e-01
3.520000000000002571e-01,-2.717628010071245548e+00,5.626414189231594420e+00,1.259250525864491932e+00,-6.267679807594359609e-01,0.000000000000000000e+00,4.683315753936767578e-01
3.540000000000002589e-01,-2.715075027458210055e+00,5.625107971328823453e+00,1.293763860921363307e+00,-6.794697324772731584e-01,0.000000000000000000e+00,3.778642416000366211e-01
3.560000000000002607e-01,-2.712623602520484400e+00,5.624028128563069551e+00,1.157721224047098874e+00,-4.005060424089853521e-01,0.000000000000000000e+00,2.274405956268310547e+00
3.580000000000002625e-01,-2.710324239017096293e+00,5.623272853363357804e+00,1.141673942365452943e+00,-3.548068395913099304e-01,0.000000000000000000e+00,9.438735246658325195e-01
3.600000000000002642e-01,-2.708099669469950843e+00,5.622692103390767748e+00,1.082923794292477648e+00,-2.259888767802478438e-01,0.000000000000000000e+00,1.420779228210449219e+00
3.620000000000002660e-01,-2.705913540030411291e+00,5.622215394812961620e+00,1.103231699085775341e+00,-2.507343963326446046e-01,0.000000000000000000e+00,5.428940057754516602e-01
3.640000000000002678e-01,-2.703672102588288606e+00,5.621660858647623549e+00,1.138232699094941625e+00,-3.038126888205140985e-01,0.000000000000000000e+00,3.811055421829223633e-01
3.660000000000002696e-01,-2.701499245335790889e+00,5.621269736601703926e+00,1.034643226302810470e+00,-8.735254712992970849e-02,0.000000000000000000e+00,1.926316618919372559e+00
3.680000000000002713e-01,-2.699522047127497437e+00,5.621289104180431373e+00,9.425547616513922922e-01,1.067169147278443364e-01,0.000000000000000000e+00,1.798771023750305176e+00
3.700000000000002731e-01,-2.697353869976991003e+00,5.620967512459887239e+00,1.225667224032961355e+00,-4.282664966683045749e-01,0.000000000000000000e+00,-2.379725933074951172e+00
3.720000000000002749e-01,-2.694873250421938593e+00,5.620069933216300662e+00,1.254982452779243696e+00,-4.693297524588021519e-01,0.000000000000000000e+00,4.509133100509643555e-01
3.740000000000002767e-01,-2.692593528503040901e+00,5.619594831420633874e+00,1.024757803853884930e+00,-5.860614029949751114e-03,0.000000000000000000e+00,3.348085403442382812e+00
3.760000000000002784e-01,-2.690558326540126277e+00,5.619626721737823516e+00,1.010457952907539037e+00,3.774804936662857352e-02,0.000000000000000000e+00,9.390324354171752930e-01
3.780000000000002802e-01,-2.688490634470159790e+00,5.619627254452294274e+00,1.057260004187888569e+00,-3.721934155281830109e-02,0.000000000000000000e+00,2.584868669509887695e-01
3.800000000000002820e-01,-2.686338319518628559e+00,5.619495585266577997e+00,1.095079967360128803e+00,-9.445477468077258243e-02,0.000000000000000000e+00,3.604245185852050781e-01
3.820000000000002838e-01,-2.683928727483527510e+00,5.618896729375984833e+00,1.314539555672485927e+00,-5.043413900424015273e-01,0.000000000000000000e+00,-1.664820909500122070e+00
3.840000000000002855e-01,-2.681329070299430573e+00,5.617962384525638342e+00,1.285154704477781129e+00,-4.300544212019967172e-01,0.000000000000000000e+00,1.116035580635070801e+00
3.860000000000002873e-01,-2.678873131413711750e+00,5.617341818614105975e+00,1.170813010763373407e+00,-1.905794298319788693e-01,0.000000000000000000e+00,2.067958116531372070e+00
3.880000000000002891e-01,-2.676372089503297858e+00,5.616668089115194107e+00,1.330254832836370360e+00,-4.831071571046190449e-01,0.000000000000000000e+00,-9.922391176223754883e-01
3.900000000000002909e-01,-2.673672200498536711e+00,5.615643129864579919e+00,1.369664543064040618e+00,-5.418625761330886359e-01,0.000000000000000000e+00,3.528517484664916992e-01
3.920000000000002927e-01,-2.671097953939520320e+00,5.614898266542642347e+00,1.204618962976318208e+00,-2.031047967058411952e-01,0.000000000000000000e+00,2.645764350891113281e+00
3.940000000000002944e-01,-2.668760540804426817e+00,5.614649503296842425e+00,1.132806918971340338e+00,-4.567990337814098467e-02,0.000000000000000000e+00,1.602053642272949219e+00
3.960000000000002962e-01,-2.666699737234181189e+00,5.614974026834659071e+00,9.279450346713291609e-01,3.702539397349393080e-01,0.000000000000000000e+00,3.092961788177490234e+00
3.980000000000002980e-01,-2.664972279954374024e+00,5.615981698839188851e+00,7.994436618910539805e-01,6.375304327415693972e-01,0.000000000000000000e+00,2.232738733291625977e+00
4.000000000000002998e-01,-2.663188839797546059e+00,5.616915592591439577e+00,9.840899639359814710e-01,2.962833709565462215e-01,0.000000000000000000e+00,-1.273284554481506348e+00
4.020000000000003015e-01,-2.661332217033256065e+00,5.617743019160037932e+00,8.724823562675964039e-01,5.312268953297937246e-01,0.000000000000000000e+00,2.042809724807739258e+00
4.040000000000003033e-01,-2.659845271426720892e+00,5.619324857755671587e+00,6.142678183749979981e-01,1.050918768821040405e+00,0.000000000000000000e+00,3.674025535583496094e+00
4.060000000000003051e-01,-2.658646566283472623e+00,5.621502206526327150e+00,5.843890394094376495e-01,1.126539815408510892e+00,0.000000000000000000e+00,1.116473674774169922e+00
4.080000000000003069e-01,-2.657241021479931131e+00,5.623312811394391986e+00,8.213275296211740573e-01,6.838530519329766300e-01,0.000000000000000000e+00,-1.851285696029663086e+00
4.100000000000003086e-01,-2.655398431873468024e+00,5.624310358891031036e+00,1.021367102288265549e+00,3.136011224247491347e-01,0.000000000000000000e+00,-1.431837081909179688e+00
4.120000000000003104e-01,-2.653202612162879781e+00,5.624659117171238343e+00,1.174512830011833486e+00,3.513488467061381959e-02,0.000000000000000000e+00,-9.054705500602722168e-01
4.140000000000003122e-01,-2.650840828189472642e+00,5.624724216206161920e+00,1.187289826181749497e+00,2.996590251203574279e-02,0.000000000000000000e+00,6.559234857559204102e-01
4.160000000000003140e-01,-2.648381021145839398e+00,5.624638376904450787e+00,1.272551707433995594e+00,-1.158029998590344722e-01,0.000000000000000000e+00,-1.472184062004089355e-01
4.180000000000003157e-01,-2.645784736405954796e+00,5.624327579628009666e+00,1.323761582244976864e+00,-1.949937875329977310e-01,0.000000000000000000e+00,2.330368757247924805e-01
4.200000000000003175e-01,-2.643027324915526943e+00,5.623744654767126150e+00,1.433681075342739364e+00,-3.879090027485935233e-01,0.000000000000000000e+00,-4.171416163444519043e-01
4.220000000000003193e-01,-2.640291014882406362e+00,5.623244607934268835e+00,1.302646575751634117e+00,-1.121941361123234282e-01,0.000000000000000000e+00,2.262897968292236328e+00
4.240000000000003211e-01,-2.637814217406770023e+00,5.623290888244468988e+00,1.174135876075446783e+00,1.584815029334681324e-01,0.000000000000000000e+00,2.234911918640136719e+00
4.260000000000003229e-01,-2.635544078262542556e+00,5.623780516706045063e+00,1.095980946214359264e+00,3.311892681420867679e-01,0.000000000000000000e+00,1.673609018325805664e+00
4.280000000000003246e-01,-2.633412667011810537e+00,5.624581386615737699e+00,1.035402905501089155e+00,4.697399254462927276e-01,0.000000000000000000e+00,1.476561427116394043e+00
4.300000000000003264e-01,-2.631261234725450038e+00,5.625385048561432733e+00,1.116070384450014386e+00,3.339105252767150533e-01,0.000000000000000000e+00,-9.174734354019165039e-02
4.320000000000003282e-01,-2.629167249294230402e+00,5.626342614971487244e+00,9.778397642138396684e-01,6.237736780513623014e-01,0.000000000000000000e+00,2.336571216583251953e+00
4.340000000000003300e-01,-2.626892470966163629e+00,5.626991161577516110e+00,1.297083396407377132e+00,2.466781670459339271e-02,0.000000000000000000e+00,-2.733010053634643555e+00
4.360000000000003317e-01,-2.624377816035630584e+00,5.627217175015148953e+00,1.217559180950918307e+00,2.013682153306761147e-01,0.000000000000000000e+00,1.689511537551879883e+00
4.380000000000003335e-01,-2.622050818230004854e+00,5.627852173699644744e+00,1.109395608719031312e+00,4.336988194763502502e-01,0.000000000000000000e+00,2.004994153976440430e+00
4.400000000000003353e-01,-2.619794300056893288e+00,5.628668317782697272e+00,1.147142504748449143e+00,3.824575131968119823e-01,0.000000000000000000e+00,3.886502981185913086e-01
4.420000000000003371e-01,-2.617600316445287678e+00,5.629650514732018607e+00,1.046783598137972282e+00,5.998387469784022263e-01,0.000000000000000000e+00,1.915358901023864746e+00
4.440000000000003388e-01,-2.615596106356554262e+00,5.631046129706679615e+00,9.573556091603812046e-01,7.959058980988880094e-01,0.000000000000000000e+00,1.790270805358886719e+00
4.460000000000003406e-01,-2.613721072651029154e+00,5.632737285676179262e+00,9.176322118067616884e-01,8.953535871261532053e-01,0.000000000000000000e+00,1.237722039222717285e+00
4.480000000000003424e-01,-2.611972175594214907e+00,5.634718156860728300e+00,8.311691518790911282e-01,1.085696100061385838e+00,0.000000000000000000e+00,1.748157739639282227e+00
4.500000000000003442e-01,-2.610404715071422022e+00,5.637096205884166267e+00,7.361691359314487260e-01,1.292578708019695322e+00,0.000000000000000000e+00,1.834877729415893555e+00
4.520000000000003459e-01,-2.608696212740302833e+00,5.639244599273767200e+00,9.725297411346636167e-01,8.555745823641103254e-01,0.000000000000000000e+00,-1.798753976821899414e+00
4.540000000000003477e-01,-2.606936512518612581e+00,5.641339041769898088e+00,7.869785851614621297e-01,1.239187177559822661e+00,0.000000000000000000e+00,2.821855545043945312e+00
4.560000000000003495e-01,-2.605504761408266923e+00,5.644116518834014329e+00,6.445772306754342651e-01,1.538635454120492296e+00,0.000000000000000000e+00,2.337453842163085938e+00
4.580000000000003513e-01,-2.604289994720711210e+00,5.647360881627882634e+00,5.700519400611057108e-01,1.705991801677220421e+00,0.000000000000000000e+00,1.586578488349914551e+00
4.600000000000003531e-01,-2.603005747207853826e+00,5.650515211855345221e+00,7.143349239167627873e-01,1.448166316658867636e+00,0.000000000000000000e+00,-7.910370826721191406e-01
4.620000000000003548e-01,-2.601367787097903062e+00,5.653027869742627054e+00,9.238140986316659697e-01,1.064255831097033145e+00,0.000000000000000000e+00,-1.486570835113525391e+00
4.640000000000003566e-01,-2.599420782075020586e+00,5.654987130680046548e+00,1.023256893310859672e+00,8.949584088137170212e-01,0.000000000000000000e+00,-2.892163395881652832e-01
4.660000000000003584e-01,-2.597311700193590145e+00,5.656679831283016213e+00,1.085858236181955094e+00,7.977425608933611523e-01,0.000000000000000000e+00,1.114100217819213867e-01
4.680000000000003602e-01,-2.595123495215228004e+00,5.658268054173825057e+00,1.102344835355767438e+00,7.905273401533151612e-01,0.000000000000000000e+00,6.090962886810302734e-01
4.700000000000003619e-01,-2.592962615578573438e+00,5.659959306765821374e+00,1.058483739879543695e+00,9.008384992316773587e-01,0.000000000000000000e+00,1.256417632102966309e+00
4.720000000000003637e-01,-2.591043090740478672e+00,5.662169877866869427e+00,8.608265118165432384e-01,1.310088372538222412e+00,0.000000000000000000e+00,2.899476289749145508e+00
4.740000000000003655e-01,-2.589158334531691530e+00,5.664497779545105693e+00,1.024063648068159083e+00,1.017667190016337653e+00,0.000000000000000000e+00,-9.701400995254516602e-01
4.760000000000003673e-01,-2.587059508600704660e+00,5.666460014136093903e+00,1.074785085101629400e+00,9.445836265910900753e-01,0.000000000000000000e+00,2.376645803451538086e-01
4.780000000000003690e-01,-2.584823231211606398e+00,5.668206454576798059e+00,1.161544653629595469e+00,8.018343555182454452e-01,0.000000000000000000e+00,-1.444754004478454590e-01
4.800000000000003708e-01,-2.582493200414627044e+00,5.669822921085895473e+00,1.168475663862546421e+00,8.146926807589173203e-01,0.000000000000000000e+00,7.072907686233520508e-01
4.820000000000003726e-01,-2.580176365862195453e+00,5.671517941034242227e+00,1.148325396724597436e+00,8.804190102001085982e-01,0.000000000000000000e+00,9.939676523208618164e-01
4.840000000000003744e-01,-2.577986118989067599e+00,5.673512298794945785e+00,1.041803436924661597e+00,1.114151014454206612e+00,0.000000000000000000e+00,1.906520724296569824e+00
4.860000000000003761e-01,-2.575660327003622463e+00,5.675296417030730289e+00,1.284169563015265192e+00,6.697755987090436847e-01,0.000000000000000000e+00,-1.789560556411743164e+00
4.880000000000003779e-01,-2.573149581793547469e+00,5.676775477001608117e+00,1.226519395833040482e+00,8.094020411871702958e-01,0.000000000000000000e+00,1.389019489288330078e+00
4.900000000000003797e-01,-2.570629501436668463e+00,5.678291565104478522e+00,1.293596082661552460e+00,7.066905147996943581e-01,0.000000000000000000e+00,7.025182247161865234e-02
4.920000000000003815e-01,-2.568108763333312172e+00,5.679862166599615847e+00,1.227075119011060478e+00,8.640447175334499130e-01,0.000000000000000000e+00,1.479082107543945312e+00
4.940000000000003832e-01,-2.565824558189225613e+00,5.681948672717679116e+00,1.056946796597691307e+00,1.222766905346353683e+00,0.000000000000000000e+00,2.563070774078369141e+00
4.960000000000003850e-01,-2.563733869404019483e+00,5.684467065024679577e+00,1.033683759890062781e+00,1.295763662610170952e+00,0.000000000000000000e+00,1.010748744010925293e+00
4.980000000000003868e-01,-2.561518272805051399e+00,5.686798341780698429e+00,1.182031226484289599e+00,1.035397989258350027e+00,0.000000000000000000e+00,-7.877159118652343750e-01
5.000000000000003331e-01,-2.559181872465684737e+00,5.688951509325364420e+00,1.154315363922997273e+00,1.117897662058961794e+00,0.000000000000000000e+00,1.057355999946594238e+00
5.020000000000003348e-01,-2.556743473464076377e+00,5.690963773457351493e+00,1.284176036169214052e+00,8.942942400680865545e-01,0.000000000000000000e+00,-5.876475572586059570e-01
5.040000000000003366e-01,-2.554285352679577681e+00,5.692996041187447176e+00,1.173818363979325374e+00,1.138199368393731481e+00,0.000000000000000000e+00,1.916272640228271484e+00
5.060000000000003384e-01,-2.551855482670071229e+00,5.695141839600334599e+00,1.256101658656427311e+00,1.007584697532985407e+00,0.000000000000000000e+00,-9.120404720306396484e-02
5.080000000000003402e-01,-2.549145764985468077e+00,5.696802795615253601e+00,1.453754476896644610e+00,6.532489790270070706e-01,0.000000000000000000e+00,-1.283522605895996094e+00
5.100000000000003419e-01,-2.546062292106807234e+00,5.697797863842675170e+00,1.629815792993040802e+00,3.417681239373440705e-01,0.000000000000000000e+00,-1.052303910255432129e+00
5.120000000000003437e-01,-2.542885770342557361e+00,5.698674461022034343e+00,1.546654321200932714e+00,5.349256308013068395e-01,0.000000000000000000e+00,1.634965538978576660e+00
5.140000000000003455e-01,-2.539927255199868394e+00,5.700037825113998480e+00,1.411750209656153832e+00,8.286201452423502811e-01,0.000000000000000000e+00,2.165701866149902344e+00
5.160000000000003473e-01,-2.537416256436082485e+00,5.702333857016614438e+00,1.098903435444679610e+00,1.467950404465144576e+00,0.000000000000000000e+00,3.992010354995727539e+00
5.180000000000003491e-01,-2.534981202094776176e+00,5.704838969407707516e+00,1.336368000682491175e+00,1.036910823629428435e+00,0.000000000000000000e+00,-1.690352559089660645e+00
5.200000000000003508e-01,-2.532529345316012481e+00,5.707373701531480492e+00,1.115214343354448800e+00,1.498272474128331977e+00,0.000000000000000000e+00,3.028879165649414062e+00
5.220000000000003526e-01,-2.530218887385256910e+00,5.710245637917282124e+00,1.195295101903064205e+00,1.373648068640477060e+00,0.000000000000000000e+00,-7.189363241195678711e-02
5.240000000000003544e-01,-2.527929785618558078e+00,5.713221743084518245e+00,1.093638774405304659e+00,1.602767203762202275e+00,0.000000000000000000e+00,1.786016225814819336e+00
5.260000000000003562e-01,-2.525668878110840065e+00,5.716315512179058089e+00,1.167313300516543695e+00,1.490996481572494758e+00,0.000000000000000000e+00,-8.701980113983154297e-03
5.280000000000003579e-01,-2.523152104798616957e+00,5.718975241534810294e+00,1.349622756364789788e+00,1.168559764978439164e+00,0.000000000000000000e+00,-1.108683586120605469e+00
5.300000000000003597e-01,-2.520470005528121948e+00,5.721378449657898990e+00,1.332423152170398639e+00,1.234784030879183536e+00,0.000000000000000000e+00,9.215468168258666992e-01
5.320000000000003615e-01,-2.518022123734161788e+00,5.724302811936160751e+00,1.115154655282193819e+00,1.690088032174447807e+00,0.000000000000000000e+00,2.939257621765136719e+00
5.340000000000003633e-01,-2.515629330606390823e+00,5.727399500776648722e+00,1.277792446657135983e+00,1.406434620854920992e+00,0.000000000000000000e+00,-9.065732359886169434e-01
5.360000000000003650e-01,-2.513181255033043016e+00,5.730454663038807794e+00,1.170102927479224286e+00,1.649058675672173901e+00,0.000000000000000000e+00,1.818026900291442871e+00
5.380000000000003668e-01,-2.510709992177422301e+00,5.733531076274752003e+00,1.301273531009199846e+00,1.427250158010050063e+00,0.000000000000000000e+00,-5.854550004005432129e-01
5.400000000000003686e-01,-2.508014396425211512e+00,5.736238481030489389e+00,1.394384489996834953e+00,1.280129451206190483e+00,0.000000000000000000e+00,-1.986363530158996582e-01
5.420000000000003704e-01,-2.505229254947046513e+00,5.738840209184606245e+00,1.390712338150260408e+00,1.321726418366065525e+00,0.000000000000000000e+00,7.697856426239013672e-01
5.440000000000003721e-01,-2.502298645468457483e+00,5.741228229103729319e+00,1.540013108563989430e+00,1.066198044026459790e+00,0.000000000000000000e+00,-7.542449235916137695e-01
5.460000000000003739e-01,-2.499142727168218947e+00,5.743248497823356225e+00,1.615943892710278273e+00,9.540841387011654851e-01,0.000000000000000000e+00,-1.925349235534667969e-02
5.480000000000003757e-01,-2.495892325587180327e+00,5.745156648637685493e+00,1.634444961771223337e+00,9.541470770549027591e-01,0.000000000000000000e+00,5.522125959396362305e-01
5.500000000000003775e-01,-2.492366894260513721e+00,5.746602397880209878e+00,1.891156609333080496e+00,4.914695793271374735e-01,0.000000000000000000e+00,-1.805921792984008789e+00
5.520000000000003793e-01,-2.488953873695197494e+00,5.748340974153446581e+00,1.521529274787047692e+00,1.247582634043780558e+00,0.000000000000000000e+00,4.395175933837890625e+00
5.540000000000003810e-01,-2.486159519567034959e+00,5.751356227718093628e+00,1.272472378782593561e+00,1.768253301627356500e+00,0.000000000000000000e+00,3.181648731231689453e+00
5.560000000000003828e-01,-2.483378010223751708e+00,5.754468522988985590e+00,1.509279745811612061e+00,1.343754363978938660e+00,0.000000000000000000e+00,-1.614840626716613770e+00
5.580000000000003846e-01,-2.480531984922444977e+00,5.757528498508419190e+00,1.336482674200550003e+00,1.716674360635166874e+00,0.000000000000000000e+00,2.414016723632812500e+00
5.600000000000003864e-01,-2.477869212755882788e+00,5.761018256826345940e+00,1.326217192578703186e+00,1.773263107762163893e+00,0.000000000000000000e+00,8.094114065170288086e-01
5.620000000000003881e-01,-2.475130665098111749e+00,5.764434131366907188e+00,1.412387441991088233e+00,1.642596832700806475e+00,0.000000000000000000e+00,-1.341661810874938965e-01
5.640000000000003899e-01,-2.472441240708291854e+00,5.768019952923964411e+00,1.276789968336413450e+00,1.943669592922501188e+00,0.000000000000000000e+00,2.022697925567626953e+00
5.660000000000003917e-01,-2.469725634079042109e+00,5.771629356605043171e+00,1.438979346791642300e+00,1.665559753687009481e+00,0.000000000000000000e+00,-8.740678429603576660e-01
5.680000000000003935e-01,-2.467048342159583019e+00,5.775388787586136274e+00,1.237963325838836282e+00,2.094476492423587910e+00,0.000000000000000000e+00,2.639510631561279297e+00
5.700000000000003952e-01,-2.464336104819491613e+00,5.779155722140131957e+00,1.474545765207527559e+00,1.672116608022088613e+00,0.000000000000000000e+00,-1.588279604911804199e+00
5.720000000000003970e-01,-2.461359124925701636e+00,5.782484435367472031e+00,1.502412947999932635e+00,1.656701045450578835e+00,0.000000000000000000e+00,4.274243116378784180e-01
5.740000000000003988e-01,-2.458151656779402394e+00,5.785442804719312271e+00,1.705243113397631793e+00,1.301472234678400230e+00,0.000000000000000000e+00,-1.246574521064758301e+00
5.760000000000004006e-01,-2.454679700802624875e+00,5.787966318835771951e+00,1.766733569260024339e+00,1.222086701151284149e+00,0.000000000000000000e+00,1.120638847351074219e-01
5.780000000000004023e-01,-2.450931060734762301e+00,5.790032618247351159e+00,1.982068134050607444e+00,8.440788551909246262e-01,0.000000000000000000e+00,-1.351786255836486816e+00
5.800000000000004041e-01,-2.447058100182323503e+00,5.791939848772064359e+00,1.890778958652332475e+00,1.063365018508060311e+00,0.000000000000000000e+00,1.572566628456115723e+00
5.820000000000004059e-01,-2.443283407563277443e+00,5.794121617919191003e+00,1.883868040256322596e+00,1.118537431928190218e+00,0.000000000000000000e+00,7.648968696594238281e-01
5.840000000000004077e-01,-2.439522970159943238e+00,5.796414842090088726e+00,1.876520757712114573e+00,1.174825667204947743e+00,0.000000000000000000e+00,7.663571834564208984e-01
5.860000000000004095e-01,-2.435695969417765117e+00,5.798662855101379243e+00,1.950510914353486225e+00,1.073222528822988187e+00,0.000000000000000000e+00,-5.264878273010253906e-03
5.880000000000004112e-01,-2.431978879182808750e+00,5.801209860673450791e+00,1.766338211380063195e+00,1.474186267928268901e+00,0.000000000000000000e+00,2.431778907775878906e+00
5.900000000000004130e-01,-2.428457259840097304e+00,5.804222132324218464e+00,1.755213302080396609e+00,1.538259424942412190e+00,0.000000000000000000e+00,7.889771461486816406e-01
5.920000000000004148e-01,-2.424621216970998638e+00,5.806707918019360370e+00,2.081121381869786457e+00,9.472130280832986582e-01,0.000000000000000000e+00,-2.378106594085693359e+00
5.940000000000004166e-01,-2.420522009586373535e+00,5.808769142331204449e+00,2.017989039219231895e+00,1.114210361843866792e+00,0.000000000000000000e+00,1.282809376716613770e+00
5.960000000000004183e-01,-2.416366756421016948e+00,5.810809793872063977e+00,2.137333567767611076e+00,9.264326692352854442e-01,0.000000000000000000e+00,-4.296994209289550781e-01
5.980000000000004201e-01,-2.411998376587374704e+00,5.812525376604253502e+00,2.231089095221105989e+00,7.891781750766116987e-01,0.000000000000000000e+00,-1.869443058967590332e-01
6.000000000000004219e-01,-2.407653481119457872e+00,5.814377552087936607e+00,2.113668737528620944e+00,1.063240817059880161e+00,0.000000000000000000e+00,1.785109043121337891e+00
6.020000000000004237e-01,-2.403421245745109402e+00,5.816540035759236282e+00,2.118528531146695926e+00,1.099371244924204571e+00,0.000000000000000000e+00,6.384813785552978516e-01
6.040000000000004254e-01,-2.398917002539500576e+00,5.818264891064377053e+00,2.385899153261957117e+00,6.253509449014853505e-01,0.000000000000000000e+00,-1.803441047668457031e+00
6.060000000000004272e-01,-2.394255514789598749e+00,5.819777393295169077e+00,2.275471723818307535e+00,8.873587463438767919e-01,0.000000000000000000e+00,1.713778376579284668e+00
6.080000000000004290e-01,-2.389839174042827086e+00,5.821861044042090150e+00,2.140701476701788231e+00,1.196581427604080261e+00,0.000000000000000000e+00,1.932113170623779297e+00
6.100000000000004308e-01,-2.385405956026609875e+00,5.824005755320979638e+00,2.292615296906090006e+00,9.480895431310045751e-01,0.000000000000000000e+00,-7.294708490371704102e-01
6.120000000000004325e-01,-2.380929058948630495e+00,5.826160462859849787e+00,2.184134270664795263e+00,1.206885408321668240e+00,0.000000000000000000e+00,1.680570840835571289e+00
6.140000000000004343e-01,-2.376128762544625239e+00,5.827781471648107114e+00,2.616470133932079278e+00,4.138652186625051410e-01,0.000000000000000000e+00,-3.313452005386352539e+00
6.160000000000004361e-01,-2.370858091544524093e+00,5.828585531240413786e+00,2.654199598007370930e+00,3.902769306910599534e-01,0.000000000000000000e+00,3.369528055191040039e-01
6.180000000000004379e-01,-2.365530396656978063e+00,5.829378757322579929e+00,2.673482823677086007e+00,4.030412754874643233e-01,0.000000000000000000e+00,5.067414045333862305e-01
6.200000000000004396e-01,-2.360349509869443807e+00,5.830558529019662650e+00,2.507259776666983520e+00,7.769515559854527353e-01,0.000000000000000000e+00,2.212779521942138672e+00
6.220000000000004414e-01,-2.354970495782464202e+00,5.831453631674611060e+00,2.871947514989416472e+00,1.180810976616886165e-01,0.000000000000000000e+00,-2.675158739089965820e+00
6.240000000000004432e-01,-2.349297091628205880e+00,5.831879018883820542e+00,2.801403491583151162e+00,3.074163177009730519e-01,0.000000000000000000e+00,1.333683729171752930e+00
6.260000000000004450e-01,-2.343793864807720340e+00,5.832739702001140891e+00,2.701735454819063964e+00,5.534230332276020015e-01,0.000000000000000000e+00,1.597760319709777832e+00
6.280000000000004468e-01,-2.338123226766027685e+00,5.833378875469987790e+00,2.969021840028363446e+00,8.576259782930423237e-02,0.000000000000000000e+00,-1.774691581726074219e+00
6.300000000000004485e-01,-2.332416661830214011e+00,5.834054210544869612e+00,2.737388098503868772e+00,5.897648707914606714e-01,0.000000000000000000e+00,2.808662652969360352e+00
6.320000000000004503e-01,-2.326881561573424406e+00,5.835169248601363989e+00,2.797717672271856859e+00,5.253601504116292009e-01,0.000000000000000000e+00,1.230365037918090820e-01
6.340000000000004521e-01,-2.321196052415196664e+00,5.836098192835302179e+00,2.887814910746539621e+00,4.036583857458756475e-01,0.000000000000000000e+00,-1.492655277252197266e-01
6.360000000000004539e-01,-2.315497146424686736e+00,5.837108924185535841e+00,2.811005552065336310e+00,6.072386961606230926e-01,0.000000000000000000e+00,1.379221677780151367e+00
6.380000000000004556e-01,-2.309682251087128879e+00,5.838002344036383739e+00,3.003975350017117130e+00,2.862106425061525794e-01,0.000000000000000000e+00,-1.091906070709228516e+00
6.400000000000004574e-01,-2.303710297376223792e+00,5.838700128185753790e+00,2.967925476115591543e+00,4.117055145762075208e-01,0.000000000000000000e+00,1.005181074142456055e+00
6.420000000000004592e-01,-2.297809136020465992e+00,5.839646531737008317e+00,2.933176108714294461e+00,5.348437205984923892e-01,0.000000000000000000e+00,9.901911020278930664e-01
6.440000000000004610e-01,-2.291691519936003285e+00,5.840283127078933489e+00,3.184547061681062718e+00,1.017867196945728137e-01,0.000000000000000000e+00,-1.623710393905639648e+00
6.460000000000004627e-01,-2.285451143779664740e+00,5.840794244414954761e+00,3.055728410022663599e+00,4.094855249841525269e-01,0.000000000000000000e+00,1.849834322929382324e+00
6.480000000000004645e-01,-2.279343214351850389e+00,5.841676979947827419e+00,3.052158879347646181e+00,4.733844296166427323e-01,0.000000000000000000e+00,7.019847631454467773e-01
6.500000000000004663e-01,-2.273025424635199521e+00,5.842265706067601094e+00,3.265712874227401308e+00,1.154009293777252254e-01,0.000000000000000000e+00,-1.278176903724670410e+00
6.520000000000004681e-01,-2.266712004498661504e+00,5.842979118604493927e+00,3.047538594660540667e+00,5.982273868828003049e-01,0.000000000000000000e+00,2.657524347305297852e+00
6.540000000000004698e-01,-2.260559186569301104e+00,5.844121105935425220e+00,3.105272865295230833e+00,5.438715362405338594e-01,0.000000000000000000e+00,1.372587680816650391e-01
6.560000000000004716e-01,-2.254265411362147198e+00,5.845105394307951840e+00,3.188511825158715229e+00,4.405177871328464501e-01,0.000000000000000000e+00,-9.493201971054077148e-02
6.580000000000004734e-01,-2.247618814723729486e+00,5.845521208568038141e+00,3.458185692162387248e+00,-2.463190280540772381e-02,0.000000000000000000e+00,-1.788244485855102539e+00
6.600000000000004752e-01,-2.240932489733224120e+00,5.845980218913095605e+00,3.227975619438037569e+00,4.838338434518456577e-01,0.000000000000000000e+00,2.757572650909423828e+00
6.620000000000004770e-01,-2.234235115260356341e+00,5.846538272347821419e+00,3.469490859817895068e+00,7.428853204729246595e-02,0.000000000000000000e+00,-1.534204721450805664e+00
6.640000000000004787e-01,-2.227183680525941067e+00,5.846529607607656054e+00,3.581953430535599558e+00,-8.282450431387489154e-02,0.000000000000000000e+00,-3.585892915725708008e-01
6.660000000000004805e-01,-2.219976526625168312e+00,5.846342224052936132e+00,3.625180507082216508e+00,-1.044280793319696393e-01,0.000000000000000000e+00,2.704185247421264648e-01
6.680000000000004823e-01,-2.212933417816692838e+00,5.846599454273182950e+00,3.417781778311558938e+00,3.618283762163604367e-01,0.000000000000000000e+00,2.544581413269042969e+00
6.700000000000004841e-01,-2.205986845758486581e+00,5.847169424133539906e+00,3.528804124259212749e+00,2.082605667198538790e-01,0.000000000000000000e+00,-3.534269332885742188e-01
6.720000000000004858e-01,-2.198913179917563188e+00,5.847617833293170975e+00,3.544820043138816157e+00,2.402973686124641739e-01,0.000000000000000000e+00,5.089032649993896484e-01
6.740000000000004876e-01,-2.191477052900653977e+00,5.847487982743268198e+00,3.891400965321773597e+00,-3.699828396795574736e-01,0.000000000000000000e+00,-2.491230487823486328e+00
6.760000000000004894e-01,-2.183910150904213587e+00,5.847233594667402556e+00,3.675377310108232543e+00,1.157072058541045445e-01,0.000000000000000000e+00,2.617625713348388672e+00
6.780000000000004912e-01,-2.176366117651073129e+00,5.847153903905336847e+00,3.868688389756413049e+00,-1.952401668733553253e-01,0.000000000000000000e+00,-1.103575229644775391e+00
6.800000000000004929e-01,-2.168801439662051855e+00,5.847165515500543087e+00,3.695860066425645574e+00,2.070082885104057024e-01,0.000000000000000000e+00,2.220211029052734375e+00
6.820000000000004947e-01,-2.161585094604759227e+00,5.847986249430599415e+00,3.520302470349940371e+00,6.139800161945399015e-01,0.000000000000000000e+00,2.236502170562744141e+00
6.840000000000004965e-01,-2.154434430674774692e+00,5.849065117669166369e+00,3.630373646244513086e+00,4.650116906582748566e-01,0.000000000000000000e+00,-3.614711761474609375e-01
6.860000000000004983e-01,-2.147110028779384283e+00,5.849937195446658578e+00,3.694003416176474541e+00,4.072214829803467717e-01,0.000000000000000000e+00,5.942165851593017578e-02
6.880000000000005000e-01,-2.139690145098524621e+00,5.850756146347673159e+00,3.725832012338655908e+00,4.119023135527105639e-01,0.000000000000000000e+00,3.456878662109375000e-01
6.900000000000005018e-01,-2.132212666914508503e+00,5.851596724654730686e+00,3.751591963992045198e+00,4.288548041486629492e-01,0.000000000000000000e+00,3.978759050369262695e-01
6.920000000000005036e-01,-2.124775638209799311e+00,5.852650535309666502e+00,3.685311039012303613e+00,6.251904806056748365e-01,0.000000000000000000e+00,1.226207017898559570e+00
6.940000000000005054e-01,-2.117027122331679667e+00,5.853233240710604690e+00,4.063367977173848899e+00,-4.241001670128252687e-02,0.000000000000000000e+00,-2.791059494018554688e+00
6.960000000000005071e-01,-2.109217396409695855e+00,5.853834749917029789e+00,3.746082578343890912e+00,6.442149923961746349e-01,0.000000000000000000e+00,3.491955995559692383e+00
6.980000000000005089e-01,-2.101551552231055275e+00,5.854853634068691193e+00,3.919809940240774893e+00,3.747825095856027744e-01,0.000000000000000000e+00,-9.513849020004272461e-01
7.000000000000005107e-01,-2.093861659437709744e+00,5.855963947933662261e+00,3.769882626285661509e+00,7.358302530489675419e-01,0.000000000000000000e+00,1.966643333435058594e+00
7.020000000000005125e-01,-2.085951888634268947e+00,5.856784891342391219e+00,4.140063809991366917e+00,8.516286525159300069e-02,0.000000000000000000e+00,-2.725184440612792969e+00
7.040000000000005143e-01,-2.077575488546814508e+00,5.856839288172401403e+00,4.236306948784992699e+00,-3.056972502559815452e-02,0.000000000000000000e+00,-2.523660659790039062e-01
7.060000000000005160e-01,-2.069311217236654343e+00,5.857255543652366114e+00,4.027756031975953555e+00,4.470804180577682141e-01,0.000000000000000000e+00,2.488865375518798828e+00
7.080000000000005178e-01,-2.061197706123883311e+00,5.858108146633394853e+00,4.085706649355604014e+00,4.057174553870518396e-01,0.000000000000000000e+00,8.022189140319824219e-02
7.100000000000005196e-01,-2.052718308649353229e+00,5.858392399909060799e+00,4.393779575457741338e+00,-1.212948353366779530e-01,0.000000000000000000e+00,-2.170633077621459961e+00
7.120000000000005214e-01,-2.044030906397034553e+00,5.858418528633554168e+00,4.293485015132133320e+00,1.476402921235097088e-01,0.000000000000000000e+00,1.504197120666503906e+00
7.140000000000005231e-01,-2.035661694599272042e+00,5.859210948489235626e+00,4.075474696676423036e+00,6.451013689774848237e-01,0.000000000000000000e+00,2.553616762161254883e+00
7.160000000000005249e-01,-2.027369285026571433e+00,5.860298591279954117e+00,4.216946139188682885e+00,4.427001704724268238e-01,0.000000000000000000e+00,-6.873071193695068359e-01
7.180000000000005267e-01,-2.018641555121376552e+00,5.860686145582048034e+00,4.510865798230191182e+00,-5.497213808307310767e-02,0.000000000000000000e+00,-2.054881572723388672e+00
7.200000000000005285e-01,-2.009610591311286942e+00,5.860633914778629716e+00,4.520005736756253611e+00,2.973234889167203354e-03,0.000000000000000000e+00,5.036133527755737305e-01
7.220000000000005302e-01,-2.000614920517405970e+00,5.860802082541491487e+00,4.475538464367003755e+00,1.654378064321584130e-01,0.000000000000000000e+00,9.794819355010986328e-01
7.240000000000005320e-01,-1.991690808876076746e+00,5.861261362058033164e+00,4.448449107952094472e+00,2.940957377556575603e-01,0.000000000000000000e+00,8.165663480758666992e-01
7.260000000000005338e-01,-1.982683690463487913e+00,5.861711212401712778e+00,4.558631042976273307e+00,1.559805671180832243e-01,0.000000000000000000e+00,-4.207727313041687012e-01
7.280000000000005356e-01,-1.973622503994920452e+00,5.862209174357898789e+00,4.502405836674078898e+00,3.422527465190448037e-01,0.000000000000000000e+00,1.068314313888549805e+00
7.300000000000005373e-01,-1.964633413719108823e+00,5.863001071696260169e+00,4.486555730411483367e+00,4.499151334995791229e-01,0.000000000000000000e+00,6.984180212020874023e-01
7.320000000000005391e-01,-1.955775572204869972e+00,5.864202023721217572e+00,4.371065539297885216e+00,7.513805298754832052e-01,0.000000000000000000e+00,1.582843661308288574e+00
7.340000000000005409e-01,-1.946601373489145415e+00,5.864940867436090777e+00,4.803328887128982316e+00,-1.243103514161836287e-02,0.000000000000000000e+00,-3.325586795806884766e+00
7.360000000000005427e-01,-1.937084001661998567e+00,5.865169000371484920e+00,4.713866964011238281e+00,2.408465271959824849e-01,0.000000000000000000e+00,1.346703767776489258e+00
7.380000000000005445e-01,-1.927472389598973601e+00,5.865372050674571902e+00,4.897730588404784591e+00,-3.753881864822172787e-02,0.000000000000000000e+00,-1.105760335922241211e+00
7.400000000000005462e-01,-1.917515059631136998e+00,5.865062515045334379e+00,5.059549723468006022e+00,-2.716923457450949320e-01,0.000000000000000000e+00,-9.101548790931701660e-01
7.420000000000005480e-01,-1.907353966699696590e+00,5.864519060579456600e+00,5.101432190757874352e+00,-2.714673506879474174e-01,0.000000000000000000e+00,1.594692468643188477e-01
7.440000000000005498e-01,-1.897232354743392246e+00,5.864216215204909766e+00,5.020007069045575143e+00,-3.110027371919138472e-02,0.000000000000000000e+00,1.256581544876098633e+00
7.460000000000005516e-01,-1.886900870624364845e+00,5.863668880906362624e+00,5.311464268405432065e+00,-5.158557641237817570e-01,0.000000000000000000e+00,-2.089507341384887695e+00
7.480000000000005533e-01,-1.876323299782294063e+00,5.862809214107880251e+00,5.265951785133049512e+00,-3.435307360154826739e-01,0.000000000000000000e+00,9.265655279159545898e-01
7.500000000000005551e-01,-1.865715120392107407e+00,5.862057520900517460e+00,5.342112793356167622e+00,-4.078247123658726991e-01,0.000000000000000000e+00,-1.722329854965209961e-01
7.520000000000005569e-01,-1.855147240402131859e+00,5.861552513846316259e+00,5.225565588252067961e+00,-9.689754106107467679e-02,0.000000000000000000e+00,1.549144387245178223e+00
7.540000000000005587e-01,-1.844900018886981963e+00,5.861838989474276396e+00,5.021364955204818514e+00,3.837266185006046881e-01,0.000000000000000000e+00,2.323143005371093750e+00
7.560000000000005604e-01,-1.834518064317002484e+00,5.862029210309073868e+00,5.360650438106245197e+00,-1.932110576420464354e-01,0.000000000000000000e+00,-2.562200784683227539e+00
7.580000000000005622e-01,-1.823821023840500599e+00,5.861774894232722133e+00,5.336215463793108071e+00,-6.077388823426424502e-02,0.000000000000000000e+00,6.992381811141967773e-01
7.600000000000005640e-01,-1.812916383364858941e+00,5.861286658726596599e+00,5.568370076544687741e+00,-4.270614919409089216e-01,0.000000000000000000e+00,-1.610507369041442871e+00
7.620000000000005658e-01,-1.801595888969347525e+00,5.860161841096285684e+00,5.752012564483503176e+00,-6.972992590639126576e-01,0.000000000000000000e+00,-1.179351806640625000e+00
7.640000000000005675e-01,-1.790358465580572656e+00,5.859373725804969624e+00,5.485127063091430166e+00,-9.056972260827733656e-02,0.000000000000000000e+00,2.860477447509765625e+00
7.660000000000005693e-01,-1.779609991304714312e+00,5.859710059954071681e+00,5.263009888714631934e+00,4.273020290142349742e-01,0.000000000000000000e+00,2.440874099731445312e+00
7.680000000000005711e-01,-1.768747501215417239e+00,5.859995047578165916e+00,5.599534448719033719e+00,-1.419995390608710384e-01,0.000000000000000000e+00,-2.590539693832397461e+00
7.700000000000005729e-01,-1.757454650002569174e+00,5.859615871263535780e+00,5.693178737322201144e+00,-2.367833129523816693e-01,0.000000000000000000e+00,-4.094699025154113770e-01
7.720000000000005747e-01,-1.745707480135223255e+00,5.858528646420194441e+00,6.053923984506173639e+00,-8.498499077566563642e-01,0.000000000000000000e+00,-2.816763401031494141e+00
7.740000000000005764e-01,-1.733509296096926500e+00,5.856743991381804904e+00,6.144075773246035155e+00,-9.343210842283978801e-01,0.000000000000000000e+00,-3.882634639739990234e-01
7.760000000000005782e-01,-1.721419449161899262e+00,5.855352367438929839e+00,5.945509656430910006e+00,-4.570418365274551142e-01,0.000000000000000000e+00,2.202565670013427734e+00
7.780000000000005800e-01,-1.709338662398369957e+00,5.854159255783730309e+00,6.135131525319567736e+00,-7.355375264372152611e-01,0.000000000000000000e+00,-1.311833858489990234e+00
7.800000000000005818e-01,-1.697085578272765849e+00,5.852813015065571278e+00,6.117730472170838318e+00,-6.102920441155691433e-01,0.000000000000000000e+00,5.481928586959838867e-01
7.820000000000005835e-01,-1.684788142539510147e+00,5.851563235483664194e+00,6.179504020319460444e+00,-6.390153398207524260e-01,0.000000000000000000e+00,-1.792848110198974609e-01
7.840000000000005853e-01,-1.672312475689372357e+00,5.850150172351296085e+00,6.295969489960054233e+00,-7.735184542421288389e-01,0.000000000000000000e+00,-6.850549578666687012e-01
7.860000000000005871e-01,-1.659666881653820703e+00,5.848591511025440504e+00,6.349403588133774257e+00,-7.846452876786617070e-01,0.000000000000000000e+00,-1.251214742660522461e-01
7.880000000000005889e-01,-1.647229347845987402e+00,5.847623253408284150e+00,6.087776341348599907e+00,-1.832920173025072152e-01,0.000000000000000000e+00,2.718525409698486328e+00
7.900000000000005906e-01,-1.635188140678219382e+00,5.847608712976732015e+00,5.953097465515052811e+00,1.691989354829032677e-01,0.000000000000000000e+00,1.546669006347656250e+00
7.920000000000005924e-01,-1.622900127905502643e+00,5.847294473570674000e+00,6.334909345629693433e+00,-4.829143441014098204e-01,0.000000000000000000e+00,-3.152522087097167969e+00
7.940000000000005942e-01,-1.609907356821648206e+00,5.845793536661279433e+00,6.657703740228604339e+00,-1.017276272822620564e+00,0.000000000000000000e+00,-2.621082305908203125e+00
7.960000000000005960e-01,-1.596500245995255751e+00,5.843676068939027246e+00,6.749151505398950590e+00,-1.099578723267616187e+00,0.000000000000000000e+00,-5.287146568298339844e-01
7.980000000000005977e-01,-1.582872268919815584e+00,5.841320875050222128e+00,6.878559743253697789e+00,-1.254927290725854405e+00,0.000000000000000000e+00,-8.887758851051330566e-01
8.000000000000005995e-01,-1.568839287825898765e+00,5.838371844144684353e+00,7.154115898618155001e+00,-1.693119483275970838e+00,0.000000000000000000e+00,-2.238232612609863281e+00
8.020000000000006013e-01,-1.554498731535471912e+00,5.835022165415090889e+00,7.186134684498511227e+00,-1.655932454367971651e+00,0.000000000000000000e+00,-2.686679363250732422e-02
8.040000000000006031e-01,-1.540309806559680750e+00,5.832166236547526417e+00,7.002487200275623103e+00,-1.199708609020642358e+00,0.000000000000000000e+00,1.935466527938842773e+00
8.060000000000006048e-01,-1.526220000036734747e+00,5.829699680487125057e+00,7.087017107887801259e+00,-1.266159363990503994e+00,0.000000000000000000e+00,-5.479660630226135254e-01
8.080000000000006066e-01,-1.511720891257722466e+00,5.826633895837918686e+00,7.411749745708150705e+00,-1.798482180691851617e+00,0.000000000000000000e+00,-2.779119014739990234e+00
8.100000000000006084e-01,-1.497048468537323318e+00,5.823431743828443530e+00,7.260352291752331766e+00,-1.403317188215674971e+00,0.000000000000000000e+00,1.601595282554626465e+00
8.120000000000006102e-01,-1.482599591489832225e+00,5.820864253125368037e+00,7.188181227556724728e+00,-1.163660936917641386e+00,0.000000000000000000e+00,8.490157127380371094e-01
8.140000000000006120e-01,-1.468197079195719290e+00,5.818584718043005033e+00,7.213994618036714712e+00,-1.115223424527328921e+00,0.000000000000000000e+00,-7.972389459609985352e-02
8.160000000000006137e-01,-1.453881420346675002e+00,5.816671130770412645e+00,7.101285294712977425e+00,-7.978632669269618560e-01,0.000000000000000000e+00,1.189006567001342773e+00
8.180000000000006155e-01,-1.439617226910764325e+00,5.815052792432939377e+00,7.162583477060083581e+00,-8.197988925563219897e-01,0.000000000000000000e+00,-4.520654678344726562e-01
8.200000000000006173e-01,-1.425105713022289056e+00,5.813148482820881036e+00,7.348630337071801577e+00,-1.083674053411996629e+00,0.000000000000000000e+00,-1.633362174034118652e+00
8.220000000000006191e-01,-1.410216999917442093e+00,5.810708024894950974e+00,7.539742365818076664e+00,-1.355856370329919347e+00,0.000000000000000000e+00,-1.698647141456604004e+00
8.240000000000006208e-01,-1.394967476016355512e+00,5.807766407663296881e+00,7.709399939119340850e+00,-1.584785867198589049e+00,0.000000000000000000e+00,-1.518052220344543457e+00
8.260000000000006226e-01,-1.379578294041252429e+00,5.804756255679879295e+00,7.679381718629381126e+00,-1.424703941821693576e+00,0.000000000000000000e+00,3.344339132308959961e-01
8.280000000000006244e-01,-1.364206881058300347e+00,5.801983430200271741e+00,7.691627951903039495e+00,-1.347385405361853028e+00,0.000000000000000000e+00,-8.608639240264892578e-02
8.300000000000006262e-01,-1.348774027616394200e+00,5.799293155644079434e+00,7.740820626806141469e+00,-1.342088304055487624e+00,0.000000000000000000e+00,-4.575437307357788086e-01
8.320000000000006279e-01,-1.332890023574189620e+00,5.795928222297249910e+00,8.142738008894779611e+00,-2.021319252633715369e+00,0.000000000000000000e+00,-3.816523790359497070e+00
8.340000000000006297e-01,-1.316597121276501303e+00,5.791976031810552428e+00,8.149713609715389495e+00,-1.930055021161995787e+00,0.000000000000000000e+00,-9.707927703857421875e-02
8.360000000000006315e-01,-1.300456213971785679e+00,5.788528344826372241e+00,7.990748422833132913e+00,-1.517147868327924476e+00,0.000000000000000000e+00,1.456720829010009766e+00
8.380000000000006333e-01,-1.284258041146175700e+00,5.785175351836627122e+00,8.206965180301773799e+00,-1.834627915418590938e+00,0.000000000000000000e+00,-2.150361061096191406e+00
8.400000000000006350e-01,-1.267852502830657091e+00,5.781626512313423838e+00,8.198101640169324966e+00,-1.713403352082562003e+00,0.000000000000000000e+00,-2.255499362945556641e-02
8.420000000000006368e-01,-1.251296849834382829e+00,5.777993461287029398e+00,8.357058943742629253e+00,-1.918473396367501582e+00,0.000000000000000000e+00,-1.661805868148803711e+00
8.440000000000006386e-01,-1.234555157107199541e+00,5.774207693255066332e+00,8.384135958877893202e+00,-1.866371842454802366e+00,0.000000000000000000e+00,-4.200446605682373047e-01
8.460000000000006404e-01,-1.217549243133426939e+00,5.770117882736927939e+00,8.621226872944767194e+00,-2.221987777742141734e+00,0.000000000000000000e+00,-2.480163097381591797e+00
8.480000000000006422e-01,-1.200144627936852615e+00,5.765465709339059330e+00,8.782804800226541531e+00,-2.428818296313373093e+00,0.000000000000000000e+00,-1.780802607536315918e+00
8.500000000000006439e-01,-1.182732391315800102e+00,5.761013979325774415e+00,8.628932916935667663e+00,-2.022372543591399285e+00,0.000000000000000000e+00,1.260403394699096680e+00
8.520000000000006457e-01,-1.165236602067609484e+00,5.756612737416757497e+00,8.866255427385533849e+00,-2.377310407774942735e+00,0.000000000000000000e+00,-2.597514390945434570e+00
8.540000000000006475e-01,-1.147472390368494022e+00,5.751904374024978672e+00,8.897383151055056061e+00,-2.329987981318566881e+00,0.000000000000000000e+00,-6.079056859016418457e-01
8.560000000000006493e-01,-1.129733165900274505e+00,5.747459719076640106e+00,8.841284603044183399e+00,-2.113833259165147194e+00,0.000000000000000000e+00,2.187335491180419922e-01
8.580000000000006510e-01,-1.111734683071992524e+00,5.742724737508122956e+00,9.156522644229603713e+00,-2.619258485737126385e+00,0.000000000000000000e+00,-3.493369817733764648e+00
8.600000000000006528e-01,-1.093282273282716544e+00,5.737325110246013438e+00,9.295212079187415100e+00,-2.778866275053249790e+00,0.000000000000000000e+00,-1.778885722160339355e+00
8.620000000000006546e-01,-1.074899225918102941e+00,5.732280445149974923e+00,9.087296047965335077e+00,-2.265367455078031167e+00,0.000000000000000000e+00,1.647725701332092285e+00
8.640000000000006564e-01,-1.056871617224481641e+00,5.728141803338488103e+00,8.939719774166309918e+00,-1.872619873332176832e+00,0.000000000000000000e+00,1.007883548736572266e+00
8.660000000000006581e-01,-1.038817691437159185e+00,5.724161716008230094e+00,9.113597443103220286e+00,-2.106031520217090058e+00,0.000000000000000000e+00,-2.266951799392700195e+00
8.680000000000006599e-01,-1.020462963666920464e+00,5.719807449188007098e+00,9.240490686448385560e+00,-2.246848000486173724e+00,0.000000000000000000e+00,-1.829821467399597168e+00
8.700000000000006617e-01,-1.002152404273886299e+00,5.715750608827628199e+00,9.069439871268533793e+00,-1.809358943998380820e+00,0.000000000000000000e+00,1.156367659568786621e+00
8.720000000000006635e-01,-9.842013734722402374e-01,5.712598985994933543e+00,8.880922813638788327e+00,-1.341615281798429704e+00,0.000000000000000000e+00,1.294725537300109863e+00
8.740000000000006652e-01,-9.664422273719874834e-01,5.710019651069377034e+00,8.877617753943859213e+00,-1.236744915364012876e+00,0.000000000000000000e+00,-6.373536586761474609e-01
8.760000000000006670e-01,-9.486695852826951825e-01,5.707609812235480362e+00,8.894427756118076900e+00,-1.172092411670468737e+00,0.000000000000000000e+00,-8.803597092628479004e-01
8.780000000000006688e-01,-9.307039865531585576e-01,5.705019166278138876e+00,9.070641371185706348e+00,-1.417280396294643641e+00,0.000000000000000000e+00,-2.551445484161376953e+00
8.800000000000006706e-01,-9.125730712565832681e-01,5.702302624146359911e+00,9.059639664760510414e+00,-1.298266806471635393e+00,0.000000000000000000e+00,-6.608277559280395508e-01
8.820000000000006724e-01,-8.943607254720925548e-01,5.699621996707874949e+00,9.152117831086004074e+00,-1.381191931208790136e+00,0.000000000000000000e+00,-1.766285896301269531e+00
8.840000000000006741e-01,-8.760706988824839003e-01,5.696983769451100521e+00,9.137261247128922292e+00,-1.256036849565175917e+00,0.000000000000000000e+00,-6.944882869720458984e-01
8.860000000000006759e-01,-8.578389894160359797e-01,5.694649759279723611e+00,9.093785319423682623e+00,-1.077028209302213657e+00,0.000000000000000000e+00,-4.384988546371459961e-01
8.880000000000006777e-01,-8.398552148908402515e-01,5.692983957484809565e+00,8.889198384960153021e+00,-5.880188913062821543e-01,0.000000000000000000e+00,1.190581321716308594e+00
8.900000000000006795e-01,-8.218517512474556863e-01,5.691459571871610557e+00,9.113853312947661323e+00,-9.352021532723991948e-01,0.000000000000000000e+00,-3.314256191253662109e+00
8.920000000000006812e-01,-8.035717634395221909e-01,5.689578150369951182e+00,9.165542211276042295e+00,-9.451727583009610356e-01,0.000000000000000000e+00,-1.543253064155578613e+00
8.940000000000006830e-01,-7.851849087776962000e-01,5.687669380184956935e+00,9.220717515865359815e+00,-9.625398767699012703e-01,0.000000000000000000e+00,-1.616842746734619141e+00
8.960000000000006848e-01,-7.667502459178200391e-01,5.685846572697649925e+00,9.213298548614387684e+00,-8.592862848145362831e-01,0.000000000000000000e+00,-1.001135110855102539e+00
8.980000000000006866e-01,-7.483327485542479174e-01,5.684233115073594078e+00,9.203554019069423831e+00,-7.532059322382352873e-01,0.000000000000000000e+00,-1.017373561859130859e+00
9.000000000000006883e-01,-7.298637244720155293e-01,5.682692347904368724e+00,9.264892624377262464e+00,-7.865324153827932818e-01,0.000000000000000000e+00,-1.801711916923522949e+00
9.020000000000006901e-01,-7.112313013130078243e-01,5.681005382842989171e+00,9.366978990118937531e+00,-8.993419687228791926e-01,0.000000000000000000e+00,-2.265453815460205078e+00
9.040000000000006919e-01,-6.926122096028212161e-01,5.679514698467234446e+00,9.251357563179961829e+00,-5.904791542312846087e-01,0.000000000000000000e+00,-1.534670591354370117e-02
9.060000000000006937e-01,-6.739328815836832520e-01,5.678072855518908391e+00,9.427509699795109555e+00,-8.502425527212358336e-01,0.000000000000000000e+00,-3.128877639770507812e+00
9.080000000000006954e-01,-6.550247211379225387e-01,5.676352265663669350e+00,9.480044605369812416e+00,-8.693011012839166884e-01,0.000000000000000000e+00,-1.858194470405578613e+00
9.100000000000006972e-01,-6.362083854702740293e-01,5.674974547801351576e+00,9.335495706146062389e+00,-5.075804124702650855e-01,0.000000000000000000e+00,1.808506250381469727e-01
9.120000000000006990e-01,-6.174801718301305975e-01,5.673926298498633614e+00,9.392157062976215443e+00,-5.397058143705583122e-01,0.000000000000000000e+00,-1.992101430892944336e+00
9.140000000000007008e-01,-5.986857952666486682e-01,5.672904467314855204e+00,9.401603689977667599e+00,-4.811976106256062868e-01,0.000000000000000000e+00,-1.529280543327331543e+00
9.160000000000007025e-01,-5.797837052510897982e-01,5.671825810232006049e+00,9.499972031022251073e+00,-5.964693169998316336e-01,0.000000000000000000e+00,-2.508231401443481445e+00
9.180000000000007043e-01,-5.611022933517868516e-01,5.671325859933788571e+00,9.180400660001769353e+00,9.728403160990684029e-02,0.000000000000000000e+00,1.879795789718627930e+00
9.200000000000007061e-01,-5.429120914727700864e-01,5.671919057909907913e+00,9.008967577485782030e+00,4.967210435530294288e-01,0.000000000000000000e+00,2.462196350097656250e-01
9.220000000000007079e-01,-5.252664296998849069e-01,5.673697271823986199e+00,8.635447179688911845e+00,1.282509259020908177e+00,0.000000000000000000e+00,2.325802326202392578e+00
9.240000000000007097e-01,-5.079615607314131864e-01,5.676250955074308990e+00,8.669090198777448464e+00,1.271628299662797001e+00,0.000000000000000000e+00,-2.040088653564453125e+00
9.260000000000007114e-01,-4.906872347205892271e-01,5.678971416273794759e+00,8.604688478511455685e+00,1.449415939308775547e+00,0.000000000000000000e+00,-1.031459569931030273e+00
9.280000000000007132e-01,-4.734863613843172114e-01,5.681937242889149253e+00,8.595791881780698418e+00,1.516859518307866805e+00,0.000000000000000000e+00,-1.646517515182495117e+00
9.300000000000007150e-01,-4.564459297973543772e-01,5.685312672771287268e+00,8.443912081325699148e+00,1.859252861859227890e+00,0.000000000000000000e+00,-1.782509684562683105e-01
9.320000000000007168e-01,-4.396397098716917085e-01,5.689233649143879745e+00,8.361794008859893879e+00,2.062204024049357542e+00,0.000000000000000000e+00,-9.486407041549682617e-01
9.340000000000007185e-01,-4.229705584672689422e-01,5.693504742396466867e+00,8.306947418951747153e+00,2.209253270162234717e+00,0.000000000000000000e+00,-1.262424588203430176e+00
9.360000000000007203e-01,-4.065113634116368502e-01,5.698261789141291445e+00,8.151577198309272632e+00,2.548381770454528628e+00,0.000000000000000000e+00,-2.504208683967590332e-01
9.380000000000007221e-01,-3.902955395936085203e-01,5.703562168598707238e+00,8.063817638904110296e+00,2.752323996162662212e+00,0.000000000000000000e+00,-9.848392009735107422e-01
9.400000000000007239e-01,-3.741310411116987589e-01,5.709026518419552332e+00,8.100667252472176116e+00,2.711903954729050881e+00,0.000000000000000000e+00,-2.282596111297607422e+00
9.420000000000007256e-01,-3.579498294345845322e-01,5.714519667562356631e+00,8.080362891975603645e+00,2.781287496405758120e+00,0.000000000000000000e+00,-1.702644228935241699e+00
9.440000000000007274e-01,-3.419162651271782094e-01,5.720357359723642787e+00,7.952710140072897893e+00,3.056756190313192345e+00,0.000000000000000000e+00,-6.281587481498718262e-01
9.460000000000007292e-01,-3.262906252359714099e-01,5.727038469038281399e+00,7.671962265837479755e+00,3.625230583222672998e+00,0.000000000000000000e+00,8.810174465179443359e-01
9.480000000000007310e-01,-3.114134554748776429e-01,5.735213330889369132e+00,7.203542225328972926e+00,4.551406423324489303e+00,0.000000000000000000e+00,2.694513797760009766e+00
9.500000000000007327e-01,-2.976019095960307226e-01,5.745481799700701941e+00,6.605710897777831825e+00,5.719805586622155325e+00,0.000000000000000000e+00,3.871524333953857422e+00
9.520000000000007345e-01,-2.848030163894014199e-01,5.757721851330134477e+00,6.191736814431913594e+00,6.521931251113064931e+00,0.000000000000000000e+00,1.936060786247253418e+00
9.540000000000007363e-01,-2.727371945788049090e-01,5.771375427173492945e+00,5.873202035006699795e+00,7.132563521810517670e+00,0.000000000000000000e+00,9.310948848724365234e-01
9.560000000000007381e-01,-2.611391802459908096e-01,5.785917045971155304e+00,5.724953832636424877e+00,7.408458854331829713e+00,0.000000000000000000e+00,-7.407301664352416992e-01
9.580000000000007399e-01,-2.499708306930529811e-01,5.801267148683360020e+00,5.442887582300428129e+00,7.942040650088155296e+00,0.000000000000000000e+00,5.289798974990844727e-01
9.600000000000007416e-01,-2.392420923972531088e-01,5.817439197884047175e+00,5.286172260472230100e+00,8.229136652420660170e+00,0.000000000000000000e+00,-6.597915291786193848e-01
9.620000000000007434e-01,-2.290872221588254321e-01,5.834689864418523442e+00,4.867611362363599703e+00,9.022887178425561316e+00,0.000000000000000000e+00,1.757090091705322266e+00
9.640000000000007452e-01,-2.195930533017183273e-01,5.853181006433699984e+00,4.626700999893524902e+00,9.467691209495159299e+00,0.000000000000000000e+00,1.003408432006835938e-01
9.660000000000007470e-01,-2.107791016908941995e-01,5.872945659798320506e+00,4.186330836398453492e+00,1.029815803517931272e+01,0.000000000000000000e+00,1.882454156875610352e+00
9.680000000000007487e-01,-2.025493809461505201e-01,5.893791723181156961e+00,4.044555119651101371e+00,1.054570977705989776e+01,0.000000000000000000e+00,-7.683014869689941406e-01
9.700000000000007505e-01,-1.947729659109874445e-01,5.915463363191086898e+00,3.732124527733150732e+00,1.112523966251521834e+01,0.000000000000000000e+00,7.634007930755615234e-01
9.720000000000007523e-01,-1.873403948706977851e-01,5.937746866939546564e+00,3.702647767231621145e+00,1.115434049857452870e+01,0.000000000000000000e+00,-1.610472798347473145e+00
9.740000000000007541e-01,-1.799332748724711550e-01,5.960025605856227315e+00,3.706908460406886707e+00,1.112006501495219446e+01,0.000000000000000000e+00,-1.778443455696105957e+00
9.760000000000007558e-01,-1.726044339287200469e-01,5.982407059611361433e+00,3.623924372386164716e+00,1.125779130392669458e+01,0.000000000000000000e+00,-9.390825033187866211e-01
9.780000000000007576e-01,-1.655148231882775656e-01,6.005208213226992164e+00,3.467412033442974106e+00,1.154021113666280662e+01,0.000000000000000000e+00,-2.422580122947692871e-01
9.800000000000007594e-01,-1.584942565658872815e-01,6.028100866322313678e+00,3.556212292469230540e+00,1.134701721736374758e+01,0.000000000000000000e+00,-2.116134166717529297e+00
9.820000000000007612e-01,-1.512706006289608884e-01,6.050560649057105778e+00,3.670520136145815737e+00,1.110729203488012651e+01,0.000000000000000000e+00,-2.172862529754638672e+00
9.840000000000007629e-01,-1.437149790616980560e-01,6.072342868470122390e+00,3.888443011409072447e+00,1.066898899984552074e+01,0.000000000000000000e+00,-2.840123653411865234e+00
9.860000000000007647e-01,-1.363225374051179328e-01,6.094417815283040163e+00,3.505074908341633488e+00,1.140386230222288866e+01,0.000000000000000000e+00,1.971039772033691406e+00
9.880000000000007665e-01,-1.290684666259104274e-01,6.116739406436972004e+00,3.752437973235880797e+00,1.091159566601814390e+01,0.000000000000000000e+00,-2.812998771667480469e+00
9.900000000000007683e-01,-1.219574165807245647e-01,6.139321541491735701e+00,3.360082693866535575e+00,1.166777122752401397e+01,0.000000000000000000e+00,2.214744091033935547e+00
9.920000000000007701e-01,-1.150678852832573568e-01,6.162320072836055651e+00,3.532676510854514174e+00,1.132497794402663871e+01,0.000000000000000000e+00,-1.983184218406677246e+00
9.940000000000007718e-01,-1.081154975738218421e-01,6.185185852940861650e+00,3.422226685575640470e+00,1.153623575049077488e+01,0.000000000000000000e+00,2.891415357589721680e-01
9.960000000000007736e-01,-1.014949225772434210e-01,6.208692291321600720e+00,3.200857508494649117e+00,1.196565135394840240e+01,0.000000000000000000e+00,1.237120628356933594e+00
9.980000000000007754e-01,-9.539448252055851563e-02,6.233210531485103623e+00,2.902314132103076094e+00,1.254766591703667444e+01,0.000000000000000000e+00,1.932723522186279297e+00
1.000000000000000666e+00,-8.909235046522323564e-02,6.257338968806871904e+00,3.403286043186711129e+00,1.157456245316291010e+01,0.000000000000000000e+00,-3.893032073974609375e+00
1.002000000000000668e+00,-8.208612234132171837e-02,6.280104594745873570e+00,3.605788964650605166e+00,1.118591103446656376e+01,0.000000000000000000e+00,-1.530064940452575684e+00
1.004000000000000670e+00,-7.462169273598158459e-02,6.301991487374260181e+00,3.861220060792813769e+00,1.069627878806995191e+01,0.000000000000000000e+00,-1.802625417709350586e+00
1.006000000000000671e+00,-6.620268360592106160e-02,6.322036026522710017e+00,4.559699869415649864e+00,9.344679446605878681e+00,0.000000000000000000e+00,-4.999994277954101562e+00
1.008000000000000673e+00,-5.637660820653930122e-02,6.339358133055252864e+00,5.267646605919871661e+00,7.974900765677229941e+00,0.000000000000000000e+00,-4.999878883361816406e+00
1.010000000000000675e+00,-4.512810108449676755e-02,6.353927296506665101e+00,5.981618162317897003e+00,6.592568917369836967e+00,0.000000000000000000e+00,-4.999862670898437500e+00
1.012000000000000677e+00,-3.244871901693890948e-02,6.365724482391445171e+00,6.698122621413067357e+00,5.203559074582647881e+00,0.000000000000000000e+00,-4.994143962860107422e+00
1.014000000000000679e+00,-1.833617513030730978e-02,6.374740956215256382e+00,7.414478839610089800e+00,3.812330189874541642e+00,0.000000000000000000e+00,-4.983989715576171875e+00
1.016000000000000680e+00,-2.841789888626131827e-03,6.381071135451405141e+00,8.079780968851341783e+00,2.517560511614927776e+00,0.000000000000000000e+00,-4.602006912231445312e+00
1.018000000000000682e+00,1.316301936943461634e-02,6.386407586446252616e+00,7.925363280774737618e+00,2.818068105776950549e+00,0.000000000000000000e+00,1.572276353836059570e+00
1.020000000000000684e+00,2.972880273184350108e-02,6.390648128336796852e+00,8.640099230734062274e+00,1.422473984811518655e+00,0.000000000000000000e+00,-4.977418899536132812e+00
1.022000000000000686e+00,4.772296525353307561e-02,6.392095774966258581e+00,9.353618377582671783e+00,2.537917922202148624e-02,0.000000000000000000e+00,-4.985707283020019531e+00
1.024000000000000687e+00,6.714097276742664322e-02,6.390751467234029981e+00,1.006384689142842781e+01,-1.369295339090222496e+00,0.000000000000000000e+00,-4.983285903930664062e+00
1.026000000000000689e+00,8.794406392808845618e-02,6.386682821170095004e+00,1.073861128788540853e+01,-2.698740941652767678e+00,0.000000000000000000e+00,-4.742289543151855469e+00
1.028000000000000691e+00,1.100676253552103911e-01,6.380008283365019572e+00,1.138420791218570116e+01,-3.974910580779586589e+00,0.000000000000000000e+00,-4.553461074829101562e+00
1.030000000000000693e+00,1.333815531361595141e-01,6.370974756470217493e+00,1.192881598882736327e+01,-5.057299607689635934e+00,0.000000000000000000e+00,-3.830518722534179688e+00
1.032000000000000695e+00,1.578814960989387284e-01,6.359585220156522389e+00,1.257010826258658120e+01,-6.330649483975616221e+00,0.000000000000000000e+00,-4.599867343902587891e+00
1.034000000000000696e+00,1.835267084902896806e-01,6.345914512555722808e+00,1.307381105082810890e+01,-7.337777557805509332e+00,0.000000000000000000e+00,-3.620576620101928711e+00
1.036000000000000698e+00,2.102858109979274803e-01,6.330020754607596167e+00,1.368381004540039569e+01,-8.553242701859362640e+00,0.000000000000000000e+00,-4.477377414703369141e+00
1.038000000000000700e+00,2.382449765479500159e-01,6.311734329065800786e+00,1.427353497118592252e+01,-9.729625719400786465e+00,0.000000000000000000e+00,-4.399763107299804688e+00
1.040000000000000702e+00,2.673746460480559417e-01,6.291112964025480814e+00,1.485391039042981731e+01,-1.088722289443360225e+01,0.000000000000000000e+00,-4.420244693756103516e+00
1.042000000000000703e+00,2.970165610470845152e-01,6.269441649655987270e+00,1.478550962401114433e+01,-1.077893801213369152e+01,0.000000000000000000e+00,3.020131587982177734e-01
1.044000000000000705e+00,3.259045124839670682e-01,6.249191187694395744e+00,1.410036188775993082e+01,-9.467332738406831538e+00,0.000000000000000000e+00,4.789955615997314453e+00
1.046000000000000707e+00,3.534036535246958266e-01,6.231600454279546675e+00,1.339716008964619931e+01,-8.120297589237663871e+00,0.000000000000000000e+00,4.842163085937500000e+00
1.048000000000000709e+00,3.794907144964981827e-01,6.216714202608265794e+00,1.268864058747251811e+01,-6.763712172232731135e+00,0.000000000000000000e+00,4.817714691162109375e+00
1.050000000000000711e+00,4.041641971467492267e-01,6.204532817459869953e+00,1.198384855661489823e+01,-5.416081061201424518e+00,0.000000000000000000e+00,4.739527702331542969e+00
1.052000000000000712e+00,4.275386370081987186e-01,6.194829083719858964e+00,1.138974058877338713e+01,-4.286391200513921973e+00,0.000000000000000000e+00,3.868401527404785156e+00
1.054000000000000714e+00,4.497745596831229098e-01,6.187285405706276720e+00,1.084545850633266717e+01,-3.256314279373741627e+00,0.000000000000000000e+00,3.458756208419799805e+00
1.056000000000000716e+00,4.713225635941544200e-01,6.181018795193978121e+00,1.070181076145035703e+01,-3.009143447001211946e+00,0.000000000000000000e+00,4.116672277450561523e-01
1.058000000000000718e+00,4.922713214692702732e-01,6.175852426943774454e+00,1.024635854770412280e+01,-2.156528700334917392e+00,0.000000000000000000e+00,2.731050252914428711e+00
1.060000000000000719e+00,5.125705875163611980e-01,6.171879392776984830e+00,1.005237228277272621e+01,-1.815792805345055383e+00,0.000000000000000000e+00,7.331162691116333008e-01
1.062000000000000721e+00,5.326898380857765236e-01,6.168180816269376976e+00,1.006636194784102578e+01,-1.881996841712869850e+00,0.000000000000000000e+00,-8.611607551574707031e-01
1.064000000000000723e+00,5.525707892651603448e-01,6.164867124903093298e+00,9.814118903199306132e+00,-1.431144764550305037e+00,0.000000000000000000e+00,1.128796339035034180e+00
1.066000000000000725e+00,5.720144250515414308e-01,6.162322108945965660e+00,9.629107519189398445e+00,-1.113405348391396821e+00,0.000000000000000000e+00,6.001847982406616211e-01
1.068000000000000727e+00,5.914941077870606856e-01,6.159619746310558419e+00,9.850180223629676490e+00,-1.588281111633677689e+00,0.000000000000000000e+00,-2.492265701293945312e+00
1.070000000000000728e+00,6.110060462944475468e-01,6.156765351407006648e+00,9.661343903740043260e+00,-1.265635751686693400e+00,0.000000000000000000e+00,5.948424339294433594e-01
1.072000000000000730e+00,6.302992578784264444e-01,6.154244726475603500e+00,9.631493788758898944e+00,-1.254493719677159724e+00,0.000000000000000000e+00,-6.286358833312988281e-01
1.074000000000000732e+00,6.495986296525888548e-01,6.151616734716745860e+00,9.667507110925210867e+00,-1.372963878730951270e+00,0.000000000000000000e+00,-1.145368218421936035e+00
1.076000000000000734e+00,6.691499621436576284e-01,6.148400277540344128e+00,9.883410272399608232e+00,-1.842752562428917606e+00,0.000000000000000000e+00,-2.529304027557373047e+00
1.078000000000000735e+00,6.890567741375770439e-01,6.144392497209934412e+00,1.002291957516813703e+01,-2.164192551153157673e+00,0.000000000000000000e+00,-1.969106793403625488e+00
1.080000000000000737e+00,7.086783050152667407e-01,6.140840104315066661e+00,9.598209457247000032e+00,-1.387890250377426415e+00,0.000000000000000000e+00,2.305312156677246094e+00
1.082000000000000739e+00,7.278258139804482107e-01,6.138106450175587092e+00,9.548953407784114944e+00,-1.345315791318311804e+00,0.000000000000000000e+00,-5.729806423187255859e-01
1.084000000000000741e+00,7.466427195488527513e-01,6.135908536509989908e+00,9.267632488040304040e+00,-8.523570111751318512e-01,0.000000000000000000e+00,1.181815266609191895e+00
1.086000000000000743e+00,7.650770994346489662e-01,6.134343517249389421e+00,9.166499097583095335e+00,-7.124358458991402188e-01,0.000000000000000000e+00,-2.065619826316833496e-01
1.088000000000000744e+00,7.834384093944890548e-01,6.132805225856555076e+00,9.194595135413241138e+00,-8.255997202690643633e-01,0.000000000000000000e+00,-1.204062104225158691e+00
1.090000000000000746e+00,8.013761504244319989e-01,6.131973830576652240e+00,8.742873365191314861e+00,-5.756853810444773067e-03,0.000000000000000000e+00,2.451122999191284180e+00
1.092000000000000748e+00,8.192475140355975904e-01,6.131149220980945280e+00,9.128442161389955345e+00,-8.186676602848829143e-01,0.000000000000000000e+00,-3.955443143844604492e+00
1.094000000000000750e+00,8.375692381614113780e-01,6.129323972820211353e+00,9.193070404713683530e+00,-1.006293504334456301e+00,0.000000000000000000e+00,-1.508114337921142578e+00
1.096000000000000751e+00,8.559731402143502255e-01,6.127214403951049881e+00,9.210598756576541035e+00,-1.102974342683358477e+00,0.000000000000000000e+00,-1.158022880554199219e+00
1.098000000000000753e+00,8.745804918919402038e-01,6.124582678659600710e+00,9.396495643897818439e+00,-1.528275769410945006e+00,0.000000000000000000e+00,-2.458168268203735352e+00
1.100000000000000755e+00,8.934212279208640917e-01,6.121369715773535169e+00,9.443937923084654074e+00,-1.684214833744491990e+00,0.000000000000000000e+00,-1.410161852836608887e+00
1.102000000000000757e+00,9.121854222120490130e-01,6.118177969182079678e+00,9.319969271828229651e+00,-1.507210575930514995e+00,0.000000000000000000e+00,-1.086908578872680664e-01
1.104000000000000759e+00,9.310663131653527103e-01,6.114628840391201692e+00,9.560599909679426744e+00,-2.041250982547186510e+00,0.000000000000000000e+00,-2.923079729080200195e+00
1.106000000000000760e+00,9.502827917712518557e-01,6.110295531757479637e+00,9.655509486681516762e+00,-2.291395602404282528e+00,0.000000000000000000e+00,-1.818355917930603027e+00
1.108000000000000762e+00,9.694362329450593174e-01,6.105953912417901641e+00,9.497617579917404740e+00,-2.049860396725990963e+00,0.000000000000000000e+00,1.134938001632690430e-01
1.110000000000000764e+00,9.883275525140653439e-01,6.101989393176142862e+00,9.393413248600303689e+00,-1.914302313082979046e+00,0.000000000000000000e+00,-3.148189187049865723e-01
1.112000000000000766e+00,1.006816188483775854e+00,6.098672986700626630e+00,9.094991771598110120e+00,-1.402017506987830675e+00,0.000000000000000000e+00,1.174560785293579102e+00
1.114000000000000767e+00,1.024941941966771353e+00,6.095923478065937040e+00,9.030566988329146838e+00,-1.347284107256564889e+00,0.000000000000000000e+00,-6.467285752296447754e-01
1.116000000000000769e+00,1.042936815211813029e+00,6.093286362861306316e+00,8.964128154852009089e+00,-1.289654295438330323e+00,0.000000000000000000e+00,-6.397882103919982910e-01
1.118000000000000771e+00,1.061156462857599792e+00,6.090067217126961197e+00,9.255302941632569613e+00,-1.928934346538701439e+00,0.000000000000000000e+00,-3.423185110092163086e+00
1.120000000000000773e+00,1.079246204933797193e+00,6.086956940173565478e+00,8.834259345872810698e+00,-1.181452370131210516e+00,0.000000000000000000e+00,2.100863456726074219e+00
1.122000000000000774e+00,1.096837907971887072e+00,6.084669088334769604e+00,8.757314596696634368e+00,-1.106315526817725159e+00,0.000000000000000000e+00,-5.835866928100585938e-01
1.124000000000000776e+00,1.114186262413181527e+00,6.082704664217667201e+00,8.590925059693674370e+00,-8.581255025175636986e-01,0.000000000000000000e+00,1.072955131530761719e-01
1.126000000000000778e+00,1.131397936510817770e+00,6.080853436625720754e+00,8.620679261627582690e+00,-9.930341647033131824e-01,0.000000000000000000e+00,-1.425840258598327637e+00
1.128000000000000780e+00,1.148505310167829974e+00,6.079050878849113992e+00,8.486608302872282295e+00,-8.095607900790242617e-01,0.000000000000000000e+00,-1.515150070190429688e-01
1.130000000000000782e+00,1.165372516643238487e+00,6.077559588052884543e+00,8.380540472598728030e+00,-6.817942907391165708e-01,0.000000000000000000e+00,-3.735154867172241211e-01
1.132000000000000783e+00,1.182175219356851548e+00,6.076035387678841992e+00,8.422141214010956389e+00,-8.424093805900383369e-01,0.000000000000000000e+00,-1.529016256332397461e+00
1.134000000000000785e+00,1.199173629733099711e+00,6.073970690563956332e+00,8.576230780499770390e+00,-1.222153801748458557e+00,0.000000000000000000e+00,-2.409779787063598633e+00
1.136000000000000787e+00,1.216171654885099374e+00,6.071747535106973181e+00,8.421718448560032044e+00,-1.001059681868508910e+00,0.000000000000000000e+00,2.443790435791015625e-03
1.138000000000000789e+00,1.233169807811118623e+00,6.069363537029095923e+00,8.576383837673873245e+00,-1.382768845304774619e+00,0.000000000000000000e+00,-2.422466754913330078e+00
1.140000000000000790e+00,1.250068503397961495e+00,6.067012303979755217e+00,8.322239402077238779e+00,-9.686100383293116955e-01,0.000000000000000000e+00,7.807540893554687500e-01
1.142000000000000792e+00,1.266440760929591569e+00,6.065523001148865667e+00,8.049968879590910120e+00,-5.208968313541166850e-01,0.000000000000000000e+00,9.202307462692260742e-01
1.144000000000000794e+00,1.282305734976305178e+00,6.064854809340774366e+00,7.814990965001779699e+00,-1.475289969128067424e-01,0.000000000000000000e+00,6.256955862045288086e-01
1.146000000000000796e+00,1.297845967674703838e+00,6.064649123003072795e+00,7.725305279260212821e+00,-5.840875172580738128e-02,0.000000000000000000e+00,-5.151453614234924316e-01
1.148000000000000798e+00,1.313095444360757647e+00,6.064837742262366049e+00,7.524204609224903528e+00,2.467436048184610820e-01,0.000000000000000000e+00,3.629481792449951172e-01
1.150000000000000799e+00,1.328077451698359113e+00,6.065373091253702498e+00,7.457922011772919468e+00,2.882768935428748902e-01,0.000000000000000000e+00,-6.931236386299133301e-01
1.152000000000000801e+00,1.342887289313555055e+00,6.066068034819074306e+00,7.352024023768241712e+00,4.063300595524893533e-01,0.000000000000000000e+00,-3.764656186103820801e-01
1.154000000000000803e+00,1.357372383922341941e+00,6.067218212576307224e+00,7.133131559182205983e+00,7.435140261843908860e-01,0.000000000000000000e+00,5.151557922363281250e-01
1.156000000000000805e+00,1.371706743341982504e+00,6.068482692274005608e+00,7.201476615451395169e+00,5.205139285032363006e-01,0.000000000000000000e+00,-1.732568740844726562e+00
1.158000000000000806e+00,1.386203480877672423e+00,6.069251363492232265e+00,7.295489950348803987e+00,2.477658452794914146e-01,0.000000000000000000e+00,-1.922699809074401855e+00
1.160000000000000808e+00,1.400544662378739869e+00,6.070143728777364522e+00,7.045736938002798766e+00,6.442855257301409733e-01,0.000000000000000000e+00,7.799738645553588867e-01
1.162000000000000810e+00,1.414964969729531452e+00,6.070701348970641398e+00,7.374906482462956880e+00,-8.706878315202304375e-02,0.000000000000000000e+00,-3.749397993087768555e+00
1.164000000000000812e+00,1.429699064587258484e+00,6.070468520841041382e+00,7.359309792875817102e+00,-1.460250985438222293e-01,0.000000000000000000e+00,-1.036822795867919922e+00
1.166000000000000814e+00,1.444221669851262879e+00,6.070468604958115577e+00,7.163357520553992330e+00,1.458174643409381188e-01,0.000000000000000000e+00,3.812718391418457031e-01
1.168000000000000815e+00,1.458288061829831506e+00,6.071176556533089297e+00,6.903082802279781660e+00,5.618247479269502520e-01,0.000000000000000000e+00,8.881217241287231445e-01
1.170000000000000817e+00,1.472217698749075820e+00,6.071968078483116038e+00,7.026810115504789067e+00,2.292928216788799323e-01,0.000000000000000000e+00,-2.113774299621582031e+00
1.172000000000000819e+00,1.486123770982322290e+00,6.072622727207858340e+00,6.879372000358028316e+00,4.250251775325810666e-01,0.000000000000000000e+00,1.882493495941162109e-02
1.174000000000000821e+00,1.500048250030157071e+00,6.073058241683445324e+00,7.045359058438042332e+00,1.012854021100006996e-02,0.000000000000000000e+00,-2.426909208297729492e+00
1.176000000000000822e+00,1.513967996902072288e+00,6.073320258970774432e+00,6.874480565602562265e+00,2.515799399571418404e-01,0.000000000000000000e+00,2.184581756591796875e-01
1.178000000000000824e+00,1.527742599678658886e+00,6.073681643706972721e+00,6.900308025811506596e+00,1.094694735070364799e-01,0.000000000000000000e+00,-1.314858198165893555e+00
1.180000000000000826e+00,1.541615005046078180e+00,6.073669128098891257e+00,6.972282899190240357e+00,-1.222830580751292362e-01,0.000000000000000000e+00,-1.667306423187255859e+00
1.182000000000000828e+00,1.555573194472247733e+00,6.073306733765898358e+00,6.986054263088679939e+00,-2.403775931226293239e-01,0.000000000000000000e+00,-1.203955411911010742e+00
1.184000000000000830e+00,1.569648074452979047e+00,6.072534724373105597e+00,7.088979908750128622e+00,-5.318410855214775745e-01,0.000000000000000000e+00,-1.894742250442504883e+00
1.186000000000000831e+00,1.583681526665966288e+00,6.071661762264815465e+00,6.944561824570111064e+00,-3.413876285586507353e-01,0.000000000000000000e+00,4.791796207427978516e-02
1.188000000000000833e+00,1.597692404490980156e+00,6.070650780942004054e+00,7.066466002507511668e+00,-6.697752620903152376e-01,0.000000000000000000e+00,-2.032852649688720703e+00
1.190000000000000835e+00,1.611332617219568775e+00,6.070179998727838644e+00,6.573744184683022240e+00,1.986526344484135231e-01,0.000000000000000000e+00,2.788486480712890625e+00
1.192000000000000837e+00,1.624298601527584429e+00,6.070838116371627180e+00,6.392353988791985131e+00,4.591370660574500828e-01,0.000000000000000000e+00,3.499042987823486328e-01
1.194000000000000838e+00,1.636719146958168114e+00,6.072372200421737531e+00,6.028208343690453219e+00,1.074683003182675733e+00,0.000000000000000000e+00,1.785489916801452637e+00
1.196000000000000840e+00,1.648951985376557294e+00,6.074083521686992171e+00,6.204990040364294579e+00,6.361003781749513530e-01,0.000000000000000000e+00,-2.442132234573364258e+00
1.198000000000000842e+00,1.661513493455373469e+00,6.074967118813757061e+00,6.356804782424070766e+00,2.470808225778233780e-01,0.000000000000000000e+00,-2.231607913970947266e+00
1.200000000000000844e+00,1.674295470752681814e+00,6.075235443229009213e+00,6.425385336883909559e+00,2.091260254370491678e-02,0.000000000000000000e+00,-1.568873882293701172e+00
1.202000000000000846e+00,1.686726576914386211e+00,6.076002136218193961e+00,6.005727574908695132e+00,7.455149424041787043e-01,0.000000000000000000e+00,2.255225658416748047e+00
1.204000000000000847e+00,1.698765964893308666e+00,6.077345057057695676e+00,6.033905393527509098e+00,5.969912648851547488e-01,0.000000000000000000e+00,-1.240584254264831543e+00
1.206000000000000849e+00,1.710757359846486025e+00,6.078594480383993748e+00,5.957673025113195742e+00,6.520679935456047405e-01,0.000000000000000000e+00,-4.147237539291381836e-01
1.208000000000000851e+00,1.722772784584475358e+00,6.079610374379697646e+00,6.058016103153507359e+00,3.634235814570535572e-01,0.000000000000000000e+00,-1.783101558685302734e+00
1.210000000000000853e+00,1.734527939457123358e+00,6.080947181455003125e+00,5.697169855623366530e+00,9.731345713455591406e-01,0.000000000000000000e+00,1.823865771293640137e+00
1.212000000000000854e+00,1.746118709552542558e+00,6.082417151590015614e+00,5.893939047631381101e+00,4.963539102986248008e-01,0.000000000000000000e+00,-2.517467021942138672e+00
1.214000000000000856e+00,1.757527707653644189e+00,6.084054840673799092e+00,5.515076744673746312e+00,1.141112741443123468e+00,0.000000000000000000e+00,1.978460550308227539e+00
1.216000000000000858e+00,1.768649600515591391e+00,6.086064560604381946e+00,5.607119399676945726e+00,8.681305178823239821e-01,0.000000000000000000e+00,-1.682606339454650879e+00
1.218000000000000860e+00,1.780081661097541179e+00,6.087283488105687645e+00,5.825265375001952961e+00,3.503545180567669837e-01,0.000000000000000000e+00,-2.649327278137207031e+00
1.220000000000000862e+00,1.791476144500894874e+00,6.088390723715400021e+00,5.569307358937758856e+00,7.566068750126044851e-01,0.000000000000000000e+00,1.048298478126525879e+00
1.222000000000000863e+00,1.802790903185081950e+00,6.089468290406300888e+00,5.745742260922882316e+00,3.205559560551883846e-01,0.000000000000000000e+00,-2.304757833480834961e+00
1.224000000000000865e+00,1.814026135895911773e+00,6.090516719882136165e+00,5.489580298563145000e+00,7.276049931395417447e-01,0.000000000000000000e+00,1.066058874130249023e+00
1.226000000000000867e+00,1.825287915750350098e+00,6.091329359365962759e+00,5.772516091251090664e+00,8.464240070197159849e-02,0.000000000000000000e+00,-3.112063407897949219e+00
1.228000000000000869e+00,1.836558788918021934e+00,6.091941631825402048e+00,5.498442845665735490e+00,5.273640787917271977e-01,0.000000000000000000e+00,1.222543120384216309e+00
1.230000000000000870e+00,1.847703956456161034e+00,6.092616137122778497e+00,5.646975392091637680e+00,1.467990959846955379e-01,0.000000000000000000e+00,-2.050462961196899414e+00
1.232000000000000872e+00,1.859172741445487720e+00,6.092478682143305235e+00,5.822026082188828333e+00,-2.845152833016095228e-01,0.000000000000000000e+00,-2.245378971099853516e+00
1.234000000000000874e+00,1.870505662070273356e+00,6.092425901179298720e+00,5.510978479208400671e+00,2.314579595734170270e-01,0.000000000000000000e+00,1.534535884857177734e+00
1.236000000000000876e+00,1.881758900941608026e+00,6.092348130273961715e+00,5.742495427672731800e+00,-3.094933720472334282e-01,0.000000000000000000e+00,-2.669259548187255859e+00
1.238000000000000878e+00,1.893203090731406357e+00,6.091719458267212062e+00,5.701843489751373895e+00,-3.194271664598957727e-01,0.000000000000000000e+00,-5.479088425636291504e-01
1.240000000000000879e+00,1.904653900358942886e+00,6.090899955128033838e+00,5.749127166265747491e+00,-5.002975446188269171e-01,0.000000000000000000e+00,-1.223408579826354980e+00
1.242000000000000881e+00,1.916041760891348922e+00,6.090026006939740277e+00,5.638868900902545001e+00,-3.739084733887620970e-01,0.000000000000000000e+00,7.099509239196777344e-03
1.244000000000000883e+00,1.927396222283136007e+00,6.089040493569731538e+00,5.715754455834181513e+00,-6.118096103165556743e-01,0.000000000000000000e+00,-1.440015435218811035e+00
1.246000000000000885e+00,1.939021405118187547e+00,6.087352102610674720e+00,5.909571639012722422e+00,-1.076683401701726162e+00,0.000000000000000000e+00,-2.341737270355224609e+00
1.248000000000000886e+00,1.950787611478130845e+00,6.085215266714493865e+00,5.856764669569086479e+00,-1.060362947381934262e+00,0.000000000000000000e+00,-4.170221090316772461e-01
1.250000000000000888e+00,1.962346795237281949e+00,6.083308806199868357e+00,5.702554524431286964e+00,-8.463740552999421407e-01,0.000000000000000000e+00,3.787571191787719727e-01
1.252000000000000890e+00,1.973784258444897910e+00,6.081466685257979066e+00,5.735047635734273008e+00,-9.959256259913733533e-01,0.000000000000000000e+00,-1.069796681404113770e+00
1.254000000000000892e+00,1.985366747736789561e+00,6.079170154138259008e+00,5.847565803986182864e+00,-1.300708934782942805e+00,0.000000000000000000e+00,-1.687742471694946289e+00
1.256000000000000894e+00,1.997044622514221546e+00,6.076517360361830988e+00,5.830437376126283766e+00,-1.352266938139008001e+00,0.000000000000000000e+00,-6.696715950965881348e-01
1.258000000000000895e+00,2.008665215841838325e+00,6.073806696860277299e+00,5.790288904722848962e+00,-1.358599284696596410e+00,0.000000000000000000e+00,-4.835969209671020508e-01
1.260000000000000897e+00,2.020244042632955317e+00,6.071008680014059244e+00,5.788666508627898111e+00,-1.439588918078241075e+00,0.000000000000000000e+00,-7.789868116378784180e-01
1.262000000000000899e+00,2.031997763059784745e+00,6.067702284776933297e+00,5.965134194089332098e+00,-1.866779574007395581e+00,0.000000000000000000e+00,-2.169672250747680664e+00
1.264000000000000901e+00,2.043773673708518590e+00,6.064186646440243855e+00,5.810938924420793406e+00,-1.649179619401681895e+00,0.000000000000000000e+00,4.314649105072021484e-01
1.266000000000000902e+00,2.055512433985914988e+00,6.060578025260769941e+00,5.927908757481223034e+00,-1.959458537265276856e+00,0.000000000000000000e+00,-1.694700956344604492e+00
1.268000000000000904e+00,2.067323124686402114e+00,6.056665231023083962e+00,5.882916993024623231e+00,-1.953537559692793746e+00,0.000000000000000000e+00,-4.138037562370300293e-01
1.270000000000000906e+00,2.079201297395937065e+00,6.052458042348574985e+00,5.995327435622929357e+00,-2.253634746978224079e+00,0.000000000000000000e+00,-1.651047706604003906e+00
1.272000000000000908e+00,2.091151712049994504e+00,6.047948689275947309e+00,5.955221413684380849e+00,-2.255911980315592480e+00,0.000000000000000000e+00,-4.400292038917541504e-01
1.274000000000000909e+00,2.103142133287973170e+00,6.043201117508511189e+00,6.035273308943085446e+00,-2.491660772623002451e+00,0.000000000000000000e+00,-1.387530803680419922e+00
1.276000000000000911e+00,2.115017564058721877e+00,6.038518520991507543e+00,5.840377061690434246e+00,-2.191388764521302157e+00,0.000000000000000000e+00,8.043617010116577148e-01
1.278000000000000913e+00,2.126754281059109353e+00,6.033947465917899322e+00,5.896435327187042219e+00,-2.379723087697732886e+00,0.000000000000000000e+00,-1.187312602996826172e+00
1.280000000000000915e+00,2.138636764208649232e+00,6.028935008324078026e+00,5.986114383480242829e+00,-2.632710896390893840e+00,0.000000000000000000e+00,-1.451902389526367188e+00
1.282000000000000917e+00,2.150514399280424982e+00,6.023776133210482442e+00,5.891701546875628637e+00,-2.526477964388660791e+00,0.000000000000000000e+00,2.816736698150634766e-02
1.284000000000000918e+00,2.162365077026089377e+00,6.018514818947463318e+00,5.959053697878968769e+00,-2.734844460946940004e+00,0.000000000000000000e+00,-1.264680027961730957e+00
1.286000000000000920e+00,2.174231677449167677e+00,6.013068880322018472e+00,5.907706148662935419e+00,-2.711337029298607870e+00,0.000000000000000000e+00,-3.028991818428039551e-01
1.288000000000000922e+00,2.186090961582090486e+00,6.007484682615101157e+00,5.951668494506574980e+00,-2.872905720351453418e+00,0.000000000000000000e+00,-1.066918373107910156e+00
1.290000000000000924e+00,2.198035963381774760e+00,6.001582436896009121e+00,5.993420807727572353e+00,-3.029378029689173246e+00,0.000000000000000000e+00,-1.044675111770629883e+00
1.292000000000000925e+00,2.209910405115673715e+00,5.995667957781809498e+00,5.881241334012058175e+00,-2.885501223869511467e+00,0.000000000000000000e+00,2.150475978851318359e-01
1.294000000000000927e+00,2.221667572244506950e+00,5.989832952117295051e+00,5.876058991410084253e+00,-2.949662427011814358e+00,0.000000000000000000e+00,-6.498271226882934570e-01
1.296000000000000929e+00,2.233456371156837150e+00,5.983788486450915656e+00,5.912835257622212737e+00,-3.094856934740329191e+00,0.000000000000000000e+00,-9.879744052886962891e-01
1.298000000000000931e+00,2.245277742185648240e+00,5.977534196829091151e+00,5.908668518749411902e+00,-3.159586147416579394e+00,0.000000000000000000e+00,-6.456351280212402344e-01
1.300000000000000933e+00,2.257025219818448836e+00,5.971278690053872573e+00,5.839009030619981111e+00,-3.096251205774451787e+00,0.000000000000000000e+00,-9.662270545959472656e-02
1.302000000000000934e+00,2.268790936560535432e+00,5.964843535409115383e+00,5.926747885409629824e+00,-3.338808917529249243e+00,0.000000000000000000e+00,-1.395482778549194336e+00
1.304000000000000936e+00,2.280690604724794568e+00,5.958005133452875413e+00,5.972996343709022327e+00,-3.499595168705391224e+00,0.000000000000000000e+00,-1.047189831733703613e+00
1.306000000000000938e+00,2.292572028603991896e+00,5.951061570824300873e+00,5.908634608390837428e+00,-3.444305343478232473e+00,0.000000000000000000e+00,-1.150482892990112305e-01
1.308000000000000940e+00,2.304373411908669844e+00,5.944134232190114275e+00,5.892900671655387335e+00,-3.483227968890998394e+00,0.000000000000000000e+00,-5.145955085754394531e-01
1.310000000000000941e+00,2.316142091376458545e+00,5.937132062420172218e+00,5.875934291730581016e+00,-3.519143847467802289e+00,0.000000000000000000e+00,-4.964026808738708496e-01
1.312000000000000943e+00,2.327970907081956309e+00,5.929875603692380537e+00,5.952913364763447568e+00,-3.737202523931566933e+00,0.000000000000000000e+00,-1.288600206375122070e+00
1.314000000000000945e+00,2.339800725148336369e+00,5.922481730007232770e+00,5.877143330667699672e+00,-3.657078719780314291e+00,0.000000000000000000e+00,2.083420753479003906e-02
1.316000000000000947e+00,2.351491636721920742e+00,5.915223859918397942e+00,5.813992251147282353e+00,-3.601162020413044562e+00,0.000000000000000000e+00,-7.544845342636108398e-02
1.318000000000000949e+00,2.363190580155557718e+00,5.907816824014023638e+00,5.884988741564320058e+00,-3.805773992805520756e+00,0.000000000000000000e+00,-1.224737763404846191e+00
1.320000000000000950e+00,2.374813170075441349e+00,5.900426455133682246e+00,5.737952404104581738e+00,-3.585281476487057972e+00,0.000000000000000000e+00,6.746852397918701172e-01
1.322000000000000952e+00,2.386396416858365122e+00,5.892981428474802996e+00,5.845278394653830034e+00,-3.859509890758698436e+00,0.000000000000000000e+00,-1.532829403877258301e+00
1.324000000000000954e+00,2.398098676667494988e+00,5.885175252643953137e+00,5.857102367358876904e+00,-3.946773043383362545e+00,0.000000000000000000e+00,-6.933206319808959961e-01
1.326000000000000956e+00,2.409687308520629401e+00,5.877462393186752010e+00,5.731868853067670244e+00,-3.766734193164927191e+00,0.000000000000000000e+00,5.270349979400634766e-01
1.328000000000000957e+00,2.421151788825501416e+00,5.869863946593874893e+00,5.732754788223924258e+00,-3.831873693745205145e+00,0.000000000000000000e+00,-5.785596370697021484e-01
1.330000000000000959e+00,2.432619457932323925e+00,5.862133172625573430e+00,5.735055501088437424e+00,-3.899055505452324155e+00,0.000000000000000000e+00,-5.835655331611633301e-01
1.332000000000000961e+00,2.444025790989485358e+00,5.854397018632439220e+00,5.671527699940037692e+00,-3.837522897850488501e+00,0.000000000000000000e+00,1.783132553100585938e-02
1.334000000000000963e+00,2.455334413902986235e+00,5.846727221034641708e+00,5.637299146378570214e+00,-3.832584688002086626e+00,0.000000000000000000e+00,-2.344894409179687500e-01
1.336000000000000965e+00,2.466577511475695594e+00,5.839062118471754381e+00,5.605999170604833104e+00,-3.832819600805081883e+00,0.000000000000000000e+00,-2.500706911087036133e-01
1.338000000000000966e+00,2.477765586938654785e+00,5.831382340824065480e+00,5.582265884583676119e+00,-3.847231736849900496e+00,0.000000000000000000e+00,-3.085598349571228027e-01
1.340000000000000968e+00,2.488905233946139273e+00,5.823676181426637122e+00,5.557573589265420111e+00,-3.859208098194124137e+00,0.000000000000000000e+00,-2.891844511032104492e-01
1.342000000000000970e+00,2.500021959366095281e+00,5.815895168827221795e+00,5.559299691347829864e+00,-3.921974218064780082e+00,0.000000000000000000e+00,-5.244326591491699219e-01
1.344000000000000972e+00,2.511074931580495662e+00,5.808120027909612126e+00,5.493938318191576187e+00,-3.853627594518878929e+00,0.000000000000000000e+00,1.126503944396972656e-01
1.346000000000000973e+00,2.522081102663217056e+00,5.800318721370125274e+00,5.512352331913515258e+00,-3.947778653609546939e+00,0.000000000000000000e+00,-6.627774238586425781e-01
1.348000000000000975e+00,2.533033718724285066e+00,5.792505663258129545e+00,5.440544662544394505e+00,-3.865777212379238659e+00,0.000000000000000000e+00,2.010399103164672852e-01
1.350000000000000977e+00,2.543832069880305635e+00,5.784877605978190118e+00,5.358104824230515817e+00,-3.762823401483337715e+00,0.000000000000000000e+00,3.187161684036254883e-01
1.352000000000000979e+00,2.554542062584480355e+00,5.777306894442925334e+00,5.352053486964928553e+00,-3.808102344305291265e+00,0.000000000000000000e+00,-3.994613885879516602e-01
1.354000000000000981e+00,2.565269659826706850e+00,5.769588516241917375e+00,5.375655834474454942e+00,-3.910357355882135622e+00,0.000000000000000000e+00,-6.772726774215698242e-01
1.356000000000000982e+00,2.575949614084865225e+00,5.761850844802861360e+00,5.304582190927408902e+00,-3.827820383131030013e+00,0.000000000000000000e+00,2.531421184539794922e-01
1.358000000000000984e+00,2.586649222977909446e+00,5.753963973162262491e+00,5.395011544132255032e+00,-4.058820223156644147e+00,0.000000000000000000e+00,-1.317228078842163086e+00
1.360000000000000986e+00,2.597309145177802314e+00,5.746045037488261009e+00,5.265310380969723703e+00,-3.860905187079002765e+00,0.000000000000000000e+00,8.606022596359252930e-01
1.362000000000000988e+00,2.607857134253163345e+00,5.738235201986909395e+00,5.282800800208522496e+00,-3.949037691490675073e+00,0.000000000000000000e+00,-5.829358100891113281e-01
1.364000000000000989e+00,2.618316554154113796e+00,5.730490028322362761e+00,5.176971387860508145e+00,-3.796813126286105344e+00,0.000000000000000000e+00,6.623572111129760742e-01
1.366000000000000991e+00,2.628680720691716655e+00,5.722823102959353037e+00,5.187331528208087406e+00,-3.870255764195912995e+00,0.000000000000000000e+00,-4.910278320312500000e-01
1.368000000000000993e+00,2.639040171666144019e+00,5.715059458142202509e+00,5.172302844185930226e+00,-3.893649218990703709e+00,0.000000000000000000e+00,-2.242815494537353516e-01
1.370000000000000995e+00,2.649261610144954204e+00,5.707459403709314039e+00,5.049517809032055382e+00,-3.707161139367746383e+00,0.000000000000000000e+00,8.918452262878417969e-01
1.372000000000000997e+00,2.659447325498873305e+00,5.699824454196228629e+00,5.136191221862946854e+00,-3.927578800876907028e+00,0.000000000000000000e+00,-1.247428655624389648e+00
1.374000000000000998e+00,2.669612928006909858e+00,5.692125781561611753e+00,5.029767422803222310e+00,-3.771784342438870841e+00,0.000000000000000000e+00,7.603663206100463867e-01
1.376000000000001000e+00,2.679599764823071162e+00,5.684672483582299485e+00,4.957356715836433558e+00,-3.682037662815713208e+00,0.000000000000000000e+00,4.261517524719238281e-01
1.378000000000001002e+00,2.689487036820387811e+00,5.677310953501557123e+00,4.930119574401428117e+00,-3.679810030598400949e+00,0.000000000000000000e+00,-3.223598003387451172e-02
1.380000000000001004e+00,2.699380379009037156e+00,5.669836727364325313e+00,4.963315979498489128e+00,-3.794456181096731218e+00,0.000000000000000000e+00,-6.610986590385437012e-01
1.382000000000001005e+00,2.709230530537610537e+00,5.662346950352259434e+00,4.887130793712275434e+00,-3.695866348019817949e+00,0.000000000000000000e+00,5.147963762283325195e-01
1.384000000000001007e+00,2.718935425823313601e+00,5.655040701801185676e+00,4.818042954594606186e+00,-3.610889196799878853e+00,0.000000000000000000e+00,4.571968317031860352e-01
1.386000000000001009e+00,2.728642028065868086e+00,5.647632888404048757e+00,4.888582949257513022e+00,-3.796791300755812948e+00,0.000000000000000000e+00,-1.039203405380249023e+00
1.388000000000001011e+00,2.738272193254193354e+00,5.640276850615418169e+00,4.742002856285853163e+00,-3.560111850809180467e+00,0.000000000000000000e+00,1.334074735641479492e+00
1.390000000000001013e+00,2.747835257476872961e+00,5.632954810437357018e+00,4.821069855067218413e+00,-3.761757843231437803e+00,0.000000000000000000e+00,-1.120561361312866211e+00
1.392000000000001014e+00,2.757380630980777791e+00,5.625572083727655048e+00,4.724633113807009011e+00,-3.621606378810331872e+00,0.000000000000000000e+00,8.241879940032958984e-01
1.394000000000001016e+00,2.766827553012629615e+00,5.618286302253513220e+00,4.722444108179942646e+00,-3.664375826424421057e+00,0.000000000000000000e+00,-2.054792642593383789e-01
1.396000000000001018e+00,2.776219185610383722e+00,5.611014453893959697e+00,4.669435297370806204e+00,-3.607905519441471309e+00,0.000000000000000000e+00,3.758615255355834961e-01
1.398000000000001020e+00,2.785518202512533570e+00,5.603829800748462375e+00,4.629802571467537042e+00,-3.577117177281260663e+00,0.000000000000000000e+00,2.411305904388427734e-01
1.400000000000001021e+00,2.794707897843076605e+00,5.596765442514938904e+00,4.560164361032859937e+00,-3.487741808276796363e+00,0.000000000000000000e+00,5.978834629058837891e-01
1.402000000000001023e+00,2.803886846008794453e+00,5.589630444833459499e+00,4.618828026249138574e+00,-3.647178821560027817e+00,0.000000000000000000e+00,-8.550614118576049805e-01
1.404000000000001025e+00,2.813024615581043442e+00,5.582485286455101559e+00,4.519267173518926484e+00,-3.498618315946846913e+00,0.000000000000000000e+00,9.753876924514770508e-01
1.406000000000001027e+00,2.821984181774153999e+00,5.575596600835870831e+00,4.440580377077780305e+00,-3.390599156126144820e+00,0.000000000000000000e+00,7.549560070037841797e-01
1.408000000000001029e+00,2.830933708662303427e+00,5.568638030122015081e+00,4.508974668458741952e+00,-3.567854685811575610e+00,0.000000000000000000e+00,-9.470927715301513672e-01
1.410000000000001030e+00,2.839862334782664366e+00,5.561632072323615006e+00,4.419952448835826608e+00,-3.438685230539629600e+00,0.000000000000000000e+00,9.101891517639160156e-01
1.412000000000001032e+00,2.848755628581174371e+00,5.554607464000568484e+00,4.473392435344307749e+00,-3.585867313236942522e+00,0.000000000000000000e+00,-7.591730356216430664e-01
1.414000000000001034e+00,2.857573426828154961e+00,5.547643389689421056e+00,4.344772859748787575e+00,-3.378961487927298890e+00,0.000000000000000000e+00,1.419872045516967773e+00
1.416000000000001036e+00,2.866335891741035535e+00,5.540701026935140661e+00,4.417709096187562245e+00,-3.563259474300363827e+00,0.000000000000000000e+00,-9.785491228103637695e-01
1.418000000000001037e+00,2.875073515297512650e+00,5.533722410290433658e+00,4.320226418718628558e+00,-3.415972464755031357e+00,0.000000000000000000e+00,1.086755990982055664e+00
1.420000000000001039e+00,2.883727993511312704e+00,5.526821322664684288e+00,4.334368891460793627e+00,-3.485232170181137956e+00,0.000000000000000000e+00,-2.518862485885620117e-01
1.422000000000001041e+00,2.892261371972853823e+00,5.520072240342963177e+00,4.199375007227430068e+00,-3.264611639779943175e+00,0.000000000000000000e+00,1.587445735931396484e+00
1.424000000000001043e+00,2.900763210493037203e+00,5.513301436416540469e+00,4.302430531693508975e+00,-3.505922990551974650e+00,0.000000000000000000e+00,-1.327099800109863281e+00
1.426000000000001044e+00,2.909334300494892833e+00,5.506314768214326527e+00,4.268856868253233294e+00,-3.481071185843167992e+00,0.000000000000000000e+00,3.699213266372680664e-01
1.428000000000001046e+00,2.917796705874757812e+00,5.499458728766996707e+00,4.193814018348570372e+00,-3.375472424874858213e+00,0.000000000000000000e+00,9.040290117263793945e-01
1.430000000000001048e+00,2.926133233132481415e+00,5.492766994036001549e+00,4.142933814602566933e+00,-3.316653916163527782e+00,0.000000000000000000e+00,6.191670894622802734e-01
1.432000000000001050e+00,2.934441050011286745e+00,5.486051416895885602e+00,4.164982462067987612e+00,-3.399000781045695252e+00,0.000000000000000000e+00,-2.896690368652343750e-01
1.434000000000001052e+00,2.942806965295874821e+00,5.479144682093513907e+00,4.201006271782801171e+00,-3.507745869911602643e+00,0.000000000000000000e+00,-4.607138037681579590e-01
1.436000000000001053e+00,2.951130975079110819e+00,5.472242250833591726e+00,4.123271084218695925e+00,-3.395198694584798726e+00,0.000000000000000000e+00,1.008251309394836426e+00
1.438000000000001055e+00,2.959387069708642848e+00,5.465395149791354434e+00,4.132940564000042727e+00,-3.452028651464372988e+00,0.000000000000000000e+00,-1.030793786048889160e-01
1.440000000000001057e+00,2.967600950926689851e+00,5.458554356116773754e+00,4.081160709630703209e+00,-3.389158978765348884e+00,0.000000000000000000e+00,7.071113586425781250e-01
1.442000000000001059e+00,2.975657358507222128e+00,5.451944042290324255e+00,3.975548591812406052e+00,-3.221767076030149113e+00,0.000000000000000000e+00,1.430559158325195312e+00
1.444000000000001060e+00,2.983567278681392043e+00,5.445542830068319518e+00,3.934564792047280601e+00,-3.179777170095685612e+00,0.000000000000000000e+00,6.006085872650146484e-01
1.446000000000001062e+00,2.991436011897858904e+00,5.439146788331780336e+00,3.934297766529891494e+00,-3.216428789156846157e+00,0.000000000000000000e+00,7.491052150726318359e-02
1.448000000000001064e+00,2.999280143091078266e+00,5.432724623638677031e+00,3.909999150233506526e+00,-3.205997353852622300e+00,0.000000000000000000e+00,4.065048694610595703e-01
1.450000000000001066e+00,3.007086395622176500e+00,5.426302903344261352e+00,3.896401584677504637e+00,-3.215939222051507507e+00,0.000000000000000000e+00,2.758097648620605469e-01
1.452000000000001068e+00,3.014845252715974588e+00,5.419900882874100212e+00,3.862633712465830094e+00,-3.186378250510502497e+00,0.000000000000000000e+00,5.608201026916503906e-01
1.454000000000001069e+00,3.022540723926267603e+00,5.413550232330222478e+00,3.833007749828515554e+00,-3.164549937109255584e+00,0.000000000000000000e+00,5.188286304473876953e-01
1.456000000000001071e+00,3.030194013214902338e+00,5.407210469352924598e+00,3.820424859161230646e+00,-3.175420373664858520e+00,0.000000000000000000e+00,2.991229295730590820e-01
1.458000000000001073e+00,3.037728697135158917e+00,5.401030475916051898e+00,3.714536924093210235e+00,-3.005143618523393734e+00,0.000000000000000000e+00,1.597477197647094727e+00
1.460000000000001075e+00,3.045117211576046756e+00,5.395063707973859479e+00,3.674155221130583016e+00,-2.961930179660558604e+00,0.000000000000000000e+00,7.115709781646728516e-01
1.462000000000001076e+00,3.052495613653734452e+00,5.389046694532772186e+00,3.704325069563394468e+00,-3.055120066552341473e+00,0.000000000000000000e+00,-2.578026056289672852e-01
1.464000000000001078e+00,3.059867490653248367e+00,5.382973549153810211e+00,3.667723966933551516e+00,-3.018316813649936314e+00,0.000000000000000000e+00,6.856286525726318359e-01
1.466000000000001080e+00,3.067143290951707346e+00,5.377018581404557906e+00,3.608277302934752129e+00,-2.937023883908192801e+00,0.000000000000000000e+00,1.022458672523498535e+00
1.468000000000001082e+00,3.074324353701796131e+00,5.371179500859982525e+00,3.572950426743770169e+00,-2.902334339630038951e+00,0.000000000000000000e+00,6.970071792602539062e-01
1.470000000000001084e+00,3.081411075926662857e+00,5.365455938821395598e+00,3.513965095873751832e+00,-2.821586347760887126e+00,0.000000000000000000e+00,1.048623323440551758e+00
1.472000000000001085e+00,3.088467298216580392e+00,5.359724528714686187e+00,3.542335435861000636e+00,-2.909865796394581317e+00,0.000000000000000000e+00,-1.884356141090393066e-01
1.474000000000001087e+00,3.095507820020377387e+00,5.353957534051976275e+00,3.498358865588061306e+00,-2.857431803176450291e+00,0.000000000000000000e+00,8.622485399246215820e-01
1.476000000000001089e+00,3.102411564399580879e+00,5.348390160648059499e+00,3.405614711749098245e+00,-2.710407295281730633e+00,0.000000000000000000e+00,1.584570407867431641e+00
1.478000000000001091e+00,3.109234684607386612e+00,5.342913614542996292e+00,3.417602726741952868e+00,-2.766237237568636154e+00,0.000000000000000000e+00,7.689952850341796875e-02
1.480000000000001092e+00,3.115995800605717569e+00,5.337492457306485250e+00,3.343712984254700427e+00,-2.655309124694962275e+00,0.000000000000000000e+00,1.344384551048278809e+00
1.482000000000001094e+00,3.122617189038714880e+00,5.332277551276488836e+00,3.277859563973664070e+00,-2.559947705996491241e+00,0.000000000000000000e+00,1.243281960487365723e+00
1.484000000000001096e+00,3.129124833898020430e+00,5.327218620499692747e+00,3.229945226065726871e+00,-2.499268454805654294e+00,0.000000000000000000e+00,9.937757253646850586e-01
1.486000000000001098e+00,3.135593737468810538e+00,5.322170659942679904e+00,3.239055458186010927e+00,-2.548796057793584424e+00,0.000000000000000000e+00,1.596361398696899414e-01
1.488000000000001100e+00,3.142034477758982369e+00,5.317113953669935889e+00,3.201831297434979184e+00,-2.508158997201082041e+00,0.000000000000000000e+00,8.608895540237426758e-01
1.490000000000001101e+00,3.148438674847741314e+00,5.312065346608131122e+00,3.202470336748692414e+00,-2.540576321752673117e+00,0.000000000000000000e+00,3.052902221679687500e-01
1.492000000000001103e+00,3.154781091847432606e+00,5.307074423479523517e+00,3.140117011294727867e+00,-2.450668932744280326e+00,0.000000000000000000e+00,1.265342235565185547e+00
1.494000000000001105e+00,3.161010831941557520e+00,5.302240075473193315e+00,3.089776774660184522e+00,-2.383956790871571307e+00,0.000000000000000000e+00,1.098448038101196289e+00
1.496000000000001107e+00,3.167133048062460876e+00,5.297552518231628760e+00,3.032595933555259027e+00,-2.303891246433698470e+00,0.000000000000000000e+00,1.216455698013305664e+00
1.498000000000001108e+00,3.173152251652200828e+00,5.293003200227562211e+00,2.986749982173948492e+00,-2.245678577667558073e+00,0.000000000000000000e+00,1.057246327400207520e+00
1.500000000000001110e+00,3.179087736419678567e+00,5.288555019009747227e+00,2.948867375469526042e+00,-2.202727795179596271e+00,0.000000000000000000e+00,9.478962421417236328e-01
1.502000000000001112e+00,3.185025718984281440e+00,5.284041463793738735e+00,2.989176838906153488e+00,-2.310835521290977912e+00,0.000000000000000000e+00,-2.458572387695312500e-01
1.504000000000001114e+00,3.190968742418491377e+00,5.279458620535518953e+00,2.953977073657485963e+00,-2.272226722278915645e+00,0.000000000000000000e+00,9.294420480728149414e-01
1.506000000000001116e+00,3.196903160406526556e+00,5.274833618499906507e+00,2.980512963080325761e+00,-2.352818636495739746e+00,0.000000000000000000e+00,-1.889377832412719727e-02
1.508000000000001117e+00,3.202701289247387173e+00,5.270414421144121064e+00,2.817854342890493857e+00,-2.066936577107427730e+00,0.000000000000000000e+00,2.943763256072998047e+00
1.510000000000001119e+00,3.208386031067774535e+00,5.266156350803878006e+00,2.866940903594120904e+00,-2.191119929852970216e+00,0.000000000000000000e+00,-3.557294607162475586e-01
1.512000000000001121e+00,3.214053341405161746e+00,5.261874286640006559e+00,2.800518362291751995e+00,-2.091231777890260712e+00,0.000000000000000000e+00,1.468297243118286133e+00
1.514000000000001123e+00,3.219562991022707266e+00,5.257840014105898518e+00,2.709292234780122488e+00,-1.943376497336315900e+00,0.000000000000000000e+00,1.874184012413024902e+00
1.516000000000001124e+00,3.224888441710762166e+00,5.254104687480503522e+00,2.616310356972643802e+00,-1.792269914129098973e+00,0.000000000000000000e+00,1.916839480400085449e+00
1.518000000000001126e+00,3.230221221903730733e+00,5.250297494174731128e+00,2.716489899515862838e+00,-2.014798041714913168e+00,0.000000000000000000e+00,-1.143536329269409180e+00
1.520000000000001128e+00,3.235570766985208735e+00,5.246401373381880617e+00,2.633203843509513753e+00,-1.881627053203674738e+00,0.000000000000000000e+00,1.789402365684509277e+00
1.522000000000001130e+00,3.240828350486486542e+00,5.242627176242153908e+00,2.624473179205296436e+00,-1.892695010531476596e+00,0.000000000000000000e+00,6.080520153045654297e-01
1.524000000000001132e+00,3.245965525703783161e+00,5.239030300430203901e+00,2.512858283808756088e+00,-1.704527243977910889e+00,0.000000000000000000e+00,2.272152900695800781e+00
1.526000000000001133e+00,3.251005164303886641e+00,5.235566390330754771e+00,2.526856948835640271e+00,-1.759454221433755183e+00,0.000000000000000000e+00,2.596539258956909180e-01
1.528000000000001135e+00,3.256066854778166597e+00,5.232004585955293940e+00,2.534913015076189158e+00,-1.802433246975569725e+00,0.000000000000000000e+00,3.632646799087524414e-01
1.530000000000001137e+00,3.261011052638234986e+00,5.228615632040141570e+00,2.409439118245889411e+00,-1.586876126269497478e+00,0.000000000000000000e+00,2.539972782135009766e+00
1.532000000000001139e+00,3.265912363278788533e+00,5.225255090163948068e+00,2.491907569621252705e+00,-1.773595510453059187e+00,0.000000000000000000e+00,-8.331692218780517578e-01
1.534000000000001140e+00,3.270832574462125830e+00,5.221804350482085688e+00,2.428422795545742918e+00,-1.677373145114434694e+00,0.000000000000000000e+00,1.555806398391723633e+00
1.536000000000001142e+00,3.275588022159615420e+00,5.218619147700850114e+00,2.327156491023457008e+00,-1.508117927929390367e+00,0.000000000000000000e+00,2.186590433120727539e+00
1.538000000000001144e+00,3.280182661012365219e+00,5.215691576492186954e+00,2.267586447475237410e+00,-1.419649401560129531e+00,0.000000000000000000e+00,1.513642072677612305e+00
1.540000000000001146e+00,3.284562574075221786e+00,5.213125794924040157e+00,2.112453202447303724e+00,-1.146459089777573492e+00,0.000000000000000000e+00,3.098219633102416992e+00
1.542000000000001148e+00,3.288890463255014662e+00,5.210606591317676006e+00,2.215479171732848584e+00,-1.372675124062748608e+00,0.000000000000000000e+00,-1.152869224548339844e+00
1.544000000000001149e+00,3.293285835336983158e+00,5.207903786273381463e+00,2.179981351934892064e+00,-1.330274314082959597e+00,0.000000000000000000e+00,1.144349575042724609e+00
1.546000000000001151e+00,3.297616159551361559e+00,5.205274443624373859e+00,2.150427509576093854e+00,-1.299200309986432655e+00,0.000000000000000000e+00,1.054414510726928711e+00
1.548000000000001153e+00,3.301901820465435122e+00,5.202679513915701826e+00,2.135312034266854120e+00,-1.295837160587965053e+00,0.000000000000000000e+00,8.226126432418823242e-01
1.550000000000001155e+00,3.306212617098024609e+00,5.199984539034637088e+00,2.175542747471587823e+00,-1.399157094570235182e+00,0.000000000000000000e+00,-9.245753288269042969e-02
1.552000000000001156e+00,3.310419232173214432e+00,5.197440427817914710e+00,2.031191824891453113e+00,-1.145255644199476119e+00,0.000000000000000000e+00,2.998824596405029297e+00
1.554000000000001158e+00,3.314440183939129536e+00,5.195204514537416607e+00,1.989839826321325500e+00,-1.090791793079527894e+00,0.000000000000000000e+00,1.284753680229187012e+00
1.556000000000001160e+00,3.318439816568425016e+00,5.192958990069375780e+00,2.009857243958787620e+00,-1.154784116660150239e+00,0.000000000000000000e+00,2.627706527709960938e-01
1.558000000000001162e+00,3.322437585475550570e+00,5.190666909338616186e+00,1.987986204314967642e+00,-1.137404236350398889e+00,0.000000000000000000e+00,9.737282991409301758e-01
1.560000000000001164e+00,3.326292273636203056e+00,5.188601824333468393e+00,1.866792874025642091e+00,-9.279048709491037883e-01,0.000000000000000000e+00,2.654848098754882812e+00
1.562000000000001165e+00,3.329960315903262913e+00,5.186847708612941865e+00,1.801321635745763983e+00,-8.263511046656319969e-01,0.000000000000000000e+00,1.722864508628845215e+00
1.564000000000001167e+00,3.333538412198168377e+00,5.185217456361977284e+00,1.776840624256954326e+00,-8.039950745709706359e-01,0.000000000000000000e+00,1.037150621414184570e+00
1.566000000000001169e+00,3.337179554606829246e+00,5.183415623438837549e+00,1.864355116814504720e+00,-9.978150167218884370e-01,0.000000000000000000e+00,-8.521059155464172363e-01
1.568000000000001171e+00,3.340804978900655975e+00,5.181595579728233147e+00,1.761146505161145681e+00,-8.224102436598491606e-01,0.000000000000000000e+00,2.387583255767822266e+00
1.570000000000001172e+00,3.344321031319792414e+00,5.179938589770080704e+00,1.754968783813364297e+00,-8.346538390574639310e-01,0.000000000000000000e+00,7.471054792404174805e-01
1.572000000000001174e+00,3.347810235856096384e+00,5.178285406442300953e+00,1.734299246925904425e+00,-8.186169939863959799e-01,0.000000000000000000e+00,9.999847412109375000e-01
1.574000000000001176e+00,3.351223309772250580e+00,5.176731749096820323e+00,1.678838704674792348e+00,-7.351570647806410230e-01,0.000000000000000000e+00,1.599020957946777344e+00
1.576000000000001178e+00,3.354559145017415034e+00,5.175279958069260111e+00,1.657056858037796454e+00,-7.167168119644168334e-01,0.000000000000000000e+00,1.031000614166259766e+00
1.578000000000001180e+00,3.357832396859681268e+00,5.173902007743767406e+00,1.616254238043353775e+00,-6.613295572919094534e-01,0.000000000000000000e+00,1.361942887306213379e+00
1.580000000000001181e+00,3.361096164946248077e+00,5.172495561261706953e+00,1.647571152716019727e+00,-7.451532257601661824e-01,0.000000000000000000e+00,1.348465681076049805e-01
1.582000000000001183e+00,3.364413920725818130e+00,5.170938622501243920e+00,1.670241093511612096e+00,-8.118275696664967178e-01,0.000000000000000000e+00,2.887141704559326172e-01
1.584000000000001185e+00,3.367669365184812857e+00,5.169456775305020457e+00,1.585265211543654962e+00,-6.701554647172945911e-01,0.000000000000000000e+00,2.140262603759765625e+00
1.586000000000001187e+00,3.370849979403856889e+00,5.168074353741626936e+00,1.595404926251792421e+00,-7.123178498156064187e-01,0.000000000000000000e+00,5.134934186935424805e-01
1.588000000000001188e+00,3.373965678383213707e+00,5.166772580397082315e+00,1.520349811404584583e+00,-5.895717204276473833e-01,0.000000000000000000e+00,1.983586549758911133e+00
1.590000000000001190e+00,3.376951875494568878e+00,5.165676425093266744e+00,1.465898295203310386e+00,-5.066749594717618876e-01,0.000000000000000000e+00,1.634533405303955078e+00
1.592000000000001192e+00,3.379797188101499650e+00,5.164807908895151733e+00,1.379456549341921745e+00,-3.619390525784489387e-01,0.000000000000000000e+00,2.190409898757934570e+00
1.594000000000001194e+00,3.382604297777354052e+00,5.163968509090552494e+00,1.427710497873733386e+00,-4.774896127377979971e-01,0.000000000000000000e+00,-1.263606548309326172e-01
1.596000000000001195e+00,3.385581755568587425e+00,5.162755810738755002e+00,1.549800777489228398e+00,-7.351769510224644977e-01,0.000000000000000000e+00,-1.394243001937866211e+00
1.598000000000001197e+00,3.388545789217911164e+00,5.161526333215716633e+00,1.414284969963457428e+00,-4.944533399389112738e-01,0.000000000000000000e+00,3.060030460357666016e+00
1.600000000000001199e+00,3.391283807975208120e+00,5.160691005511515606e+00,1.323773277695706518e+00,-3.409694888260699219e-01,0.000000000000000000e+00,2.286616563796997070e+00
1.602000000000001201e+00,3.394034308631758812e+00,5.159788615567808101e+00,1.426786201899869821e+00,-5.614165213210803307e-01,0.000000000000000000e+00,-1.056547164916992188e+00
1.604000000000001203e+00,3.396817781645750767e+00,5.158780430124349614e+00,1.356732281255955685e+00,-4.468613930761227149e-01,0.000000000000000000e+00,1.945571899414062500e+00
1.606000000000001204e+00,3.399527670412192837e+00,5.157872784429328838e+00,1.353204607656214309e+00,-4.608356745753713901e-01,0.000000000000000000e+00,7.974070310592651367e-01
1.608000000000001206e+00,3.402254050805168184e+00,5.156891939953397674e+00,1.373225176443157780e+00,-5.200468551284183061e-01,0.000000000000000000e+00,3.940331935882568359e-01
1.610000000000001208e+00,3.404889340301571199e+00,5.156046398414433796e+00,1.262100756888086872e+00,-3.255975352238707488e-01,0.000000000000000000e+00,2.675368309020996094e+00
1.612000000000001210e+00,3.407368183909731840e+00,5.155462414497137935e+00,1.216780486350455215e+00,-2.584466711140932516e-01,0.000000000000000000e+00,1.535868048667907715e+00
1.614000000000001211e+00,3.409965624220389735e+00,5.154608507778938531e+00,1.380720181678971592e+00,-5.954247207944278752e-01,0.000000000000000000e+00,-2.096283912658691406e+00
1.616000000000001213e+00,3.412595277998098808e+00,5.153652848996271629e+00,1.248972478654459817e+00,-3.603549229543577259e-01,0.000000000000000000e+00,3.052574396133422852e+00
1.618000000000001215e+00,3.415039601695465610e+00,5.153016025736457451e+00,1.195387434717659847e+00,-2.765318687976265899e-01,0.000000000000000000e+00,1.695475578308105469e+00
1.620000000000001217e+00,3.417625708572874288e+00,5.152065857978730179e+00,1.390774308808276016e+00,-6.735732288476191654e-01,0.000000000000000000e+00,-2.636687278747558594e+00
1.622000000000001219e+00,3.420408686856728053e+00,5.150697272765907719e+00,1.392250547023828222e+00,-6.950603639931028921e-01,0.000000000000000000e+00,7.491689920425415039e-01
1.624000000000001220e+00,3.423083521075422908e+00,5.149500616244251816e+00,1.282632000638845637e+00,-5.017202259591164726e-01,0.000000000000000000e+00,2.693617343902587891e+00
1.626000000000001222e+00,3.425597208480813727e+00,5.148578220279003581e+00,1.231096258842231617e+00,-4.207476913966928800e-01,0.000000000000000000e+00,1.683177947998046875e+00
1.628000000000001224e+00,3.428055459885671397e+00,5.147725774745720351e+00,1.227197534929877376e+00,-4.317427715632051743e-01,0.000000000000000000e+00,8.543586730957031250e-01
1.630000000000001226e+00,3.430583650349048330e+00,5.146701366787342913e+00,1.301037172776223327e+00,-5.926652304049644382e-01,0.000000000000000000e+00,-5.016970634460449219e-01
1.632000000000001227e+00,3.433159718615694356e+00,5.145548448068200997e+00,1.275075061436867996e+00,-5.603159873076510866e-01,0.000000000000000000e+00,1.251319646835327148e+00
1.634000000000001229e+00,3.435621022002099512e+00,5.144581772744164283e+00,1.186267782511477353e+00,-4.064521040438769939e-01,0.000000000000000000e+00,2.357894897460937500e+00
1.636000000000001231e+00,3.438142036291250925e+00,5.143464209973035217e+00,1.334785964626437060e+00,-7.110576689897807334e-01,0.000000000000000000e+00,-1.803359746932983398e+00
1.638000000000001233e+00,3.440716400662858554e+00,5.142209008175013807e+00,1.239626908302145170e+00,-5.442584718432311730e-01,0.000000000000000000e+00,2.482433319091796875e+00
1.640000000000001235e+00,3.443093738908504786e+00,5.141300241970556684e+00,1.137747853453339619e+00,-3.646023948580781049e-01,0.000000000000000000e+00,2.605130195617675781e+00
1.642000000000001236e+00,3.445430442491484335e+00,5.140435498622847987e+00,1.198998336326331904e+00,-5.001499619574123479e-01,0.000000000000000000e+00,-2.623713016510009766e-01
1.644000000000001238e+00,3.447833277245386796e+00,5.139409001475867100e+00,1.203876560366183179e+00,-5.263853604079380410e-01,0.000000000000000000e+00,7.350623607635498047e-01
1.646000000000001240e+00,3.450171952711759804e+00,5.138473067052876431e+00,1.134836626421084294e+00,-4.096263776527109823e-01,0.000000000000000000e+00,2.042614221572875977e+00
1.648000000000001242e+00,3.452485987578316262e+00,5.137551473027176741e+00,1.179238090074018475e+00,-5.119830211209130955e-01,0.000000000000000000e+00,4.474103450775146484e-02
1.650000000000001243e+00,3.454722665496073652e+00,5.136746532448721148e+00,1.057470779509792846e+00,-2.930520619262104720e-01,0.000000000000000000e+00,2.983471155166625977e+00
1.652000000000001245e+00,3.457010201308414743e+00,5.135810524591501114e+00,1.230105741315253853e+00,-6.429004474491695209e-01,0.000000000000000000e+00,-2.215981006622314453e+00
1.654000000000001247e+00,3.459364318235166991e+00,5.134713999859477518e+00,1.124053424194225714e+00,-4.537316517700692442e-01,0.000000000000000000e+00,2.717965126037597656e+00
1.656000000000001249e+00,3.461588539829749234e+00,5.133836847696930938e+00,1.100204515094381330e+00,-4.234697574300442802e-01,0.000000000000000000e+00,1.266515851020812988e+00
1.658000000000001251e+00,3.463823296218220271e+00,5.132907852335575782e+00,1.134589172782988209e+00,-5.055443541110188344e-01,0.000000000000000000e+00,2.385371923446655273e-01
1.660000000000001252e+00,3.466036910441114838e+00,5.131988714079776415e+00,1.079060955748057049e+00,-4.136603038982397673e-01,0.000000000000000000e+00,1.837016940116882324e+00
1.662000000000001254e+00,3.468332566196236755e+00,5.130880347635862648e+00,1.216625730058750410e+00,-6.946562719496363059e-01,0.000000000000000000e+00,-1.586469411849975586e+00
1.664000000000001256e+00,3.470699964202739185e+00,5.129603529773731019e+00,1.150816619504981597e+00,-5.822502670368203681e-01,0.000000000000000000e+00,2.030609846115112305e+00
1.666000000000001258e+00,3.473053374564454288e+00,5.128324283143801843e+00,1.202626198041194749e+00,-6.969976757014465507e-01,0.000000000000000000e+00,-5.732089281082153320e-02
1.668000000000001259e+00,3.475318885410504599e+00,5.127185852766200647e+00,1.062929591914425265e+00,-4.415625149288655016e-01,0.000000000000000000e+00,3.357030153274536133e+00
1.670000000000001261e+00,3.477381693941659968e+00,5.126409899712020213e+00,9.999102132812298649e-01,-3.344522656523744586e-01,0.000000000000000000e+00,1.994228363037109375e+00
1.672000000000001263e+00,3.479541354064303871e+00,5.125417624342010647e+00,1.159781257207748384e+00,-6.577669068910083627e-01,0.000000000000000000e+00,-1.977794766426086426e+00
1.674000000000001265e+00,3.481899534547920894e+00,5.124013568747195713e+00,1.198430795692928763e+00,-7.462971344117946826e-01,0.000000000000000000e+00,1.893931627273559570e-01
1.676000000000001267e+00,3.484172599793875058e+00,5.122746473714822280e+00,1.074683527428981655e+00,-5.209263805376306289e-01,0.000000000000000000e+00,3.096568107604980469e+00
1.678000000000001268e+00,3.486256529642357993e+00,5.121817199274475207e+00,1.009280546028731740e+00,-4.084169539013012273e-01,0.000000000000000000e+00,2.056908607482910156e+00
1.680000000000001270e+00,3.488411800591651790e+00,5.120722484679446573e+00,1.146016566033766226e+00,-6.862466828515667583e-01,0.000000000000000000e+00,-1.559756994247436523e+00
1.682000000000001272e+00,3.490639248003118755e+00,5.119461509998243010e+00,1.081472965107880935e+00,-5.748118880913190010e-01,0.000000000000000000e+00,2.051901817321777344e+00
1.684000000000001274e+00,3.492821648318086059e+00,5.118261074272491662e+00,1.100959902634032872e+00,-6.256463415282761398e-01,0.000000000000000000e+00,5.478858947753906250e-01
1.686000000000001275e+00,3.494996154029100577e+00,5.117049732041093257e+00,1.073582670957712315e+00,-5.857508040923934400e-01,0.000000000000000000e+00,1.393533349037170410e+00
1.688000000000001277e+00,3.497023120991726852e+00,5.116097477006886329e+00,9.534195934145492934e-01,-3.666026531428097091e-01,0.000000000000000000e+00,3.066208839416503906e+00
1.690000000000001279e+00,3.498773120689153249e+00,5.115654105124717077e+00,7.965901262389079029e-01,-7.683573013816230590e-02,0.000000000000000000e+00,3.728709220886230469e+00
1.692000000000001281e+00,3.500544348273005202e+00,5.115143205492861611e+00,9.746838735225409334e-01,-4.340385338826131534e-01,0.000000000000000000e+00,-2.298741102218627930e+00
1.694000000000001283e+00,3.502439738584206097e+00,5.114366705151982551e+00,9.207356857877547762e-01,-3.425156146381477251e-01,0.000000000000000000e+00,1.885036230087280273e+00
1.696000000000001284e+00,3.504426925297225104e+00,5.113387600710929348e+00,1.066476382093552555e+00,-6.365386123639245053e-01,0.000000000000000000e+00,-1.711449027061462402e+00
1.698000000000001286e+00,3.506476450201372774e+00,5.112263581281943026e+00,9.830875470580607844e-01,-4.875678878370628411e-01,0.000000000000000000e+00,2.425756931304931641e+00
1.700000000000001288e+00,3.508305566967850897e+00,5.111541007177534013e+00,8.460542920381702858e-01,-2.350913611728863151e-01,0.000000000000000000e+00,3.398131132125854492e+00
1.702000000000001290e+00,3.510046512251707718e+00,5.110964160492788011e+00,8.949223509350821004e-01,-3.417654698442873507e-01,0.000000000000000000e+00,4.164636135101318359e-02
1.704000000000001291e+00,3.511959153944050893e+00,5.110031435120056642e+00,1.017745071936818180e+00,-5.909244047905630737e-01,0.000000000000000000e+00,-1.292221546173095703e+00
1.706000000000001293e+00,3.513951106856364248e+00,5.108922124800740150e+00,9.742425118499122849e-01,-5.184456670205449536e-01,0.000000000000000000e+00,1.720517873764038086e+00
1.708000000000001295e+00,3.515843093222044136e+00,5.107982845658636251e+00,9.177756153110883108e-01,-4.208936990031140746e-01,0.000000000000000000e+00,1.958952546119689941e+00
1.710000000000001297e+00,3.517669101288833478e+00,5.107147999925536475e+00,9.082611497248307408e-01,-4.139849292444693352e-01,0.000000000000000000e+00,1.111101508140563965e+00
1.712000000000001299e+00,3.519492172659654194e+00,5.106296030723460611e+00,9.148385663905429510e-01,-4.380093756405889494e-01,0.000000000000000000e+00,8.222949504852294922e-01
1.714000000000001300e+00,3.521261151620971308e+00,5.105526050601249644e+00,8.541678317571467227e-01,-3.320246003614992225e-01,0.000000000000000000e+00,2.046172618865966797e+00
1.716000000000001302e+00,3.523018468285817217e+00,5.104756236178523032e+00,9.031764025044557442e-01,-4.377951081212836382e-01,0.000000000000000000e+00,5.673468112945556641e-02
1.718000000000001304e+00,3.524952306363720478e+00,5.103623573418600401e+00,1.030678151609034199e+00,-6.948160624457679901e-01,0.000000000000000000e+00,-1.367580294609069824e+00
1.720000000000001306e+00,3.526850525942450520e+00,5.102538562526153676e+00,8.675853948840831498e-01,-3.903262399985326647e-01,0.000000000000000000e+00,3.923490047454833984e+00
1.722000000000001307e+00,3.528555511443828507e+00,5.101805526573277128e+00,8.374263687078342677e-01,-3.427481116234460945e-01,0.000000000000000000e+00,1.505915522575378418e+00
1.724000000000001309e+00,3.530123659478543008e+00,5.101315477984493363e+00,7.307381716249512493e-01,-1.473529836684989713e-01,0.000000000000000000e+00,2.903090715408325195e+00
1.726000000000001311e+00,3.531531556349048362e+00,5.101113513033339153e+00,6.771728055202124175e-01,-5.463712200926008900e-02,0.000000000000000000e+00,1.936111450195312500e+00
1.728000000000001313e+00,3.533027861095199729e+00,5.100719410832887490e+00,8.191698148157618986e-01,-3.394541790439766227e-01,0.000000000000000000e+00,-1.627107262611389160e+00
1.730000000000001315e+00,3.534589180852865109e+00,5.100179020186285328e+00,7.421699006624612460e-01,-2.009828451461239396e-01,0.000000000000000000e+00,2.370867729187011719e+00
1.732000000000001316e+00,3.536206832954212675e+00,5.099509383787946604e+00,8.755096624080445089e-01,-4.686265783598498880e-01,0.000000000000000000e+00,-1.465248107910156250e+00
1.734000000000001318e+00,3.537779429186159508e+00,5.098906879206591469e+00,6.971044832689693438e-01,-1.339623244214120379e-01,0.000000000000000000e+00,4.230233192443847656e+00
1.736000000000001320e+00,3.539233574680254346e+00,5.098513151753393480e+00,7.570693870406423054e-01,-2.597718915484387159e-01,0.000000000000000000e+00,-1.227307319641113281e-01
1.738000000000001322e+00,3.540610543286395906e+00,5.098248690264158611e+00,6.199030595011146838e-01,-4.728755017526675708e-03,0.000000000000000000e+00,3.482168912887573242e+00
1.740000000000001323e+00,3.541951684389307520e+00,5.098033589766154172e+00,7.212735539034178522e-01,-2.103769720225420192e-01,0.000000000000000000e+00,-8.765125274658203125e-01
1.742000000000001325e+00,3.543453837210286395e+00,5.097488149571087312e+00,7.809051628291376890e-01,-3.350662056262461164e-01,0.000000000000000000e+00,-1.100307703018188477e-01
1.744000000000001327e+00,3.544967976443943680e+00,5.096900753360218417e+00,7.332557652867714992e-01,-2.523678279255310297e-01,0.000000000000000000e+00,1.855095624923706055e+00
1.746000000000001329e+00,3.546340993648123163e+00,5.096567257805300066e+00,6.397730362743018206e-01,-8.116404491214573858e-02,0.000000000000000000e+00,2.695860862731933594e+00
1.748000000000001330e+00,3.547619800920482458e+00,5.096396985879461106e+00,6.390541071176669696e-01,-8.912430330952432478e-02,0.000000000000000000e+00,9.991848468780517578e-01
1.750000000000001332e+00,3.548816673622325446e+00,5.096366355383407765e+00,5.578222017917396913e-01,5.847793956828110928e-02,0.000000000000000000e+00,2.474787235260009766e+00
1.752000000000001334e+00,3.549808740791916772e+00,5.096712634527372110e+00,4.342247386603625414e-01,2.878159610196432405e-01,0.000000000000000000e+00,3.249723911285400391e+00
1.754000000000001336e+00,3.550800570536796208e+00,5.097040585314144501e+00,5.576563562549324837e-01,4.010209388077573545e-02,0.000000000000000000e+00,-1.270595192909240723e+00
1.756000000000001338e+00,3.551797968846468034e+00,5.097339434415354198e+00,4.397252869984060730e-01,2.587572656900365420e-01,0.000000000000000000e+00,3.148339986801147461e+00
1.758000000000001339e+00,3.552678669037342640e+00,5.097845360798741510e+00,4.409896755771390842e-01,2.471616633443607935e-01,0.000000000000000000e+00,9.673309326171875000e-01
1.760000000000001341e+00,3.553530676671028399e+00,5.098388510334681101e+00,4.110215560307226568e-01,2.959907184273016800e-01,0.000000000000000000e+00,1.539517641067504883e+00
1.762000000000001343e+00,3.554325153031861806e+00,5.099024732430528672e+00,3.834576968300014155e-01,3.402362880034077719e-01,0.000000000000000000e+00,1.495924592018127441e+00
1.764000000000001345e+00,3.554937531613848734e+00,5.099994695107674225e+00,2.288599409741839119e-01,6.298111972272698589e-01,0.000000000000000000e+00,3.813754320144653320e+00
1.766000000000001346e+00,3.555520829548386885e+00,5.101002679163079812e+00,3.545073789084047799e-01,3.781004503609367573e-01,0.000000000000000000e+00,-1.301340818405151367e+00
1.768000000000001348e+00,3.556253377139358296e+00,5.101704675959797264e+00,3.780612072576999272e-01,3.238832042786534693e-01,0.000000000000000000e+00,5.653911828994750977e-01
1.770000000000001350e+00,3.556972654332400285e+00,5.102415002354050877e+00,3.412135849766243512e-01,3.864547420785363063e-01,0.000000000000000000e+00,1.667320728302001953e+00
1.772000000000001352e+00,3.557622199999515011e+00,5.103242858357861067e+00,3.083291268718972300e-01,4.414150828988883668e-01,0.000000000000000000e+00,1.594835519790649414e+00
1.774000000000001354e+00,3.558160944353137900e+00,5.104267651746916101e+00,2.303876815319449156e-01,5.834249114299978611e-01,0.000000000000000000e+00,2.413352012634277344e+00
1.776000000000001355e+00,3.558566142529054233e+00,5.105533286862907971e+00,1.747878307751098426e-01,6.822546137886509321e-01,0.000000000000000000e+00,2.004281997680664062e+00
1.778000000000001357e+00,3.558972524326559306e+00,5.106779534679544597e+00,2.316313827051283414e-01,5.639567518614804209e-01,0.000000000000000000e+00,-3.753930330276489258e-02
1.780000000000001359e+00,3.559293950082097258e+00,5.108173057952456908e+00,8.971908689555871397e-02,8.296860095925738809e-01,0.000000000000000000e+00,3.567213535308837891e+00
1.782000000000001361e+00,3.559608762152348227e+00,5.109562466650683810e+00,2.251759768630298975e-01,5.596211296424140613e-01,0.000000000000000000e+00,-1.459439992904663086e+00
1.784000000000001362e+00,3.559879796844065414e+00,5.111019922463616361e+00,4.575825606848393790e-02,8.979921427210320051e-01,0.000000000000000000e+00,4.239640712738037109e+00
1.786000000000001364e+00,3.560147450575291028e+00,5.112467321209550164e+00,2.220033702532122899e-01,5.492676586080330603e-01,0.000000000000000000e+00,-2.190016746520996094e+00
1.788000000000001366e+00,3.560657786486473686e+00,5.113429795754754537e+00,2.883701320206706886e-01,4.131716654565439906e-01,0.000000000000000000e+00,-1.984187960624694824e-01
1.790000000000001368e+00,3.561167142950507181e+00,5.114378586199644694e+00,2.209649588932888209e-01,5.356570112218137503e-01,0.000000000000000000e+00,2.215840816497802734e+00
1.792000000000001370e+00,3.561628886568758201e+00,5.115403892298949096e+00,2.407951339063595653e-01,4.896400415362606173e-01,0.000000000000000000e+00,6.430268287658691406e-01
1.794000000000001371e+00,3.562178386830994192e+00,5.116244393271334623e+00,3.087411042009550188e-01,3.508284765706070618e-01,0.000000000000000000e+00,-2.206557989120483398e-01
1.796000000000001373e+00,3.562683522792384316e+00,5.117155700311121436e+00,1.963551977950633298e-01,5.605390076769408703e-01,0.000000000000000000e+00,3.024588108062744141e+00
1.798000000000001375e+00,3.563120570387855679e+00,5.118183654338511523e+00,2.407194315130941620e-01,4.673919606816454020e-01,0.000000000000000000e+00,2.050811052322387695e-01
1.800000000000001377e+00,3.563632007360057585e+00,5.119053189804379400e+00,2.707376246358080274e-01,4.021297382351131655e-01,0.000000000000000000e+00,4.653513431549072266e-01
1.802000000000001378e+00,3.564008985752280534e+00,5.120168085057931862e+00,1.061679348325866856e-01,7.128759620758939874e-01,0.000000000000000000e+00,3.956083059310913086e+00
1.804000000000001380e+00,3.564225597613584373e+00,5.121578240059491804e+00,1.104498405238474312e-01,6.972843259815485473e-01,0.000000000000000000e+00,9.238934516906738281e-01
1.806000000000001382e+00,3.564351634518402534e+00,5.123148843596463387e+00,1.553150701678804313e-02,8.734163295211898603e-01,0.000000000000000000e+00,2.698250293731689453e+00
1.808000000000001384e+00,3.564416516147330238e+00,5.124823034701020852e+00,4.937287540506005157e-02,8.007546981526594276e-01,0.000000000000000000e+00,3.931719064712524414e-01
1.810000000000001386e+00,3.564526570175699405e+00,5.126395537522555834e+00,6.068977050266144424e-02,7.717493356625564349e-01,0.000000000000000000e+00,7.971650362014770508e-01
1.812000000000001387e+00,3.564744134307765489e+00,5.127746144552729923e+00,1.569296220443095469e-01,5.787912364403895449e-01,0.000000000000000000e+00,-7.140845060348510742e-01
1.814000000000001389e+00,3.565067031890365001e+00,5.128879459631899174e+00,1.659769569914764376e-01,5.545238622410331164e-01,0.000000000000000000e+00,8.426493406295776367e-01
1.816000000000001391e+00,3.565370354679675113e+00,5.130037129479702251e+00,1.373363544779707401e-01,6.031716307523045106e-01,0.000000000000000000e+00,1.513395905494689941e+00
1.818000000000001393e+00,3.565482139655393290e+00,5.131551557352458381e+00,-2.564530782719151580e-02,9.114107339504555760e-01,0.000000000000000000e+00,3.896683454513549805e+00
1.820000000000001394e+00,3.565693400480748565e+00,5.132860216469239845e+00,2.370467172277984369e-01,3.970579380906511524e-01,0.000000000000000000e+00,-3.658650398254394531e+00
1.822000000000001396e+00,3.566099964953517887e+00,5.133778493548248001e+00,1.694958057270503360e-01,5.212587451017854923e-01,0.000000000000000000e+00,2.204024791717529297e+00
1.824000000000001398e+00,3.566520390474718916e+00,5.134657301790555906e+00,2.509679194547589920e-01,3.575111552521776370e-01,0.000000000000000000e+00,-4.359370470046997070e-01
1.826000000000001400e+00,3.566861073567908047e+00,5.135677798838591990e+00,8.964926374992512881e-02,6.630868071598625679e-01,0.000000000000000000e+00,3.861955404281616211e+00
1.828000000000001402e+00,3.567144058285053987e+00,5.136797305073352859e+00,1.933874123782327592e-01,4.563588085752202095e-01,0.000000000000000000e+00,-8.281448483467102051e-01
1.830000000000001403e+00,3.567530212906322884e+00,5.137705166647537958e+00,1.927721841343370546e-01,4.515071122010070326e-01,0.000000000000000000e+00,1.019088625907897949e+00
1.832000000000001405e+00,3.567882238680838203e+00,5.138666985346053373e+00,1.592442674206336339e-01,5.103352506921198239e-01,0.000000000000000000e+00,1.600095033645629883e+00
1.834000000000001407e+00,3.568101856257786419e+00,5.139872791760361714e+00,6.032768759333632935e-02,6.955490357955405045e-01,0.000000000000000000e+00,2.751029014587402344e+00
1.836000000000001409e+00,3.568290788279782078e+00,5.141125931681834516e+00,1.286406055464887899e-01,5.575503522705684833e-01,0.000000000000000000e+00,-1.970595121383666992e-01
1.838000000000001410e+00,3.568425757559691380e+00,5.142471594446646144e+00,6.265433868301001352e-03,7.882190770163823856e-01,0.000000000000000000e+00,3.158905029296875000e+00
1.840000000000001412e+00,3.568423391368390263e+00,5.144070899293057053e+00,-8.641499788614694783e-03,8.111141345966638161e-01,0.000000000000000000e+00,1.265055537223815918e+00
1.842000000000001414e+00,3.568410401960112832e+00,5.145678958456167962e+00,-4.346475764673131924e-03,7.969557618775391372e-01,0.000000000000000000e+00,9.274184703826904297e-01
1.844000000000001416e+00,3.568534816935895027e+00,5.147009806366594553e+00,1.288315539096986095e-01,5.337997068851989546e-01,0.000000000000000000e+00,-1.328622698783874512e+00
1.846000000000001418e+00,3.568708601279461323e+00,5.148234007194217199e+00,4.491347677509552327e-02,6.904707312162486899e-01,0.000000000000000000e+00,2.475195407867431641e+00
1.848000000000001419e+00,3.568604239367783482e+00,5.149984732294147882e+00,-1.494028054932104999e-01,1.060470478817969076e+00,0.000000000000000000e+00,4.398204803466796875e+00
1.850000000000001421e+00,3.568274395212446493e+00,5.152159909485961364e+00,-1.804713816821923444e-01,1.114769706771882918e+00,0.000000000000000000e+00,1.537965536117553711e+00
1.852000000000001423e+00,3.567822804147446902e+00,5.154558944470629456e+00,-2.712032815814154896e-01,1.284419568486561358e+00,0.000000000000000000e+00,2.572281360626220703e+00
1.854000000000001425e+00,3.567190139473027433e+00,5.157296481208370587e+00,-3.615564905169075249e-01,1.453293990954986015e+00,0.000000000000000000e+00,2.556368112564086914e+00
1.856000000000001426e+00,3.566649650134443128e+00,5.159844174033987763e+00,-1.787827427533311975e-01,1.094154989409233281e+00,0.000000000000000000e+00,-2.180499792098999023e+00
1.858000000000001428e+00,3.566277174697759289e+00,5.162055766895003117e+00,-1.937115035312790834e-01,1.117482119525847972e+00,0.000000000000000000e+00,1.249211430549621582e+00
1.860000000000001430e+00,3.565914509798831844e+00,5.164237366924595563e+00,-1.689416103182148632e-01,1.064110755296880706e+00,0.000000000000000000e+00,5.628287792205810547e-01
1.862000000000001432e+00,3.565510938698946308e+00,5.166487192245790894e+00,-2.346890103635247415e-01,1.185827464692376987e+00,0.000000000000000000e+00,2.121546745300292969e+00
1.864000000000001434e+00,3.565026900955961864e+00,5.168881772321554102e+00,-2.493701136457473766e-01,1.208801449649407056e+00,0.000000000000000000e+00,1.238365173339843750e+00
1.866000000000001435e+00,3.564481482428540904e+00,5.171384257025684938e+00,-2.960988534010749462e-01,1.293782150490517147e+00,0.000000000000000000e+00,1.785110235214233398e+00
1.868000000000001437e+00,3.563941411110275848e+00,5.173865651279580646e+00,-2.439382620831441195e-01,1.187565501477756857e+00,0.000000000000000000e+00,8.965015411376953125e-02
1.870000000000001439e+00,3.563371603993702230e+00,5.176393967356286652e+00,-3.259507846462343372e-01,1.340903922286001748e+00,0.000000000000000000e+00,2.381387948989868164e+00
1.872000000000001441e+00,3.562716298949471838e+00,5.179077067896347586e+00,-3.293696647472005301e-01,1.342235292717654183e+00,0.000000000000000000e+00,1.035573482513427734e+00
1.874000000000001442e+00,3.561891885476049957e+00,5.182076710152585086e+00,-4.952258810652691579e-01,1.657739947024850613e+00,0.000000000000000000e+00,3.790162801742553711e+00
1.876000000000001444e+00,3.560841846841542147e+00,5.185502067353104927e+00,-5.548991001351469832e-01,1.767783122318553612e+00,0.000000000000000000e+00,1.974104642868041992e+00
1.878000000000001446e+00,3.559689309243602384e+00,5.189114917631988178e+00,-5.977098618250128448e-01,1.845206684860442037e+00,0.000000000000000000e+00,1.680775880813598633e+00
1.880000000000001448e+00,3.558525214064299558e+00,5.192739361333669201e+00,-5.663685827328178712e-01,1.779217535561920416e+00,0.000000000000000000e+00,4.274737834930419922e-01
1.882000000000001450e+00,3.557359792626287653e+00,5.196355723678293792e+00,-5.991128258108717741e-01,1.837263780686726022e+00,0.000000000000000000e+00,1.502509713172912598e+00
1.884000000000001451e+00,3.556141279446050074e+00,5.200064214064859414e+00,-6.194470811197669846e-01,1.871321713263954800e+00,0.000000000000000000e+00,1.289225816726684570e+00
1.886000000000001453e+00,3.554937368188841429e+00,5.203733919637436145e+00,-5.844436429999568805e-01,1.798356945275710661e+00,0.000000000000000000e+00,3.639262914657592773e-01
1.888000000000001455e+00,3.553793452642527662e+00,5.207277141740298987e+00,-5.594636612273753418e-01,1.744860549249764858e+00,0.000000000000000000e+00,5.321633815765380859e-01
1.890000000000001457e+00,3.552767561479099001e+00,5.210581744450119679e+00,-4.663443072343960161e-01,1.559602819612780689e+00,0.000000000000000000e+00,-5.934938788414001465e-01
1.892000000000001458e+00,3.551775389087720392e+00,5.213811080333547565e+00,-5.259112462111853459e-01,1.669892929690982575e+00,0.000000000000000000e+00,1.931551694869995117e+00
1.894000000000001460e+00,3.550729938445707834e+00,5.217133555986657178e+00,-5.195522696930238160e-01,1.652616102851337532e+00,0.000000000000000000e+00,8.397185802459716797e-01
1.896000000000001462e+00,3.549789856119706322e+00,5.220242236849624184e+00,-4.204450816706289951e-01,1.455922431456812882e+00,0.000000000000000000e+00,-6.812992691993713379e-01
1.898000000000001464e+00,3.548951812724176147e+00,5.223143785700408159e+00,-4.176122979327298590e-01,1.445661676426324149e+00,0.000000000000000000e+00,9.002196788787841797e-01
1.900000000000001465e+00,3.548061659403240586e+00,5.226136675773054741e+00,-4.726141764463671069e-01,1.547369635220049444e+00,0.000000000000000000e+00,1.841471195220947266e+00
1.902000000000001467e+00,3.547042845704530656e+00,5.229369087695474150e+00,-5.462991508307919464e-01,1.685232108630603021e+00,0.000000000000000000e+00,2.137640714645385742e+00
1.904000000000001469e+00,3.545912916229458034e+00,5.232807035966597908e+00,-5.836950684601168726e-01,1.752843361214478257e+00,0.000000000000000000e+00,1.539716720581054688e+00
1.906000000000001471e+00,3.544788250971967258e+00,5.236225260070444421e+00,-5.409435686521577580e-01,1.665341687196738363e+00,0.000000000000000000e+00,2.392148971557617188e-01
1.908000000000001473e+00,3.543642507143520692e+00,5.239674866859274083e+00,-6.048962124199462886e-01,1.784449186563683787e+00,0.000000000000000000e+00,1.959384083747863770e+00
1.910000000000001474e+00,3.542413105728127398e+00,5.243277023038039886e+00,-6.245527708235008024e-01,1.817803005331857014e+00,0.000000000000000000e+00,1.239218115806579590e+00
1.912000000000001476e+00,3.541110707025803439e+00,5.247011120033594267e+00,-6.779373856507451279e-01,1.916470661950836041e+00,0.000000000000000000e+00,1.773786544799804688e+00
1.914000000000001478e+00,3.539785311799391820e+00,5.250780363105134185e+00,-6.474457958979800143e-01,1.852758802442451058e+00,0.000000000000000000e+00,4.286462068557739258e-01
1.916000000000001480e+00,3.538476582339467047e+00,5.254508045292586083e+00,-6.613267043885356911e-01,1.875011042242661796e+00,0.000000000000000000e+00,1.134262681007385254e+00
1.918000000000001481e+00,3.537171342431315590e+00,5.258219747421479795e+00,-6.439177617758745642e-01,1.836707863828872300e+00,0.000000000000000000e+00,6.350982189178466797e-01
1.920000000000001483e+00,3.535844696421568845e+00,5.261963759795397877e+00,-6.828030640705435861e-01,1.907450648736777277e+00,0.000000000000000000e+00,1.522234678268432617e+00
1.922000000000001485e+00,3.534490565961437181e+00,5.265751888291066329e+00,-6.713401554228809465e-01,1.880709481583507481e+00,0.000000000000000000e+00,7.240641117095947266e-01
1.924000000000001487e+00,3.533104200731541855e+00,5.269593397419116698e+00,-7.151086914008172313e-01,1.960962187991773353e+00,0.000000000000000000e+00,1.587485671043395996e+00
1.926000000000001489e+00,3.531611658507094464e+00,5.273631514622128869e+00,-7.775467734565122413e-01,2.077372829852250913e+00,0.000000000000000000e+00,1.870592832565307617e+00
1.928000000000001490e+00,3.530151627723876473e+00,5.277597618679050306e+00,-6.823885387730483920e-01,1.888561575931838599e+00,0.000000000000000000e+00,-5.885717272758483887e-01
1.930000000000001492e+00,3.528832231311129775e+00,5.281282421185071740e+00,-6.369794083332469548e-01,1.796196071007857942e+00,0.000000000000000000e+00,1.903063058853149414e-01
1.932000000000001494e+00,3.527588446596153116e+00,5.284812009351571582e+00,-6.067957817257723097e-01,1.733382363679100369e+00,0.000000000000000000e+00,4.278665781021118164e-01
1.934000000000001496e+00,3.526380186156621743e+00,5.288264144969926583e+00,-6.014840930366013305e-01,1.718796907640108396e+00,0.000000000000000000e+00,8.113282918930053711e-01
1.936000000000001497e+00,3.525241963750784802e+00,5.291572050139208727e+00,-5.366908095710982707e-01,1.589028774773232788e+00,0.000000000000000000e+00,-1.025286316871643066e-01
1.938000000000001499e+00,3.524212421163743336e+00,5.294660996272343212e+00,-4.928286529599245069e-01,1.499883040718131388e+00,0.000000000000000000e+00,2.217459678649902344e-01
1.940000000000001501e+00,3.523186057265057070e+00,5.297735505757631636e+00,-5.336002218764713811e-01,1.574753485595699054e+00,0.000000000000000000e+00,1.514173746109008789e+00
1.942000000000001503e+00,3.522170527785671634e+00,5.300780790372884077e+00,-4.818986216304468884e-01,1.470482875952034529e+00,0.000000000000000000e+00,1.024711132049560547e-01
1.944000000000001505e+00,3.521155071646215440e+00,5.303817800022305740e+00,-5.336333048804471346e-01,1.566673576541916413e+00,0.000000000000000000e+00,1.673195362091064453e+00
1.946000000000001506e+00,3.520149129345528038e+00,5.306828278718678682e+00,-4.722691140480025918e-01,1.443739713566366101e+00,0.000000000000000000e+00,-4.319727420806884766e-02
1.948000000000001508e+00,3.519178196461600461e+00,5.309762928692752126e+00,-4.987121299353684534e-01,1.491006611594075659e+00,0.000000000000000000e+00,1.283903121948242188e+00
1.950000000000001510e+00,3.518206465092380775e+00,5.312691197346113725e+00,-4.730159051753372590e-01,1.437263584514008041e+00,0.000000000000000000e+00,4.957902431488037109e-01
1.952000000000001512e+00,3.517255524438439362e+00,5.315571327637767851e+00,-4.779514561981337839e-01,1.442923273267103790e+00,0.000000000000000000e+00,9.552675485610961914e-01
1.954000000000001513e+00,3.516284482945231549e+00,5.318482629775835413e+00,-4.931273889321464710e-01,1.468454918598397052e+00,0.000000000000000000e+00,1.105927824974060059e+00
1.956000000000001515e+00,3.515348396232033767e+00,5.321318456909595263e+00,-4.429327430801254795e-01,1.367330969985662392e+00,0.000000000000000000e+00,1.280385255813598633e-01
1.958000000000001517e+00,3.514445859829148588e+00,5.324081632363975025e+00,-4.596406220249454333e-01,1.395919665268556820e+00,0.000000000000000000e+00,1.125190258026123047e+00
1.960000000000001519e+00,3.513515860322820039e+00,5.326890469521657678e+00,-4.703910194931142930e-01,1.412983807239602374e+00,0.000000000000000000e+00,1.033502817153930664e+00
1.962000000000001521e+00,3.512546579778169420e+00,5.329767919676619670e+00,-4.989401410609467513e-01,1.464566634253987365e+00,0.000000000000000000e+00,1.293832659721374512e+00
1.964000000000001522e+00,3.511629754981350882e+00,5.332536208383322318e+00,-4.178300079327492700e-01,1.303628962961641768e+00,0.000000000000000000e+00,-3.280341625213623047e-01
1.966000000000001524e+00,3.510787048149971223e+00,5.335153466904443142e+00,-4.249035766148626103e-01,1.313685824892909748e+00,0.000000000000000000e+00,9.741258621215820312e-01
1.968000000000001526e+00,3.509914726159243603e+00,5.337820847865100582e+00,-4.474600437402294628e-01,1.353778645327686547e+00,0.000000000000000000e+00,1.198961734771728516e+00
1.970000000000001528e+00,3.509028343160123242e+00,5.340508239411928315e+00,-4.389365951556291612e-01,1.333645007968022655e+00,0.000000000000000000e+00,7.403087615966796875e-01
1.972000000000001529e+00,3.508182480956052451e+00,5.343109893833814183e+00,-4.069178565454570906e-01,1.268002283529998886e+00,0.000000000000000000e+00,3.960621356964111328e-01
1.974000000000001531e+00,3.507364119119767754e+00,5.345651139256280437e+00,-4.114681957638366416e-01,1.273294561995841123e+00,0.000000000000000000e+00,9.294104576110839844e-01
1.976000000000001533e+00,3.506525653288258493e+00,5.348224327058874294e+00,-4.270320735968802794e-01,1.299963370015062569e+00,0.000000000000000000e+00,1.087306737899780273e+00
1.978000000000001535e+00,3.505650465374662517e+00,5.350861718001977962e+00,-4.481964572814987613e-01,1.337509063909178897e+00,0.000000000000000000e+00,1.165429949760437012e+00
1.980000000000001537e+00,3.504780008503218802e+00,5.353482979798242170e+00,-4.222587273833828814e-01,1.283756362793029293e+00,0.000000000000000000e+00,4.809230566024780273e-01
1.982000000000001538e+00,3.503986715079238756e+00,5.355947749395937763e+00,-3.710114089331381093e-01,1.180977395305332855e+00,0.000000000000000000e+00,1.160454750061035156e-01
1.984000000000001540e+00,3.503183000722620122e+00,5.358425944552151599e+00,-4.327757615884821329e-01,1.297358123199267022e+00,0.000000000000000000e+00,1.744203567504882812e+00
1.986000000000001542e+00,3.502337541088066608e+00,5.360978324207283485e+00,-4.126875872395010525e-01,1.255034948331374522e+00,0.000000000000000000e+00,5.628859996795654297e-01
1.988000000000001544e+00,3.501518295911668410e+00,5.363473166705175821e+00,-4.065731525331336971e-01,1.239842738197147742e+00,0.000000000000000000e+00,7.626628875732421875e-01
1.990000000000001545e+00,3.500702423873297775e+00,5.365954826388794174e+00,-4.093220147086585325e-01,1.241865997169105063e+00,0.000000000000000000e+00,8.879387378692626953e-01
1.992000000000001547e+00,3.499947579799846054e+00,5.368311557791950683e+00,-3.454899163879581736e-01,1.114813060245640308e+00,0.000000000000000000e+00,-6.292283535003662109e-02
1.994000000000001549e+00,3.499258632648359235e+00,5.370534019931421099e+00,-3.434739571177602424e-01,1.107686314581759257e+00,0.000000000000000000e+00,8.189028501510620117e-01
1.996000000000001551e+00,3.498543109910313920e+00,5.372801611493368767e+00,-3.720900326573766126e-01,1.159987343440422869e+00,0.000000000000000000e+00,1.252167820930480957e+00
1.998000000000001553e+00,3.497835260914421429e+00,5.375047948087544825e+00,-3.357495899912699144e-01,1.086338594590042783e+00,0.000000000000000000e+00,3.288465738296508789e-01
2.000000000000001332e+00,3.497145887668319464e+00,5.377252153080833708e+00,-3.536557243898453273e-01,1.117931573476571572e+00,0.000000000000000000e+00,1.096161603927612305e+00
2.002000000000001112e+00,3.496482533352272437e+00,5.379399648646548293e+00,-3.096838764749384465e-01,1.029543581329042556e+00,0.000000000000000000e+00,2.209323644638061523e-01
2.004000000000000892e+00,3.495835247729685236e+00,5.381509812378501678e+00,-3.376398136986034637e-01,1.080696152056995318e+00,0.000000000000000000e+00,1.234366893768310547e+00
2.006000000000000671e+00,3.495147831424302076e+00,5.383691686977087443e+00,-3.498042088496764457e-01,1.101235545394433135e+00,0.000000000000000000e+00,1.009321808815002441e+00
2.008000000000000451e+00,3.494572046959800282e+00,5.385650963292910376e+00,-2.259120046176097407e-01,8.579231203257055016e-01,0.000000000000000000e+00,-8.997654914855957031e-01
2.010000000000000231e+00,3.494108584640091220e+00,5.387386440467104798e+00,-2.375712192434724090e-01,8.775984078022877055e-01,0.000000000000000000e+00,1.002320647239685059e+00
2.012000000000000011e+00,3.493663298853509236e+00,5.389080807759490277e+00,-2.077101904530278820e-01,8.167676660012488377e-01,0.000000000000000000e+00,4.205584526062011719e-01
2.013999999999999790e+00,3.493234825875463301e+00,5.390736785247789875e+00,-2.207835017314764281e-01,8.392536950391009665e-01,0.000000000000000000e+00,1.019747853279113770e+00
2.015999999999999570e+00,3.492767072598614408e+00,5.392463231675356461e+00,-2.469996335946055555e-01,8.872531488345838380e-01,0.000000000000000000e+00,1.200973987579345703e+00
2.017999999999999350e+00,3.492198355347048810e+00,5.394379829071622723e+00,-3.217837019665482634e-01,1.029470904198797276e+00,0.000000000000000000e+00,1.873382925987243652e+00
2.019999999999999130e+00,3.491550453137936216e+00,5.396444326158634119e+00,-3.261396114677603819e-01,1.035070867734070532e+00,0.000000000000000000e+00,8.907115459442138672e-01
2.021999999999998909e+00,3.490885728589788961e+00,5.398535778325427970e+00,-3.386123561762290901e-01,1.056437545427526770e+00,0.000000000000000000e+00,1.001296043395996094e+00
2.023999999999998689e+00,3.490185389264722104e+00,5.400690678827693603e+00,-3.617634006845049099e-01,1.098535790139433921e+00,0.000000000000000000e+00,1.146484613418579102e+00
2.025999999999998469e+00,3.489464239973129267e+00,5.402880336251357107e+00,-3.594038587625036918e-01,1.091160412335621333e+00,0.000000000000000000e+00,7.917785644531250000e-01
2.027999999999998249e+00,3.488744430551612208e+00,5.405061821879047379e+00,-3.604260979761090278e-01,1.090368691374311139e+00,0.000000000000000000e+00,8.368086814880371094e-01
2.029999999999998028e+00,3.488042492507422487e+00,5.407203109006476716e+00,-3.415174193935853753e-01,1.050934101560980771e+00,0.000000000000000000e+00,5.615442991256713867e-01
2.031999999999997808e+00,3.487375121663406574e+00,5.409271862792630614e+00,-3.258609437969663403e-01,1.017839132583125528e+00,0.000000000000000000e+00,6.056565046310424805e-01
2.033999999999997588e+00,3.486767344050344164e+00,5.411219589557250131e+00,-2.819044119417877803e-01,9.298708411236833449e-01,0.000000000000000000e+00,2.181243896484375000e-01
2.035999999999997367e+00,3.486142838811435496e+00,5.413194438889417093e+00,-3.426601752421058467e-01,1.045093155895316039e+00,0.000000000000000000e+00,1.648165583610534668e+00
2.037999999999997147e+00,3.485507406531993091e+00,5.415185175726191957e+00,-2.927558634035108409e-01,9.456193240889781970e-01,0.000000000000000000e+00,1.359981298446655273e-01
2.039999999999996927e+00,3.484913129824760869e+00,5.417090808184354067e+00,-3.015438680246766978e-01,9.600609666451964674e-01,0.000000000000000000e+00,9.352385997772216797e-01
2.041999999999996707e+00,3.484314720951531719e+00,5.418999258119492346e+00,-2.968792679057817296e-01,9.484206772592591594e-01,0.000000000000000000e+00,7.507979869842529297e-01
2.043999999999996486e+00,3.483747901309091954e+00,5.420841260410247386e+00,-2.699398066069289559e-01,8.935861097710939838e-01,0.000000000000000000e+00,4.479300975799560547e-01
2.045999999999996266e+00,3.483236455650011276e+00,5.422570726446543254e+00,-2.415041330024526034e-01,8.358824062545273659e-01,0.000000000000000000e+00,4.277533292770385742e-01
2.047999999999996046e+00,3.482761449699850242e+00,5.424224465307396770e+00,-2.335118140090609029e-01,8.178803164498718026e-01,0.000000000000000000e+00,7.039070129394531250e-01
2.049999999999995826e+00,3.482295544005225452e+00,5.425855585310938700e+00,-2.324076836119765010e-01,8.132704435958324485e-01,0.000000000000000000e+00,7.959550619125366211e-01
2.051999999999995605e+00,3.481760079330081581e+00,5.427616770111182376e+00,-3.031163701987203973e-01,9.480285626521152142e-01,0.000000000000000000e+00,1.761202216148376465e+00
2.053999999999995385e+00,3.481137033758748611e+00,5.429542995274058370e+00,-3.199585219684619175e-01,9.782558302315481624e-01,0.000000000000000000e+00,1.032609939575195312e+00
2.055999999999995165e+00,3.480579542743780674e+00,5.431337112276710677e+00,-2.374977749345122402e-01,8.158026673092868553e-01,0.000000000000000000e+00,-3.010958433151245117e-01
2.057999999999994944e+00,3.480091955187828212e+00,5.432990766242929759e+00,-2.501120967513116855e-01,8.378974650451083139e-01,0.000000000000000000e+00,9.742993116378784180e-01
2.059999999999994724e+00,3.479698808389321218e+00,5.434456395998480183e+00,-1.429922791035639351e-01,6.276610008081455749e-01,0.000000000000000000e+00,-6.278404593467712402e-01
2.061999999999994504e+00,3.479421721661910549e+00,5.435692150678204548e+00,-1.341006630207930150e-01,6.081105157834564290e-01,0.000000000000000000e+00,6.867510080337524414e-01
2.063999999999994284e+00,3.479087071020035893e+00,5.437035055856315857e+00,-2.005931234114537998e-01,7.348779381509954467e-01,0.000000000000000000e+00,1.691423058509826660e+00
2.065999999999994063e+00,3.478709978228309740e+00,5.438455777445033945e+00,-1.765001190194555314e-01,6.858499256618011408e-01,0.000000000000000000e+00,4.816317558288574219e-01
2.067999999999993843e+00,3.478389216490050284e+00,5.439762668402305046e+00,-1.442578672154485042e-01,6.210398141161719288e-01,0.000000000000000000e+00,3.732424974441528320e-01
2.069999999999993623e+00,3.478114061182693284e+00,5.440976613291453212e+00,-1.309017770458097141e-01,5.929184059978316323e-01,0.000000000000000000e+00,6.244015693664550781e-01
2.071999999999993403e+00,3.477754508026955182e+00,5.442349983741930686e+00,-2.287109201124144231e-01,7.805651253858270078e-01,0.000000000000000000e+00,2.098703384399414062e+00
2.073999999999993182e+00,3.477270980773288223e+00,5.443959585005425872e+00,-2.548460799721372072e-01,8.290956863548989419e-01,0.000000000000000000e+00,1.144202351570129395e+00
2.075999999999992962e+00,3.476733074017857916e+00,5.445670351587232005e+00,-2.830938357358425139e-01,8.817368102749025827e-01,0.000000000000000000e+00,1.169686913490295410e+00
2.077999999999992742e+00,3.476268169609669556e+00,5.447235070097075749e+00,-1.817699596259766959e-01,6.829123456816763582e-01,0.000000000000000000e+00,-5.433574318885803223e-01
2.079999999999992522e+00,3.475840018456271441e+00,5.448724183226818063e+00,-2.464287221927447258e-01,8.062925900753307173e-01,0.000000000000000000e+00,1.647874116897583008e+00
2.081999999999992301e+00,3.475388661088984144e+00,5.450254098143346049e+00,-2.049208811165275645e-01,7.236130707321341005e-01,0.000000000000000000e+00,2.465450763702392578e-01
2.083999999999992081e+00,3.474890718665280431e+00,5.451870240374283583e+00,-2.930866133571352061e-01,8.926535682885820000e-01,0.000000000000000000e+00,1.951438784599304199e+00
2.085999999999991861e+00,3.474311589207095263e+00,5.453639775591733851e+00,-2.860560516212442006e-01,8.769106251138403252e-01,0.000000000000000000e+00,6.970405578613281250e-01
2.087999999999991640e+00,3.473757001129139876e+00,5.455357502325073327e+00,-2.685385620301418697e-01,8.408327504731096802e-01,0.000000000000000000e+00,5.586647987365722656e-01
2.089999999999991420e+00,3.473248105158984522e+00,5.456982410850936382e+00,-2.403573888587301477e-01,7.840803860677967307e-01,0.000000000000000000e+00,4.187273979187011719e-01
2.091999999999991200e+00,3.472779625490086008e+00,5.458524795823079145e+00,-2.281306334609458641e-01,7.583246367703945223e-01,0.000000000000000000e+00,6.270527839660644531e-01
2.093999999999990980e+00,3.472322968948751143e+00,5.460040209723376670e+00,-2.285407750211619904e-01,7.571212493896362083e-01,0.000000000000000000e+00,7.911628484725952148e-01
2.095999999999990759e+00,3.471911118183959477e+00,5.461464667532864858e+00,-1.833010310345018767e-01,6.673249527174215379e-01,0.000000000000000000e+00,1.957046985626220703e-01
2.097999999999990539e+00,3.471547241750112089e+00,5.462792078877447111e+00,-1.805865596925256278e-01,6.601115413316198666e-01,0.000000000000000000e+00,7.493311166763305664e-01
2.099999999999990319e+00,3.471126500814733618e+00,5.464226009966795417e+00,-2.401980541143674264e-01,7.739042088034473466e-01,0.000000000000000000e+00,1.557725667953491211e+00
2.101999999999990099e+00,3.470651354670014843e+00,5.465761697054065671e+00,-2.349604637456125245e-01,7.618101566225962129e-01,0.000000000000000000e+00,7.133793830871582031e-01
2.103999999999989878e+00,3.470171611259663891e+00,5.467302475560445352e+00,-2.448035119150885619e-01,7.790106879325489064e-01,0.000000000000000000e+00,9.076428413391113281e-01
2.105999999999989658e+00,3.469678897871604217e+00,5.468864631306760593e+00,-2.479272046716781142e-01,7.831814075942471476e-01,0.000000000000000000e+00,8.191746473312377930e-01
2.107999999999989438e+00,3.469192680092885173e+00,5.470410405987462532e+00,-2.383009098531708725e-01,7.626166985253199915e-01,0.000000000000000000e+00,6.532800197601318359e-01
2.109999999999989218e+00,3.468714612273461562e+00,5.471936625914057828e+00,-2.397830102586222811e-01,7.636372631092894769e-01,0.000000000000000000e+00,7.956397533416748047e-01
2.111999999999988997e+00,3.468173602794192067e+00,5.473581344756301981e+00,-3.012782744793130463e-01,8.811817432117147186e-01,0.000000000000000000e+00,1.566522717475891113e+00
2.113999999999988777e+00,3.467632206121018523e+00,5.475223121119515923e+00,-2.401006550517349458e-01,7.605658214795526506e-01,0.000000000000000000e+00,-1.331478357315063477e-02
2.115999999999988557e+00,3.467065660734359067e+00,5.476910076529565963e+00,-3.265125109866574005e-01,9.265195240545739397e-01,0.000000000000000000e+00,1.880880594253540039e+00
2.117999999999988336e+00,3.466443076813251700e+00,5.478702188034183962e+00,-2.960716680427166181e-01,8.655962640557047783e-01,0.000000000000000000e+00,3.794711828231811523e-01
2.119999999999988116e+00,3.465851532806324631e+00,5.480430415424076607e+00,-2.954902331181236130e-01,8.626683051560212201e-01,0.000000000000000000e+00,7.610684633255004883e-01
2.121999999999987896e+00,3.465219426331594299e+00,5.482233814911380065e+00,-3.366609687380811566e-01,9.408184094880872594e-01,0.000000000000000000e+00,1.292347311973571777e+00
2.123999999999987676e+00,3.464543603232749458e+00,5.484118521487427067e+00,-3.391841497034995268e-01,9.439329374578787624e-01,0.000000000000000000e+00,7.966667413711547852e-01
2.125999999999987455e+00,3.464003116311213049e+00,5.485736893756387289e+00,-2.012429116240932736e-01,6.743320045051018896e-01,0.000000000000000000e+00,-9.906458854675292969e-01
2.127999999999987235e+00,3.463585695283257326e+00,5.487112841731696555e+00,-2.161992573264831241e-01,7.016590670427120813e-01,0.000000000000000000e+00,9.548527002334594727e-01
2.129999999999987015e+00,3.463177881476595665e+00,5.488466719567249186e+00,-1.916167170205579084e-01,6.522269365162259858e-01,0.000000000000000000e+00,4.518872499465942383e-01
2.131999999999986795e+00,3.462790432976212696e+00,5.489777678750661138e+00,-1.958469663966909691e-01,6.587643266972845746e-01,0.000000000000000000e+00,8.166140317916870117e-01
2.133999999999986574e+00,3.462327141388949148e+00,5.491232569404902009e+00,-2.674958866444802075e-01,7.962251192092723029e-01,0.000000000000000000e+00,1.668008565902709961e+00
2.135999999999986354e+00,3.461816276550095939e+00,5.492776498793010553e+00,-2.433725112317070283e-01,7.477146850142487589e-01,0.000000000000000000e+00,4.546338319778442383e-01
2.137999999999986134e+00,3.461329775854243174e+00,5.494269804438135729e+00,-2.431438692304752625e-01,7.456238849483000086e-01,0.000000000000000000e+00,7.556468248367309570e-01
2.139999999999985913e+00,3.460874683789015638e+00,5.495698840221859172e+00,-2.119477903426848497e-01,6.834150434135179975e-01,0.000000000000000000e+00,3.645861148834228516e-01
2.141999999999985693e+00,3.460449112764016011e+00,5.497067314015247064e+00,-2.136383213006080861e-01,6.850905436862652076e-01,0.000000000000000000e+00,7.781344652175903320e-01
2.143999999999985473e+00,3.459977334069470611e+00,5.498522319041120099e+00,-2.581782341174508888e-01,7.699884585054339592e-01,0.000000000000000000e+00,1.314992904663085938e+00
2.145999999999985253e+00,3.459434487628755495e+00,5.500112143875106163e+00,-2.847000000016583487e-01,8.198991952945461348e-01,0.000000000000000000e+00,1.086099743843078613e+00
2.147999999999985032e+00,3.458880572465233172e+00,5.501720282522146732e+00,-2.692242385588947684e-01,7.882598782083889422e-01,0.000000000000000000e+00,5.580037832260131836e-01
2.149999999999984812e+00,3.458355255744218315e+00,5.503269729154249390e+00,-2.561024002131246924e-01,7.612087741037855126e-01,0.000000000000000000e+00,5.867564678192138672e-01
2.151999999999984592e+00,3.457904913272531022e+00,5.504670454126936896e+00,-1.942251236799711900e-01,6.394922219196789159e-01,0.000000000000000000e+00,-2.242296934127807617e-02
2.153999999999984372e+00,3.457446609831789530e+00,5.506083575437190625e+00,-2.641276334566834416e-01,7.737242335147282990e-01,0.000000000000000000e+00,1.621162891387939453e+00
2.155999999999984151e+00,3.456833495093506681e+00,5.507794300031816803e+00,-3.490559493904716870e-01,9.371326190838595860e-01,0.000000000000000000e+00,1.804054975509643555e+00
2.157999999999983931e+00,3.456104967302212394e+00,5.509726096175632470e+00,-3.795140355447417235e-01,9.947459115646954952e-01,0.000000000000000000e+00,1.122044920921325684e+00
2.159999999999983711e+00,3.455289329610581550e+00,5.511823993684400236e+00,-4.361883631162938868e-01,1.103276595848439401e+00,0.000000000000000000e+00,1.443693041801452637e+00
2.161999999999983491e+00,3.454412823182066994e+00,5.514037021413992434e+00,-4.403472742034404419e-01,1.109808849113725238e+00,0.000000000000000000e+00,7.892590761184692383e-01
2.163999999999983270e+00,3.453479348516766301e+00,5.516357610494349473e+00,-4.931963050455158148e-01,1.210913332733906556e+00,0.000000000000000000e+00,1.387837529182434082e+00
2.165999999999983050e+00,3.452488352241627201e+00,5.518786830932481458e+00,-4.978329136671346689e-01,1.218371725965224917e+00,0.000000000000000000e+00,7.891100645065307617e-01
2.167999999999982830e+00,3.451459666566132789e+00,5.521286165647318001e+00,-5.309107026091552939e-01,1.281075203351474512e+00,0.000000000000000000e+00,1.135889291763305664e+00
2.169999999999982609e+00,3.450371163152545773e+00,5.523898594513894977e+00,-5.576479168907567674e-01,1.331460615252043400e+00,0.000000000000000000e+00,1.053853034973144531e+00
2.171999999999982389e+00,3.449307397227796557e+00,5.526459870843587474e+00,-5.061050290683996034e-01,1.229792484519449447e+00,0.000000000000000000e+00,9.345412254333496094e-02
2.173999999999982169e+00,3.448309602126167661e+00,5.528889918324187747e+00,-4.917079621517609356e-01,1.200290840657592284e+00,0.000000000000000000e+00,5.471193790435791016e-01
2.175999999999981949e+00,3.447345873856166865e+00,5.531250726875993173e+00,-4.720335291740472838e-01,1.160544715759876722e+00,0.000000000000000000e+00,4.816550016403198242e-01
2.177999999999981728e+00,3.446473345529732502e+00,5.533431327513517850e+00,-4.004687962136814772e-01,1.020008563112569711e+00,0.000000000000000000e+00,-1.488959789276123047e-01
2.179999999999981508e+00,3.445664106710338626e+00,5.535485972372943486e+00,-4.088006723897421035e-01,1.034696690766067073e+00,0.000000000000000000e+00,8.204716444015502930e-01
2.181999999999981288e+00,3.444824953496056441e+00,5.537595739614246781e+00,-4.303935879428898437e-01,1.075150647336864385e+00,0.000000000000000000e+00,9.784746170043945312e-01
2.183999999999981068e+00,3.443949788181772664e+00,5.539772480473389216e+00,-4.448089871689784869e-01,1.101663071721676213e+00,0.000000000000000000e+00,8.888858556747436523e-01
2.185999999999980847e+00,3.443047118875688373e+00,5.541999671235597447e+00,-4.578976009460925534e-01,1.125600548968911374e+00,0.000000000000000000e+00,8.701872825622558594e-01
2.187999999999980627e+00,3.442084223222836581e+00,5.544340888360000719e+00,-5.050641798905896040e-01,1.215744387190018205e+00,0.000000000000000000e+00,1.276568174362182617e+00
2.189999999999980407e+00,3.440982029877342363e+00,5.546949745829888201e+00,-5.972422894907740698e-01,1.393330837259822319e+00,0.000000000000000000e+00,1.810595989227294922e+00
2.191999999999980187e+00,3.439844774529327687e+00,5.549623707631059943e+00,-5.399959624437745687e-01,1.280599219223226948e+00,0.000000000000000000e+00,1.759409904479980469e-02
2.193999999999979966e+00,3.438810711024064659e+00,5.552094171989272908e+00,-4.940609292981525957e-01,1.189853809834269693e+00,0.000000000000000000e+00,1.535457372665405273e-01
2.195999999999979746e+00,3.437854341102943412e+00,5.554410699106244742e+00,-4.623136729048479276e-01,1.126683784697948054e+00,0.000000000000000000e+00,3.226679563522338867e-01
2.197999999999979526e+00,3.436961361593810160e+00,5.556601097072126905e+00,-4.306702647005120621e-01,1.063724335909372876e+00,0.000000000000000000e+00,3.235775232315063477e-01
2.199999999999979305e+00,3.436077581665188951e+00,5.558770677491481571e+00,-4.531534079249088798e-01,1.105941199254362184e+00,0.000000000000000000e+00,9.639996290206909180e-01
2.201999999999979085e+00,3.435243387448364327e+00,5.560840973603084159e+00,-3.810169445560226409e-01,9.643113059266519294e-01,0.000000000000000000e+00,-1.568341255187988281e-01
2.203999999999978865e+00,3.434554678743333866e+00,5.562625671397961824e+00,-3.076699484111847793e-01,8.203474200556446494e-01,0.000000000000000000e+00,-1.695162057876586914e-01
2.205999999999978645e+00,3.433839175506534058e+00,5.564459567893083047e+00,-4.079180254327534616e-01,1.013712008229639361e+00,0.000000000000000000e+00,1.875698566436767578e+00
2.207999999999978424e+00,3.433019993428124028e+00,5.566492053319347377e+00,-4.112922048428981348e-01,1.018828837932176157e+00,0.000000000000000000e+00,7.311338186264038086e-01
2.209999999999978204e+00,3.432243762020116939e+00,5.568438202889624655e+00,-3.649337281640431807e-01,9.273122216816527263e-01,0.000000000000000000e+00,1.460027694702148438e-01
2.211999999999977984e+00,3.431521280367225035e+00,5.570277053668760026e+00,-3.575666721891899158e-01,9.115762098993569484e-01,0.000000000000000000e+00,6.027925014495849609e-01
2.213999999999977764e+00,3.430779810993205725e+00,5.572149969165917760e+00,-3.839430895544777567e-01,9.614180256387103718e-01,0.000000000000000000e+00,9.957391023635864258e-01
2.215999999999977543e+00,3.430033223412486176e+00,5.574030002797726091e+00,-3.626551271008530142e-01,9.186377480087781766e-01,0.000000000000000000e+00,4.369819164276123047e-01
2.217999999999977323e+00,3.429412209963031977e+00,5.575663194988381477e+00,-2.583216370318495159e-01,7.144872802014710089e-01,0.000000000000000000e+00,-5.306574702262878418e-01
2.219999999999977103e+00,3.428837793237319964e+00,5.577203066474184290e+00,-3.161443647294108206e-01,8.254796763230481949e-01,0.000000000000000000e+00,1.357201933860778809e+00
2.221999999999976882e+00,3.428133735591825104e+00,5.578992118652115195e+00,-3.879792175882698091e-01,9.636997604431445374e-01,0.000000000000000000e+00,1.516127586364746094e+00
2.223999999999976662e+00,3.427384415484717284e+00,5.580866362452181484e+00,-3.613484618211403876e-01,9.105602492135463910e-01,0.000000000000000000e+00,3.705841302871704102e-01
2.225999999999976442e+00,3.426625041105912928e+00,5.582757385004148531e+00,-3.980736305697423760e-01,9.805549249639626819e-01,0.000000000000000000e+00,1.102739572525024414e+00
2.227999999999976222e+00,3.425855044334156219e+00,5.584666293356762345e+00,-3.719314005654391075e-01,9.283708434432844658e-01,0.000000000000000000e+00,3.737187385559082031e-01
2.229999999999976001e+00,3.425231952446026185e+00,5.586286949936118518e+00,-2.511157251452830197e-01,6.922029790386940995e-01,0.000000000000000000e+00,-7.178047299385070801e-01
2.231999999999975781e+00,3.424801169653338029e+00,5.587531155615449663e+00,-1.796523571577151590e-01,5.519777639410240466e-01,0.000000000000000000e+00,-1.470020413398742676e-01
2.233999999999975561e+00,3.424559565818605211e+00,5.588405042348959739e+00,-6.192598731011449142e-02,3.218652125710024237e-01,0.000000000000000000e+00,-6.781157851219177246e-01
2.235999999999975341e+00,3.424383910504769535e+00,5.589148174676304315e+00,-1.137508473585109453e-01,4.213095444680466928e-01,0.000000000000000000e+00,1.272104978561401367e+00
2.237999999999975120e+00,3.424128622263773902e+00,5.590043521452551900e+00,-1.415563238963350456e-01,4.740752030973198194e-01,0.000000000000000000e+00,9.946268796920776367e-01
2.239999999999974900e+00,3.423816866305063211e+00,5.591046071504294446e+00,-1.702214273216040297e-01,5.285182181187016992e-01,0.000000000000000000e+00,1.003096103668212891e+00
2.241999999999974680e+00,3.423467557767907898e+00,5.592119074241542087e+00,-1.791034065062475922e-01,5.445176765378751949e-01,0.000000000000000000e+00,7.748186588287353516e-01
2.243999999999974460e+00,3.423153299029145114e+00,5.593121436703619054e+00,-1.351523667496948855e-01,4.578421032216896114e-01,0.000000000000000000e+00,1.688790321350097656e-01
2.245999999999974239e+00,3.422831665523895950e+00,5.594135646955659347e+00,-1.865111396955257128e-01,5.564267735767082224e-01,0.000000000000000000e+00,1.259195208549499512e+00
2.247999999999974019e+00,3.422439203364306515e+00,5.595285048164478248e+00,-2.059728841812424605e-01,5.930179701638262912e-01,0.000000000000000000e+00,8.925569057464599609e-01
2.249999999999973799e+00,3.422008342478872311e+00,5.596506617829975383e+00,-2.249112057637075168e-01,6.285977444678767512e-01,0.000000000000000000e+00,8.850318193435668945e-01
2.251999999999973578e+00,3.421554505893279252e+00,5.597770390160469844e+00,-2.289431708934575871e-01,6.352104282378743250e-01,0.000000000000000000e+00,7.135164737701416016e-01
2.253999999999973358e+00,3.421059571849373704e+00,5.599111601962932561e+00,-2.660248130438937486e-01,7.060676619587028524e-01,0.000000000000000000e+00,1.088454723358154297e+00
2.255999999999973138e+00,3.420563962978429462e+00,5.600451690040079811e+00,-2.295850022616851005e-01,6.340243625307137032e-01,0.000000000000000000e+00,2.503603696823120117e-01
2.257999999999972918e+00,3.420129458473370576e+00,5.601670592431106321e+00,-2.049249492181036691e-01,5.848906026235980438e-01,0.000000000000000000e+00,3.840535879135131836e-01
2.259999999999972697e+00,3.419776113111618887e+00,5.602729352689566511e+00,-1.484133885687237975e-01,4.738590519193108253e-01,0.000000000000000000e+00,2.245366573333740234e-02
2.261999999999972477e+00,3.419446448865344212e+00,5.603739727767839796e+00,-1.812746199540150593e-01,5.365629666160764977e-01,0.000000000000000000e+00,1.035652160644531250e+00
2.263999999999972257e+00,3.419041899075076163e+00,5.604893325827737804e+00,-2.233061723911105301e-01,6.170957036204146595e-01,0.000000000000000000e+00,1.137715578079223633e+00
2.265999999999972037e+00,3.418498129488875659e+00,5.606315204422739562e+00,-3.205282264414427429e-01,8.049076835013680986e-01,0.000000000000000000e+00,1.759250164031982422e+00
2.267999999999971816e+00,3.417880604853473336e+00,5.607878101164005535e+00,-2.970051040053042213e-01,7.580072484136831656e-01,0.000000000000000000e+00,3.917878866195678711e-01
2.269999999999971596e+00,3.417284621656329957e+00,5.609396782399372228e+00,-2.989993937705668903e-01,7.607161812835175896e-01,0.000000000000000000e+00,6.787824630737304688e-01
2.271999999999971376e+00,3.416681518176716725e+00,5.610926973797509376e+00,-3.041272111166430370e-01,7.695208583904870059e-01,0.000000000000000000e+00,7.125967741012573242e-01
2.273999999999971156e+00,3.416065871193479264e+00,5.612479225967371477e+00,-3.115444956115373532e-01,7.827799658514890124e-01,0.000000000000000000e+00,7.367467880249023438e-01
2.275999999999970935e+00,3.415477410247732770e+00,5.613976315188613064e+00,-2.769194040884026542e-01,7.143165181878237124e-01,0.000000000000000000e+00,2.633953094482421875e-01
2.277999999999970715e+00,3.414926388364268206e+00,5.615398325920386569e+00,-2.741202194432302286e-01,7.077296469187370764e-01,0.000000000000000000e+00,6.197988986968994141e-01
2.279999999999970495e+00,3.414406476813408808e+00,5.616757574315228041e+00,-2.457967082499979972e-01,6.515307589339078831e-01,0.000000000000000000e+00,3.330194950103759766e-01
2.281999999999970274e+00,3.413989270765705353e+00,5.617914897834200616e+00,-1.713957337905912537e-01,5.057692062876779637e-01,0.000000000000000000e+00,-1.823070645332336426e-01
2.283999999999970054e+00,3.413640221762661575e+00,5.618937489901693283e+00,-1.776685670740260625e-01,5.168538405134562863e-01,0.000000000000000000e+00,7.193815708160400391e-01
2.285999999999969834e+00,3.413253562863318269e+00,5.620030983741118646e+00,-2.090160538862133044e-01,5.766905643488240418e-01,0.000000000000000000e+00,9.980261325836181641e-01
2.287999999999969614e+00,3.412852068606916589e+00,5.621151113545135303e+00,-1.924867236307382379e-01,5.434573843036929475e-01,0.000000000000000000e+00,4.627913236618041992e-01
2.289999999999969393e+00,3.412560072016511459e+00,5.622056185755555546e+00,-9.949296569219959196e-02,3.615856513675272943e-01,0.000000000000000000e+00,-3.889405727386474609e-01
2.291999999999969173e+00,3.412338709662619873e+00,5.622821791064563257e+00,-1.218845641511676348e-01,4.040502869852743983e-01,0.000000000000000000e+00,8.957201242446899414e-01
2.293999999999968953e+00,3.412063073935267088e+00,5.623690781723178489e+00,-1.537714692748883283e-01,4.649806126272270079e-01,0.000000000000000000e+00,1.000179052352905273e+00
2.295999999999968733e+00,3.411781348397807445e+00,5.624569494775603751e+00,-1.279575688396937250e-01,4.137413179215042591e-01,0.000000000000000000e+00,3.579723834991455078e-01
2.297999999999968512e+00,3.411478736250892485e+00,5.625486716940193865e+00,-1.746807326458748311e-01,5.035320463225576582e-01,0.000000000000000000e+00,1.162645816802978516e+00
2.299999999999968292e+00,3.411165690186761967e+00,5.626422136778900018e+00,-1.383660119969156166e-01,4.318912841226745791e-01,0.000000000000000000e+00,2.402788400650024414e-01
2.301999999999968072e+00,3.410890877110254849e+00,5.627281159521021259e+00,-1.364574388534853244e-01,4.271531222511646964e-01,0.000000000000000000e+00,6.213623285293579102e-01
2.303999999999967851e+00,3.410601497430774565e+00,5.628166455451180106e+00,-1.529384993823344474e-01,4.581754504709039666e-01,0.000000000000000000e+00,8.241963386535644531e-01
2.305999999999967631e+00,3.410329898976918628e+00,5.629015149243842053e+00,-1.186609952862563155e-01,3.905225589452083756e-01,0.000000000000000000e+00,2.618116140365600586e-01
2.307999999999967411e+00,3.410034886474589744e+00,5.629907353750811971e+00,-1.763802946842726871e-01,5.017380194911645885e-01,0.000000000000000000e+00,1.278265118598937988e+00
2.309999999999967191e+00,3.409667455971390648e+00,5.630938349486325656e+00,-1.910689444869559106e-01,5.292949857265238922e-01,0.000000000000000000e+00,8.011835813522338867e-01
2.311999999999966970e+00,3.409329267378206296e+00,5.631910496755527795e+00,-1.471182209167609112e-01,4.428516246373801479e-01,0.000000000000000000e+00,1.533031463623046875e-01
2.313999999999966750e+00,3.409019635217311439e+00,5.632825149670735776e+00,-1.625306110849384367e-01,4.718346536624456466e-01,0.000000000000000000e+00,8.074843883514404297e-01
2.315999999999966530e+00,3.408693623637808479e+00,5.633769689141443493e+00,-1.634937246341351402e-01,4.727308128410280808e-01,0.000000000000000000e+00,6.472933292388916016e-01
2.317999999999966310e+00,3.408392852322738253e+00,5.634663209922960547e+00,-1.372814568717984907e-01,4.207992963525313268e-01,0.000000000000000000e+00,3.475743532180786133e-01
2.319999999999966089e+00,3.408012579007925869e+00,5.635709377239452422e+00,-2.430426388396380588e-01,6.254657490686100774e-01,0.000000000000000000e+00,1.797498464584350586e+00
2.321999999999965869e+00,3.407503616736262675e+00,5.637003820062727932e+00,-2.659473559601244208e-01,6.690312579516696223e-01,0.000000000000000000e+00,8.843636512756347656e-01
2.323999999999965649e+00,3.406999988051247374e+00,5.638285958324834368e+00,-2.376872440302155720e-01,6.131196691363084428e-01,0.000000000000000000e+00,3.217262029647827148e-01
2.325999999999965429e+00,3.406443504771969444e+00,5.639668939438728046e+00,-3.188522527750756730e-01,7.699699557230718083e-01,0.000000000000000000e+00,1.519184708595275879e+00
2.327999999999965208e+00,3.405802475825053133e+00,5.641214376840619771e+00,-3.222003810812397728e-01,7.755137342992193261e-01,0.000000000000000000e+00,6.646561622619628906e-01
2.329999999999964988e+00,3.405210325771975466e+00,5.642662845115341774e+00,-2.699454858714724348e-01,6.729476042694441107e-01,0.000000000000000000e+00,5.624890327453613281e-02
2.331999999999964768e+00,3.404692788649050339e+00,5.643964319778287830e+00,-2.476004148318839970e-01,6.285450782133933378e-01,0.000000000000000000e+00,3.825694322586059570e-01
2.333999999999964547e+00,3.404167465135079063e+00,5.645279030481686000e+00,-2.777546238744567075e-01,6.862269977575995439e-01,0.000000000000000000e+00,9.536069631576538086e-01
2.335999999999964327e+00,3.403686278627689799e+00,5.646506019821359246e+00,-2.034192196616035342e-01,5.407395965840402496e-01,0.000000000000000000e+00,-1.847052574157714844e-01
2.337999999999964107e+00,3.403247495287481605e+00,5.647648676680488755e+00,-2.353920506412643943e-01,6.019717985124578563e-01,0.000000000000000000e+00,9.709399938583374023e-01
2.339999999999963887e+00,3.402849939577575089e+00,5.648709294940936765e+00,-1.621527984574088754e-01,4.586274645077293988e-01,0.000000000000000000e+00,-1.725921034812927246e-01
2.341999999999963666e+00,3.402550271188628184e+00,5.649577721880716830e+00,-1.375201899442361209e-01,4.098099866159848892e-01,0.000000000000000000e+00,3.550994396209716797e-01
2.343999999999963446e+00,3.402241181387200886e+00,5.650462638056901632e+00,-1.715915593107419368e-01,4.751493278589495328e-01,0.000000000000000000e+00,9.908163547515869141e-01
2.345999999999963226e+00,3.401873132522867493e+00,5.651460377813331881e+00,-1.964792586212174008e-01,5.226335965272669304e-01,0.000000000000000000e+00,8.898836374282836914e-01
2.347999999999963006e+00,3.401512698470400053e+00,5.652441493298721475e+00,-1.639578493283229965e-01,4.584892963453518488e-01,0.000000000000000000e+00,2.676552534103393555e-01
2.349999999999962785e+00,3.401211393797115790e+00,5.653305828124520538e+00,-1.373509563301160696e-01,4.058550956428774725e-01,0.000000000000000000e+00,3.313809633255004883e-01
2.351999999999962565e+00,3.400850213116707543e+00,5.654284810234457836e+00,-2.238711323639778206e-01,5.732069767132940141e-01,0.000000000000000000e+00,1.552332043647766113e+00
2.353999999999962345e+00,3.400424614809435475e+00,5.655387270286681201e+00,-2.017347598842677836e-01,5.292688697216147986e-01,0.000000000000000000e+00,3.777164220809936523e-01
2.355999999999962125e+00,3.400142547548647531e+00,5.656208847059843947e+00,-8.031067162012872629e-02,2.922686486330888789e-01,0.000000000000000000e+00,-6.924477219581604004e-01
2.357999999999961904e+00,3.399903889296896686e+00,5.656944267064219822e+00,-1.583764249658377032e-01,4.432072323147911441e-01,0.000000000000000000e+00,1.456887125968933105e+00
2.359999999999961684e+00,3.399549407946232726e+00,5.657903179415817441e+00,-1.961301707925209581e-01,5.157544567657529333e-01,0.000000000000000000e+00,1.021027565002441406e+00
2.361999999999961464e+00,3.399194347738073052e+00,5.658861481376209035e+00,-1.589317441987624924e-01,4.425522581815838907e-01,0.000000000000000000e+00,2.138042449951171875e-01
2.363999999999961243e+00,3.398909173372834047e+00,5.659682160139702489e+00,-1.262450020297530839e-01,3.781327027601656399e-01,0.000000000000000000e+00,2.621638774871826172e-01
2.365999999999961023e+00,3.398610747073695482e+00,5.660526906029017979e+00,-1.722057003645840190e-01,4.666608582457501542e-01,0.000000000000000000e+00,1.105986833572387695e+00
2.367999999999960803e+00,3.398250187125507082e+00,5.661490782863856097e+00,-1.883729060443408154e-01,4.972528020609011112e-01,0.000000000000000000e+00,7.848608493804931641e-01
2.369999999999960583e+00,3.397843217271896865e+00,5.662543218543151013e+00,-2.186223275306247715e-01,5.552324437199249729e-01,0.000000000000000000e+00,9.344333410263061523e-01
2.371999999999960362e+00,3.397439524946395117e+00,5.663587590832040775e+00,-1.850734953753106204e-01,4.891477853070433923e-01,0.000000000000000000e+00,2.501672506332397461e-01
2.373999999999960142e+00,3.397020188409784147e+00,5.664660707317826116e+00,-2.342956182429052903e-01,5.840319529696530454e-01,0.000000000000000000e+00,1.134695410728454590e+00
2.375999999999959922e+00,3.396474421208786953e+00,5.665978016238085502e+00,-3.115237886342120399e-01,7.333777871851570040e-01,0.000000000000000000e+00,1.431369781494140625e+00
2.377999999999959702e+00,3.395948428544485864e+00,5.667255182136653247e+00,-2.144475691349502222e-01,5.437481676302682310e-01,0.000000000000000000e+00,-4.304939508438110352e-01
2.379999999999959481e+00,3.395506828225749008e+00,5.668366553001371599e+00,-2.271734511396128198e-01,5.676632893022229842e-01,0.000000000000000000e+00,7.403099536895751953e-01
2.381999999999959261e+00,3.395144080674135090e+00,5.669322910090574652e+00,-1.355592464267706687e-01,3.886669290095750018e-01,0.000000000000000000e+00,-3.712561726570129395e-01
2.383999999999959041e+00,3.394937710779819984e+00,5.669973506062725654e+00,-7.080546839307562401e-02,2.619211419540898311e-01,0.000000000000000000e+00,-8.478492498397827148e-02
2.385999999999958820e+00,3.394862371173680060e+00,5.670367663031839811e+00,-4.529839038201255441e-03,1.322301163884192776e-01,0.000000000000000000e+00,-1.006674766540527344e-01
2.387999999999958600e+00,3.394974255258767393e+00,5.670396129925395989e+00,1.164175949425683421e-01,-1.037659455680208787e-01,0.000000000000000000e+00,-6.816110878605030621e-01
2.389999999999958380e+00,3.395283123548969773e+00,5.670039973512092324e+00,1.924505415897848903e-01,-2.523859396268136601e-01,0.000000000000000000e+00,-2.040436321030796307e-01
2.391999999999958160e+00,3.395714481465619272e+00,5.669444121976805029e+00,2.389105940650939619e-01,-3.434678999346809647e-01,0.000000000000000000e+00,1.105436480603145810e-01
2.393999999999957939e+00,3.396219323776363375e+00,5.668703928222790900e+00,2.659394637447790588e-01,-3.967372179381588593e-01,0.000000000000000000e+00,3.176550042498718085e-01
2.395999999999957719e+00,3.396765475855603622e+00,5.667882009685316191e+00,2.802241294034611974e-01,-4.252002171917097506e-01,0.000000000000000000e+00,4.539751128524471824e-01
2.397999999999957499e+00,3.397331852939263541e+00,5.667019413604174716e+00,2.861670978383427655e-01,-4.374200404588372004e-01,0.000000000000000000e+00,5.436909678303294413e-01
2.399999999999957279e+00,3.397904668808075623e+00,5.666142990996865691e+00,2.866645363152892645e-01,-4.390300278939179290e-01,0.000000000000000000e+00,6.027275870638817423e-01
2.401999999999957058e+00,3.398474937701908338e+00,5.665270255404423416e+00,2.836209800458959762e-01,-4.337347984361040742e-01,0.000000000000000000e+00,6.415629785345799974e-01
2.403999999999956838e+00,3.399036830465310910e+00,5.664412580184151835e+00,2.782887240161571740e-01,-4.239703629658160833e-01,0.000000000000000000e+00,6.670895779635657163e-01
2.405999999999956618e+00,3.399586593501647158e+00,5.663577301142337816e+00,2.714912067458832845e-01,-4.113386068184690658e-01,0.000000000000000000e+00,6.838414509105348316e-01
2.407999999999956398e+00,3.400121837996203489e+00,5.662769098991766725e+00,2.637698966822222268e-01,-3.968929851252445129e-01,0.000000000000000000e+00,6.948019562458398468e-01
2.409999999999956177e+00,3.400641072560315337e+00,5.661990908354037622e+00,2.554808372445694364e-01,-3.813263033872371643e-01,0.000000000000000000e+00,7.019348124984645665e-01
2.411999999999955957e+00,3.401143395862380903e+00,5.661244515587566362e+00,2.468580995314132442e-01,-3.650941327105626799e-01,0.000000000000000000e+00,7.065331588487140380e-01
2.413999999999955737e+00,3.401628294412757381e+00,5.660530952092545753e+00,2.380554922711832500e-01,-3.484959349629532799e-01,0.000000000000000000e+00,7.094489775871437587e-01
2.415999999999955516e+00,3.402095509478017643e+00,5.659850753161038917e+00,2.291739876493547601e-01,-3.317284051606709805e-01,0.000000000000000000e+00,7.112439098965239737e-01
2.417999999999955296e+00,3.402544949457037671e+00,5.659204128405617595e+00,2.202797617666589214e-01,-3.149205593306627637e-01,0.000000000000000000e+00,7.122884287319095620e-01
2.419999999999955076e+00,3.402976632166552218e+00,5.658591074015729916e+00,2.114160666565860769e-01,-2.981568248564450685e-01,0.000000000000000000e+00,7.128270783106813724e-01
2.421999999999954856e+00,3.403390646813039488e+00,5.658011446725542015e+00,2.026110465913991410e-01,-2.814922425951834062e-01,0.000000000000000000e+00,7.130214099978502418e-01
2.423999999999954635e+00,3.403787128928121852e+00,5.657465012568847484e+00,1.938828866004047025e-01,-2.649624802767555076e-01,0.000000000000000000e+00,7.129782528392780705e-01
2.425999999999954415e+00,3.404166243844487738e+00,5.656951479023505591e+00,1.852432053252776323e-01,-2.485904312524878923e-01,0.000000000000000000e+00,7.127683368168220568e-01
2.427999999999954195e+00,3.404528175801011969e+00,5.656470516207728672e+00,1.766992919151607611e-01,-2.323905649955248787e-01,0.000000000000000000e+00,7.124385668385571080e-01
2.429999999999953975e+00,3.404873120759828620e+00,5.656021770857069697e+00,1.682555814427799390e-01,-2.163717965991266701e-01,0.000000000000000000e+00,7.120201159785324307e-01
2.431999999999953754e+00,3.405201281672145974e+00,5.655604875538934095e+00,1.599146284594501477e-01,-2.005393802122949209e-01,0.000000000000000000e+00,7.115337644865888933e-01
2.433999999999953534e+00,3.405512865360107000e+00,5.655219454724099037e+00,1.516777496347875287e-01,-1.848961588880295992e-01,0.000000000000000000e+00,7.109934234713648493e-01
2.435999999999953314e+00,3.405808080465535514e+00,5.654865128783283623e+00,1.435454480981851744e-01,-1.694433898731152188e-01,0.000000000000000000e+00,7.104084615073134046e-01
2.437999999999953094e+00,3.406087136103232549e+00,5.654541516613456942e+00,1.355176937087351485e-01,-1.541812897017041661e-01,0.000000000000000000e+00,7.097852414957515066e-01
2.439999999999952873e+00,3.406350240979647559e+00,5.654248237359040807e+00,1.275941082004927729e-01,-1.391093942879524092e-01,0.000000000000000000e+00,7.091281362712180680e-01
2.441999999999952653e+00,3.406597602818983272e+00,5.653984911535167690e+00,1.197740874954794227e-01,-1.242267968216694968e-01,0.000000000000000000e+00,7.084402000087948181e-01
2.443999999999952433e+00,3.406829427992391857e+00,5.653751161755931065e+00,1.120568824981365563e-01,-1.095323049187073849e-01,0.000000000000000000e+00,7.077236122580217170e-01
2.445999999999952212e+00,3.407045921281304679e+00,5.653546613201726245e+00,1.044416524455035050e-01,-9.502454439807443698e-02,0.000000000000000000e+00,7.069799717094582547e-01
2.447999999999951992e+00,3.407247285729309461e+00,5.653370893914342332e+00,9.692750011028027080e-02,-8.070202776699478275e-02,0.000000000000000000e+00,7.062104906190143083e-01
2.449999999999951772e+00,3.407433722552426048e+00,5.653223634978433054e+00,8.951349500151910277e-02,-6.656319936419913263e-02,0.000000000000000000e+00,7.054161235239888583e-01
2.451999999999951552e+00,3.407605431087840309e+00,5.653104470628151468e+00,8.219868862482183902e-02,-5.260646506092877400e-02,0.000000000000000000e+00,7.045976524917563211e-01
2.453999999999951331e+00,3.407762608767904933e+00,5.653013038304600002e+00,7.498212448882995984e-02,-3.883021174484904692e-02,0.000000000000000000e+00,7.037557435957637608e-01
2.455999999999951111e+00,3.407905451110672335e+00,5.652948978681077818e+00,6.786284463534476841e-02,-2.523282004337540352e-02,0.000000000000000000e+00,7.028909843449326900e-01
2.457999999999950891e+00,3.408034151721191396e+00,5.652911935667353838e+00,6.083989386979807290e-02,-1.181267257484575235e-02,0.000000000000000000e+00,7.020039084942908403e-01
2.459999999999950671e+00,3.408148902299739547e+00,5.652901556400395933e+00,5.391232247022624546e-02,1.431840759149455300e-03,0.000000000000000000e+00,7.010950125054193904e-01
2.461999999999950450e+00,3.408249892654471314e+00,5.652917491226474134e+00,4.707918789130048631e-02,1.450231943571745480e-02,0.000000000000000000e+00,7.001647664600341159e-01
2.463999999999950230e+00,3.408337310716807345e+00,5.652959393677872590e+00,4.033955580425319098e-02,2.740035026404971652e-02,0.000000000000000000e+00,6.992136213110882181e-01
2.465999999999950010e+00,3.408411342558467894e+00,5.653026920446366788e+00,3.369250069955702365e-02,4.012750618906822664e-02,0.000000000000000000e+00,6.982420136943119360e-01
2.467999999999949789e+00,3.408472172409423351e+00,5.653119731354862232e+00,2.713710620200926807e-02,5.268534565429702082e-02,0.000000000000000000e+00,6.972503691291223049e-01
2.469999999999949569e+00,3.408519982676287974e+00,5.653237489328122756e+00,2.067246519783333056e-02,6.507541233023936278e-02,0.000000000000000000e+00,6.962391041464144337e-01
2.471999999999949349e+00,3.408554953960844625e+00,5.653379860363199505e+00,1.429767983950452209e-02,7.729923508047706338e-02,0.000000000000000000e+00,6.952086277076574561e-01
2.473999999999949129e+00,3.408577265078500229e+00,5.653546513499938975e+00,8.011861471927873846e-03,8.935832808064599064e-02,0.000000000000000000e+00,6.941593421527301189e-01
2.475999999999948908e+00,3.408587093076544949e+00,5.653737120791827664e+00,1.814130508996838337e-03,1.012541910338335266e-01,0.000000000000000000e+00,6.930916438335543717e-01
2.477999999999948688e+00,3.408584613252133799e+00,5.653951357277328782e+00,-4.296383720253639689e-03,1.129883094450314790e-01,0.000000000000000000e+00,6.920059235392130859e-01
2.479999999999948468e+00,3.408569999169942299e+00,5.654188900951798935e+00,-1.032054314377449551e-02,1.245621549310634291e-01,0.000000000000000000e+00,6.909025667889068245e-01
2.481999999999948248e+00,3.408543422679469082e+00,5.654449432740042525e+00,-1.625920112769889056e-02,1.359771855480716718e-01,0.000000000000000000e+00,6.897819540241414416e-01
2.483999999999948027e+00,3.408505053931971229e+00,5.654732636469534057e+00,-2.211320266192238343e-02,1.472348461274519682e-01,0.000000000000000000e+00,6.886444607489892178e-01
2.485999999999947807e+00,3.408455061397028363e+00,5.655038198844308361e+00,-2.788338454593106142e-02,1.583365686121933624e-01,0.000000000000000000e+00,6.874904576243494603e-01
2.487999999999947587e+00,3.408393611878738128e+00,5.655365809419519607e+00,-3.357057557277728227e-02,1.692837723895377067e-01,0.000000000000000000e+00,6.863203105382211788e-01
2.489999999999947367e+00,3.408320870531544866e+00,5.655715160576662903e+00,-3.917559670973488201e-02,1.800778646171052322e-01,0.000000000000000000e+00,6.851343806588232610e-01
2.491999999999947146e+00,3.408237000875714351e+00,5.656085947499433608e+00,-4.469926127441119224e-02,1.907202405401090539e-01,0.000000000000000000e+00,6.839330244732622077e-01
2.493999999999946926e+00,3.408142164812458574e+00,5.656477868150217247e+00,-5.014237510601443626e-02,2.012122837990733271e-01,0.000000000000000000e+00,6.827165938217234498e-01
2.495999999999946706e+00,3.408036522638725252e+00,5.656890623247178063e+00,-5.550573673125380747e-02,2.115553667270409499e-01,0.000000000000000000e+00,6.814854359248272431e-01
2.497999999999946485e+00,3.407920233061660031e+00,5.657323916241938200e+00,-6.079013752485561140e-02,2.217508506362394494e-01,0.000000000000000000e+00,6.802398934096629546e-01
2.499999999999946265e+00,3.407793453212753398e+00,5.657777453297812897e+00,-6.599636186438050112e-02,2.318000860935958418e-01,0.000000000000000000e+00,6.789803043313042963e-01
2.501999999999946045e+00,3.407656338661684270e+00,5.658250943268590127e+00,-7.112518727965237708e-02,2.417044131857058464e-01,0.000000000000000000e+00,6.777070021965982960e-01
2.503999999999945825e+00,3.407509043429869156e+00,5.658744097677826268e+00,-7.617738459656407668e-02,2.514651617728047017e-01,0.000000000000000000e+00,6.764203159843731328e-01
2.505999999999945604e+00,3.407351720003730211e+00,5.659256630698640933e+00,-8.115371807538432347e-02,2.610836517319834460e-01,0.000000000000000000e+00,6.751205701659870329e-01
2.507999999999945384e+00,3.407184519347691953e+00,5.659788259133987864e+00,-8.605494554409433283e-02,2.705611931906824474e-01,0.000000000000000000e+00,6.738080847305667476e-01
2.509999999999945164e+00,3.407007590916915074e+00,5.660338702397381461e+00,-9.088181852604686195e-02,2.798990867490899204e-01,0.000000000000000000e+00,6.724831752017053077e-01
2.511999999999944944e+00,3.406821082669782008e+00,5.660907682494058513e+00,-9.563508236281366426e-02,2.890986236931336606e-01,0.000000000000000000e+00,6.711461526625441820e-01
2.513999999999944723e+00,3.406625141080140917e+00,5.661494924002554718e+00,-1.003154763319418774e-01,2.981610861975254045e-01,0.000000000000000000e+00,6.697973237769616617e-01
2.515999999999944503e+00,3.406419911149318747e+00,5.662100154056680879e+00,-1.049237337600066877e-01,3.070877475196164830e-01,0.000000000000000000e+00,6.684369908140581629e-01
2.517999999999944283e+00,3.406205536417914459e+00,5.662723102327876568e+00,-1.094605821308376192e-01,3.158798721838294021e-01,0.000000000000000000e+00,6.670654516704814796e-01
2.519999999999944063e+00,3.405982158977377772e+00,5.663363501007919965e+00,-1.139267431891786420e-01,3.245387161571764434e-01,0.000000000000000000e+00,6.656829998947273452e-01
2.521999999999943842e+00,3.405749919481387611e+00,5.664021084791984961e+00,-1.183229330399295787e-01,3.330655270161558823e-01,0.000000000000000000e+00,6.642899247122358020e-01
2.523999999999943622e+00,3.405508957157034722e+00,5.664695590862022456e+00,-1.226498622430950008e-01,3.414615441052765155e-01,0.000000000000000000e+00,6.628865110510560044e-01
2.525999999999943402e+00,3.405259409815819538e+00,5.665386758870446293e+00,-1.269082359045398123e-01,3.497279986874081148e-01,0.000000000000000000e+00,6.614730395678236619e-01
2.527999999999943181e+00,3.405001413864472415e+00,5.666094330924118516e+00,-1.310987537625797061e-01,3.578661140860166512e-01,0.000000000000000000e+00,6.600497866733121555e-01
2.529999999999942961e+00,3.404735104315604666e+00,5.666818051568605519e+00,-1.352221102707567846e-01,3.658771058199712378e-01,0.000000000000000000e+00,6.586170245610105667e-01
2.531999999999942741e+00,3.404460614798197504e+00,5.667557667772701535e+00,-1.392789946769275589e-01,3.737621817311749250e-01,0.000000000000000000e+00,6.571750212363554056e-01
2.533999999999942521e+00,3.404178077567936445e+00,5.668312928913194604e+00,-1.432700910983852327e-01,3.815225421044833864e-01,0.000000000000000000e+00,6.557240405423101492e-01
2.535999999999942300e+00,3.403887623517400929e+00,5.669083586759870563e+00,-1.471960785935949867e-01,3.891593797810420918e-01,0.000000000000000000e+00,6.542643421904585921e-01
2.537999999999942080e+00,3.403589382186110512e+00,5.669869395460734651e+00,-1.510576312305650648e-01,3.966738802650917051e-01,0.000000000000000000e+00,6.527961817916718701e-01
2.539999999999941860e+00,3.403283481770440488e+00,5.670670111527438273e+00,-1.548554181517751982e-01,4.040672218240934921e-01,0.000000000000000000e+00,6.513198108852975565e-01
2.541999999999941640e+00,3.402970049133409614e+00,5.671485493820903834e+00,-1.585901036359473049e-01,4.113405755827350685e-01,0.000000000000000000e+00,6.498354769707503920e-01
2.543999999999941419e+00,3.402649209814348819e+00,5.672315303537129871e+00,-1.622623471567156694e-01,4.184951056109318390e-01,0.000000000000000000e+00,6.483434235390888034e-01
2.545999999999941199e+00,3.402321088038452679e+00,5.673159304193164054e+00,-1.658728034384676919e-01,4.255319690063578131e-01,0.000000000000000000e+00,6.468438901068509495e-01
2.547999999999940979e+00,3.401985806726225192e+00,5.674017261613239604e+00,-1.694221225091065708e-01,4.324523159710256803e-01,0.000000000000000000e+00,6.453371122466506904e-01
2.549999999999940758e+00,3.401643487502820751e+00,5.674888943915057382e+00,-1.729109497502895332e-01,4.392572898829996131e-01,0.000000000000000000e+00,6.438233216230457856e-01
2.551999999999940538e+00,3.401294250707288302e+00,5.675774121496205638e+00,-1.763399259447764600e-01,4.459480273625348046e-01,0.000000000000000000e+00,6.423027460239438824e-01
2.553999999999940318e+00,3.400938215401723586e+00,5.676672567020710325e+00,-1.797096873215727475e-01,4.525256583339790639e-01,0.000000000000000000e+00,6.407756093986733958e-01
2.555999999999940098e+00,3.400575499380332101e+00,5.677584055405698216e+00,-1.830208655983629196e-01,4.589913060824626911e-01,0.000000000000000000e+00,6.392421318901284621e-01
2.557999999999939877e+00,3.400206219178411260e+00,5.678508363808177251e+00,-1.862740880218020645e-01,4.653460873064835246e-01,0.000000000000000000e+00,6.377025298723566493e-01
2.559999999999939657e+00,3.399830490081252599e+00,5.679445271611911039e+00,-1.894699774053157926e-01,4.715911121657141991e-01,0.000000000000000000e+00,6.361570159838692007e-01
2.561999999999939437e+00,3.399448426132972489e+00,5.680394560414387506e+00,-1.926091521652057159e-01,4.777274843255853720e-01,0.000000000000000000e+00,6.346057991688098809e-01
2.563999999999939217e+00,3.399060140145270914e+00,5.681356014013872802e+00,-1.956922263543267870e-01,4.837563009972237205e-01,0.000000000000000000e+00,6.330490847098104723e-01
2.565999999999938996e+00,3.398665743706124953e+00,5.682329418396540710e+00,-1.987198096940027414e-01,4.896786529740448923e-01,0.000000000000000000e+00,6.314870742673122095e-01
2.567999999999938776e+00,3.398265347188422325e+00,5.683314561723673108e+00,-2.016925076040883558e-01,4.954956246648287710e-01,0.000000000000000000e+00,6.299199659173666532e-01
2.569999999999938556e+00,3.397859059758534084e+00,5.684311234318921713e+00,-2.046109212311124914e-01,5.012082941231533750e-01,0.000000000000000000e+00,6.283479541881860087e-01
2.571999999999938336e+00,3.397446989384833582e+00,5.685319228655624890e+00,-2.074756474751054403e-01,5.068177330743653952e-01,0.000000000000000000e+00,6.267712301024772614e-01
2.573999999999938115e+00,3.397029242846164365e+00,5.686338339344176873e+00,-2.102872790143540394e-01,5.123250069386212635e-01,0.000000000000000000e+00,6.251899812112782229e-01
2.575999999999937895e+00,3.396605925740259213e+00,5.687368363119440495e+00,-2.130464043290182241e-01,5.177311748518182988e-01,0.000000000000000000e+00,6.236043916370448414e-01
2.577999999999937675e+00,3.396177142492112555e+00,5.688409098828199006e+00,-2.157536077232250216e-01,5.230372896836741337e-01,0.000000000000000000e+00,6.220146421121413027e-01
2.579999999999937454e+00,3.395742996362311583e+00,5.689460347416638086e+00,-2.184094693457698244e-01,5.282443980532109951e-01,0.000000000000000000e+00,6.204209100181543590e-01
2.581999999999937234e+00,3.395303589455327398e+00,5.690521911917862496e+00,-2.210145652094699931e-01,5.333535403417360987e-01,0.000000000000000000e+00,6.188233694251152883e-01
2.583999999999937014e+00,3.394859022727766629e+00,5.691593597439429608e+00,-2.235694672094273028e-01,5.383657507038225321e-01,0.000000000000000000e+00,6.172221911328676924e-01
2.585999999999936794e+00,3.394409395996589751e+00,5.692675211150909576e+00,-2.260747431401939900e-01,5.432820570762826318e-01,0.000000000000000000e+00,6.156175427118029120e-01
2.587999999999936573e+00,3.393954807947295205e+00,5.693766562271457055e+00,-2.285309567118030682e-01,5.481034811850633570e-01,0.000000000000000000e+00,6.140095885426504196e-01
2.589999999999936353e+00,3.393495356142072428e+00,5.694867462057394469e+00,-2.309386675647661091e-01,5.528310385502659408e-01,0.000000000000000000e+00,6.123984898567798041e-01
2.591999999999936133e+00,3.393031137027926469e+00,5.695977723789806824e+00,-2.332984312842106278e-01,5.574657384896304357e-01,0.000000000000000000e+00,6.107844047777533092e-01
2.593999999999935913e+00,3.392562245944774180e+00,5.697097162762140954e+00,-2.356107994131460825e-01,5.620085841204658372e-01,0.000000000000000000e+00,6.091674883621962522e-01
2.595999999999935692e+00,3.392088777133515531e+00,5.698225596267804782e+00,-2.378763194649275159e-01,5.664605723601643383e-01,0.000000000000000000e+00,6.075478926408379721e-01
2.597999999999935472e+00,3.391610823744081404e+00,5.699362843587768346e+00,-2.400955349349284396e-01,5.708226939253260301e-01,0.000000000000000000e+00,6.059257666591122415e-01
2.599999999999935252e+00,3.391128477843456057e+00,5.700508725978163049e+00,-2.422689853115204128e-01,5.750959333296855602e-01,0.000000000000000000e+00,6.043012565182195317e-01
2.601999999999935032e+00,3.390641830423681835e+00,5.701663066657872037e+00,-2.443972060865887141e-01,5.792812688812913891e-01,0.000000000000000000e+00,6.026745054180011607e-01
2.603999999999934811e+00,3.390150971409840341e+00,5.702825690796117009e+00,-2.464807287651681889e-01,5.833796726781316222e-01,0.000000000000000000e+00,6.010456536949533302e-01
2.605999999999934591e+00,3.389655989668017178e+00,5.703996425500035272e+00,-2.485200808747553280e-01,5.873921106032902184e-01,0.000000000000000000e+00,5.994148388654423343e-01
2.607999999999934371e+00,3.389156973013246699e+00,5.705175099802244354e+00,-2.505157859741940496e-01,5.913195423194377298e-01,0.000000000000000000e+00,5.977821956672855208e-01
2.609999999999934150e+00,3.388654008217441671e+00,5.706361544648395956e+00,-2.524683636619256544e-01,5.951629212622516762e-01,0.000000000000000000e+00,5.961478560986250841e-01
2.611999999999933930e+00,3.388147181017303833e+00,5.707555592884715701e+00,-2.543783295840373326e-01,5.989231946336138757e-01,0.000000000000000000e+00,5.945119494607169486e-01
2.613999999999933710e+00,3.387636576122221577e+00,5.708757079245531330e+00,-2.562461954418523979e-01,6.026013033940877950e-01,0.000000000000000000e+00,5.928746023975151047e-01
2.615999999999933490e+00,3.387122277222151201e+00,5.709965840340780474e+00,-2.580724689991642506e-01,6.061981822548769827e-01,0.000000000000000000e+00,5.912359389357533246e-01
2.617999999999933269e+00,3.386604366995484394e+00,5.711181714643507767e+00,-2.598576540894889653e-01,6.097147596699959982e-01,0.000000000000000000e+00,5.895960805283095851e-01
2.619999999999933049e+00,3.386082927116901509e+00,5.712404542477341529e+00,-2.616022506228636857e-01,6.131519578277365712e-01,0.000000000000000000e+00,5.879551460921632611e-01
2.621999999999932829e+00,3.385558038265210179e+00,5.713634166003953574e+00,-2.633067545923455932e-01,6.165106926417317501e-01,0.000000000000000000e+00,5.863132520473897102e-01
2.623999999999932609e+00,3.385029780131174171e+00,5.714870429210503922e+00,-2.649716580807583433e-01,6.197918737426841851e-01,0.000000000000000000e+00,5.846705123611926069e-01
2.625999999999932388e+00,3.384498231425324910e+00,5.716113177897067743e+00,-2.665974492669451190e-01,6.229964044693190317e-01,0.000000000000000000e+00,5.830270385837934555e-01
2.627999999999932168e+00,3.383963469885764574e+00,5.717362259664041879e+00,-2.681846124321330960e-01,6.261251818597406427e-01,0.000000000000000000e+00,5.813829398899628131e-01
2.629999999999931948e+00,3.383425572285952754e+00,5.718617523899536259e+00,-2.697336279661898262e-01,6.291790966427666110e-01,0.000000000000000000e+00,5.797383231177448693e-01
2.631999999999931728e+00,3.382884614442483784e+00,5.719878821766749333e+00,-2.712449723738266649e-01,6.321590332293486325e-01,0.000000000000000000e+00,5.780932928071962351e-01
2.633999999999931507e+00,3.382340671222849426e+00,5.721146006191323075e+00,-2.727191182809650671e-01,6.350658697045014067e-01,0.000000000000000000e+00,5.764479512407660877e-01
2.635999999999931287e+00,3.381793816553189558e+00,5.722418931848685553e+00,-2.741565344409336302e-01,6.379004778190953129e-01,0.000000000000000000e+00,5.748023984797541175e-01
2.637999999999931067e+00,3.381244123426031756e+00,5.723697455151373958e+00,-2.755576857408321700e-01,6.406637229821671164e-01,0.000000000000000000e+00,5.731567324036319633e-01
2.639999999999930846e+00,3.380691663908015787e+00,5.724981434236345201e+00,-2.769230332078445045e-01,6.433564642533269318e-01,0.000000000000000000e+00,5.715110487466148470e-01
2.641999999999930626e+00,3.380136509147606994e+00,5.726270728952272293e+00,-2.782530340158988480e-01,6.459795543360374870e-01,0.000000000000000000e+00,5.698654411377219731e-01
2.643999999999930406e+00,3.379578729382795022e+00,5.727565200846824744e+00,-2.795481414923448038e-01,6.485338395711222059e-01,0.000000000000000000e+00,5.682200011369360482e-01
2.645999999999930186e+00,3.379018393948781007e+00,5.728864713153938304e+00,-2.808088051245582473e-01,6.510201599303321318e-01,0.000000000000000000e+00,5.665748182699488211e-01
2.647999999999929965e+00,3.378455571285648329e+00,5.730169130781073150e+00,-2.820354705670775619e-01,6.534393490111454206e-01,0.000000000000000000e+00,5.649299800684488559e-01
2.649999999999929745e+00,3.377890328946022258e+00,5.731478320296457873e+00,-2.832285796485676799e-01,6.557922340314306098e-01,0.000000000000000000e+00,5.632855721027851814e-01
2.651999999999929525e+00,3.377322733602714067e+00,5.732792149916331681e+00,-2.843885703792529696e-01,6.580796358252234413e-01,0.000000000000000000e+00,5.616416780205639725e-01
2.653999999999929305e+00,3.376752851056348703e+00,5.734110489492168838e+00,-2.855158769585175449e-01,6.603023688390304846e-01,0.000000000000000000e+00,5.599983795816640963e-01
2.655999999999929084e+00,3.376180746242978703e+00,5.735433210497904000e+00,-2.866109297824976920e-01,6.624612411283176128e-01,0.000000000000000000e+00,5.583557566909931325e-01
2.657999999999928864e+00,3.375606483241683442e+00,5.736760186017146879e+00,-2.876741554521571320e-01,6.645570543551407861e-01,0.000000000000000000e+00,5.567138874356345468e-01
2.659999999999928644e+00,3.375030125282149740e+00,5.738091290730396032e+00,-2.887059767815901012e-01,6.665906037864216538e-01,0.000000000000000000e+00,5.550728481189253216e-01
2.661999999999928423e+00,3.374451734752236476e+00,5.739426400902246428e+00,-2.897068128064325121e-01,6.685626782926358258e-01,0.000000000000000000e+00,5.534327132928140713e-01
2.663999999999928203e+00,3.373871373205523660e+00,5.740765394368597896e+00,-2.906770787927304145e-01,6.704740603475933813e-01,0.000000000000000000e+00,5.517935557932176494e-01
2.665999999999927983e+00,3.373289101368840637e+00,5.742108150523861809e+00,-2.916171862459288611e-01,6.723255260286562507e-01,0.000000000000000000e+00,5.501554467714910857e-01
2.667999999999927763e+00,3.372704979149779181e+00,5.743454550308170425e+00,-2.925275429202278121e-01,6.741178450178714199e-01,0.000000000000000000e+00,5.485184557278728334e-01
2.669999999999927542e+00,3.372119065644184399e+00,5.744804476194588894e+00,-2.934085528282815436e-01,6.758517806039762155e-01,0.000000000000000000e+00,5.468826505441839458e-01
2.671999999999927322e+00,3.371531419143628749e+00,5.746157812176332591e+00,-2.942606162510770784e-01,6.775280896849534829e-01,0.000000000000000000e+00,5.452480975144098352e-01
2.673999999999927102e+00,3.370942097142864746e+00,5.747514443753988012e+00,-2.950841297481732184e-01,6.791475227714899310e-01,0.000000000000000000e+00,5.436148613765965365e-01
2.675999999999926882e+00,3.370351156347255905e+00,5.748874257922745201e+00,-2.958794861683318733e-01,6.807108239914004821e-01,0.000000000000000000e+00,5.419830053445764406e-01
2.677999999999926661e+00,3.369758652680188149e+00,5.750237143159635522e+00,-2.966470746603197539e-01,6.822187310945847516e-01,0.000000000000000000e+00,5.403525911370152812e-01
2.679999999999926441e+00,3.369164641290458118e+00,5.751602989410783628e+00,-2.973872806841341143e-01,6.836719754590099285e-01,0.000000000000000000e+00,5.387236790085054849e-01
2.681999999999926221e+00,3.368569176559637945e+00,5.752971688078670098e+00,-2.981004860225818787e-01,6.850712820975815021e-01,0.000000000000000000e+00,5.370963277794800206e-01
2.683999999999926001e+00,3.367972312109419608e+00,5.754343132009410944e+00,-2.987870687929320423e-01,6.864173696653564916e-01,0.000000000000000000e+00,5.354705948629145951e-01
2.685999999999925780e+00,3.367374100808931292e+00,5.755717215480049553e+00,-2.994474034593182510e-01,6.877109504684163488e-01,0.000000000000000000e+00,5.338465362972328876e-01
2.687999999999925560e+00,3.366774594782032004e+00,5.757093834185867287e+00,-3.000818608451657488e-01,6.889527304729843316e-01,0.000000000000000000e+00,5.322242067716089764e-01
2.689999999999925340e+00,3.366173845414579979e+00,5.758472885227718052e+00,-3.006908081458494197e-01,6.901434093151923577e-01,0.000000000000000000e+00,5.306036596528755922e-01
2.691999999999925119e+00,3.365571903361674888e+00,5.759854267099376202e+00,-3.012746089420635376e-01,6.912836803124283724e-01,0.000000000000000000e+00,5.289849470166956280e-01
2.693999999999924899e+00,3.364968818554873398e+00,5.761237879674911966e+00,-3.018336232131356156e-01,6.923742304747722009e-01,0.000000000000000000e+00,5.273681196707684649e-01
2.695999999999924679e+00,3.364364640209378532e+00,5.762623624196091754e+00,-3.023682073509256774e-01,6.934157405177654443e-01,0.000000000000000000e+00,5.257532271838982751e-01
2.697999999999924459e+00,3.363759416831199722e+00,5.764011403259799771e+00,-3.028787141739393007e-01,6.944088848757919985e-01,0.000000000000000000e+00,5.241403179109838106e-01
2.699999999999924238e+00,3.363153196224284880e+00,5.765401120805492496e+00,-3.033654929416652601e-01,6.953543317160895132e-01,0.000000000000000000e+00,5.225294390177168680e-01
2.701999999999924018e+00,3.362546025497623603e+00,5.766792682102680700e+00,-3.038288893694552906e-01,6.962527429540077417e-01,0.000000000000000000e+00,5.209206365079523948e-01
2.703999999999923798e+00,3.361937951072319741e+00,5.768185993738439876e+00,-3.042692456435645010e-01,6.971047742687713766e-01,0.000000000000000000e+00,5.193139552469503428e-01
2.705999999999923578e+00,3.361329018688634207e+00,5.769580963604955315e+00,-3.046869004365617695e-01,6.979110751201529350e-01,0.000000000000000000e+00,5.177094389862588741e-01
2.707999999999923357e+00,3.360719273412996699e+00,5.770977500887101819e+00,-3.050821889229690664e-01,6.986722887657805803e-01,0.000000000000000000e+00,5.161071303868283167e-01
2.709999999999923137e+00,3.360108759644985010e+00,5.772375516050058053e+00,-3.054554427953148910e-01,6.993890522794398157e-01,0.000000000000000000e+00,5.145070710435390993e-01
2.711999999999922917e+00,3.359497521124273245e+00,5.773774920826958201e+00,-3.058069902803891571e-01,7.000619965699538261e-01,0.000000000000000000e+00,5.129093015072712092e-01
2.713999999999922697e+00,3.358885600937545401e+00,5.775175628206581813e+00,-3.061371561559073640e-01,7.006917464010462560e-01,0.000000000000000000e+00,5.113138613086150031e-01
2.715999999999922476e+00,3.358273041525377423e+00,5.776577552421083617e+00,-3.064462617673224809e-01,7.012789204116752773e-01,0.000000000000000000e+00,5.097207889786758983e-01
2.717999999999922256e+00,3.357659884689084162e+00,5.777980608933767748e+00,-3.067346250450316281e-01,7.018241311373193403e-01,0.000000000000000000e+00,5.081301220719041112e-01
2.719999999999922036e+00,3.357046171597531270e+00,5.779384714426901049e+00,-3.070025605218655307e-01,7.023279850319944506e-01,0.000000000000000000e+00,5.065418971874748877e-01
2.721999999999921815e+00,3.356431942793912881e+00,5.780789786789573448e+00,-3.072503793507555536e-01,7.027910824907980247e-01,0.000000000000000000e+00,5.049561499893044925e-01
2.723999999999921595e+00,3.355817238202493336e+00,5.782195745105606299e+00,-3.074783893227582277e-01,7.032140178733262692e-01,0.000000000000000000e+00,5.033729152274446506e-01
2.725999999999921375e+00,3.355202097135312034e+00,5.783602509641501577e+00,-3.076868948853274666e-01,7.035973795277518095e-01,0.000000000000000000e+00,5.017922267580843254e-01
2.727999999999921155e+00,3.354586558298852772e+00,5.785010001834447024e+00,-3.078761971606905901e-01,7.039417498152793495e-01,0.000000000000000000e+00,5.002141175618248781e-01
2.729999999999920934e+00,3.353970659800673548e+00,5.786418144280368381e+00,-3.080465939648822093e-01,7.042477051360553908e-01,0.000000000000000000e+00,4.986386197669432363e-01
2.731999999999920714e+00,3.353354439156001732e+00,5.787826860722030453e+00,-3.081983798264417151e-01,7.045158159545974463e-01,0.000000000000000000e+00,4.970657646627927306e-01
2.733999999999920494e+00,3.352737933294288819e+00,5.789236076037195922e+00,-3.083318460058858679e-01,7.047466468269020234e-01,0.000000000000000000e+00,4.954955827235352217e-01
2.735999999999920274e+00,3.352121178565726556e+00,5.790645716226834772e+00,-3.084472805150079711e-01,7.049407564273859617e-01,0.000000000000000000e+00,4.939281036224798527e-01
2.737999999999920053e+00,3.351504210747725310e+00,5.792055708403388792e+00,-3.085449681366828623e-01,7.050986975769801823e-01,0.000000000000000000e+00,4.923633562526035234e-01
2.739999999999919833e+00,3.350887065051350255e+00,5.793465980779093805e+00,-3.086251904448207295e-01,7.052210172716802949e-01,0.000000000000000000e+00,4.908013687433552263e-01
2.741999999999919613e+00,3.350269776127721144e+00,5.794876462654358740e+00,-3.086882258242582000e-01,7.053082567111397250e-01,0.000000000000000000e+00,4.892421684751582234e-01
2.743999999999919392e+00,3.349652378074368553e+00,5.796287084406204215e+00,-3.087343494912911379e-01,7.053609513286761556e-01,0.000000000000000000e+00,4.876857821003213189e-01
2.745999999999919172e+00,3.349034904441551053e+00,5.797697777476758851e+00,-3.087638335141221213e-01,7.053796308212735289e-01,0.000000000000000000e+00,4.861322355567381237e-01
2.747999999999918952e+00,3.348417388238529302e+00,5.799108474361816867e+00,-3.087769468334796152e-01,7.053648191800790945e-01,0.000000000000000000e+00,4.845815540837676849e-01
2.749999999999918732e+00,3.347799861939801946e+00,5.800519108599459628e+00,-3.087739552835725432e-01,7.053170347217113667e-01,0.000000000000000000e+00,4.830337622393727770e-01
2.751999999999918511e+00,3.347182357491295335e+00,5.801929614758737586e+00,-3.087551216131910192e-01,7.052367901200101707e-01,0.000000000000000000e+00,4.814888839152047240e-01
2.753999999999918291e+00,3.346564906316515042e+00,5.803339928428417061e+00,-3.087207055067741623e-01,7.051245924378781726e-01,0.000000000000000000e+00,4.799469423497200182e-01
2.755999999999918071e+00,3.345947539322651654e+00,5.804749986205790968e+00,-3.086709636058714845e-01,7.049809431600423393e-01,0.000000000000000000e+00,4.784079601450841324e-01
2.757999999999917851e+00,3.345330286906645245e+00,5.806159725685557049e+00,-3.086061495306180458e-01,7.048063382259940335e-01,0.000000000000000000e+00,4.768719592802170837e-01
2.759999999999917630e+00,3.344713178961206346e+00,5.807569085448758273e+00,-3.085265139014694014e-01,7.046012680635853620e-01,0.000000000000000000e+00,4.753389611259137837e-01
2.761999999999917410e+00,3.344096244880794266e+00,5.808978005051797844e+00,-3.084323043609469295e-01,7.043662176227948324e-01,0.000000000000000000e+00,4.738089864573780119e-01
2.763999999999917190e+00,3.343479513567549244e+00,5.810386425015513723e+00,-3.083237655955722856e-01,7.041016664100080424e-01,0.000000000000000000e+00,4.722820554681845806e-01
2.765999999999916970e+00,3.342863013437183284e+00,5.811794286814329524e+00,-3.082011393578769631e-01,7.038080885225904693e-01,0.000000000000000000e+00,4.707581877829554173e-01
2.767999999999916749e+00,3.342246772424826595e+00,5.813201532865468479e+00,-3.080646644886038676e-01,7.034859526839771782e-01,0.000000000000000000e+00,4.692374024708811930e-01
2.769999999999916529e+00,3.341630817990827396e+00,5.814608106518244668e+00,-3.079145769390067566e-01,7.031357222790952655e-01,0.000000000000000000e+00,4.677197180581487146e-01
2.771999999999916309e+00,3.341015177126508640e+00,5.816013952043419089e+00,-3.077511097931611150e-01,7.027578553899496150e-01,0.000000000000000000e+00,4.662051525393309248e-01
2.773999999999916088e+00,3.340399876359880782e+00,5.817419014622631224e+00,-3.075744932904324602e-01,7.023528048316530770e-01,0.000000000000000000e+00,4.646937233899350872e-01
2.775999999999915868e+00,3.339784941761307913e+00,5.818823240337902547e+00,-3.073849548479808957e-01,7.019210181886647026e-01,0.000000000000000000e+00,4.631854475776009394e-01
2.777999999999915648e+00,3.339170398949128593e+00,5.820226576161210197e+00,-3.071827190835424992e-01,7.014629378517022174e-01,0.000000000000000000e+00,4.616803415753381046e-01
2.779999999999915428e+00,3.338556273095233617e+00,5.821628969944137921e+00,-3.069680078379355970e-01,7.009790010542521488e-01,0.000000000000000000e+00,4.601784213694131154e-01
2.781999999999915207e+00,3.337942588930595811e+00,5.823030370407598078e+00,-3.067410401978578061e-01,7.004696399097789516e-01,0.000000000000000000e+00,4.586797024723239247e-01
2.783999999999914987e+00,3.337329370750755420e+00,5.824430727131630903e+00,-3.065020325187809980e-01,6.999352814492542096e-01,0.000000000000000000e+00,4.571841999337635798e-01
2.785999999999914767e+00,3.336716642421259760e+00,5.825829990545273951e+00,-3.062511984478223370e-01,6.993763476587685490e-01,0.000000000000000000e+00,4.556919283502764983e-01
2.787999999999914547e+00,3.336104427383057569e+00,5.827228111916513242e+00,-3.059887489465740740e-01,6.987932555171897375e-01,0.000000000000000000e+00,4.542029018745665780e-01
2.789999999999914326e+00,3.335492748657845841e+00,5.828625043342306355e+00,-3.057148923140639019e-01,6.981864170342009235e-01,0.000000000000000000e+00,4.527171342262192866e-01
2.791999999999914106e+00,3.334881628853372693e+00,5.830020737738681902e+00,-3.054298342097838681e-01,6.975562392885955587e-01,0.000000000000000000e+00,4.512346387016705762e-01
2.793999999999913886e+00,3.334271090168692719e+00,5.831415148830917161e+00,-3.051337776767183430e-01,6.969031244666928915e-01,0.000000000000000000e+00,4.497554281833515688e-01
2.795999999999913666e+00,3.333661154399377491e+00,5.832808231143790323e+00,-3.048269231643426780e-01,6.962274699008166312e-01,0.000000000000000000e+00,4.482795151484140206e-01
2.797999999999913445e+00,3.333051842942679865e+00,5.834199939991912665e+00,-3.045094685515904454e-01,6.955296681078316778e-01,0.000000000000000000e+00,4.468069116772710458e-01
2.799999999999913225e+00,3.332443176802649898e+00,5.835590231470135336e+00,-3.041816091700377256e-01,6.948101068282197534e-01,0.000000000000000000e+00,4.453376294642552580e-01
2.801999999999913005e+00,3.331835176595209003e+00,5.836979062444037858e+00,-3.038435378268929954e-01,6.940691690648932433e-01,0.000000000000000000e+00,4.438716798243405037e-01
2.803999999999912784e+00,3.331227862553173491e+00,5.838366390540490336e+00,-3.034954448280249295e-01,6.933072331221957763e-01,0.000000000000000000e+00,4.424090737018389063e-01
2.805999999999912564e+00,3.330621254531235476e+00,5.839752174138295615e+00,-3.031375180010623671e-01,6.925246726451566026e-01,0.000000000000000000e+00,4.409498216792684389e-01
2.807999999999912344e+00,3.330015372010895813e+00,5.841136372358911366e+00,-3.027699427183811465e-01,6.917218566586349482e-01,0.000000000000000000e+00,4.394939339843659809e-01
2.809999999999912124e+00,3.329410234105350863e+00,5.842518945057246782e+00,-3.023929019200866652e-01,6.908991496065656213e-01,0.000000000000000000e+00,4.380414204979601323e-01
2.811999999999911903e+00,3.328805859564334835e+00,5.843899852812543649e+00,-3.020065761370538948e-01,6.900569113914238883e-01,0.000000000000000000e+00,4.365922907622632465e-01
2.813999999999911683e+00,3.328202266778915508e+00,5.845279056919329363e+00,-3.016111435138242869e-01,6.891954974135180434e-01,0.000000000000000000e+00,4.351465539871952615e-01
2.815999999999911463e+00,3.327599473786242434e+00,5.846656519378455208e+00,-3.012067798315105072e-01,6.883152586104016590e-01,0.000000000000000000e+00,4.337042190579509793e-01
2.817999999999911243e+00,3.326997498274252063e+00,5.848032202888208353e+00,-3.007936585307863786e-01,6.874165414965551779e-01,0.000000000000000000e+00,4.322652945431357807e-01
2.819999999999911022e+00,3.326396357586325792e+00,5.849406070835505567e+00,-3.003719507345645745e-01,6.864996882025604652e-01,0.000000000000000000e+00,4.308297886991638848e-01
2.821999999999910802e+00,3.325796068725901833e+00,5.850778087287166862e+00,-2.999418252708134780e-01,6.855650365146470637e-01,0.000000000000000000e+00,4.293977094786285420e-01
2.823999999999910582e+00,3.325196648361042673e+00,5.852148216981263751e+00,-2.995034486953728203e-01,6.846129199143340394e-01,0.000000000000000000e+00,4.279690645372795643e-01
2.825999999999910361e+00,3.324598112828956786e+00,5.853516425318550098e+00,-2.990569853145017554e-01,6.836436676176484983e-01,0.000000000000000000e+00,4.265438612384571115e-01
2.827999999999910141e+00,3.324000478140475057e+00,5.854882678353972913e+00,-2.986025972075283530e-01,6.826576046146363153e-01,0.000000000000000000e+00,4.251221066607655530e-01
2.829999999999909921e+00,3.323403759984481898e+00,5.856246942788256860e+00,-2.981404442494328677e-01,6.816550517088393324e-01,0.000000000000000000e+00,4.237038076040988699e-01
2.831999999999909701e+00,3.322807973732301523e+00,5.857609185959572251e+00,-2.976706841331891451e-01,6.806363255563930847e-01,0.000000000000000000e+00,4.222889705939820715e-01
2.833999999999909480e+00,3.322213134442039806e+00,5.858969375835280324e+00,-2.971934723922572963e-01,6.796017387055114378e-01,0.000000000000000000e+00,4.208776018893445325e-01
2.835999999999909260e+00,3.321619256862879954e+00,5.860327481003754002e+00,-2.967089624228895772e-01,6.785515996356966673e-01,0.000000000000000000e+00,4.194697074871385212e-01
2.837999999999909040e+00,3.321026355439335553e+00,5.861683470666282147e+00,-2.962173055062830573e-01,6.774862127967395953e-01,0.000000000000000000e+00,4.180652931271566786e-01
2.839999999999908820e+00,3.320434444315457867e+00,5.863037314629049312e+00,-2.957186508307316775e-01,6.764058786478062135e-01,0.000000000000000000e+00,4.166643642981284756e-01
2.841999999999908599e+00,3.319843537339000950e+00,5.864388983295192759e+00,-2.952131455136902116e-01,6.753108936964383746e-01,0.000000000000000000e+00,4.152669262429213859e-01
2.843999999999908379e+00,3.319253648065539242e+00,5.865738447656937637e+00,-2.947009346237227656e-01,6.742015505374133744e-01,0.000000000000000000e+00,4.138729839634009977e-01
2.845999999999908159e+00,3.318664789762544309e+00,5.867085679287811217e+00,-2.941821612024244637e-01,6.730781378916352864e-01,0.000000000000000000e+00,4.124825422259945640e-01
2.847999999999907939e+00,3.318076975413418062e+00,5.868430650334934384e+00,-2.936569662860671337e-01,6.719409406445697730e-01,0.000000000000000000e+00,4.110956055649239715e-01
2.849999999999907718e+00,3.317490217721479784e+00,5.869773333511387747e+00,-2.931254889272970066e-01,6.707902398848608616e-01,0.000000000000000000e+00,4.097121782882950924e-01
2.851999999999907498e+00,3.316904529113913203e+00,5.871113702088657682e+00,-2.925878662166609967e-01,6.696263129426931471e-01,0.000000000000000000e+00,4.083322644820910341e-01
2.853999999999907278e+00,3.316319921745668253e+00,5.872451729889156979e+00,-2.920442333040866867e-01,6.684494334281411154e-01,0.000000000000000000e+00,4.069558680151956764e-01
2.855999999999907057e+00,3.315736407503321992e+00,5.873787391278824543e+00,-2.914947234201923365e-01,6.672598712692645595e-01,0.000000000000000000e+00,4.055829925432377081e-01
2.857999999999906837e+00,3.315153998008895098e+00,5.875120661159797919e+00,-2.909394678974169257e-01,6.660578927499287705e-01,0.000000000000000000e+00,4.042136415122570270e-01
2.859999999999906617e+00,3.314572704623627075e+00,5.876451514963163092e+00,-2.903785961912363489e-01,6.648437605478657586e-01,0.000000000000000000e+00,4.028478181646590883e-01
2.861999999999906397e+00,3.313992538451709713e+00,5.877779928641778895e+00,-2.898122359010097404e-01,6.636177337720886582e-01,0.000000000000000000e+00,4.014855255410409995e-01
2.863999999999906176e+00,3.313413510343977908e+00,5.879105878663180462e+00,-2.892405127909339346e-01,6.623800680005883512e-01,0.000000000000000000e+00,4.001267664861813955e-01
2.865999999999905956e+00,3.312835630901560080e+00,5.880429342002550186e+00,-2.886635508107008308e-01,6.611310153175216087e-01,0.000000000000000000e+00,3.987715436513568079e-01
2.867999999999905736e+00,3.312258910479484619e+00,5.881750296135771272e+00,-2.880814721161688019e-01,6.598708243504953774e-01,0.000000000000000000e+00,3.974198594993509914e-01
2.869999999999905516e+00,3.311683359190249476e+00,5.883068719032548799e+00,-2.874943970896872703e-01,6.585997403072445522e-01,0.000000000000000000e+00,3.960717163061886481e-01
2.871999999999905295e+00,3.311108986907346896e+00,5.884384589149608935e+00,-2.869024443606094654e-01,6.573180050127420682e-01,0.000000000000000000e+00,3.947271161675374174e-01
2.873999999999905075e+00,3.310535803268749966e+00,5.885697885423968323e+00,-2.863057308253466604e-01,6.560258569454828770e-01,0.000000000000000000e+00,3.933860609993224955e-01
2.875999999999904855e+00,3.309963817680358300e+00,5.887008587266278958e+00,-2.857043716675765621e-01,6.547235312741314095e-01,0.000000000000000000e+00,3.920485525436809837e-01
2.877999999999904635e+00,3.309393039319403762e+00,5.888316674554244123e+00,-2.850984803780438614e-01,6.534112598934392890e-01,0.000000000000000000e+00,3.907145923698998047e-01
2.879999999999904414e+00,3.308823477137815772e+00,5.889622127626106263e+00,-2.844881687743995857e-01,6.520892714603003792e-01,0.000000000000000000e+00,3.893841818792189713e-01
2.881999999999904194e+00,3.308255139865548422e+00,5.890924927274208578e+00,-2.838735470209962641e-01,6.507577914297812960e-01,0.000000000000000000e+00,3.880573223088461532e-01
2.883999999999903974e+00,3.307688036013867627e+00,5.892225054738625012e+00,-2.832547236482193531e-01,6.494170420903088159e-01,0.000000000000000000e+00,3.867340147322089194e-01
2.885999999999903753e+00,3.307122173878598748e+00,5.893522491700863952e+00,-2.826318055719146960e-01,6.480672425991039765e-01,0.000000000000000000e+00,3.854142600640848570e-01
2.887999999999903533e+00,3.306557561543337354e+00,5.894817220277640324e+00,-2.820048981126649923e-01,6.467086090173789215e-01,0.000000000000000000e+00,3.840980590634828218e-01
2.889999999999903313e+00,3.305994206882619579e+00,5.896109223014717848e+00,-2.813741050149196066e-01,6.453413543453068169e-01,0.000000000000000000e+00,3.827854123365170835e-01
2.891999999999903093e+00,3.305432117565056949e+00,5.897398482880824133e+00,-2.807395284656940548e-01,6.439656885562087263e-01,0.000000000000000000e+00,3.814763203367377287e-01
2.893999999999902872e+00,3.304871301056430788e+00,5.898684983261628823e+00,-2.801012691136692823e-01,6.425818186315739311e-01,0.000000000000000000e+00,3.801707833726695185e-01
2.895999999999902652e+00,3.304311764622751557e+00,5.899968707953795466e+00,-2.794594260876840930e-01,6.411899485949535960e-01,0.000000000000000000e+00,3.788688016064902797e-01
2.897999999999902432e+00,3.303753515333278212e+00,5.901249641159100001e+00,-2.788140970152929721e-01,6.397902795460335135e-01,0.000000000000000000e+00,3.775703750585357454e-01
2.899999999999902212e+00,3.303196560063504705e+00,5.902527767478615850e+00,-2.781653780410419663e-01,6.383830096942110233e-01,0.000000000000000000e+00,3.762755036087170879e-01
2.901999999999901991e+00,3.302640905498106072e+00,5.903803071906966515e+00,-2.775133638446629081e-01,6.369683343920632401e-01,0.000000000000000000e+00,3.749841869996366484e-01
2.903999999999901771e+00,3.302086558133850325e+00,5.905075539826647457e+00,-2.768581476592318902e-01,6.355464461687960753e-01,0.000000000000000000e+00,3.736964248400518329e-01
2.905999999999901551e+00,3.301533524282473930e+00,5.906345157002411028e+00,-2.761998212889653082e-01,6.341175347630368941e-01,0.000000000000000000e+00,3.724122166054399941e-01
2.907999999999901330e+00,3.300981810073522205e+00,5.907611909575717135e+00,-2.755384751270499866e-01,6.326817871557421924e-01,0.000000000000000000e+00,3.711315616419739172e-01
2.909999999999901110e+00,3.300431421457152403e+00,5.908875784059252290e+00,-2.748741981731126494e-01,6.312393876024494643e-01,0.000000000000000000e+00,3.698544591670156478e-01
2.911999999999900890e+00,3.299882364206905283e+00,5.910136767331509944e+00,-2.742070780507595562e-01,6.297905176657131454e-01,0.000000000000000000e+00,3.685809082733051412e-01
2.913999999999900670e+00,3.299334643922438026e+00,5.911394846631437439e+00,-2.735372010248594554e-01,6.283353562470865850e-01,0.000000000000000000e+00,3.673109079302641078e-01
2.915999999999900449e+00,3.298788266032225192e+00,5.912650009553144237e+00,-2.728646520186527868e-01,6.268740796188094766e-01,0.000000000000000000e+00,3.660444569859784281e-01
2.917999999999900229e+00,3.298243235796225914e+00,5.913902244040676770e+00,-2.721895146306234081e-01,6.254068614550777339e-01,0.000000000000000000e+00,3.647815541685908158e-01
2.919999999999900009e+00,3.297699558308514689e+00,5.915151538382853680e+00,-2.715118711515511762e-01,6.239338728637084941e-01,0.000000000000000000e+00,3.635221980912533013e-01
2.921999999999899789e+00,3.297157238499881515e+00,5.916397881208160570e+00,-2.708318025809501317e-01,6.224552824166510456e-01,0.000000000000000000e+00,3.622663872501803439e-01
2.923999999999899568e+00,3.296616281140397842e+00,5.917641261479714032e+00,-2.701493886437291159e-01,6.209712561809722642e-01,0.000000000000000000e+00,3.610141200298784270e-01
2.925999999999899348e+00,3.296076690841948320e+00,5.918881668490279857e+00,-2.694647078065621759e-01,6.194819577493180240e-01,0.000000000000000000e+00,3.597653947039134437e-01
2.927999999999899128e+00,3.295538472060731472e+00,5.920119091857353411e+00,-2.687778372939537697e-01,6.179875482698200528e-01,0.000000000000000000e+00,3.585202094355075531e-01
2.929999999999898908e+00,3.295001629099728824e+00,5.921353521518303076e+00,-2.680888531044546275e-01,6.164881864763351871e-01,0.000000000000000000e+00,3.572785622820333629e-01
2.931999999999898687e+00,3.294466166111139405e+00,5.922584947725569648e+00,-2.673978300264199803e-01,6.149840287178323095e-01,0.000000000000000000e+00,3.560404511942181216e-01
2.933999999999898467e+00,3.293932087098785821e+00,5.923813361041926129e+00,-2.667048416538467803e-01,6.134752289879701337e-01,0.000000000000000000e+00,3.548058740199380168e-01
2.935999999999898247e+00,3.293399395920486583e+00,5.925038752335797021e+00,-2.660099604019375841e-01,6.119619389541809396e-01,0.000000000000000000e+00,3.535748285049393758e-01
2.937999999999898026e+00,3.292868096290397339e+00,5.926261112776635365e+00,-2.653132575225056744e-01,6.104443079864797506e-01,0.000000000000000000e+00,3.523473122945190994e-01
2.939999999999897806e+00,3.292338191781324586e+00,5.927480433830354833e+00,-2.646148031192525618e-01,6.089224831860617915e-01,0.000000000000000000e+00,3.511233229354182583e-01
2.941999999999897586e+00,3.291809685827004728e+00,5.928696707254822229e+00,-2.639146661629264701e-01,6.073966094137022154e-01,0.000000000000000000e+00,3.499028578777725329e-01
2.943999999999897366e+00,3.291282581724355172e+00,5.929909925095403267e+00,-2.632129145064182052e-01,6.058668293180687892e-01,0.000000000000000000e+00,3.486859144774925312e-01
2.945999999999897145e+00,3.290756882635696545e+00,5.931120079680566981e+00,-2.625096148992816514e-01,6.043332833629465606e-01,0.000000000000000000e+00,3.474724899942422951e-01
2.947999999999896925e+00,3.290232591590943390e+00,5.932327163617543420e+00,-2.618048330026915838e-01,6.027961098553480390e-01,0.000000000000000000e+00,3.462625815980295840e-01
2.949999999999896705e+00,3.289709711489766875e+00,5.933531169788039072e+00,-2.610986334037737611e-01,6.012554449724324401e-01,0.000000000000000000e+00,3.450561863666656848e-01
2.951999999999896485e+00,3.289188245103728203e+00,5.934732091344001148e+00,-2.603910796301580621e-01,5.997114227888906690e-01,0.000000000000000000e+00,3.438533012904549935e-01
2.953999999999896264e+00,3.288668195078383594e+00,5.935929921703442247e+00,-2.596822341639772880e-01,5.981641753032821418e-01,0.000000000000000000e+00,3.426539232702303650e-01
2.955999999999896044e+00,3.288149563935360842e+00,5.937124654546312108e+00,-2.589721584560690237e-01,5.966138324647967117e-01,0.000000000000000000e+00,3.414580491218011105e-01
2.957999999999895824e+00,3.287632354074408347e+00,5.938316283810428864e+00,-2.582609129399620063e-01,5.950605221996272398e-01,0.000000000000000000e+00,3.402656755768092012e-01
2.959999999999895604e+00,3.287116567775415721e+00,5.939504803687454704e+00,-2.575485570454016382e-01,5.935043704364730832e-01,0.000000000000000000e+00,3.390767992814680554e-01
2.961999999999895383e+00,3.286602207200408188e+00,5.940690208618929269e+00,-2.568351492121969115e-01,5.919455011326981708e-01,0.000000000000000000e+00,3.378914168019271358e-01
2.963999999999895163e+00,3.286089274395511683e+00,5.941872493292352786e+00,-2.561207469036241857e-01,5.903840362996539692e-01,0.000000000000000000e+00,3.367095246230995542e-01
2.965999999999894943e+00,3.285577771292893967e+00,5.943051652637318938e+00,-2.554054066197327111e-01,5.888200960278381357e-01,0.000000000000000000e+00,3.355311191503957957e-01
2.967999999999894722e+00,3.285067699712677314e+00,5.944227681821695697e+00,-2.546891839105715483e-01,5.872537985119274939e-01,0.000000000000000000e+00,3.343561967115959987e-01
2.969999999999894502e+00,3.284559061364825006e+00,5.945400576247863000e+00,-2.539721333890636035e-01,5.856852600751485394e-01,0.000000000000000000e+00,3.331847535563738916e-01
2.971999999999894282e+00,3.284051857851002953e+00,5.946570331548990396e+00,-2.532543087441684881e-01,5.841145951942374737e-01,0.000000000000000000e+00,3.320167858612066425e-01
2.973999999999894062e+00,3.283546090666415562e+00,5.947736943585369751e+00,-2.525357627533547089e-01,5.825419165230794061e-01,0.000000000000000000e+00,3.308522897259962292e-01
2.975999999999893841e+00,3.283041761201614950e+00,5.948900408440795040e+00,-2.518165472954184692e-01,5.809673349170473289e-01,0.000000000000000000e+00,3.296912611794127201e-01
2.977999999999893621e+00,3.282538870744286630e+00,5.950060722418985648e+00,-2.510967133627851622e-01,5.793909594563575460e-01,0.000000000000000000e+00,3.285336961769225184e-01
2.979999999999893401e+00,3.282037420481009438e+00,5.951217882040062079e+00,-2.503763110739065656e-01,5.778128974696353781e-01,0.000000000000000000e+00,3.273795906039644876e-01
2.981999999999893181e+00,3.281537411498991030e+00,5.952371884037066074e+00,-2.496553896854471766e-01,5.762332545570924003e-01,0.000000000000000000e+00,3.262289402765041757e-01
2.983999999999892960e+00,3.281038844787780295e+00,5.953522725352526024e+00,-2.489339976043179747e-01,5.746521346134300101e-01,0.000000000000000000e+00,3.250817409420676540e-01
2.985999999999892740e+00,3.280541721240954001e+00,5.954670403135067680e+00,-2.482121823994181686e-01,5.730696398501957667e-01,0.000000000000000000e+00,3.239379882795709875e-01
2.987999999999892520e+00,3.280046041657781242e+00,5.955814914736072829e+00,-2.474899908137449533e-01,5.714858708188779168e-01,0.000000000000000000e+00,3.227976779046670686e-01
2.989999999999892299e+00,3.279551806744864351e+00,5.956956257706377933e+00,-2.467674687756238328e-01,5.699009264323086077e-01,0.000000000000000000e+00,3.216608053645977350e-01
2.991999999999892079e+00,3.279059017117755825e+00,5.958094429793022506e+00,-2.460446614104077612e-01,5.683149039870006858e-01,0.000000000000000000e+00,3.205273661443364119e-01
2.993999999999891859e+00,3.278567673302552610e+00,5.959229428936036577e+00,-2.453216130519295934e-01,5.667278991850238645e-01,0.000000000000000000e+00,3.193973556666982461e-01
2.995999999999891639e+00,3.278077775737469501e+00,5.960361253265272552e+00,-2.445983672534677855e-01,5.651400061549533005e-01,0.000000000000000000e+00,3.182707692904216401e-01
2.997999999999891418e+00,3.277589324774387247e+00,5.961489901097280608e+00,-2.438749667990166570e-01,5.635513174734300135e-01,0.000000000000000000e+00,3.171476023148542822e-01
2.999999999999891198e+00,3.277102320680381098e+00,5.962615370932225822e+00,-2.431514537141727939e-01,5.619619241859931114e-01,0.000000000000000000e+00,3.160278499788482520e-01
3.001999999999890978e+00,3.276616763639226715e+00,5.963737661450845273e+00,-2.424278692769331611e-01,5.603719158277580270e-01,0.000000000000000000e+00,3.149115074621100518e-01
3.003999999999890758e+00,3.276132653752884316e+00,5.964856771511449551e+00,-2.417042540284523033e-01,5.587813804440333598e-01,0.000000000000000000e+00,3.137985698869201201e-01
3.005999999999890537e+00,3.275649991042962395e+00,5.965972700146962460e+00,-2.409806477834975369e-01,5.571904046103671737e-01,0.000000000000000000e+00,3.126890323176496622e-01
3.007999999999890317e+00,3.275168775452159675e+00,5.967085446562002460e+00,-2.402570896410913537e-01,5.555990734529751007e-01,0.000000000000000000e+00,3.115828897643382334e-01
3.009999999999890097e+00,3.274689006845685757e+00,5.968195010130003197e+00,-2.395336179945626032e-01,5.540074706680339078e-01,0.000000000000000000e+00,3.104801371797591969e-01
3.011999999999889877e+00,3.274210685012662658e+00,5.969301390390373108e+00,-2.388102705418972960e-01,5.524156785415750281e-01,0.000000000000000000e+00,3.093807694638854855e-01
3.013999999999889656e+00,3.273733809667505490e+00,5.970404587045694100e+00,-2.380870842958213718e-01,5.508237779688720526e-01,0.000000000000000000e+00,3.082847814636053840e-01
3.015999999999889436e+00,3.273258380451283589e+00,5.971504599958960213e+00,-2.373640955935095720e-01,5.492318484731159023e-01,0.000000000000000000e+00,3.071921679715430287e-01
3.017999999999889216e+00,3.272784396933060780e+00,5.972601429150851793e+00,-2.366413401066386757e-01,5.476399682247758971e-01,0.000000000000000000e+00,3.061029237308225959e-01
3.019999999999888995e+00,3.272311858611216540e+00,5.973695074797048754e+00,-2.359188528510037797e-01,5.460482140601249368e-01,0.000000000000000000e+00,3.050170434333203673e-01
3.021999999999888775e+00,3.271840764914749844e+00,5.974785537225581145e+00,-2.351966681959840599e-01,5.444566614994861276e-01,0.000000000000000000e+00,3.039345217202793492e-01
3.023999999999888555e+00,3.271371115204560365e+00,5.975872816914214347e+00,-2.344748198741264666e-01,5.428653847657234355e-01,0.000000000000000000e+00,3.028553531851301273e-01
3.025999999999888335e+00,3.270902908774714124e+00,5.976956914487874251e+00,-2.337533409904139770e-01,5.412744568021317093e-01,0.000000000000000000e+00,3.017795323726915058e-01
3.027999999999888114e+00,3.270436144853689164e+00,5.978037830716103507e+00,-2.330322640313871041e-01,5.396839492900551427e-01,0.000000000000000000e+00,3.007070537797602583e-01
3.029999999999887894e+00,3.269970822605603011e+00,5.979115566510557755e+00,-2.323116208744636368e-01,5.380939326669043066e-01,0.000000000000000000e+00,2.996379118585252854e-01
3.031999999999887674e+00,3.269506941131421929e+00,5.980190122922532936e+00,-2.315914427966851707e-01,5.365044761430706188e-01,0.000000000000000000e+00,2.985721010135904407e-01
3.033999999999887454e+00,3.269044499470152854e+00,5.981261501140529901e+00,-2.308717604837057791e-01,5.349156477193243164e-01,0.000000000000000000e+00,2.975096156057119856e-01
3.035999999999887233e+00,3.268583496600017568e+00,5.982329702487851897e+00,-2.301526040385556415e-01,5.333275142037872119e-01,0.000000000000000000e+00,2.964504499516600333e-01
3.037999999999887013e+00,3.268123931439609553e+00,5.983394728420235786e+00,-2.294340029901396349e-01,5.317401412284008533e-01,0.000000000000000000e+00,2.953945983237318273e-01
3.039999999999886793e+00,3.267665802849032630e+00,5.984456580523516145e+00,-2.287159863019164463e-01,5.301535932657582828e-01,0.000000000000000000e+00,2.943420549529207619e-01
3.041999999999886573e+00,3.267209109631024511e+00,5.985515260511323987e+00,-2.279985823802924139e-01,5.285679336453915633e-01,0.000000000000000000e+00,2.932928140282271556e-01
3.043999999999886352e+00,3.266753850532062131e+00,5.986570770222815696e+00,-2.272818190828365392e-01,5.269832245697224637e-01,0.000000000000000000e+00,2.922468696968252289e-01
3.045999999999886132e+00,3.266300024243450562e+00,5.987623111620434813e+00,-2.265657237266054946e-01,5.253995271302377423e-01,0.000000000000000000e+00,2.912042160665961887e-01
3.047999999999885912e+00,3.265847629402396812e+00,5.988672286787707577e+00,-2.258503230961452779e-01,5.238169013230460358e-01,0.000000000000000000e+00,2.901648472050730732e-01
3.049999999999885691e+00,3.265396664593066323e+00,5.989718297927065116e+00,-2.251356434514750482e-01,5.222354060644101015e-01,0.000000000000000000e+00,2.891287571408795998e-01
3.051999999999885471e+00,3.264947128347624350e+00,5.990761147357700267e+00,-2.244217105360500064e-01,5.206550992062480843e-01,0.000000000000000000e+00,2.880959398651299352e-01
3.053999999999885251e+00,3.264499019147260928e+00,5.991800837513456379e+00,-2.237085495844649274e-01,5.190760375511401792e-01,0.000000000000000000e+00,2.870663893308496029e-01
3.055999999999885031e+00,3.264052335423201168e+00,5.992837370940740094e+00,-2.229961853301379582e-01,5.174982768673057620e-01,0.000000000000000000e+00,2.860400994543468300e-01
3.057999999999884810e+00,3.263607075557700465e+00,5.993870750296469652e+00,-2.222846420130311917e-01,5.159218719036622325e-01,0.000000000000000000e+00,2.850170641170279850e-01
3.059999999999884590e+00,3.263163237885022383e+00,5.994900978346049847e+00,-2.215739433868094133e-01,5.143468764037979479e-01,0.000000000000000000e+00,2.839972771622996106e-01
3.061999999999884370e+00,3.262720820692405876e+00,5.995928057961377178e+00,-2.208641127264810156e-01,5.127733431208940651e-01,0.000000000000000000e+00,2.829807324009934177e-01
3.063999999999884150e+00,3.262279822221013426e+00,5.996951992118871644e+00,-2.201551728357081794e-01,5.112013238320100017e-01,0.000000000000000000e+00,2.819674236101192832e-01
3.065999999999883929e+00,3.261840240666868063e+00,5.997972783897539628e+00,-2.194471460537138763e-01,5.096308693515925192e-01,0.000000000000000000e+00,2.809573445310284967e-01
3.067999999999883709e+00,3.261402074181773969e+00,5.998990436477061650e+00,-2.187400542626321831e-01,5.080620295458565527e-01,0.000000000000000000e+00,2.799504888744550613e-01
3.069999999999883489e+00,3.260965320874224638e+00,6.000004953135912089e+00,-2.180339188943466733e-01,5.064948533461767211e-01,0.000000000000000000e+00,2.789468503177587877e-01
3.071999999999883268e+00,3.260529978810295049e+00,6.001016337249499344e+00,-2.173287609374671414e-01,5.049293887627558375e-01,0.000000000000000000e+00,2.779464225074441686e-01
3.073999999999883048e+00,3.260096046014523186e+00,6.002024592288340621e+00,-2.166246009440525588e-01,5.033656828978072539e-01,0.000000000000000000e+00,2.769491990584782570e-01
3.075999999999882828e+00,3.259663520470775122e+00,6.003029721816256270e+00,-2.159214590363653374e-01,5.018037819588052617e-01,0.000000000000000000e+00,2.759551735559107044e-01
3.077999999999882608e+00,3.259232400123098117e+00,6.004031729488594316e+00,-2.152193549135954787e-01,5.002437312716836448e-01,0.000000000000000000e+00,2.749643395559751013e-01
3.079999999999882387e+00,3.258802682876560386e+00,6.005030619050480745e+00,-2.145183078580980007e-01,4.986855752930937080e-01,0.000000000000000000e+00,2.739766905834670752e-01
3.081999999999882167e+00,3.258374366598078886e+00,6.006026394335093777e+00,-2.138183367420431191e-01,4.971293576234728784e-01,0.000000000000000000e+00,2.729922201364161083e-01
3.083999999999881947e+00,3.257947449117231997e+00,6.007019059261963001e+00,-2.131194600339065270e-01,4.955751210198082179e-01,0.000000000000000000e+00,2.720109216860890911e-01
3.085999999999881727e+00,3.257521928227061991e+00,6.008008617835295162e+00,-2.124216958043566861e-01,4.940229074072318705e-01,0.000000000000000000e+00,2.710327886733807645e-01
3.087999999999881506e+00,3.257097801684863736e+00,6.008995074142323922e+00,-2.117250617326887074e-01,4.924727578916875403e-01,0.000000000000000000e+00,2.700578145145264841e-01
3.089999999999881286e+00,3.256675067212961405e+00,6.009978432351680944e+00,-2.110295751129658559e-01,4.909247127720333115e-01,0.000000000000000000e+00,2.690859925999831148e-01
3.091999999999881066e+00,3.256253722499472314e+00,6.010958696711797167e+00,-2.103352528598191329e-01,4.893788115514844383e-01,0.000000000000000000e+00,2.681173162929013642e-01
3.093999999999880846e+00,3.255833765199061425e+00,6.011935871549319188e+00,-2.096421115145094827e-01,4.878350929495731680e-01,0.000000000000000000e+00,2.671517789324866499e-01
3.095999999999880625e+00,3.255415192933680313e+00,6.012909961267556724e+00,-2.089501672507389218e-01,4.862935949136250602e-01,0.000000000000000000e+00,2.661893738331748693e-01
3.097999999999880405e+00,3.254998003293298137e+00,6.013880970344948729e+00,-2.082594358804250312e-01,4.847543546301696926e-01,0.000000000000000000e+00,2.652300942855347898e-01
3.099999999999880185e+00,3.254582193836617954e+00,6.014848903333551711e+00,-2.075699328593604842e-01,4.832174085361318761e-01,0.000000000000000000e+00,2.642739335565309489e-01
3.101999999999879964e+00,3.254167762091785487e+00,6.015813764857553814e+00,-2.068816732927409863e-01,4.816827923297719027e-01,0.000000000000000000e+00,2.633208848896231302e-01
3.103999999999879744e+00,3.253754705557081905e+00,6.016775559611807545e+00,-2.061946719409921969e-01,4.801505409822134363e-01,0.000000000000000000e+00,2.623709415083439467e-01
3.105999999999879524e+00,3.253343021701610382e+00,6.017734292360385595e+00,-2.055089432247682313e-01,4.786206887473617444e-01,0.000000000000000000e+00,2.614240966107495012e-01
3.107999999999879304e+00,3.252932707965969339e+00,6.018689967935157981e+00,-2.048245012306618984e-01,4.770932691732134301e-01,0.000000000000000000e+00,2.604803433763009934e-01
3.109999999999879083e+00,3.252523761762914578e+00,6.019642591234390494e+00,-2.041413597164231097e-01,4.755683151122120922e-01,0.000000000000000000e+00,2.595396749630047850e-01
3.111999999999878863e+00,3.252116180478012541e+00,6.020592167221363589e+00,-2.034595321160294623e-01,4.740458587313206018e-01,0.000000000000000000e+00,2.586020845073306873e-01
3.113999999999878643e+00,3.251709961470282906e+00,6.021538700923013465e+00,-2.027790315450286041e-01,4.725259315226269519e-01,0.000000000000000000e+00,2.576675651274911161e-01
3.115999999999878423e+00,3.251305102072829634e+00,6.022482197428590034e+00,-2.020998708055748994e-01,4.710085643133584132e-01,0.000000000000000000e+00,2.567361099220519804e-01
3.117999999999878202e+00,3.250901599593462699e+00,6.023422661888338858e+00,-2.014220623912948704e-01,4.694937872755661212e-01,0.000000000000000000e+00,2.558077119696235968e-01
3.119999999999877982e+00,3.250499451315311372e+00,6.024360099512199973e+00,-2.007456184923175624e-01,4.679816299361346799e-01,0.000000000000000000e+00,2.548823643312374543e-01
3.121999999999877762e+00,3.250098654497424633e+00,6.025294515568527132e+00,-2.000705510001909160e-01,4.664721211865732187e-01,0.000000000000000000e+00,2.539600600504670069e-01
3.123999999999877542e+00,3.249699206375364469e+00,6.026225915382827480e+00,-1.993968715125138402e-01,4.649652892922561676e-01,0.000000000000000000e+00,2.530407921521700132e-01
3.125999999999877321e+00,3.249301104161789411e+00,6.027154304336518109e+00,-1.987245913378574980e-01,4.634611619022308560e-01,0.000000000000000000e+00,2.521245536458245340e-01
3.127999999999877101e+00,3.248904345047026965e+00,6.028079687865702141e+00,-1.980537215002828311e-01,4.619597660582416276e-01,0.000000000000000000e+00,2.512113375232871704e-01
3.129999999999876881e+00,3.248508926199638935e+00,6.029002071459965251e+00,-1.973842727439457656e-01,4.604611282039279829e-01,0.000000000000000000e+00,2.503011367604912607e-01
3.131999999999876660e+00,3.248114844766975651e+00,6.029921460661186394e+00,-1.967162555376651134e-01,4.589652741939532765e-01,0.000000000000000000e+00,2.493939443181183435e-01
3.133999999999876440e+00,3.247722097875722636e+00,6.030837861062369853e+00,-1.960496800793199990e-01,4.574722293028035680e-01,0.000000000000000000e+00,2.484897531412002536e-01
3.135999999999876220e+00,3.247330682632438847e+00,6.031751278306494157e+00,-1.953845563003288044e-01,4.559820182337486760e-01,0.000000000000000000e+00,2.475885561607249485e-01
3.137999999999876000e+00,3.246940596124084255e+00,6.032661718085376990e+00,-1.947208938698548886e-01,4.544946651272735449e-01,0.000000000000000000e+00,2.466903462923895063e-01
3.139999999999875779e+00,3.246551835418540310e+00,6.033569186138559637e+00,-1.940587021991545813e-01,4.530101935697889992e-01,0.000000000000000000e+00,2.457951164386713572e-01
3.141999999999875559e+00,3.246164397565121540e+00,6.034473688252207424e+00,-1.933979904458701382e-01,4.515286266022381367e-01,0.000000000000000000e+00,2.449028594893007948e-01
3.143999999999875339e+00,3.245778279595078697e+00,6.035375230258025248e+00,-1.927387675180000370e-01,4.500499867280761679e-01,0.000000000000000000e+00,2.440135683195947536e-01
3.145999999999875119e+00,3.245393478522093922e+00,6.036273818032192651e+00,-1.920810420781024208e-01,4.485742959217068893e-01,0.000000000000000000e+00,2.431272357932101613e-01
3.147999999999874898e+00,3.245009991342767908e+00,6.037169457494313107e+00,-1.914248225471801013e-01,4.471015756363010962e-01,0.000000000000000000e+00,2.422438547604919279e-01
3.149999999999874678e+00,3.244627815037097740e+00,6.038062154606379295e+00,-1.907701171088713177e-01,4.456318468122124621e-01,0.000000000000000000e+00,2.413634180617805214e-01
3.151999999999874458e+00,3.244246946568949408e+00,6.038951915371757018e+00,-1.901169337132012360e-01,4.441651298845397111e-01,0.000000000000000000e+00,2.404859185247758546e-01
3.153999999999874237e+00,3.243867382886520545e+00,6.039838745834180678e+00,-1.894652800804612347e-01,4.427014447909397021e-01,0.000000000000000000e+00,2.396113489664024598e-01
3.155999999999874017e+00,3.243489120922795177e+00,6.040722652076766508e+00,-1.888151637049595155e-01,4.412408109791916000e-01,0.000000000000000000e+00,2.387397021926318530e-01
3.157999999999873797e+00,3.243112157595992695e+00,6.041603640221040905e+00,-1.881665918588790176e-01,4.397832474149718784e-01,0.000000000000000000e+00,2.378709710001629674e-01
3.159999999999873577e+00,3.242736489810009282e+00,6.042481716425982974e+00,-1.875195715958549447e-01,4.383287725890845921e-01,0.000000000000000000e+00,2.370051481750117262e-01
3.161999999999873356e+00,3.242362114454849564e+00,6.043356886887083057e+00,-1.868741097546373908e-01,4.368774045248590143e-01,0.000000000000000000e+00,2.361422264939996296e-01
3.163999999999873136e+00,3.241989028407053830e+00,6.044229157835413702e+00,-1.862302129627234903e-01,4.354291607854894330e-01,0.000000000000000000e+00,2.352821987253079783e-01
3.165999999999872916e+00,3.241617228530117245e+00,6.045098535536719275e+00,-1.855878876398389943e-01,4.339840584810827906e-01,0.000000000000000000e+00,2.344250576280728637e-01
3.167999999999872696e+00,3.241246711674900638e+00,6.045965026290512689e+00,-1.849471400013558420e-01,4.325421142755832005e-01,0.000000000000000000e+00,2.335707959526551747e-01
3.169999999999872475e+00,3.240877474680037285e+00,6.046828636429194326e+00,-1.843079760617300777e-01,4.311033443937372645e-01,0.000000000000000000e+00,2.327194064415714081e-01
3.171999999999872255e+00,3.240509514372330813e+00,6.047689372317177181e+00,-1.836704016379157589e-01,4.296677646280135932e-01,0.000000000000000000e+00,2.318708818300656560e-01
3.173999999999872035e+00,3.240142827567146444e+00,6.048547240350031551e+00,-1.830344223527954894e-01,4.282353903455560773e-01,0.000000000000000000e+00,2.310252148469871258e-01
3.175999999999871815e+00,3.239777411068795576e+00,6.049402246953639484e+00,-1.824000436382315904e-01,4.268062364943988607e-01,0.000000000000000000e+00,2.301823982125235091e-01
3.177999999999871594e+00,3.239413261670915922e+00,6.050254398583363447e+00,-1.817672707383610198e-01,4.253803176101572103e-01,0.000000000000000000e+00,2.293424246408655165e-01
3.179999999999871374e+00,3.239050376156842770e+00,6.051103701723228312e+00,-1.811361087128152414e-01,4.239576478225732248e-01,0.000000000000000000e+00,2.285052868403347759e-01
3.181999999999871154e+00,3.238688751299974911e+00,6.051950162885116669e+00,-1.805065624398888569e-01,4.225382408619623442e-01,0.000000000000000000e+00,2.276709775136858127e-01
3.183999999999870933e+00,3.238328383864134352e+00,6.052793788607974790e+00,-1.798786366194493336e-01,4.211221100651560967e-01,0.000000000000000000e+00,2.268394893567631243e-01
3.185999999999870713e+00,3.237969270603920702e+00,6.053634585457031925e+00,-1.792523357761677538e-01,4.197092683820714543e-01,0.000000000000000000e+00,2.260108150617341494e-01
3.187999999999870493e+00,3.237611408265056667e+00,6.054472560023034688e+00,-1.786276642624237687e-01,4.182997283816454748e-01,0.000000000000000000e+00,2.251849473151992242e-01
3.189999999999870273e+00,3.237254793584732226e+00,6.055307718921489446e+00,-1.780046262611172381e-01,4.168935022575890326e-01,0.000000000000000000e+00,2.243618787981240814e-01
3.191999999999870052e+00,3.236899423291939026e+00,6.056140068791917130e+00,-1.773832257888673103e-01,4.154906018348960561e-01,0.000000000000000000e+00,2.235416021895773042e-01
3.193999999999869832e+00,3.236545294107800341e+00,6.056969616297123160e+00,-1.767634666985920255e-01,4.140910385751458977e-01,0.000000000000000000e+00,2.227241101624883868e-01
3.195999999999869612e+00,3.236192402745895702e+00,6.057796368122477126e+00,-1.761453526824573734e-01,4.126948235825264044e-01,0.000000000000000000e+00,2.219093953872182112e-01
3.197999999999869392e+00,3.235840745912580196e+00,6.058620330975200474e+00,-1.755288872745994211e-01,4.113019676094146204e-01,0.000000000000000000e+00,2.210974505304079685e-01
3.199999999999869171e+00,3.235490320307296663e+00,6.059441511583671947e+00,-1.749140738538570716e-01,4.099124810619790837e-01,0.000000000000000000e+00,2.202882682556968064e-01
3.201999999999868951e+00,3.235141122622884335e+00,6.060259916696739246e+00,-1.743009156465306353e-01,4.085263740058323045e-01,0.000000000000000000e+00,2.194818412245496120e-01
3.203999999999868731e+00,3.234793149545881263e+00,6.061075553083043133e+00,-1.736894157290025109e-01,4.071436561714149582e-01,0.000000000000000000e+00,2.186781620957845007e-01
3.205999999999868511e+00,3.234446397756821412e+00,6.061888427530352175e+00,-1.730795770301535308e-01,4.057643369589818416e-01,0.000000000000000000e+00,2.178772235245745037e-01
3.207999999999868290e+00,3.234100863930526426e+00,6.062698546844909053e+00,-1.724714023342379388e-01,4.043884254444819470e-01,0.000000000000000000e+00,2.170790181666575336e-01
3.209999999999868070e+00,3.233756544736393845e+00,6.063505917850787519e+00,-1.718648942832242954e-01,4.030159303843975915e-01,0.000000000000000000e+00,2.162835386747232747e-01
3.211999999999867850e+00,3.233413436838677768e+00,6.064310547389255568e+00,-1.712600553792678892e-01,4.016468602208400074e-01,0.000000000000000000e+00,2.154907777000332203e-01
3.213999999999867629e+00,3.233071536896766407e+00,6.065112442318154606e+00,-1.706568879873021083e-01,4.002812230868767474e-01,0.000000000000000000e+00,2.147007278939341290e-01
3.215999999999867409e+00,3.232730841565454316e+00,6.065911609511285718e+00,-1.700553943373519783e-01,3.989190268113174676e-01,0.000000000000000000e+00,2.139133819062379871e-01
3.217999999999867189e+00,3.232391347495209732e+00,6.066708055857806592e+00,-1.694555765269182834e-01,3.975602789236372114e-01,0.000000000000000000e+00,2.131287323863411132e-01
3.219999999999866969e+00,3.232053051332437477e+00,6.067501788261635554e+00,-1.688574365233316277e-01,3.962049866588411295e-01,0.000000000000000000e+00,2.123467719835403500e-01
3.221999999999866748e+00,3.231715949719736525e+00,6.068292813640869809e+00,-1.682609761661220116e-01,3.948531569623589532e-01,0.000000000000000000e+00,2.115674933477009745e-01
3.223999999999866528e+00,3.231380039296153139e+00,6.069081138927209906e+00,-1.676661971691452702e-01,3.935047964944657917e-01,0.000000000000000000e+00,2.107908891278853503e-01
3.225999999999866308e+00,3.231045316697430891e+00,6.069866771065394850e+00,-1.670731011229005525e-01,3.921599116350744652e-01,0.000000000000000000e+00,2.100169519743850799e-01
3.227999999999866088e+00,3.230711778556254021e+00,6.070649717012645219e+00,-1.664816894967765526e-01,3.908185084883890603e-01,0.000000000000000000e+00,2.092456745386854777e-01
3.229999999999865867e+00,3.230379421502489024e+00,6.071429983738116931e+00,-1.658919636411445853e-01,3.894805928872598355e-01,0.000000000000000000e+00,2.084770494727798962e-01
3.231999999999865647e+00,3.230048242163418681e+00,6.072207578222361235e+00,-1.653039247895958797e-01,3.881461703978184019e-01,0.000000000000000000e+00,2.077110694308110794e-01
3.233999999999865427e+00,3.229718237163974770e+00,6.072982507456798018e+00,-1.647175740608856076e-01,3.868152463235412508e-01,0.000000000000000000e+00,2.069477270672788194e-01
3.235999999999865206e+00,3.229389403126964986e+00,6.073754778443194446e+00,-1.641329124611610457e-01,3.854878257098663386e-01,0.000000000000000000e+00,2.061870150397542290e-01
3.237999999999864986e+00,3.229061736673296767e+00,6.074524398193150709e+00,-1.635499408858743231e-01,3.841639133481948298e-01,0.000000000000000000e+00,2.054289260069062095e-01
3.239999999999864766e+00,3.228735234422196676e+00,6.075291373727599975e+00,-1.629686601218029440e-01,3.828435137801020627e-01,0.000000000000000000e+00,2.046734526298248369e-01
3.241999999999864546e+00,3.228409892991424446e+00,6.076055712076310122e+00,-1.623890708491672885e-01,3.815266313017375288e-01,0.000000000000000000e+00,2.039205875732541529e-01
3.243999999999864325e+00,3.228085708997485259e+00,6.076817420277397908e+00,-1.618111736434059700e-01,3.802132699675566108e-01,0.000000000000000000e+00,2.031703235033877064e-01
3.245999999999864105e+00,3.227762679055837580e+00,6.077576505376849347e+00,-1.612349689771258310e-01,3.789034335943930465e-01,0.000000000000000000e+00,2.024226530896928722e-01
3.247999999999863885e+00,3.227440799781096548e+00,6.078332974428048985e+00,-1.606604572221394800e-01,3.775971257657005364e-01,0.000000000000000000e+00,2.016775690060566006e-01
3.249999999999863665e+00,3.227120067787233371e+00,6.079086834491315372e+00,-1.600876386510121097e-01,3.762943498348381710e-01,0.000000000000000000e+00,2.009350639273943528e-01
3.251999999999863444e+00,3.226800479687772505e+00,6.079838092633448099e+00,-1.595165134392027839e-01,3.749951089295130435e-01,0.000000000000000000e+00,2.001951305347446919e-01
3.253999999999863224e+00,3.226482032095983943e+00,6.080586755927276599e+00,-1.589470816667369057e-01,3.736994059553089276e-01,0.000000000000000000e+00,1.994577615120363134e-01
3.255999999999863004e+00,3.226164721625071952e+00,6.081332831451221388e+00,-1.583793433198463774e-01,3.724072435991512275e-01,0.000000000000000000e+00,1.987229495462745632e-01
3.257999999999862784e+00,3.225848544888360703e+00,6.082076326288861523e+00,-1.578132982929513484e-01,3.711186243334366752e-01,0.000000000000000000e+00,1.979906873306287451e-01
3.259999999999862563e+00,3.225533498499477680e+00,6.082817247528506499e+00,-1.572489463902808637e-01,3.698335504194587009e-01,0.000000000000000000e+00,1.972609675620340397e-01
3.261999999999862343e+00,3.225219579072530429e+00,6.083555602262779693e+00,-1.566862873273951740e-01,3.685520239106405693e-01,0.000000000000000000e+00,1.965337829408380088e-01
3.263999999999862123e+00,3.224906783222283746e+00,6.084291397588205363e+00,-1.561253207331185222e-01,3.672740466565672102e-01,0.000000000000000000e+00,1.958091261744083766e-01
3.265999999999861902e+00,3.224595107564330210e+00,6.085024640604805413e+00,-1.555660461510115500e-01,3.659996203061192666e-01,0.000000000000000000e+00,1.950869899739462454e-01
3.267999999999861682e+00,3.224284548715259824e+00,6.085755338415699711e+00,-1.550084630409503672e-01,3.647287463108144778e-01,0.000000000000000000e+00,1.943673670557100053e-01
3.269999999999861462e+00,3.223975103292826105e+00,6.086483498126716185e+00,-1.544525707809302761e-01,3.634614259285851579e-01,0.000000000000000000e+00,1.936502501431593970e-01
3.271999999999861242e+00,3.223666767916107290e+00,6.087209126846005347e+00,-1.538983686683671748e-01,3.621976602265769563e-01,0.000000000000000000e+00,1.929356319634241146e-01
3.273999999999861021e+00,3.223359539205667090e+00,6.087932231683665485e+00,-1.533458559217440453e-01,3.609374500846182499e-01,0.000000000000000000e+00,1.922235052503733499e-01
3.275999999999860801e+00,3.223053413783709686e+00,6.088652819751366962e+00,-1.527950316821811150e-01,3.596807961985404867e-01,0.000000000000000000e+00,1.915138627443901953e-01
3.277999999999860581e+00,3.222748388274234266e+00,6.089370898161988954e+00,-1.522458950147753953e-01,3.584276990830477794e-01,0.000000000000000000e+00,1.908066971909487819e-01
3.279999999999860361e+00,3.222444459303185127e+00,6.090086474029262398e+00,-1.516984449101936305e-01,3.571781590750795488e-01,0.000000000000000000e+00,1.901020013429484123e-01
3.281999999999860140e+00,3.222141623498598673e+00,6.090799554467415611e+00,-1.511526802861391516e-01,3.559321763369266978e-01,0.000000000000000000e+00,1.893997679600847306e-01
3.283999999999859920e+00,3.221839877490748183e+00,6.091510146590827013e+00,-1.506085999886221660e-01,3.546897508589632597e-01,0.000000000000000000e+00,1.886999898076808790e-01
3.285999999999859700e+00,3.221539217912285924e+00,6.092218257513685842e+00,-1.500662027933893361e-01,3.534508824626876877e-01,0.000000000000000000e+00,1.880026596582684562e-01
3.287999999999859480e+00,3.221239641398382147e+00,6.092923894349658198e+00,-1.495254874074330165e-01,3.522155708039184652e-01,0.000000000000000000e+00,1.873077702925485255e-01
3.289999999999859259e+00,3.220941144586861427e+00,6.093627064211556643e+00,-1.489864524702622373e-01,3.509838153755242551e-01,0.000000000000000000e+00,1.866153144978781597e-01
3.291999999999859039e+00,3.220643724118336326e+00,6.094327774211018678e+00,-1.484490965551585884e-01,3.497556155101236297e-01,0.000000000000000000e+00,1.859252850684836034e-01
3.293999999999858819e+00,3.220347376636337966e+00,6.095026031458186999e+00,-1.479134181705837880e-01,3.485309703830793415e-01,0.000000000000000000e+00,1.852376748069683998e-01
3.295999999999858598e+00,3.220052098787445249e+00,6.095721843061401302e+00,-1.473794157614669309e-01,3.473098790152568949e-01,0.000000000000000000e+00,1.845524765236969955e-01
3.297999999999858378e+00,3.219757887221409653e+00,6.096415216126887415e+00,-1.468470877103859595e-01,3.460923402755762823e-01,0.000000000000000000e+00,1.838696830362955836e-01
3.299999999999858158e+00,3.219464738591279129e+00,6.097106157758460654e+00,-1.463164323389299915e-01,3.448783528839144963e-01,0.000000000000000000e+00,1.831892871713627358e-01
3.301999999999857938e+00,3.219172649553518895e+00,6.097794675057227387e+00,-1.457874479088054342e-01,3.436679154135083292e-01,0.000000000000000000e+00,1.825112817627942974e-01
3.303999999999857717e+00,3.218881616768130449e+00,6.098480775121295494e+00,-1.452601326231134360e-01,3.424610262936891858e-01,0.000000000000000000e+00,1.818356596534140834e-01
3.305999999999857497e+00,3.218591636898767039e+00,6.099164465045488370e+00,-1.447344846275990249e-01,3.412576838125623846e-01,0.000000000000000000e+00,1.811624136950502617e-01
3.307999999999857277e+00,3.218302706612846897e+00,6.099845751921066928e+00,-1.442105020116729031e-01,3.400578861192417035e-01,0.000000000000000000e+00,1.804915367470734111e-01
3.309999999999857057e+00,3.218014822581664713e+00,6.100524642835451594e+00,-1.436881828097200664e-01,3.388616312266418129e-01,0.000000000000000000e+00,1.798230216789011848e-01
3.311999999999856836e+00,3.217727981480501764e+00,6.101201144871954085e+00,-1.431675250021373913e-01,3.376689170137417428e-01,0.000000000000000000e+00,1.791568613681882027e-01
3.313999999999856616e+00,3.217442179988732054e+00,6.101875265109511837e+00,-1.426485265163656146e-01,3.364797412278358602e-01,0.000000000000000000e+00,1.784930487010658595e-01
3.315999999999856396e+00,3.217157414789925785e+00,6.102547010622425994e+00,-1.421311852282072519e-01,3.352941014873411230e-01,0.000000000000000000e+00,1.778315765746274479e-01
3.317999999999856175e+00,3.216873682571954163e+00,6.103216388480107391e+00,-1.416154989627592675e-01,3.341119952838522145e-01,0.000000000000000000e+00,1.771724378942209910e-01
3.319999999999855955e+00,3.216590980027087099e+00,6.103883405746823421e+00,-1.411014654954958480e-01,3.329334199844883879e-01,0.000000000000000000e+00,1.765156255748792091e-01
3.321999999999855735e+00,3.216309303852093571e+00,6.104548069481453787e+00,-1.405890825533372135e-01,3.317583728342112792e-01,0.000000000000000000e+00,1.758611325414758397e-01
3.323999999999855515e+00,3.216028650748336659e+00,6.105210386737247141e+00,-1.400783478155705475e-01,3.305868509578539505e-01,0.000000000000000000e+00,1.752089517278410113e-01
3.325999999999855294e+00,3.215749017421867251e+00,6.105870364561582164e+00,-1.395692589151168173e-01,3.294188513628226178e-01,0.000000000000000000e+00,1.745590760796904561e-01
3.327999999999855074e+00,3.215470400583516852e+00,6.106528009995735751e+00,-1.390618134391875538e-01,3.282543709406079979e-01,0.000000000000000000e+00,1.739114985501633015e-01
3.329999999999854854e+00,3.215192796948987297e+00,6.107183330074653860e+00,-1.385560089304880838e-01,3.270934064693608034e-01,0.000000000000000000e+00,1.732662121042949366e-01
3.331999999999854634e+00,3.214916203238939563e+00,6.107836331826726806e+00,-1.380518428882062387e-01,3.259359546160476850e-01,0.000000000000000000e+00,1.726232097175977032e-01
3.333999999999854413e+00,3.214640616179079036e+00,6.108487022273568101e+00,-1.375493127687601458e-01,3.247820119381367165e-01,0.000000000000000000e+00,1.719824843744461873e-01
3.335999999999854193e+00,3.214366032500240777e+00,6.109135408429797742e+00,-1.370484159869308494e-01,3.236315748860311148e-01,0.000000000000000000e+00,1.713440290712817671e-01
3.337999999999853973e+00,3.214092448938470792e+00,6.109781497302831710e+00,-1.365491499166764100e-01,3.224846398048816787e-01,0.000000000000000000e+00,1.707078368143868374e-01
3.339999999999853753e+00,3.213819862235107738e+00,6.110425295892671471e+00,-1.360515118920762601e-01,3.213412029366511935e-01,0.000000000000000000e+00,1.700739006211193782e-01
3.341999999999853532e+00,3.213548269136861979e+00,6.111066811191699699e+00,-1.355554992080838794e-01,3.202012604218044678e-01,0.000000000000000000e+00,1.694422135186606226e-01
3.343999999999853312e+00,3.213277666395891963e+00,6.111706050184480432e+00,-1.350611091216537274e-01,3.190648083017260661e-01,0.000000000000000000e+00,1.688127685471201289e-01
3.345999999999853092e+00,3.213008050769880164e+00,6.112343019847561898e+00,-1.345683388524031854e-01,3.179318425202312670e-01,0.000000000000000000e+00,1.681855587561713605e-01
3.347999999999852871e+00,3.212739419022107246e+00,6.112977727149284668e+00,-1.340771855834588244e-01,3.168023589254342909e-01,0.000000000000000000e+00,1.675605772066859345e-01
3.349999999999852651e+00,3.212471767921522225e+00,6.113610179049589810e+00,-1.335876464624593529e-01,3.156763532719211174e-01,0.000000000000000000e+00,1.669378169721493776e-01
3.351999999999852431e+00,3.212205094242815306e+00,6.114240382499835036e+00,-1.330997186021774248e-01,3.145538212221778429e-01,0.000000000000000000e+00,1.663172711359379718e-01
3.353999999999852211e+00,3.211939394766484490e+00,6.114868344442612624e+00,-1.326133990813302133e-01,3.134347583483862443e-01,0.000000000000000000e+00,1.656989327929725420e-01
3.355999999999851990e+00,3.211674666278904855e+00,6.115494071811569121e+00,-1.321286849455580170e-01,3.123191601345447488e-01,0.000000000000000000e+00,1.650827950512123721e-01
3.357999999999851770e+00,3.211410905572392060e+00,6.116117571531233033e+00,-1.316455732080026864e-01,3.112070219778091951e-01,0.000000000000000000e+00,1.644688510287775074e-01
3.359999999999851550e+00,3.211148109445268073e+00,6.116738850516839854e+00,-1.311640608502729066e-01,3.100983391905852704e-01,0.000000000000000000e+00,1.638570938571124458e-01
3.361999999999851330e+00,3.210886274701922449e+00,6.117357915674167756e+00,-1.306841448228839020e-01,3.089931070015962677e-01,0.000000000000000000e+00,1.632475166771403252e-01
3.363999999999851109e+00,3.210625398152874510e+00,6.117974773899368834e+00,-1.302058220462930516e-01,3.078913205581103596e-01,0.000000000000000000e+00,1.626401126440306655e-01
3.365999999999850889e+00,3.210365476614832403e+00,6.118589432078809232e+00,-1.297290894115724902e-01,3.067929749274594942e-01,0.000000000000000000e+00,1.620348749245934528e-01
3.367999999999850669e+00,3.210106506910751278e+00,6.119201897088910158e+00,-1.292539437809637204e-01,3.056980650983268100e-01,0.000000000000000000e+00,1.614317966965526097e-01
3.369999999999850449e+00,3.209848485869889689e+00,6.119812175795994236e+00,-1.287803819887278489e-01,3.046065859826090350e-01,0.000000000000000000e+00,1.608308711509991440e-01
3.371999999999850228e+00,3.209591410327865102e+00,6.120420275056130954e+00,-1.283084008418233224e-01,3.035185324169415999e-01,0.000000000000000000e+00,1.602320914912382932e-01
3.373999999999850008e+00,3.209335277126708963e+00,6.121026201714988346e+00,-1.278379971205772236e-01,3.024338991642095964e-01,0.000000000000000000e+00,1.596354509329120930e-01
3.375999999999849788e+00,3.209080083114917326e+00,6.121629962607688213e+00,-1.273691675792645306e-01,3.013526809148783236e-01,0.000000000000000000e+00,1.590409427034664702e-01
3.377999999999849567e+00,3.208825825147504140e+00,6.122231564558661354e+00,-1.269019089469456130e-01,3.002748722888259891e-01,0.000000000000000000e+00,1.584485600442953057e-01
3.379999999999849347e+00,3.208572500086049217e+00,6.122831014381509007e+00,-1.264362179278744058e-01,2.992004678363379133e-01,0.000000000000000000e+00,1.578582962076122698e-01
3.381999999999849127e+00,3.208320104798748851e+00,6.123428318878864296e+00,-1.259720912024018813e-01,2.981294620400654627e-01,0.000000000000000000e+00,1.572701444604103216e-01
3.383999999999848907e+00,3.208068636160462006e+00,6.124023484842258114e+00,-1.255095254274036509e-01,2.970618493160557261e-01,0.000000000000000000e+00,1.566840980809693917e-01
3.385999999999848686e+00,3.207818091052756948e+00,6.124616519051988561e+00,-1.250485172369209808e-01,2.959976240151960258e-01,0.000000000000000000e+00,1.561001503606505025e-01
3.387999999999848466e+00,3.207568466363956539e+00,6.125207428276991273e+00,-1.245890632428714034e-01,2.949367804247930436e-01,0.000000000000000000e+00,1.555182946045796655e-01
3.389999999999848246e+00,3.207319758989181313e+00,6.125796219274713295e+00,-1.241311600355449601e-01,2.938793127697326146e-01,0.000000000000000000e+00,1.549385241301539651e-01
3.391999999999848026e+00,3.207071965830392557e+00,6.126382898790990517e+00,-1.236748041842445356e-01,2.928252152139191877e-01,0.000000000000000000e+00,1.543608322682956668e-01
3.393999999999847805e+00,3.206825083796433606e+00,6.126967473559925992e+00,-1.232199922378241774e-01,2.917744818615151114e-01,0.000000000000000000e+00,1.537852123628127288e-01
3.395999999999847585e+00,3.206579109803069816e+00,6.127549950303772697e+00,-1.227667207252531867e-01,2.907271067582290480e-01,0.000000000000000000e+00,1.532116577707398619e-01
3.397999999999847365e+00,3.206334040773028526e+00,6.128130335732817180e+00,-1.223149861562022600e-01,2.896830838926461316e-01,0.000000000000000000e+00,1.526401618626440637e-01
3.399999999999847144e+00,3.206089873636036813e+00,6.128708636545266764e+00,-1.218647850215257983e-01,2.886424071973543448e-01,0.000000000000000000e+00,1.520707180219709187e-01
3.401999999999846924e+00,3.205846605328858345e+00,6.129284859427138521e+00,-1.214161137939084312e-01,2.876050705503898630e-01,0.000000000000000000e+00,1.515033196464319332e-01
3.403999999999846704e+00,3.205604232795328912e+00,6.129859011052152695e+00,-1.209689689283027225e-01,2.865710677762740577e-01,0.000000000000000000e+00,1.509379601465408172e-01
3.405999999999846484e+00,3.205362752986392394e+00,6.130431098081625230e+00,-1.205233468624859611e-01,2.855403926472813159e-01,0.000000000000000000e+00,1.503746329466526532e-01
3.407999999999846263e+00,3.205122162860133184e+00,6.131001127164365627e+00,-1.200792440175481868e-01,2.845130388845718561e-01,0.000000000000000000e+00,1.498133314845659925e-01
3.409999999999846043e+00,3.204882459381810378e+00,6.131569104936574810e+00,-1.196366567983819934e-01,2.834890001593264319e-01,0.000000000000000000e+00,1.492540492116596340e-01
3.411999999999845823e+00,3.204643639523889309e+00,6.132135038021747420e+00,-1.191955815941864033e-01,2.824682700939075142e-01,0.000000000000000000e+00,1.486967795931253278e-01
3.413999999999845603e+00,3.204405700266071744e+00,6.132698933030574118e+00,-1.187560147790584775e-01,2.814508422631902262e-01,0.000000000000000000e+00,1.481415161087564769e-01
3.415999999999845382e+00,3.204168638595326080e+00,6.133260796560850103e+00,-1.183179527123530972e-01,2.804367101954397534e-01,0.000000000000000000e+00,1.475882522512943495e-01
3.417999999999845162e+00,3.203932451505916656e+00,6.133820635197380078e+00,-1.178813917390453825e-01,2.794258673731934706e-01,0.000000000000000000e+00,1.470369815265630820e-01
3.419999999999844942e+00,3.203697135999432177e+00,6.134378455511889427e+00,-1.174463281904602335e-01,2.784183072348566101e-01,0.000000000000000000e+00,1.464876974563900092e-01
3.421999999999844722e+00,3.203462689084811021e+00,6.134934264062936293e+00,-1.170127583844953467e-01,2.774140231753101649e-01,0.000000000000000000e+00,1.459403935748468939e-01
3.423999999999844501e+00,3.203229107778370111e+00,6.135488067395826306e+00,-1.165806786262032907e-01,2.764130085472165654e-01,0.000000000000000000e+00,1.453950634310992029e-01
3.425999999999844281e+00,3.202996389103828001e+00,6.136039872042529097e+00,-1.161500852081981117e-01,2.754152566619831322e-01,0.000000000000000000e+00,1.448517005881768682e-01
3.427999999999844061e+00,3.202764530092330197e+00,6.136589684521596588e+00,-1.157209744110457850e-01,2.744207607906921642e-01,0.000000000000000000e+00,1.443102986229511941e-01
3.429999999999843840e+00,3.202533527782473133e+00,6.137137511338083051e+00,-1.152933425036487963e-01,2.734295141650184835e-01,0.000000000000000000e+00,1.437708511261970301e-01
3.431999999999843620e+00,3.202303379220326374e+00,6.137683358983467841e+00,-1.148671857437749411e-01,2.724415099784269767e-01,0.000000000000000000e+00,1.432333517037918114e-01
3.433999999999843400e+00,3.202074081459454824e+00,6.138227233935579896e+00,-1.144425003784686895e-01,2.714567413871402657e-01,0.000000000000000000e+00,1.426977939759179748e-01
3.435999999999843180e+00,3.201845631560940042e+00,6.138769142658523137e+00,-1.140192826442384816e-01,2.704752015106679508e-01,0.000000000000000000e+00,1.421641715754518032e-01
3.437999999999842959e+00,3.201618026593400668e+00,6.139309091602605406e+00,-1.135975287676774942e-01,2.694968834331799568e-01,0.000000000000000000e+00,1.416324781513633724e-01
3.439999999999842739e+00,3.201391263633011519e+00,6.139847087204268306e+00,-1.131772349658317217e-01,2.685217802043860513e-01,0.000000000000000000e+00,1.411027073668833509e-01
3.441999999999842519e+00,3.201165339763522688e+00,6.140383135886018806e+00,-1.127583974464321515e-01,2.675498848401493546e-01,0.000000000000000000e+00,1.405748528985562018e-01
3.443999999999842299e+00,3.200940252076278192e+00,6.140917244056362634e+00,-1.123410124084285172e-01,2.665811903236864344e-01,0.000000000000000000e+00,1.400489084386276062e-01
3.445999999999842078e+00,3.200715997670231960e+00,6.141449418109739433e+00,-1.119250760422747792e-01,2.656156896062822903e-01,0.000000000000000000e+00,1.395248676932432375e-01
3.447999999999841858e+00,3.200492573651965600e+00,6.141979664426461483e+00,-1.115105845302730436e-01,2.646533756081181354e-01,0.000000000000000000e+00,1.390027243829745629e-01
3.449999999999841638e+00,3.200269977135703492e+00,6.142507989372649746e+00,-1.110975340469874256e-01,2.636942412192342378e-01,0.000000000000000000e+00,1.384824722434387922e-01
3.451999999999841418e+00,3.200048205243329225e+00,6.143034399300177029e+00,-1.106859207595254496e-01,2.627382793002336903e-01,0.000000000000000000e+00,1.379641050243698430e-01
3.453999999999841197e+00,3.199827255104398471e+00,6.143558900546607582e+00,-1.102757408279423368e-01,2.617854826832243242e-01,0.000000000000000000e+00,1.374476164906344167e-01
3.455999999999840977e+00,3.199607123856154089e+00,6.144081499435142923e+00,-1.098669904056149560e-01,2.608358441727003929e-01,0.000000000000000000e+00,1.369330004220792318e-01
3.457999999999840757e+00,3.199387808643538111e+00,6.144602202274564995e+00,-1.094596656393267559e-01,2.598893565458597621e-01,0.000000000000000000e+00,1.364202506114082780e-01
3.459999999999840536e+00,3.199169306619205955e+00,6.145121015359186423e+00,-1.090537626699542711e-01,2.589460125540926638e-01,0.000000000000000000e+00,1.359093608688350940e-01
3.461999999999840316e+00,3.198951614943536192e+00,6.145637944968795452e+00,-1.086492776325589382e-01,2.580058049233099338e-01,0.000000000000000000e+00,1.354003250176312179e-01
3.463999999999840096e+00,3.198734730784642988e+00,6.146152997368607096e+00,-1.082462066566798331e-01,2.570687263546621026e-01,0.000000000000000000e+00,1.348931368957249077e-01
3.465999999999839876e+00,3.198518651318386752e+00,6.146666178809216063e+00,-1.078445458667599416e-01,2.561347695255171697e-01,0.000000000000000000e+00,1.343877903567900489e-01
3.467999999999839655e+00,3.198303373728383914e+00,6.147177495526547020e+00,-1.074442913823787649e-01,2.552039270900603452e-01,0.000000000000000000e+00,1.338842792688375027e-01
3.469999999999839435e+00,3.198088895206016247e+00,6.147686953741812843e+00,-1.070454393185779757e-01,2.542761916800733712e-01,0.000000000000000000e+00,1.333825975149931509e-01
3.471999999999839215e+00,3.197875212950439749e+00,6.148194559661465775e+00,-1.066479857861023922e-01,2.533515559055485311e-01,0.000000000000000000e+00,1.328827389929152503e-01
3.473999999999838995e+00,3.197662324168592640e+00,6.148700319477158338e+00,-1.062519268917538340e-01,2.524300123555208164e-01,0.000000000000000000e+00,1.323846976157199151e-01
3.475999999999838774e+00,3.197450226075203350e+00,6.149204239365700708e+00,-1.058572587386504560e-01,2.515115535987150763e-01,0.000000000000000000e+00,1.318884673113238648e-01
3.477999999999838554e+00,3.197238915892797628e+00,6.149706325489019854e+00,-1.054639774264748420e-01,2.505961721841703516e-01,0.000000000000000000e+00,1.313940420224160022e-01
3.479999999999838334e+00,3.197028390851705204e+00,6.150206583994123122e+00,-1.050720790517412490e-01,2.496838606419000128e-01,0.000000000000000000e+00,1.309014157066688000e-01
3.481999999999838113e+00,3.196818648190065115e+00,6.150705021013059159e+00,-1.046815597080715948e-01,2.487746114835683031e-01,0.000000000000000000e+00,1.304105823368555406e-01
3.483999999999837893e+00,3.196609685153831482e+00,6.151201642662882385e+00,-1.042924154865488284e-01,2.478684172033163158e-01,0.000000000000000000e+00,1.299215359014986859e-01
3.485999999999837673e+00,3.196401498996779722e+00,6.151696455045617462e+00,-1.039046424757312237e-01,2.469652702779262798e-01,0.000000000000000000e+00,1.294342704023492274e-01
3.487999999999837453e+00,3.196194086980509219e+00,6.152189464248228212e+00,-1.035182367622081989e-01,2.460651631680400020e-01,0.000000000000000000e+00,1.289487798585486900e-01
3.489999999999837232e+00,3.195987446374448648e+00,6.152680676342582089e+00,-1.031331944306743548e-01,2.451680883184374771e-01,0.000000000000000000e+00,1.284650583030284565e-01
3.491999999999837012e+00,3.195781574455858198e+00,6.153170097385421755e+00,-1.027495115642066414e-01,2.442740381587100718e-01,0.000000000000000000e+00,1.279830997840996076e-01
3.493999999999836792e+00,3.195576468509834012e+00,6.153657733418333997e+00,-1.023671842443829860e-01,2.433830051036239006e-01,0.000000000000000000e+00,1.275028983642982894e-01
3.495999999999836572e+00,3.195372125829309962e+00,6.154143590467722191e+00,-1.019862085517732886e-01,2.424949815542078446e-01,0.000000000000000000e+00,1.270244481232616351e-01
3.497999999999836351e+00,3.195168543715059428e+00,6.154627674544776994e+00,-1.016065805659091409e-01,2.416099598978246332e-01,0.000000000000000000e+00,1.265477431538180042e-01
3.499999999999836131e+00,3.194965719475697519e+00,6.155109991645452361e+00,-1.012282963656729873e-01,2.407279325090580790e-01,0.000000000000000000e+00,1.260727775652163984e-01
3.501999999999835911e+00,3.194763650427681512e+00,6.155590547750438901e+00,-1.008513520295140353e-01,2.398488917502620832e-01,0.000000000000000000e+00,1.255995454818528145e-01
3.503999999999835691e+00,3.194562333895313078e+00,6.156069348825139897e+00,-1.004757436355223910e-01,2.389728299718319737e-01,0.000000000000000000e+00,1.251280410422399569e-01
3.505999999999835470e+00,3.194361767210736502e+00,6.156546400819647324e+00,-1.001014672618139867e-01,2.380997395130806660e-01,0.000000000000000000e+00,1.246582584014088724e-01
3.507999999999835250e+00,3.194161947713940464e+00,6.157021709668723197e+00,-9.972851898663523396e-02,2.372296127025675383e-01,0.000000000000000000e+00,1.241901917288199542e-01
3.509999999999835030e+00,3.193962872752756699e+00,6.157495281291775591e+00,-9.935689488860527385e-02,2.363624418586945386e-01,0.000000000000000000e+00,1.237238352094465199e-01
3.511999999999834809e+00,3.193764539682858228e+00,6.157967121592839099e+00,-9.898659104693190158e-02,2.354982192902499438e-01,0.000000000000000000e+00,1.232591830436149394e-01
3.513999999999834589e+00,3.193566945867759799e+00,6.158437236460558850e+00,-9.861760354152845909e-02,2.346369372967581635e-01,0.000000000000000000e+00,1.227962294462905390e-01
3.515999999999834369e+00,3.193370088678814778e+00,6.158905631768168298e+00,-9.824992845327984448e-02,2.337785881691190615e-01,0.000000000000000000e+00,1.223349686482411158e-01
3.517999999999834149e+00,3.193173965495213373e+00,6.159372313373475905e+00,-9.788356186425330174e-02,2.329231641901387539e-01,0.000000000000000000e+00,1.218753948956585731e-01
3.519999999999833928e+00,3.192978573703980860e+00,6.159837287118847371e+00,-9.751849985781099739e-02,2.320706576348681438e-01,0.000000000000000000e+00,1.214175024494412725e-01
3.521999999999833708e+00,3.192783910699973582e+00,6.160300558831192319e+00,-9.715473851883035805e-02,2.312210607711501775e-01,0.000000000000000000e+00,1.209612855860520142e-01
3.523999999999833488e+00,3.192589973885876731e+00,6.160762134321950079e+00,-9.679227393393681489e-02,2.303743658601907218e-01,0.000000000000000000e+00,1.205067385976335004e-01
3.525999999999833268e+00,3.192396760672200351e+00,6.161222019387074589e+00,-9.643110219156238172e-02,2.295305651567888239e-01,0.000000000000000000e+00,1.200538557907258053e-01
3.527999999999833047e+00,3.192204268477274898e+00,6.161680219807023740e+00,-9.607121938226656499e-02,2.286896509100772024e-01,0.000000000000000000e+00,1.196026314882825403e-01
3.529999999999832827e+00,3.192012494727248129e+00,6.162136741346750490e+00,-9.571262159867281738e-02,2.278516153635126440e-01,0.000000000000000000e+00,1.191530600267860507e-01
3.531999999999832607e+00,3.191821436856079774e+00,6.162591589755687771e+00,-9.535530493589555734e-02,2.270164507558217193e-01,0.000000000000000000e+00,1.187051357599884227e-01
3.533999999999832387e+00,3.191631092305536654e+00,6.163044770767742264e+00,-9.499926549163829892e-02,2.261841493213040399e-01,0.000000000000000000e+00,1.182588530564494533e-01
3.535999999999832166e+00,3.191441458525186903e+00,6.163496290101286412e+00,-9.464449936617778947e-02,2.253547032899129998e-01,0.000000000000000000e+00,1.178142062986999861e-01
3.537999999999831946e+00,3.191252532972395972e+00,6.163946153459147759e+00,-9.429100266268024277e-02,2.245281048879825270e-01,0.000000000000000000e+00,1.173711898857749958e-01
3.539999999999831726e+00,3.191064313112319528e+00,6.164394366528603619e+00,-9.393877148735393923e-02,2.237043463386340358e-01,0.000000000000000000e+00,1.169297982320056661e-01
3.541999999999831505e+00,3.190876796417897676e+00,6.164840934981375753e+00,-9.358780194960854282e-02,2.228834198621956475e-01,0.000000000000000000e+00,1.164900257670868911e-01
3.543999999999831285e+00,3.190689980369847856e+00,6.165285864473623256e+00,-9.323809016209450018e-02,2.220653176763866532e-01,0.000000000000000000e+00,1.160518669351944254e-01
3.545999999999831065e+00,3.190503862456659068e+00,6.165729160645939899e+00,-9.288963224090916737e-02,2.212500319968261075e-01,0.000000000000000000e+00,1.156153161962656384e-01
3.547999999999830845e+00,3.190318440174583881e+00,6.166170829123347907e+00,-9.254242430571182898e-02,2.204375550373630643e-01,0.000000000000000000e+00,1.151803680253298268e-01
3.549999999999830624e+00,3.190133711027632657e+00,6.166610875515297074e+00,-9.219646248005872180e-02,2.196278790108343870e-01,0.000000000000000000e+00,1.147470169141922014e-01
3.551999999999830404e+00,3.189949672527563340e+00,6.167049305415661209e+00,-9.185174289115373425e-02,2.188209961286832206e-01,0.000000000000000000e+00,1.143152573670320749e-01
3.553999999999830184e+00,3.189766322193876569e+00,6.167486124402737246e+00,-9.150826167036033021e-02,2.180168986020598609e-01,0.000000000000000000e+00,1.138850839061760212e-01
3.555999999999829964e+00,3.189583657553805462e+00,6.167921338039245249e+00,-9.116601495314682890e-02,2.172155786418177026e-01,0.000000000000000000e+00,1.134564910678292904e-01
3.557999999999829743e+00,3.189401676142307629e+00,6.168354951872325742e+00,-9.082499887924100346e-02,2.164170284589159166e-01,0.000000000000000000e+00,1.130294734036745297e-01
3.559999999999829523e+00,3.189220375502056726e+00,6.168786971433542377e+00,-9.048520959264781671e-02,2.156212402645549253e-01,0.000000000000000000e+00,1.126040254798503781e-01
3.561999999999829303e+00,3.189039753183434467e+00,6.169217402238882819e+00,-9.014664324200953593e-02,2.148282062709777895e-01,0.000000000000000000e+00,1.121801418795556060e-01
3.563999999999829082e+00,3.188859806744519521e+00,6.169646249788760528e+00,-8.980929598057595109e-02,2.140379186915114806e-01,0.000000000000000000e+00,1.117578172001110204e-01
3.565999999999828862e+00,3.188680533751079516e+00,6.170073519568016529e+00,-8.947316396629739765e-02,2.132503697408461019e-01,0.000000000000000000e+00,1.113370460539044871e-01
3.567999999999828642e+00,3.188501931776561715e+00,6.170499217045923857e+00,-8.913824336206173371e-02,2.124655516355940243e-01,0.000000000000000000e+00,1.109178230694851663e-01
3.569999999999828422e+00,3.188323998402081472e+00,6.170923347676190218e+00,-8.880453033564249254e-02,2.116834565942854740e-01,0.000000000000000000e+00,1.105001428893963578e-01
3.571999999999828201e+00,3.188146731216414675e+00,6.171345916896965100e+00,-8.847202105989394882e-02,2.109040768378441788e-01,0.000000000000000000e+00,1.100840001720477801e-01
3.573999999999827981e+00,3.187970127815984878e+00,6.171766930130840656e+00,-8.814071171297448160e-02,2.101274045901175835e-01,0.000000000000000000e+00,1.096693895919393924e-01
3.575999999999827761e+00,3.187794185804854408e+00,6.172186392784861475e+00,-8.781059847825301024e-02,2.093534320777885316e-01,0.000000000000000000e+00,1.092563058372739704e-01
3.577999999999827541e+00,3.187618902794713716e+00,6.172604310250528137e+00,-8.748167754453774203e-02,2.085821515309140561e-01,0.000000000000000000e+00,1.088447436124013734e-01
3.579999999999827320e+00,3.187444276404868937e+00,6.173020687903806092e+00,-8.715394510610631473e-02,2.078135551830767869e-01,0.000000000000000000e+00,1.084346976363264048e-01
3.581999999999827100e+00,3.187270304262233012e+00,6.173435531105130991e+00,-8.682739736287359289e-02,2.070476352718032265e-01,0.000000000000000000e+00,1.080261626437497569e-01
3.583999999999826880e+00,3.187096984001312805e+00,6.173848845199419344e+00,-8.650203052045175867e-02,2.062843840387719729e-01,0.000000000000000000e+00,1.076191333842650977e-01
3.585999999999826660e+00,3.186924313264197561e+00,6.174260635516074736e+00,-8.617784079026194477e-02,2.055237937301210016e-01,0.000000000000000000e+00,1.072136046227507578e-01
3.587999999999826439e+00,3.186752289700547802e+00,6.174670907368998485e+00,-8.585482438959220197e-02,2.047658565966499200e-01,0.000000000000000000e+00,1.068095711389673852e-01
3.589999999999826219e+00,3.186580910967583780e+00,6.175079666056598526e+00,-8.553297754172289880e-02,2.040105648941527294e-01,0.000000000000000000e+00,1.064070277280739774e-01
3.591999999999825999e+00,3.186410174730073042e+00,6.175486916861800069e+00,-8.521229647595003620e-02,2.032579108835510240e-01,0.000000000000000000e+00,1.060059691998569420e-01
3.593999999999825778e+00,3.186240078660317110e+00,6.175892665052055364e+00,-8.489277742785264480e-02,2.025078868315018932e-01,0.000000000000000000e+00,1.056063903805757320e-01
3.595999999999825558e+00,3.186070620438141265e+00,6.176296915879357918e+00,-8.457441663916202834e-02,2.017604850102291680e-01,0.000000000000000000e+00,1.052082861099599143e-01
3.597999999999825338e+00,3.185901797750879894e+00,6.176699674580249599e+00,-8.425721035795298575e-02,2.010156976979815546e-01,0.000000000000000000e+00,1.048116512436374492e-01
3.599999999999825118e+00,3.185733608293364938e+00,6.177100946375836621e+00,-8.394115483868569427e-02,2.002735171791986679e-01,0.000000000000000000e+00,1.044164806520129218e-01
3.601999999999824897e+00,3.185566049767913022e+00,6.177500736471801090e+00,-8.362624634237446342e-02,1.995339357449239237e-01,0.000000000000000000e+00,1.040227692212187804e-01
3.603999999999824677e+00,3.185399119884311681e+00,6.177899050058413444e+00,-8.331248113650484288e-02,1.987969456927259904e-01,0.000000000000000000e+00,1.036305118512190759e-01
3.605999999999824457e+00,3.185232816359806929e+00,6.178295892310546655e+00,-8.299985549529324824e-02,1.980625393272871515e-01,0.000000000000000000e+00,1.032397034583913964e-01
3.607999999999824237e+00,3.185067136919089048e+00,6.178691268387691338e+00,-8.268836569962662031e-02,1.973307089603672793e-01,0.000000000000000000e+00,1.028503389731127982e-01
3.609999999999824016e+00,3.184902079294280153e+00,6.179085183433968176e+00,-8.237800803714863396e-02,1.966014469110529406e-01,0.000000000000000000e+00,1.024624133408567062e-01
3.611999999999823796e+00,3.184737641224919535e+00,6.179477642578144803e+00,-8.206877880244457801e-02,1.958747455061975451e-01,0.000000000000000000e+00,1.020759215229425365e-01
3.613999999999823576e+00,3.184573820457950344e+00,6.179868650933650898e+00,-8.176067429694057476e-02,1.951505970803046885e-01,0.000000000000000000e+00,1.016908584943703175e-01
3.615999999999823356e+00,3.184410614747705814e+00,6.180258213598592398e+00,-8.145369082913658798e-02,1.944289939760607822e-01,0.000000000000000000e+00,1.013072192463360111e-01
3.617999999999823135e+00,3.184248021855894617e+00,6.180646335655770152e+00,-8.114782471451421897e-02,1.937099285442334673e-01,0.000000000000000000e+00,1.009249987837765872e-01
3.619999999999822915e+00,3.184086039551587977e+00,6.181033022172695013e+00,-8.084307227578164945e-02,1.929933931442263106e-01,0.000000000000000000e+00,1.005441921279022210e-01
3.621999999999822695e+00,3.183924665611203242e+00,6.181418278201606498e+00,-8.053942984274416184e-02,1.922793801439031669e-01,0.000000000000000000e+00,1.001647943133718854e-01
3.623999999999822474e+00,3.183763897818491451e+00,6.181802108779486993e+00,-8.023689375252626710e-02,1.915678819200968552e-01,0.000000000000000000e+00,9.978680039093390519e-02
3.625999999999822254e+00,3.183603733964521343e+00,6.182184518928083961e+00,-7.993546034951722057e-02,1.908588908585783228e-01,0.000000000000000000e+00,9.941020542533873794e-02
3.627999999999822034e+00,3.183444171847666038e+00,6.182565513653925038e+00,-7.963512598547577148e-02,1.901523993543352831e-01,0.000000000000000000e+00,9.903500449652469229e-02
3.629999999999821814e+00,3.183285209273587046e+00,6.182945097948337576e+00,-7.933588701964644496e-02,1.894483998118727530e-01,0.000000000000000000e+00,9.866119269970496930e-02
3.631999999999821593e+00,3.183126844055219618e+00,6.183323276787468181e+00,-7.903773981861965392e-02,1.887468846450137128e-01,0.000000000000000000e+00,9.828876514342255177e-02
3.633999999999821373e+00,3.182969074012758082e+00,6.183700055132301365e+00,-7.874068075671249167e-02,1.880478462777135651e-01,0.000000000000000000e+00,9.791771695346795923e-02
3.635999999999821153e+00,3.182811896973640753e+00,6.184075437928679975e+00,-7.844470621564159085e-02,1.873512771434946711e-01,0.000000000000000000e+00,9.754804326753507837e-02
3.637999999999820933e+00,3.182655310772534829e+00,6.184449430107322954e+00,-7.814981258485340088e-02,1.866571696861611951e-01,0.000000000000000000e+00,9.717973924016387599e-02
3.639999999999820712e+00,3.182499313251319961e+00,6.184822036583849325e+00,-7.785599626150768726e-02,1.859655163598373240e-01,0.000000000000000000e+00,9.681280004012116081e-02
3.641999999999820492e+00,3.182343902259074042e+00,6.185193262258795954e+00,-7.756325365045216302e-02,1.852763096289879174e-01,0.000000000000000000e+00,9.644722085031798287e-02
3.643999999999820272e+00,3.182189075652057220e+00,6.185563112017639753e+00,-7.727158116435957347e-02,1.845895419687549055e-01,0.000000000000000000e+00,9.608299686902554981e-02
3.645999999999820051e+00,3.182034831293695909e+00,6.185931590730819885e+00,-7.698097522370243861e-02,1.839052058649767174e-01,0.000000000000000000e+00,9.572012330863977070e-02
3.647999999999819831e+00,3.181881167054568138e+00,6.186298703253757303e+00,-7.669143225684665888e-02,1.832232938144384982e-01,0.000000000000000000e+00,9.535859539656588169e-02
3.649999999999819611e+00,3.181728080812386672e+00,6.186664454426879622e+00,-7.640294870004471495e-02,1.825437983249265095e-01,0.000000000000000000e+00,9.499840837444928354e-02
3.651999999999819391e+00,3.181575570451983914e+00,6.187028849075639769e+00,-7.611552099752236233e-02,1.818667119154637468e-01,0.000000000000000000e+00,9.463955749886387991e-02
3.653999999999819170e+00,3.181423633865295031e+00,6.187391892010540850e+00,-7.582914560158508788e-02,1.811920271165834151e-01,0.000000000000000000e+00,9.428203804145418587e-02
3.655999999999818950e+00,3.181272268951343296e+00,6.187753588027160134e+00,-7.554381897248467481e-02,1.805197364701343621e-01,0.000000000000000000e+00,9.392584528711189762e-02
3.657999999999818730e+00,3.181121473616221884e+00,6.188113941906170368e+00,-7.525953757856015947e-02,1.798498325296208900e-01,0.000000000000000000e+00,9.357097453602580828e-02
3.659999999999818510e+00,3.180971245773080103e+00,6.188472958413361980e+00,-7.497629789636445219e-02,1.791823078605135622e-01,0.000000000000000000e+00,9.321742110356101563e-02
3.661999999999818289e+00,3.180821583342105185e+00,6.188830642299669726e+00,-7.469409641049069848e-02,1.785171550399745899e-01,0.000000000000000000e+00,9.286518031798962625e-02
3.663999999999818069e+00,3.180672484250507193e+00,6.189186998301195786e+00,-7.441292961382946214e-02,1.778543666574221860e-01,0.000000000000000000e+00,9.251424752370862592e-02
3.665999999999817849e+00,3.180523946432501692e+00,6.189542031139231959e+00,-7.413279400741404346e-02,1.771939353142914508e-01,0.000000000000000000e+00,9.216461807813303153e-02
3.667999999999817629e+00,3.180375967829293771e+00,6.189895745520287207e+00,-7.385368610054317273e-02,1.765358536243356036e-01,0.000000000000000000e+00,9.181628735376268224e-02
3.669999999999817408e+00,3.180228546389061162e+00,6.190248146136110741e+00,-7.357560241087458819e-02,1.758801142138693985e-01,0.000000000000000000e+00,9.146925073794953676e-02
3.671999999999817188e+00,3.180081680066938254e+00,6.190599237663716892e+00,-7.329853946434800038e-02,1.752267097216798908e-01,0.000000000000000000e+00,9.112350363159649191e-02
3.673999999999816968e+00,3.179935366824998777e+00,6.190949024765409980e+00,-7.302249379526480622e-02,1.745756327992419310e-01,0.000000000000000000e+00,9.077904145032089644e-02
3.675999999999816747e+00,3.179789604632238920e+00,6.191297512088811850e+00,-7.274746194630861418e-02,1.739268761108177241e-01,0.000000000000000000e+00,9.043585962399092182e-02
3.677999999999816527e+00,3.179644391464561348e+00,6.191644704266884958e+00,-7.247344046858110456e-02,1.732804323335857544e-01,0.000000000000000000e+00,9.009395359682326188e-02
3.679999999999816307e+00,3.179499725304757440e+00,6.191990605917959911e+00,-7.220042592159779671e-02,1.726362941576909948e-01,0.000000000000000000e+00,8.975331882706694131e-02
3.681999999999816087e+00,3.179355604142491742e+00,6.192335221645761223e+00,-7.192841487332947426e-02,1.719944542863833803e-01,0.000000000000000000e+00,8.941395078732572443e-02
3.683999999999815866e+00,3.179212025974282874e+00,6.192678556039433957e+00,-7.165740390031373475e-02,1.713549054362928370e-01,0.000000000000000000e+00,8.907584496506881777e-02
3.685999999999815646e+00,3.179068988803488427e+00,6.193020613673570374e+00,-7.138738958754861641e-02,1.707176403372785423e-01,0.000000000000000000e+00,8.873899686096908823e-02
3.687999999999815426e+00,3.178926490640287650e+00,6.193361399108234799e+00,-7.111836852859118596e-02,1.700826517326774756e-01,0.000000000000000000e+00,8.840340199043161817e-02
3.689999999999815206e+00,3.178784529501662792e+00,6.193700916888993824e+00,-7.085033732557352582e-02,1.694499323793911272e-01,0.000000000000000000e+00,8.806905588295244058e-02
3.691999999999814985e+00,3.178643103411384008e+00,6.194039171546940281e+00,-7.058329258915083115e-02,1.688194750478396178e-01,0.000000000000000000e+00,8.773595408158296749e-02
3.693999999999814765e+00,3.178502210399990258e+00,6.194376167598724336e+00,-7.031723093869710062e-02,1.681912725223975724e-01,0.000000000000000000e+00,8.740409214477828925e-02
3.695999999999814545e+00,3.178361848504774212e+00,6.194711909546576578e+00,-7.005214900215180063e-02,1.675653176011496215e-01,0.000000000000000000e+00,8.707346564374773834e-02
3.697999999999814325e+00,3.178222015769762709e+00,6.195046401878339992e+00,-6.978804341605282513e-02,1.669416030960080288e-01,0.000000000000000000e+00,8.674407016384222402e-02
3.699999999999814104e+00,3.178082710245701659e+00,6.195379649067494832e+00,-6.952491082562341218e-02,1.663201218329352915e-01,0.000000000000000000e+00,8.641590130492904365e-02
3.701999999999813884e+00,3.177943929990036498e+00,6.195711655573187926e+00,-6.926274788489439338e-02,1.657008666522347684e-01,0.000000000000000000e+00,8.608895468164678988e-02
3.703999999999813664e+00,3.177805673066896208e+00,6.196042425840261991e+00,-6.900155125643679666e-02,1.650838304080817220e-01,0.000000000000000000e+00,8.576322592044860471e-02
3.705999999999813443e+00,3.177667937547075994e+00,6.196371964299282276e+00,-6.874131761162732834e-02,1.644690059690922523e-01,0.000000000000000000e+00,8.543871066358921240e-02
3.707999999999813223e+00,3.177530721508019074e+00,6.196700275366564981e+00,-6.848204363060896027e-02,1.638563862182974007e-01,0.000000000000000000e+00,8.511540456681032651e-02
3.709999999999813003e+00,3.177394023033798920e+00,6.197027363444209236e+00,-6.822372600218165606e-02,1.632459640529807243e-01,0.000000000000000000e+00,8.479330329879708472e-02
3.711999999999812783e+00,3.177257840215103268e+00,6.197353232920122856e+00,-6.796636142396629554e-02,1.626377323850478895e-01,0.000000000000000000e+00,8.447240254320131925e-02
3.713999999999812562e+00,3.177122171149215024e+00,6.197677888168051652e+00,-6.770994660234398721e-02,1.620316841409578934e-01,0.000000000000000000e+00,8.415269799694069519e-02
3.715999999999812342e+00,3.176987013939995830e+00,6.198001333547610514e+00,-6.745447825245749762e-02,1.614278122617748279e-01,0.000000000000000000e+00,8.383418537063658249e-02
3.717999999999812122e+00,3.176852366697867414e+00,6.198323573404310949e+00,-6.719995309836511443e-02,1.608261097035164067e-01,0.000000000000000000e+00,8.351686038973937798e-02
3.719999999999811902e+00,3.176718227539794714e+00,6.198644612069592164e+00,-6.694636787276248002e-02,1.602265694366598048e-01,0.000000000000000000e+00,8.320071879125912062e-02
3.721999999999811681e+00,3.176584594589268118e+00,6.198964453860849488e+00,-6.669371931734346948e-02,1.596291844468926968e-01,0.000000000000000000e+00,8.288575632854211506e-02
3.723999999999811461e+00,3.176451465976285693e+00,6.199283103081465462e+00,-6.644200418255531704e-02,1.590339477346830732e-01,0.000000000000000000e+00,8.257196876669858909e-02
3.725999999999811241e+00,3.176318839837335428e+00,6.199600564020837368e+00,-6.619121922766385557e-02,1.584408523154531290e-01,0.000000000000000000e+00,8.225935188490662853e-02
3.727999999999811021e+00,3.176186714315377468e+00,6.199916840954410979e+00,-6.594136122086448337e-02,1.578498912198415538e-01,0.000000000000000000e+00,8.194790147673547409e-02
3.729999999999810800e+00,3.176055087559827239e+00,6.200231938143707211e+00,-6.569242693916073350e-02,1.572610574935128513e-01,0.000000000000000000e+00,8.163761334837005279e-02
3.731999999999810580e+00,3.175923957726536351e+00,6.200545859836354978e+00,-6.544441316841694001e-02,1.566743441973050266e-01,0.000000000000000000e+00,8.132848331990150115e-02
3.733999999999810360e+00,3.175793322977775723e+00,6.200858610266120508e+00,-6.519731670341445684e-02,1.560897444073841567e-01,0.000000000000000000e+00,8.102050722532183613e-02
3.735999999999810139e+00,3.175663181482217379e+00,6.201170193652936646e+00,-6.495113434783619799e-02,1.555072512152584630e-01,0.000000000000000000e+00,8.071368091196795547e-02
3.737999999999809919e+00,3.175533531414917565e+00,6.201480614202937502e+00,-6.470586291421097369e-02,1.549268577277139458e-01,0.000000000000000000e+00,8.040800024018945891e-02
3.739999999999809699e+00,3.175404370957298106e+00,6.201789876108484201e+00,-6.446149922394162068e-02,1.543485570669125007e-01,0.000000000000000000e+00,8.010346108395882680e-02
3.741999999999809479e+00,3.175275698297128191e+00,6.202097983548200411e+00,-6.421804010745839342e-02,1.537723423707340054e-01,0.000000000000000000e+00,7.980005933177913846e-02
3.743999999999809258e+00,3.175147511628507946e+00,6.202404940686998991e+00,-6.397548240390857344e-02,1.531982067922140200e-01,0.000000000000000000e+00,7.949779088318287279e-02
3.745999999999809038e+00,3.175019809151849337e+00,6.202710751676117518e+00,-6.373382296155069571e-02,1.526261435003541944e-01,0.000000000000000000e+00,7.919665165399436546e-02
3.747999999999808818e+00,3.174892589073859295e+00,6.203015420653145817e+00,-6.349305863742786549e-02,1.520561456795274102e-01,0.000000000000000000e+00,7.889663757089149243e-02
3.749999999999808598e+00,3.174765849607521062e+00,6.203318951742058829e+00,-6.325318629749938915e-02,1.514882065297755431e-01,0.000000000000000000e+00,7.859774457482160415e-02
3.751999999999808377e+00,3.174639588972076876e+00,6.203621349053247691e+00,-6.301420281668961010e-02,1.509223192669456592e-01,0.000000000000000000e+00,7.829996862035226712e-02
3.753999999999808157e+00,3.174513805393010202e+00,6.203922616683551716e+00,-6.277610507882086521e-02,1.503584771225996708e-01,0.000000000000000000e+00,7.800330567477953281e-02
3.755999999999807937e+00,3.174388497102027529e+00,6.204222758716290365e+00,-6.253888997665303651e-02,1.497966733441316312e-01,0.000000000000000000e+00,7.770775171889443556e-02
3.757999999999807716e+00,3.174263662337041048e+00,6.204521779221292554e+00,-6.230255441185224979e-02,1.492369011947463076e-01,0.000000000000000000e+00,7.741330274643143383e-02
3.759999999999807496e+00,3.174139299342150000e+00,6.204819682254931301e+00,-6.206709529499396250e-02,1.486791539535045059e-01,0.000000000000000000e+00,7.711995476429756025e-02
3.761999999999807276e+00,3.174015406367623360e+00,6.205116471860153027e+00,-6.183250954566595070e-02,1.481234249155625737e-01,0.000000000000000000e+00,7.682770379329451060e-02
3.763999999999807056e+00,3.173891981669882068e+00,6.205412152066511311e+00,-6.159879409226261260e-02,1.475697073918098567e-01,0.000000000000000000e+00,7.653654586577740560e-02
3.765999999999806835e+00,3.173769023511480825e+00,6.205706726890198865e+00,-6.136594587220905311e-02,1.470179947093436246e-01,0.000000000000000000e+00,7.624647702885045675e-02
3.767999999999806615e+00,3.173646530161090329e+00,6.206000200334076844e+00,-6.113396183173085835e-02,1.464682802110579274e-01,0.000000000000000000e+00,7.595749334093238048e-02
3.769999999999806395e+00,3.173524499893479955e+00,6.206292576387711257e+00,-6.090283892604272248e-02,1.459205572560484387e-01,0.000000000000000000e+00,7.566959087487301616e-02
3.771999999999806175e+00,3.173402930989499549e+00,6.206583859027401395e+00,-6.067257411927444444e-02,1.453748192195052080e-01,0.000000000000000000e+00,7.538276571595137199e-02
3.773999999999805954e+00,3.173281821736060770e+00,6.206874052216213578e+00,-6.044316438451188128e-02,1.448310594928289008e-01,0.000000000000000000e+00,7.509701396271495355e-02
3.775999999999805734e+00,3.173161170426121114e+00,6.207163159904013128e+00,-6.021460670367028561e-02,1.442892714834199674e-01,0.000000000000000000e+00,7.481233172569279333e-02
3.777999999999805514e+00,3.173040975358664362e+00,6.207451186027498125e+00,-5.998689806759625182e-02,1.437494486149130390e-01,0.000000000000000000e+00,7.452871512908476603e-02
3.779999999999805294e+00,3.172921234838683713e+00,6.207738134510229600e+00,-5.976003547604475524e-02,1.432115843271676570e-01,0.000000000000000000e+00,7.424616030979169778e-02
3.781999999999805073e+00,3.172801947177163573e+00,6.208024009262665288e+00,-5.953401593772936901e-02,1.426756720764010278e-01,0.000000000000000000e+00,7.396466341794027954e-02
3.783999999999804853e+00,3.172683110691062236e+00,6.208308814182191604e+00,-5.930883647014679322e-02,1.421417053348805748e-01,0.000000000000000000e+00,7.368422061516444188e-02
3.785999999999804633e+00,3.172564723703293232e+00,6.208592553153156501e+00,-5.908449409986060025e-02,1.416096775915113848e-01,0.000000000000000000e+00,7.340482807801329557e-02
3.787999999999804412e+00,3.172446784542708453e+00,6.208875230046903226e+00,-5.886098586208485944e-02,1.410795823510582192e-01,0.000000000000000000e+00,7.312648199268334537e-02
3.789999999999804192e+00,3.172329291544079499e+00,6.209156848721800515e+00,-5.863830880112935739e-02,1.405514131350471541e-01,0.000000000000000000e+00,7.284917856143913184e-02
3.791999999999803972e+00,3.172212243048080804e+00,6.209437413023277230e+00,-5.841645997001101293e-02,1.400251634810411316e-01,0.000000000000000000e+00,7.257291399634269169e-02
3.793999999999803752e+00,3.172095637401271873e+00,6.209716926783853452e+00,-5.819543643077948469e-02,1.395008269433073711e-01,0.000000000000000000e+00,7.229768452457285832e-02
3.795999999999803531e+00,3.171979472956078627e+00,6.209995393823176002e+00,-5.797523525418167567e-02,1.389783970921960321e-01,0.000000000000000000e+00,7.202348638344790999e-02
3.797999999999803311e+00,3.171863748070776534e+00,6.210272817948048640e+00,-5.775585351991775057e-02,1.384578675146713178e-01,0.000000000000000000e+00,7.175031582482027659e-02
3.799999999999803091e+00,3.171748461109472395e+00,6.210549202952464931e+00,-5.753728831657960174e-02,1.379392318142231011e-01,0.000000000000000000e+00,7.147816911267756979e-02
3.801999999999802871e+00,3.171633610442087026e+00,6.210824552617643768e+00,-5.731953674142538369e-02,1.374224836104591396e-01,0.000000000000000000e+00,7.120704252187959327e-02
3.803999999999802650e+00,3.171519194444337941e+00,6.211098870712060460e+00,-5.710259590074164698e-02,1.369076165398417644e-01,0.000000000000000000e+00,7.093693234253350965e-02
3.805999999999802430e+00,3.171405211497720256e+00,6.211372160991477820e+00,-5.688646290951646090e-02,1.363946242550817534e-01,0.000000000000000000e+00,7.066783487480332582e-02
3.807999999999802210e+00,3.171291659989490253e+00,6.211644427198983465e+00,-5.667113489159285311e-02,1.358835004254674850e-01,0.000000000000000000e+00,7.039974643247859376e-02
3.809999999999801990e+00,3.171178538312648065e+00,6.211915673065020016e+00,-5.645660897962098690e-02,1.353742387368019884e-01,0.000000000000000000e+00,7.013266334143697378e-02
3.811999999999801769e+00,3.171065844865919026e+00,6.212185902307417074e+00,-5.624288231502208579e-02,1.348668328913624204e-01,0.000000000000000000e+00,6.986658193970196606e-02
3.813999999999801549e+00,3.170953578053736788e+00,6.212455118631427631e+00,-5.602995204805721885e-02,1.343612766080634902e-01,0.000000000000000000e+00,6.960149857820319141e-02
3.815999999999801329e+00,3.170841736286225565e+00,6.212723325729759161e+00,-5.581781533773642889e-02,1.338575636223093557e-01,0.000000000000000000e+00,6.933740961954626414e-02
3.817999999999801108e+00,3.170730317979182367e+00,6.212990527282605591e+00,-5.560646935180069833e-02,1.333556876859874063e-01,0.000000000000000000e+00,6.907431143853148825e-02
3.819999999999800888e+00,3.170619321554059677e+00,6.213256726957683718e+00,-5.539591126684289407e-02,1.328556425677323571e-01,0.000000000000000000e+00,6.881220042316371632e-02
3.821999999999800668e+00,3.170508745437947695e+00,6.213521928410263406e+00,-5.518613826815423756e-02,1.323574220526551326e-01,0.000000000000000000e+00,6.855107297256868293e-02
3.823999999999800448e+00,3.170398588063557455e+00,6.213786135283201340e+00,-5.497714754968283796e-02,1.318610199422900198e-01,0.000000000000000000e+00,6.829092549779947063e-02
3.825999999999800227e+00,3.170288847869203064e+00,6.214049351206974769e+00,-5.476893631425196196e-02,1.313664300550474173e-01,0.000000000000000000e+00,6.803175442375763993e-02
3.827999999999800007e+00,3.170179523298783941e+00,6.214311579799715268e+00,-5.456150177334042478e-02,1.308736462258131283e-01,0.000000000000000000e+00,6.777355618587854735e-02
3.829999999999799787e+00,3.170070612801767496e+00,6.214572824667240702e+00,-5.435484114711123388e-02,1.303826623060311829e-01,0.000000000000000000e+00,6.751632723196188124e-02
3.831999999999799567e+00,3.169962114833172251e+00,6.214833089403088984e+00,-5.414895166438151580e-02,1.298934721636718082e-01,0.000000000000000000e+00,6.726006402170359166e-02
3.833999999999799346e+00,3.169854027853549638e+00,6.215092377588550931e+00,-5.394383056278802269e-02,1.294060696835802049e-01,0.000000000000000000e+00,6.700476302813029861e-02
3.835999999999799126e+00,3.169746350328967566e+00,6.215350692792704024e+00,-5.373947508847549959e-02,1.289204487668952348e-01,0.000000000000000000e+00,6.675042073399595211e-02
3.837999999999798906e+00,3.169639080730992209e+00,6.215608038572446148e+00,-5.353588249635317375e-02,1.284366033315751110e-01,0.000000000000000000e+00,6.649703363600423245e-02
3.839999999999798685e+00,3.169532217536671581e+00,6.215864418472525799e+00,-5.333305004993446619e-02,1.279545273121105442e-01,0.000000000000000000e+00,6.624459824165818134e-02
3.841999999999798465e+00,3.169425759228517325e+00,6.216119836025580270e+00,-5.313097502140917694e-02,1.274742146596903325e-01,0.000000000000000000e+00,6.599311107097527440e-02
3.843999999999798245e+00,3.169319704294488282e+00,6.216374294752164076e+00,-5.292965469151519886e-02,1.269956593419764024e-01,0.000000000000000000e+00,6.574256865494909619e-02
3.845999999999798025e+00,3.169214051227972284e+00,6.216627798160785368e+00,-5.272908634967866937e-02,1.265188553434013763e-01,0.000000000000000000e+00,6.549296753753441891e-02
3.847999999999797804e+00,3.169108798527770610e+00,6.216880349747937906e+00,-5.252926729384852639e-02,1.260437966648705610e-01,0.000000000000000000e+00,6.524430427332550408e-02
3.849999999999797584e+00,3.169003944698078445e+00,6.217131952998133926e+00,-5.233019483057926857e-02,1.255704773239472161e-01,0.000000000000000000e+00,6.499657542938663823e-02
3.851999999999797364e+00,3.168899488248470675e+00,6.217382611383937885e+00,-5.213186627494038189e-02,1.250988913546997872e-01,0.000000000000000000e+00,6.474977758392164162e-02
3.853999999999797144e+00,3.168795427693881894e+00,6.217632328365999328e+00,-5.193427895069086669e-02,1.246290328080656290e-01,0.000000000000000000e+00,6.450390732822963713e-02
3.855999999999796923e+00,3.168691761554590869e+00,6.217881107393087525e+00,-5.173743018997554316e-02,1.241608957512820716e-01,0.000000000000000000e+00,6.425896126309726952e-02
3.857999999999796703e+00,3.168588488356203658e+00,6.218128951902122559e+00,-5.154131733355583195e-02,1.236944742683593890e-01,0.000000000000000000e+00,6.401493600276086937e-02
3.859999999999796483e+00,3.168485606629635853e+00,6.218375865318209961e+00,-5.134593773068932276e-02,1.232297624598686359e-01,0.000000000000000000e+00,6.377182817225612865e-02
3.861999999999796263e+00,3.168383114911095699e+00,6.218621851054672689e+00,-5.115128873910687601e-02,1.227667544429194985e-01,0.000000000000000000e+00,6.352963440811443263e-02
3.863999999999796042e+00,3.168281011742067221e+00,6.218866912513085765e+00,-5.095736772503943468e-02,1.223054443512346101e-01,0.000000000000000000e+00,6.328835135870214401e-02
3.865999999999795822e+00,3.168179295669293793e+00,6.219111053083308249e+00,-5.076417206313055264e-02,1.218458263350010035e-01,0.000000000000000000e+00,6.304797568333686542e-02
3.867999999999795602e+00,3.168077965244759930e+00,6.219354276143516991e+00,-5.057169913656185678e-02,1.213878945611363280e-01,0.000000000000000000e+00,6.280850405385063340e-02
3.869999999999795381e+00,3.167977019025676189e+00,6.219596585060238603e+00,-5.037994633688276658e-02,1.209316432129782654e-01,0.000000000000000000e+00,6.256993315234549158e-02
3.871999999999795161e+00,3.167876455574460515e+00,6.219837983188384101e+00,-5.018891106409750780e-02,1.204770664904752792e-01,0.000000000000000000e+00,6.233225967308797522e-02
3.873999999999794941e+00,3.167776273458722702e+00,6.220078473871280877e+00,-4.999859072665089471e-02,1.200241586101797320e-01,0.000000000000000000e+00,6.209548032172307330e-02
3.875999999999794721e+00,3.167676471251246628e+00,6.220318060440707342e+00,-4.980898274125360181e-02,1.195729138049280160e-01,0.000000000000000000e+00,6.185959181403966056e-02
3.877999999999794500e+00,3.167577047529974710e+00,6.220556746216924005e+00,-4.962008453309409151e-02,1.191233263242740398e-01,0.000000000000000000e+00,6.162459087883309650e-02
3.879999999999794280e+00,3.167478000877990141e+00,6.220794534508707230e+00,-4.943189353571611488e-02,1.186753904342704724e-01,0.000000000000000000e+00,6.139047425537569325e-02
3.881999999999794060e+00,3.167379329883500461e+00,6.221031428613382097e+00,-4.924440719096322833e-02,1.182291004173807031e-01,0.000000000000000000e+00,6.115723869388389744e-02
3.883999999999793840e+00,3.167281033139821123e+00,6.221267431816856153e+00,-4.905762294903262544e-02,1.177844505726032137e-01,0.000000000000000000e+00,6.092488095630788081e-02
3.885999999999793619e+00,3.167183109245358175e+00,6.221502547393652272e+00,-4.887153826835973630e-02,1.173414352152662710e-01,0.000000000000000000e+00,6.069339781503302333e-02
3.887999999999793399e+00,3.167085556803592716e+00,6.221736778606939744e+00,-4.868615061582978742e-02,1.169000486774592895e-01,0.000000000000000000e+00,6.046278605529487038e-02
3.889999999999793179e+00,3.166988374423063579e+00,6.221970128708568915e+00,-4.850145746647097772e-02,1.164602853074539063e-01,0.000000000000000000e+00,6.023304247127292399e-02
3.891999999999792959e+00,3.166891560717350895e+00,6.222202600939104045e+00,-4.831745630361692495e-02,1.160221394700392261e-01,0.000000000000000000e+00,6.000416386956963777e-02
3.893999999999792738e+00,3.166795114305059666e+00,6.222434198527856175e+00,-4.813414461883235712e-02,1.155856055463954785e-01,0.000000000000000000e+00,5.977614706740741468e-02
3.895999999999792518e+00,3.166699033809803332e+00,6.222664924692915100e+00,-4.795151991190463314e-02,1.151506779340959047e-01,0.000000000000000000e+00,5.954898889308957166e-02
3.897999999999792298e+00,3.166603317860187783e+00,6.222894782641182232e+00,-4.776957969077388205e-02,1.147173510469885610e-01,0.000000000000000000e+00,5.932268618551361783e-02
3.899999999999792077e+00,3.166507965089793597e+00,6.223123775568404348e+00,-4.758832147175801053e-02,1.142856193156526479e-01,0.000000000000000000e+00,5.909723579634373891e-02
3.901999999999791857e+00,3.166412974137161385e+00,6.223351906659204680e+00,-4.740774277914817925e-02,1.138554771866277515e-01,0.000000000000000000e+00,5.887263458527236537e-02
3.903999999999791637e+00,3.166318343645774469e+00,6.223579179087117552e+00,-4.722784114547967649e-02,1.134269191229591162e-01,0.000000000000000000e+00,5.864887942504104501e-02
3.905999999999791417e+00,3.166224072264042455e+00,6.223805596014620356e+00,-4.704861411147090444e-02,1.129999396040959614e-01,0.000000000000000000e+00,5.842596719892689805e-02
3.907999999999791196e+00,3.166130158645285242e+00,6.224031160593165524e+00,-4.687005922591005319e-02,1.125745331256875342e-01,0.000000000000000000e+00,5.820389480032073237e-02
3.909999999999790976e+00,3.166036601447717036e+00,6.224255875963212503e+00,-4.669217404565807056e-02,1.121506941996056606e-01,0.000000000000000000e+00,5.798265913356637213e-02
3.911999999999790756e+00,3.165943399334429920e+00,6.224479745254263285e+00,-4.651495613569810172e-02,1.117284173540575853e-01,0.000000000000000000e+00,5.776225711427862564e-02
3.913999999999790536e+00,3.165850550973377864e+00,6.224702771584890826e+00,-4.633840306915602836e-02,1.113076971336423443e-01,0.000000000000000000e+00,5.754268566909459537e-02
3.915999999999790315e+00,3.165758055037359853e+00,6.224924958062775460e+00,-4.616251242706664176e-02,1.108885280989112404e-01,0.000000000000000000e+00,5.732394173374188995e-02
3.917999999999790095e+00,3.165665910204005229e+00,6.225146307784734212e+00,-4.598728179859516013e-02,1.104709048268153471e-01,0.000000000000000000e+00,5.710602225641370211e-02
3.919999999999789875e+00,3.165574115155756374e+00,6.225366823836755437e+00,-4.581270878088707782e-02,1.100548219104287018e-01,0.000000000000000000e+00,5.688892419495683583e-02
3.921999999999789654e+00,3.165482668579853609e+00,6.225586509294029902e+00,-4.563879097912750676e-02,1.096402739590794373e-01,0.000000000000000000e+00,5.667264451840825501e-02
3.923999999999789434e+00,3.165391569168317876e+00,6.225805367220983655e+00,-4.546552600646831810e-02,1.092272555982231330e-01,0.000000000000000000e+00,5.645718020597900733e-02
3.925999999999789214e+00,3.165300815617936081e+00,6.226023400671310881e+00,-4.529291148399925554e-02,1.088157614694015424e-01,0.000000000000000000e+00,5.624252824734732314e-02
3.927999999999788994e+00,3.165210406630244666e+00,6.226240612688003218e+00,-4.512094504079375984e-02,1.084057862303468706e-01,0.000000000000000000e+00,5.602868564319063438e-02
3.929999999999788773e+00,3.165120340911514507e+00,6.226457006303386166e+00,-4.494962431373800832e-02,1.079973245546632793e-01,0.000000000000000000e+00,5.581564940353267446e-02
3.931999999999788553e+00,3.165030617172733596e+00,6.226672584539149291e+00,-4.477894694779516183e-02,1.075903711323564771e-01,0.000000000000000000e+00,5.560341655096756597e-02
3.933999999999788333e+00,3.164941234129592385e+00,6.226887350406376420e+00,-4.460891059573109108e-02,1.071849206693134687e-01,0.000000000000000000e+00,5.539198411660084531e-02
3.935999999999788113e+00,3.164852190502467355e+00,6.227101306905582057e+00,-4.443951291813681009e-02,1.067809678873604812e-01,0.000000000000000000e+00,5.518134914224059884e-02
3.937999999999787892e+00,3.164763485016406364e+00,6.227314457026738914e+00,-4.427075158346986672e-02,1.063785075243575268e-01,0.000000000000000000e+00,5.497150868050582062e-02
3.939999999999787672e+00,3.164675116401111765e+00,6.227526803749312556e+00,-4.410262426815292347e-02,1.059775343344043635e-01,0.000000000000000000e+00,5.476245979522520457e-02
3.941999999999787452e+00,3.164587083390925759e+00,6.227738350042293369e+00,-4.393512865623375174e-02,1.055780430871914172e-01,0.000000000000000000e+00,5.455419955812779165e-02
3.943999999999787232e+00,3.164499384724813513e+00,6.227949098864226762e+00,-4.376826243965184493e-02,1.051800285685329239e-01,0.000000000000000000e+00,5.434672505334692261e-02
3.945999999999787011e+00,3.164412019146348953e+00,6.228159053163246028e+00,-4.360202331809773929e-02,1.047834855801058201e-01,0.000000000000000000e+00,5.414003337434447616e-02
3.947999999999786791e+00,3.164324985403697887e+00,6.228368215877106095e+00,-4.343640899910180403e-02,1.043884089396359405e-01,0.000000000000000000e+00,5.393412162559796386e-02
3.949999999999786571e+00,3.164238282249604239e+00,6.228576589933211061e+00,-4.327141719780633333e-02,1.039947934804667379e-01,0.000000000000000000e+00,5.372898692019978384e-02
3.951999999999786350e+00,3.164151908441373173e+00,6.228784178248648828e+00,-4.310704563715229282e-02,1.036026340519359129e-01,0.000000000000000000e+00,5.352462638293031816e-02
3.953999999999786130e+00,3.164065862740855994e+00,6.228990983730223086e+00,-4.294329204772162623e-02,1.032119255190806495e-01,0.000000000000000000e+00,5.332103714764979685e-02
3.955999999999785910e+00,3.163980143914435050e+00,6.229197009274482610e+00,-4.278015416784899244e-02,1.028226627628677503e-01,0.000000000000000000e+00,5.311821635928248853e-02
3.957999999999785690e+00,3.163894750733008188e+00,6.229402257767754136e+00,-4.261762974348109329e-02,1.024348406799316380e-01,0.000000000000000000e+00,5.291616117190223179e-02
3.959999999999785469e+00,3.163809681971973209e+00,6.229606732086175214e+00,-4.245571652825332748e-02,1.020484541827358094e-01,0.000000000000000000e+00,5.271486875032316277e-02
3.961999999999785249e+00,3.163724936411213662e+00,6.229810435095722632e+00,-4.229441228334653025e-02,1.016634981993054243e-01,0.000000000000000000e+00,5.251433626842905156e-02
3.963999999999785029e+00,3.163640512835081964e+00,6.230013369652247057e+00,-4.213371477763012268e-02,1.012799676735181148e-01,0.000000000000000000e+00,5.231456091128139363e-02
3.965999999999784809e+00,3.163556410032385191e+00,6.230215538601502345e+00,-4.197362178754825840e-02,1.008978575648934867e-01,0.000000000000000000e+00,5.211553987316941416e-02
3.967999999999784588e+00,3.163472626796369980e+00,6.230416944779176625e+00,-4.181413109700197334e-02,1.005171628483749191e-01,0.000000000000000000e+00,5.191727035755011599e-02
3.969999999999784368e+00,3.163389161924707427e+00,6.230617591010925160e+00,-4.165524049756724051e-02,1.001378785147656741e-01,0.000000000000000000e+00,5.171974957952851781e-02
3.971999999999784148e+00,3.163306014219477991e+00,6.230817480112399664e+00,-4.149694778831238690e-02,9.975999957038414467e-02,0.000000000000000000e+00,5.152297476283429489e-02
3.973999999999783928e+00,3.163223182487155949e+00,6.231016614889281158e+00,-4.133925077577049051e-02,9.938352103702094431e-02,0.000000000000000000e+00,5.132694314094976562e-02
3.975999999999783707e+00,3.163140665538594298e+00,6.231214998137310168e+00,-4.118214727405755671e-02,9.900843795217995069e-02,0.000000000000000000e+00,5.113165195816860020e-02
3.977999999999783487e+00,3.163058462189011433e+00,6.231412632642316929e+00,-4.102563510462034491e-02,9.863474536859745401e-02,0.000000000000000000e+00,5.093709846679761455e-02
3.979999999999783267e+00,3.162976571257973823e+00,6.231609521180255129e+00,-4.086971209645846176e-02,9.826243835468531640e-02,0.000000000000000000e+00,5.074327993067617726e-02
3.981999999999783046e+00,3.162894991569383585e+00,6.231805666517229447e+00,-4.071437608591003954e-02,9.789151199412371440e-02,0.000000000000000000e+00,5.055019362187618270e-02
3.983999999999782826e+00,3.162813721951461599e+00,6.232001071409528414e+00,-4.055962491683540172e-02,9.752196138622913624e-02,0.000000000000000000e+00,5.035783682365391201e-02
3.985999999999782606e+00,3.162732761236733747e+00,6.232195738603654611e+00,-4.040545644046439344e-02,9.715378164566682018e-02,0.000000000000000000e+00,5.016620682790495778e-02
3.987999999999782386e+00,3.162652108262015815e+00,6.232389670836355755e+00,-4.025186851532765175e-02,9.678696790232663161e-02,0.000000000000000000e+00,4.997530093576063592e-02
3.989999999999782165e+00,3.162571761868399278e+00,6.232582870834654898e+00,-4.009885900731907649e-02,9.642151530145454119e-02,0.000000000000000000e+00,4.978511645853922474e-02
3.991999999999781945e+00,3.162491720901236203e+00,6.232775341315882400e+00,-3.994642578972995572e-02,9.605741900372859188e-02,0.000000000000000000e+00,4.959565071750393628e-02
3.993999999999781725e+00,3.162411984210124150e+00,6.232967084987704354e+00,-3.979456674313143483e-02,9.569467418503933842e-02,0.000000000000000000e+00,4.940690104270339944e-02
3.995999999999781505e+00,3.162332550648892404e+00,6.233158104548154554e+00,-3.964327975530834020e-02,9.533327603637008207e-02,0.000000000000000000e+00,4.921886477332071408e-02
3.997999999999781284e+00,3.162253419075587324e+00,6.233348402685664702e+00,-3.949256272147368130e-02,9.497321976422402889e-02,0.000000000000000000e+00,4.903153925974379490e-02
3.999999999999781064e+00,3.162174588352457238e+00,6.233537982079095485e+00,-3.934241354392243456e-02,9.461450058995851675e-02,0.000000000000000000e+00,4.884492185934963260e-02
4.001999999999781288e+00,3.162096057345938238e+00,6.233726845397764116e+00,-3.919283013233279545e-02,9.425711375038106632e-02,0.000000000000000000e+00,4.865900994130401003e-02
4.003999999999781068e+00,3.162017824926639520e+00,6.233914995301478967e+00,-3.904381040352233184e-02,9.390105449728268494e-02,0.000000000000000000e+00,4.847380088246922014e-02
4.005999999999780847e+00,3.161939889969330064e+00,6.234102434440566221e+00,-3.889535228147718987e-02,9.354631809750343918e-02,0.000000000000000000e+00,4.828929206940868468e-02
4.007999999999780627e+00,3.161862251352923092e+00,6.234289165455900950e+00,-3.874745369739790446e-02,9.319289983303015446e-02,0.000000000000000000e+00,4.810548089848287745e-02
4.009999999999780407e+00,3.161784907960461855e+00,6.234475190978939096e+00,-3.860011258965398429e-02,9.284079500091628467e-02,0.000000000000000000e+00,4.792236477513966975e-02
4.011999999999780186e+00,3.161707858679105865e+00,6.234660513631744116e+00,-3.845332690363716804e-02,9.248999891300402343e-02,0.000000000000000000e+00,4.773994111312740429e-02
4.013999999999779966e+00,3.161631102400115800e+00,6.234845136027020729e+00,-3.830709459206436962e-02,9.214050689652271420e-02,0.000000000000000000e+00,4.755820733782512022e-02
4.015999999999779746e+00,3.161554638018840624e+00,6.235029060768141562e+00,-3.816141361449961605e-02,9.179231429316517255e-02,0.000000000000000000e+00,4.737716088037879913e-02
4.017999999999779526e+00,3.161478464434702484e+00,6.235212290449178241e+00,-3.801628193774367337e-02,9.144541645985465594e-02,0.000000000000000000e+00,4.719679918415664588e-02
4.019999999999779305e+00,3.161402580551182950e+00,6.235394827654932470e+00,-3.787169753566328040e-02,9.109980876841992925e-02,0.000000000000000000e+00,4.701711970052846468e-02
4.021999999999779085e+00,3.161326985275807910e+00,6.235576674960964461e+00,-3.772765838905074026e-02,9.075548660532903322e-02,0.000000000000000000e+00,4.683811988906994017e-02
4.023999999999778865e+00,3.161251677520135139e+00,6.235757834933622235e+00,-3.758416248579986296e-02,9.041244537203960152e-02,0.000000000000000000e+00,4.665979721989188533e-02
4.025999999999778645e+00,3.161176656199739199e+00,6.235938310130070938e+00,-3.744120782076897080e-02,9.007068048473915178e-02,0.000000000000000000e+00,4.648214917127635459e-02
4.027999999999778424e+00,3.161101920234197671e+00,6.236118103098325705e+00,-3.729879239576515404e-02,8.973018737432154890e-02,0.000000000000000000e+00,4.630517323055416412e-02
4.029999999999778204e+00,3.161027468547077390e+00,6.236297216377275632e+00,-3.715691421962903640e-02,8.939096148655940877e-02,0.000000000000000000e+00,4.612886689482209590e-02
4.031999999999777984e+00,3.160953300065920679e+00,6.236475652496719313e+00,-3.701557130803803664e-02,8.905299828172731635e-02,0.000000000000000000e+00,4.595322766881926313e-02
4.033999999999777764e+00,3.160879413722231135e+00,6.236653413977388816e+00,-3.687476168364092755e-02,8.871629323487113805e-02,0.000000000000000000e+00,4.577825306736649225e-02
4.035999999999777543e+00,3.160805808451460308e+00,6.236830503330981657e+00,-3.673448337602625013e-02,8.838084183575312114e-02,0.000000000000000000e+00,4.560394061409844824e-02
4.037999999999777323e+00,3.160732483192993048e+00,6.237006923060190111e+00,-3.659473442154764083e-02,8.804663958851788319e-02,0.000000000000000000e+00,4.543028784037117518e-02
4.039999999999777103e+00,3.160659436890134621e+00,6.237182675658730524e+00,-3.645551286346462860e-02,8.771368201197340952e-02,0.000000000000000000e+00,4.525729228758113010e-02
4.041999999999776882e+00,3.160586668490096507e+00,6.237357763611369954e+00,-3.631681675195982256e-02,8.738196463963099347e-02,0.000000000000000000e+00,4.508495150621838476e-02
4.043999999999776662e+00,3.160514176943983511e+00,6.237532189393959037e+00,-3.617864414393124478e-02,8.705148301930649979e-02,0.000000000000000000e+00,4.491326305416132314e-02
4.045999999999776442e+00,3.160441961206779116e+00,6.237705955473457742e+00,-3.604099310308914172e-02,8.672223271331540306e-02,0.000000000000000000e+00,4.474222449891840370e-02
4.047999999999776222e+00,3.160370020237332156e+00,6.237879064307966459e+00,-3.590386169987531961e-02,8.639420929832156149e-02,0.000000000000000000e+00,4.457183341627413142e-02
4.049999999999776001e+00,3.160298352998344384e+00,6.238051518346752644e+00,-3.576724801160168637e-02,8.606740836561296848e-02,0.000000000000000000e+00,4.440208739190198983e-02
4.051999999999775781e+00,3.160226958456355817e+00,6.238223320030281904e+00,-3.563115012225825939e-02,8.574182552073350561e-02,0.000000000000000000e+00,4.423298401886333053e-02
4.053999999999775561e+00,3.160155835581731409e+00,6.238394471790244644e+00,-3.549556612258566307e-02,8.541745638363004711e-02,0.000000000000000000e+00,4.406452089955603668e-02
4.055999999999775341e+00,3.160084983348647736e+00,6.238564976049587152e+00,-3.536049410993788444e-02,8.509429658839041954e-02,0.000000000000000000e+00,4.389669564412290725e-02
4.057999999999775120e+00,3.160014400735079665e+00,6.238734835222537356e+00,-3.522593218851120117e-02,8.477234178369502660e-02,0.000000000000000000e+00,4.372950587315216353e-02
4.059999999999774900e+00,3.159944086722787038e+00,6.238904051714635024e+00,-3.509187846891850121e-02,8.445158763199273055e-02,0.000000000000000000e+00,4.356294921276848697e-02
4.061999999999774680e+00,3.159874040297301345e+00,6.239072627922761072e+00,-3.495833106860368744e-02,8.413202981031368821e-02,0.000000000000000000e+00,4.339702330087069626e-02
4.063999999999774460e+00,3.159804260447913293e+00,6.239240566235163321e+00,-3.482528811164328081e-02,8.381366400988791987e-02,0.000000000000000000e+00,4.323172578253320353e-02
4.065999999999774239e+00,3.159734746167657260e+00,6.239407869031486698e+00,-3.469274772857837419e-02,8.349648593582294220e-02,0.000000000000000000e+00,4.306705431020541042e-02
4.067999999999774019e+00,3.159665496453301081e+00,6.239574538682801652e+00,-3.456070805658405243e-02,8.318049130743872255e-02,0.000000000000000000e+00,4.290300654619949583e-02
4.069999999999773799e+00,3.159596510305330952e+00,6.239740577551630807e+00,-3.442916723942304053e-02,8.286567585818242765e-02,0.000000000000000000e+00,4.273958016105572355e-02
4.071999999999773578e+00,3.159527786727938548e+00,6.239905987991979153e+00,-3.429812342737725839e-02,8.255203533549987371e-02,0.000000000000000000e+00,4.257677283334571072e-02
4.073999999999773358e+00,3.159459324729009033e+00,6.240070772349359807e+00,-3.416757477726856812e-02,8.223956550088040718e-02,0.000000000000000000e+00,4.241458225031502494e-02
4.075999999999773138e+00,3.159391123320106409e+00,6.240234932960824210e+00,-3.403751945244205823e-02,8.192826212982912137e-02,0.000000000000000000e+00,4.225300610757498632e-02
4.077999999999772918e+00,3.159323181516461521e+00,6.240398472154987886e+00,-3.390795562270564750e-02,8.161812101175362766e-02,0.000000000000000000e+00,4.209204210874561980e-02
4.079999999999772697e+00,3.159255498336959622e+00,6.240561392252060635e+00,-3.377888146425999522e-02,8.130913794983173071e-02,0.000000000000000000e+00,4.193168796536017595e-02
4.081999999999772477e+00,3.159188072804126168e+00,6.240723695563871409e+00,-3.365029515987182085e-02,8.100130876135368252e-02,0.000000000000000000e+00,4.177194139865436640e-02
4.083999999999772257e+00,3.159120903944114822e+00,6.240885384393899393e+00,-3.352219489862790641e-02,8.069462927724693757e-02,0.000000000000000000e+00,4.161280013640622499e-02
4.085999999999772037e+00,3.159053990786694577e+00,6.241046461037298876e+00,-3.339457887605462583e-02,8.038909534231315768e-02,0.000000000000000000e+00,4.145426191563927887e-02
4.087999999999771816e+00,3.158987332365236433e+00,6.241206927780928559e+00,-3.326744529412367646e-02,8.008470281524356083e-02,0.000000000000000000e+00,4.129632448174591630e-02
4.089999999999771596e+00,3.158920927716700966e+00,6.241366786903378205e+00,-3.314079236106973886e-02,7.978144756826736905e-02,0.000000000000000000e+00,4.113898558705697539e-02
4.091999999999771376e+00,3.158854775881626331e+00,6.241526040674996167e+00,-3.301461829149068827e-02,7.947932548735114899e-02,0.000000000000000000e+00,4.098224299292141382e-02
4.093999999999771156e+00,3.158788875904114501e+00,6.241684691357916037e+00,-3.288892130642033507e-02,7.917833247234416783e-02,0.000000000000000000e+00,4.082609446947804699e-02
4.095999999999770935e+00,3.158723226831819275e+00,6.241842741206085954e+00,-3.276369963310490213e-02,7.887846443654666917e-02,0.000000000000000000e+00,4.067053779341378572e-02
4.097999999999770715e+00,3.158657827715932953e+00,6.242000192465294361e+00,-3.263895150505086856e-02,7.857971730680655964e-02,0.000000000000000000e+00,4.051557074996470220e-02
4.099999999999770495e+00,3.158592677611174349e+00,6.242157047373197543e+00,-3.251467516214474190e-02,7.828208702375642758e-02,0.000000000000000000e+00,4.036119113342317988e-02
4.101999999999770274e+00,3.158527775575776797e+00,6.242313308159346263e+00,-3.239086885043814673e-02,7.798556954139816699e-02,0.000000000000000000e+00,4.020739674461637492e-02
4.103999999999770054e+00,3.158463120671474389e+00,6.242468977045214196e+00,-3.226753082221324453e-02,7.769016082723380345e-02,0.000000000000000000e+00,4.005418539297034286e-02
4.105999999999769834e+00,3.158398711963490868e+00,6.242624056244221897e+00,-3.214465933593953911e-02,7.739585686218461436e-02,0.000000000000000000e+00,3.990155489567293046e-02
4.107999999999769614e+00,3.158334548520526308e+00,6.242778547961767899e+00,-3.202225265640827601e-02,7.710265364085620854e-02,0.000000000000000000e+00,3.974950307897273660e-02
4.109999999999769393e+00,3.158270629414745123e+00,6.242932454395251796e+00,-3.190030905450490228e-02,7.681054717109828123e-02,0.000000000000000000e+00,3.959802777545107233e-02
4.111999999999769173e+00,3.158206953721763188e+00,6.243085777734103559e+00,-3.177882680719375241e-02,7.651953347397770500e-02,0.000000000000000000e+00,3.944712682558071393e-02
4.113999999999768953e+00,3.158143520520636738e+00,6.243238520159809291e+00,-3.165780419765076847e-02,7.622960858404023710e-02,0.000000000000000000e+00,3.929679807880015474e-02
4.115999999999768733e+00,3.158080328893848598e+00,6.243390683845936984e+00,-3.153723951525323060e-02,7.594076854929339426e-02,0.000000000000000000e+00,3.914703939242647479e-02
4.117999999999768512e+00,3.158017377927297531e+00,6.243542270958164053e+00,-3.141713105528882305e-02,7.565300943064220962e-02,0.000000000000000000e+00,3.899784862952948572e-02
4.119999999999768292e+00,3.157954666710284464e+00,6.243693283654303094e+00,-3.129747711919730196e-02,7.536632730236302036e-02,0.000000000000000000e+00,3.884922366288323659e-02
4.121999999999768072e+00,3.157892194335502278e+00,6.243843724084330304e+00,-3.117827601450495062e-02,7.508071825197820681e-02,0.000000000000000000e+00,3.870116237264564774e-02
4.123999999999767851e+00,3.157829959899021599e+00,6.243993594390409463e+00,-3.105952605484021620e-02,7.479617838028952692e-02,0.000000000000000000e+00,3.855366264693760314e-02
4.125999999999767631e+00,3.157767962500280134e+00,6.244142896706919466e+00,-3.094122555973222513e-02,7.451270380098769242e-02,0.000000000000000000e+00,3.840672238019982032e-02
4.127999999999767411e+00,3.157706201242070687e+00,6.244291633160479194e+00,-3.082337285469225613e-02,7.423029064081379524e-02,0.000000000000000000e+00,3.826033947527385237e-02
4.129999999999767191e+00,3.157644675230528275e+00,6.244439805869975935e+00,-3.070596627139308976e-02,7.394893503991116501e-02,0.000000000000000000e+00,3.811451184411085435e-02
4.131999999999766970e+00,3.157583383575118585e+00,6.244587416946589364e+00,-3.058900414732273684e-02,7.366863315115265709e-02,0.000000000000000000e+00,3.796923740382229795e-02
4.133999999999766750e+00,3.157522325388625983e+00,6.244734468493818191e+00,-3.047248482592301855e-02,7.338938114041317073e-02,0.000000000000000000e+00,3.782451408026998863e-02
4.135999999999766530e+00,3.157461499787142856e+00,6.244880962607507691e+00,-3.035640665653983883e-02,7.311117518647473890e-02,0.000000000000000000e+00,3.768033980663787474e-02
4.137999999999766310e+00,3.157400905890055842e+00,6.245026901375871908e+00,-3.024076799453966069e-02,7.283401148125581703e-02,0.000000000000000000e+00,3.753671252464396701e-02
4.139999999999766089e+00,3.157340542820034734e+00,6.245172286879522972e+00,-3.012556720113652650e-02,7.255788622947591249e-02,0.000000000000000000e+00,3.739363018235941638e-02
4.141999999999765869e+00,3.157280409703021817e+00,6.245317121191495957e+00,-3.001080264334893624e-02,7.228279564857362227e-02,0.000000000000000000e+00,3.725109073514820679e-02
4.143999999999765649e+00,3.157220505668218546e+00,6.245461406377273761e+00,-2.989647269410745586e-02,7.200873596891839423e-02,0.000000000000000000e+00,3.710909214676538781e-02
4.145999999999765429e+00,3.157160829848074446e+00,6.245605144494811967e+00,-2.978257573218393711e-02,7.173570343367423330e-02,0.000000000000000000e+00,3.696763238800349072e-02
4.147999999999765208e+00,3.157101381378276006e+00,6.245748337594566379e+00,-2.966911014205619868e-02,7.146369429853760558e-02,0.000000000000000000e+00,3.682670943618759907e-02
4.149999999999764988e+00,3.157042159397734693e+00,6.245890987719517895e+00,-2.955607431413314473e-02,7.119270483217816914e-02,0.000000000000000000e+00,3.668632127783277852e-02
4.151999999999764768e+00,3.156983163048574959e+00,6.246033096905197368e+00,-2.944346664457273693e-02,7.092273131588550106e-02,0.000000000000000000e+00,3.654646590558607855e-02
4.153999999999764547e+00,3.156924391476123137e+00,6.246174667179710482e+00,-2.933128553524340029e-02,7.065377004349546186e-02,0.000000000000000000e+00,3.640714131927058617e-02
4.155999999999764327e+00,3.156865843828896345e+00,6.246315700563763507e+00,-2.921952939375599412e-02,7.038581732145393621e-02,0.000000000000000000e+00,3.626834552638769082e-02
4.157999999999764107e+00,3.156807519258589600e+00,6.246456199070689053e+00,-2.910819663349859324e-02,7.011886946888613859e-02,0.000000000000000000e+00,3.613007654211086717e-02
4.159999999999763887e+00,3.156749416920066498e+00,6.246596164706470944e+00,-2.899728567351725697e-02,6.985292281736563136e-02,0.000000000000000000e+00,3.599233238811239133e-02
4.161999999999763666e+00,3.156691535971345886e+00,6.246735599469768196e+00,-2.888679493853125654e-02,6.958797371094531392e-02,0.000000000000000000e+00,3.585511109354344583e-02
4.163999999999763446e+00,3.156633875573591208e+00,6.246874505351941664e+00,-2.877672285900359159e-02,6.932401850629604789e-02,0.000000000000000000e+00,3.571841069541958902e-02
4.165999999999763226e+00,3.156576434891099847e+00,6.247012884337078020e+00,-2.866706787093286149e-02,6.906105357230234165e-02,0.000000000000000000e+00,3.558222923651754854e-02
4.167999999999763006e+00,3.156519213091291132e+00,6.247150738402013737e+00,-2.855782841602099581e-02,6.879907529039031022e-02,0.000000000000000000e+00,3.544656476815566393e-02
4.169999999999762785e+00,3.156462209344695236e+00,6.247288069516361730e+00,-2.844900294155584472e-02,6.853808005429998240e-02,0.000000000000000000e+00,3.531141534804227433e-02
4.171999999999762565e+00,3.156405422824942075e+00,6.247424879642534457e+00,-2.834058990048140755e-02,6.827806427022320435e-02,0.000000000000000000e+00,3.517677904164795422e-02
4.173999999999762345e+00,3.156348852708749320e+00,6.247561170735768776e+00,-2.823258775123473063e-02,6.801902435648674028e-02,0.000000000000000000e+00,3.504265392044514371e-02
4.175999999999762125e+00,3.156292498175913064e+00,6.247696944744151715e+00,-2.812499495782364370e-02,6.776095674370458122e-02,0.000000000000000000e+00,3.490903806367651185e-02
4.177999999999761904e+00,3.156236358409294951e+00,6.247832203608644441e+00,-2.801780998989761642e-02,6.750385787491712530e-02,0.000000000000000000e+00,3.477592955827901733e-02
4.179999999999761684e+00,3.156180432594811958e+00,6.247966949263106251e+00,-2.791103132245787571e-02,6.724772420502685144e-02,0.000000000000000000e+00,3.464332649617318793e-02
4.181999999999761464e+00,3.156124719921425292e+00,6.248101183634317657e+00,-2.780465743612946239e-02,6.699255220132933897e-02,0.000000000000000000e+00,3.451122697842512466e-02
4.183999999999761243e+00,3.156069219581129293e+00,6.248234908642007035e+00,-2.769868681703025609e-02,6.673833834325873515e-02,0.000000000000000000e+00,3.437962911221914553e-02
4.185999999999761023e+00,3.156013930768940323e+00,6.248368126198874606e+00,-2.759311795661699082e-02,6.648507912208828641e-02,0.000000000000000000e+00,3.424853101066283045e-02
4.187999999999760803e+00,3.155958852682886562e+00,6.248500838210614639e+00,-2.748794935196560360e-02,6.623277104147727579e-02,0.000000000000000000e+00,3.411793079599867440e-02
4.189999999999760583e+00,3.155903984523996453e+00,6.248633046575941208e+00,-2.738317950542410242e-02,6.598141061679514696e-02,0.000000000000000000e+00,3.398782659490429126e-02
4.191999999999760362e+00,3.155849325496287605e+00,6.248764753186611287e+00,-2.727880692497124462e-02,6.573099437582090310e-02,0.000000000000000000e+00,3.385821654373044609e-02
4.193999999999760142e+00,3.155794874806756578e+00,6.248895959927450505e+00,-2.717483012372890264e-02,6.548151885779325554e-02,0.000000000000000000e+00,3.372909878216612256e-02
4.195999999999759922e+00,3.155740631665368223e+00,6.249026668676373575e+00,-2.707124762037241630e-02,6.523298061421077543e-02,0.000000000000000000e+00,3.360047145990963102e-02
4.197999999999759702e+00,3.155686595285044138e+00,6.249156881304411826e+00,-2.696805793884719457e-02,6.498537620827990469e-02,0.000000000000000000e+00,3.347233273147542931e-02
4.199999999999759481e+00,3.155632764881653340e+00,6.249286599675734521e+00,-2.686525960844026242e-02,6.473870221505469147e-02,0.000000000000000000e+00,3.334468075881336091e-02
4.201999999999759261e+00,3.155579139673999833e+00,6.249415825647673728e+00,-2.676285116390710733e-02,6.449295522168430050e-02,0.000000000000000000e+00,3.321751371169856526e-02
4.203999999999759041e+00,3.155525718883812836e+00,6.249544561070747406e+00,-2.666083114512910607e-02,6.424813182674549150e-02,0.000000000000000000e+00,3.309082976420985034e-02
4.205999999999758820e+00,3.155472501735737012e+00,6.249672807788682505e+00,-2.655919809737644285e-02,6.400422864075523688e-02,0.000000000000000000e+00,3.296462709921721412e-02
4.207999999999758600e+00,3.155419487457320482e+00,6.249800567638438942e+00,-2.645795057117756449e-02,6.376124228591634191e-02,0.000000000000000000e+00,3.283890390542909543e-02
4.209999999999758380e+00,3.155366675279005495e+00,6.249927842450233584e+00,-2.635708712230516379e-02,6.351916939609034141e-02,0.000000000000000000e+00,3.271365837823259071e-02
4.211999999999758160e+00,3.155314064434116439e+00,6.250054634047562452e+00,-2.625660631177051396e-02,6.327800661678635585e-02,0.000000000000000000e+00,3.258888871973830703e-02
4.213999999999757939e+00,3.155261654158850959e+00,6.250180944247225590e+00,-2.615650670582987322e-02,6.303775060517353979e-02,0.000000000000000000e+00,3.246459313884164644e-02
4.215999999999757719e+00,3.155209443692268856e+00,6.250306774859347492e+00,-2.605678687596175644e-02,6.279839803003677001e-02,0.000000000000000000e+00,3.234076985098655044e-02
4.217999999999757499e+00,3.155157432276281426e+00,6.250432127687402861e+00,-2.595744539871600032e-02,6.255994557148238100e-02,0.000000000000000000e+00,3.221741707718450698e-02
4.219999999999757279e+00,3.155105619155641694e+00,6.250557004528238814e+00,-2.585848085597001675e-02,6.232238992143736278e-02,0.000000000000000000e+00,3.209453304702858389e-02
4.221999999999757058e+00,3.155054003577933308e+00,6.250681407172097082e+00,-2.575989183461529011e-02,6.208572778303829420e-02,0.000000000000000000e+00,3.197211599441995844e-02
4.223999999999756838e+00,3.155002584793561660e+00,6.250805337402638884e+00,-2.566167692675525025e-02,6.184995587101651399e-02,0.000000000000000000e+00,3.185016416136310369e-02
4.225999999999756618e+00,3.154951362055741448e+00,6.250928796996965353e+00,-2.556383472961801587e-02,6.161507091152807619e-02,0.000000000000000000e+00,3.172867579580973540e-02
4.227999999999756398e+00,3.154900334620488689e+00,6.251051787725641518e+00,-2.546636384550619511e-02,6.138106964205535671e-02,0.000000000000000000e+00,3.160764915191816016e-02
4.229999999999756177e+00,3.154849501746609164e+00,6.251174311352720281e+00,-2.536926288178546068e-02,6.114794881138450183e-02,0.000000000000000000e+00,3.148708249031795248e-02
4.231999999999755957e+00,3.154798862695689099e+00,6.251296369635761963e+00,-2.527253045090601183e-02,6.091570517964690901e-02,0.000000000000000000e+00,3.136697407833199946e-02
4.233999999999755737e+00,3.154748416732084060e+00,6.251417964325860055e+00,-2.517616517038885962e-02,6.068433551829201245e-02,0.000000000000000000e+00,3.124732218969228370e-02
4.235999999999755516e+00,3.154698163122909182e+00,6.251539097167662540e+00,-2.508016566281476983e-02,6.045383661006525217e-02,0.000000000000000000e+00,3.112812510453544235e-02
4.237999999999755296e+00,3.154648101138030292e+00,6.251659769899393204e+00,-2.498453055566730169e-02,6.022420524870158998e-02,0.000000000000000000e+00,3.100938110829565275e-02
4.239999999999755076e+00,3.154598230050052354e+00,6.251779984252875622e+00,-2.488925848160669294e-02,5.999543823945879817e-02,0.000000000000000000e+00,3.089108849489230479e-02
4.241999999999754856e+00,3.154548549134310598e+00,6.251899741953555356e+00,-2.479434807805959776e-02,5.976753239831728015e-02,0.000000000000000000e+00,3.077324556160743185e-02
4.243999999999754635e+00,3.154499057668858963e+00,6.252019044720520391e+00,-2.469979798761375023e-02,5.954048455274871948e-02,0.000000000000000000e+00,3.065585061506403974e-02
4.245999999999754415e+00,3.154449754934462558e+00,6.252137894266525997e+00,-2.460560685770319528e-02,5.931429154110164081e-02,0.000000000000000000e+00,3.053890196591702022e-02
4.247999999999754195e+00,3.154400640214585660e+00,6.252256292298015161e+00,-2.451177334070116925e-02,5.908895021278205012e-02,0.000000000000000000e+00,3.042239793186674035e-02
4.249999999999753975e+00,3.154351712795383289e+00,6.252374240515140791e+00,-2.441829609391140202e-02,5.886445742823558785e-02,0.000000000000000000e+00,3.030633683688144231e-02
4.251999999999753754e+00,3.154302971965690539e+00,6.252491740611787918e+00,-2.432517377957518420e-02,5.864081005896047694e-02,0.000000000000000000e+00,3.019071701129583118e-02
4.253999999999753534e+00,3.154254417017012813e+00,6.252608794275595905e+00,-2.423240506470117350e-02,5.841800498717520523e-02,0.000000000000000000e+00,3.007553679046015560e-02
4.255999999999753314e+00,3.154206047243516942e+00,6.252725403187979758e+00,-2.413998862127460579e-02,5.819603910622511700e-02,0.000000000000000000e+00,2.996079451755617740e-02
4.257999999999753094e+00,3.154157861942020524e+00,6.252841569024152335e+00,-2.404792312615254557e-02,5.797490932037765998e-02,0.000000000000000000e+00,2.984648854122617934e-02
4.259999999999752873e+00,3.154109860411982602e+00,6.252957293453146548e+00,-2.395620726090625513e-02,5.775461254451419446e-02,0.000000000000000000e+00,2.973261721516218259e-02
4.261999999999752653e+00,3.154062041955493889e+00,6.253072578137834903e+00,-2.386483971202821297e-02,5.753514570453240051e-02,0.000000000000000000e+00,2.961917890080112414e-02
4.263999999999752433e+00,3.154014405877267446e+00,6.253187424734953481e+00,-2.377381917077303619e-02,5.731650573703530455e-02,0.000000000000000000e+00,2.950617196457550051e-02
4.265999999999752212e+00,3.153966951484628911e+00,6.253301834895123257e+00,-2.368314433315495127e-02,5.709868958932545063e-02,0.000000000000000000e+00,2.939359477905512108e-02
4.267999999999751992e+00,3.153919678087506728e+00,6.253415810262869634e+00,-2.359281389994496644e-02,5.688169421939821141e-02,0.000000000000000000e+00,2.928144572292845638e-02
4.269999999999751772e+00,3.153872584998422823e+00,6.253529352476646430e+00,-2.350282657677255777e-02,5.666551659613892206e-02,0.000000000000000000e+00,2.916972318175536927e-02
4.271999999999751552e+00,3.153825671532483721e+00,6.253642463168854526e+00,-2.341318107397398485e-02,5.645015369902613850e-02,0.000000000000000000e+00,2.905842554606063999e-02
4.273999999999751331e+00,3.153778937007369443e+00,6.253755143965864960e+00,-2.332387610651494650e-02,5.623560251797992543e-02,0.000000000000000000e+00,2.894755121186509683e-02
4.275999999999751111e+00,3.153732380743326402e+00,6.253867396488040242e+00,-2.323491039404480124e-02,5.602186005346605074e-02,0.000000000000000000e+00,2.883709858164662521e-02
4.277999999999750891e+00,3.153686002063155858e+00,6.253979222349753897e+00,-2.314628266105292487e-02,5.580892331679975643e-02,0.000000000000000000e+00,2.872706606507868798e-02
4.279999999999750671e+00,3.153639800292205475e+00,6.254090623159412665e+00,-2.305799163659167164e-02,5.559678932960452485e-02,0.000000000000000000e+00,2.861745207577781613e-02
4.281999999999750450e+00,3.153593774758360446e+00,6.254201600519478710e+00,-2.297003605445297261e-02,5.538545512415497113e-02,0.000000000000000000e+00,2.850825503466758448e-02
4.283999999999750230e+00,3.153547924792033275e+00,6.254312156026488267e+00,-2.288241465293217036e-02,5.517491774291537893e-02,0.000000000000000000e+00,2.839947336687664858e-02
4.285999999999750010e+00,3.153502249726155338e+00,6.254422291271072964e+00,-2.279512617503355945e-02,5.496517423893882565e-02,0.000000000000000000e+00,2.829110550501479082e-02
4.287999999999749789e+00,3.153456748896167117e+00,6.254532007837982022e+00,-2.270816936844885503e-02,5.475622167582396699e-02,0.000000000000000000e+00,2.818314988745473926e-02
4.289999999999749569e+00,3.153411421640008871e+00,6.254641307306100906e+00,-2.262154298529016686e-02,5.454805712719327376e-02,0.000000000000000000e+00,2.807560495648520060e-02
4.291999999999749349e+00,3.153366267298112202e+00,6.254750191248475311e+00,-2.253524578238554413e-02,5.434067767726755843e-02,0.000000000000000000e+00,2.796846916248085790e-02
4.293999999999749129e+00,3.153321285213390279e+00,6.254858661232328032e+00,-2.244927652109599339e-02,5.413408042050792818e-02,0.000000000000000000e+00,2.786174096031812653e-02
4.295999999999748908e+00,3.153276474731228962e+00,6.254966718819082061e+00,-2.236363396723914029e-02,5.392826246146567581e-02,0.000000000000000000e+00,2.775541881014431667e-02
4.297999999999748688e+00,3.153231835199477917e+00,6.255074365564380123e+00,-2.227831689123388470e-02,5.372322091506256253e-02,0.000000000000000000e+00,2.764950117901010529e-02
4.299999999999748468e+00,3.153187365968440403e+00,6.255181603018105108e+00,-2.219332406806589358e-02,5.351895290652226161e-02,0.000000000000000000e+00,2.754398653950840270e-02
4.301999999999748248e+00,3.153143066390866167e+00,6.255288432724400494e+00,-2.210865427719655926e-02,5.331545557119109213e-02,0.000000000000000000e+00,2.743887336933692467e-02
4.303999999999748027e+00,3.153098935821941229e+00,6.255394856221689892e+00,-2.202430630248697688e-02,5.311272605438860372e-02,0.000000000000000000e+00,2.733416015138701027e-02
4.305999999999747807e+00,3.153054973619279000e+00,6.255500875042700137e+00,-2.194027893229648016e-02,5.291076151159786883e-02,0.000000000000000000e+00,2.722984537502570745e-02
4.307999999999747587e+00,3.153011179142911846e+00,6.255606490714477275e+00,-2.185657095948414022e-02,5.270955910846681497e-02,0.000000000000000000e+00,2.712592753535103540e-02
4.309999999999747367e+00,3.152967551755281317e+00,6.255711704758410541e+00,-2.177318118135261257e-02,5.250911602069720241e-02,0.000000000000000000e+00,2.702240513274434264e-02
4.311999999999747146e+00,3.152924090821230596e+00,6.255816518690250128e+00,-2.169010839961316509e-02,5.230942943397474953e-02,0.000000000000000000e+00,2.691927667300375582e-02
4.313999999999746926e+00,3.152880795707994288e+00,6.255920934020127611e+00,-2.160735142024014163e-02,5.211049654368398593e-02,0.000000000000000000e+00,2.681654066650573931e-02
4.315999999999746706e+00,3.152837665785190868e+00,6.256024952252575488e+00,-2.152490905387872619e-02,5.191231455570096548e-02,0.000000000000000000e+00,2.671419563230470473e-02
4.317999999999746485e+00,3.152794700424812913e+00,6.256128574886548499e+00,-2.144278011528177180e-02,5.171488068529424970e-02,0.000000000000000000e+00,2.661224009087836961e-02
4.319999999999746265e+00,3.152751899001219105e+00,6.256231803415441384e+00,-2.136096342378560747e-02,5.151819215805027857e-02,0.000000000000000000e+00,2.651067257185091286e-02
4.321999999999746045e+00,3.152709260891124909e+00,6.256334639327111091e+00,-2.127945780284700925e-02,5.132224620896928824e-02,0.000000000000000000e+00,2.640949160697747544e-02
4.323999999999745825e+00,3.152666785473594135e+00,6.256437084103894541e+00,-2.119826208045996752e-02,5.112704008327576682e-02,0.000000000000000000e+00,2.630869573667737882e-02
4.325999999999745604e+00,3.152624472130030941e+00,6.256539139222628165e+00,-2.111737508876273747e-02,5.093257103565072830e-02,0.000000000000000000e+00,2.620828350398607398e-02
4.327999999999745384e+00,3.152582320244170067e+00,6.256640806154669221e+00,-2.103679566438072801e-02,5.073883633089829731e-02,0.000000000000000000e+00,2.610825346001277580e-02
4.329999999999745164e+00,3.152540329202068836e+00,6.256742086365913558e+00,-2.095652264810158455e-02,5.054583324331052979e-02,0.000000000000000000e+00,2.600860415894845623e-02
4.331999999999744944e+00,3.152498498392098725e+00,6.256842981316815155e+00,-2.087655488502453832e-02,5.035355905695662604e-02,0.000000000000000000e+00,2.590933416158058833e-02
4.333999999999744723e+00,3.152456827204936030e+00,6.256943492462407441e+00,-2.079689122446559679e-02,5.016201106549621203e-02,0.000000000000000000e+00,2.581044203345150834e-02
4.335999999999744503e+00,3.152415315033555210e+00,6.257043621252319276e+00,-2.071753052003454110e-02,4.997118657232751948e-02,0.000000000000000000e+00,2.571192634612140537e-02
4.337999999999744283e+00,3.152373961273218228e+00,6.257143369130797161e+00,-2.063847162945498664e-02,4.978108289023479988e-02,0.000000000000000000e+00,2.561378567523497907e-02
4.339999999999744063e+00,3.152332765321467445e+00,6.257242737536722998e+00,-2.055971341485691647e-02,4.959169734195643248e-02,0.000000000000000000e+00,2.551601860402108457e-02
4.341999999999743842e+00,3.152291726578116737e+00,6.257341727903634521e+00,-2.048125474240823640e-02,4.940302725946493778e-02,0.000000000000000000e+00,2.541862371834824330e-02
4.343999999999743622e+00,3.152250844445243061e+00,6.257440341659741279e+00,-2.040309448250721483e-02,4.921506998434001245e-02,0.000000000000000000e+00,2.532159961088686906e-02
4.345999999999743402e+00,3.152210118327178900e+00,6.257538580227947733e+00,-2.032523150973064921e-02,4.902782286766548675e-02,0.000000000000000000e+00,2.522494487926740803e-02
4.347999999999743181e+00,3.152169547630502944e+00,6.257636445025869243e+00,-2.024766470283581588e-02,4.884128327003112863e-02,0.000000000000000000e+00,2.512865812646425390e-02
4.349999999999742961e+00,3.152129131764032088e+00,6.257733937465851604e+00,-2.017039294468267463e-02,4.865544856137895419e-02,0.000000000000000000e+00,2.503273796018246067e-02
4.351999999999742741e+00,3.152088870138813448e+00,6.257831058954990588e+00,-2.009341512218868961e-02,4.847031612091312613e-02,0.000000000000000000e+00,2.493718299307934316e-02
4.353999999999742521e+00,3.152048762168115914e+00,6.257927810895150600e+00,-2.001673012656536230e-02,4.828588333755884365e-02,0.000000000000000000e+00,2.484199184484903178e-02
4.355999999999742300e+00,3.152008807267421719e+00,6.258024194682982433e+00,-1.994033685295294039e-02,4.810214760924833716e-02,0.000000000000000000e+00,2.474716313771407883e-02
4.357999999999742080e+00,3.151969004854418444e+00,6.258120211709941927e+00,-1.986423420062196493e-02,4.791910634331154883e-02,0.000000000000000000e+00,2.465269550063520221e-02
4.359999999999741860e+00,3.151929354348991463e+00,6.258215863362310394e+00,-1.978842107297766259e-02,4.773675695648250950e-02,0.000000000000000000e+00,2.455858756782047791e-02
4.361999999999741640e+00,3.151889855173215071e+00,6.258311151021211494e+00,-1.971289637737668257e-02,4.755509687454009815e-02,0.000000000000000000e+00,2.446483797731047183e-02
4.363999999999741419e+00,3.151850506751344483e+00,6.258406076062629886e+00,-1.963765902523841381e-02,4.737412353252285629e-02,0.000000000000000000e+00,2.437144537315227844e-02
4.365999999999741199e+00,3.151811308509807397e+00,6.258500639857429881e+00,-1.956270793213793491e-02,4.719383437490782401e-02,0.000000000000000000e+00,2.427840840524764232e-02
4.367999999999740979e+00,3.151772259877197335e+00,6.258594843771374094e+00,-1.948804201745850742e-02,4.701422685493114595e-02,0.000000000000000000e+00,2.418572572604871240e-02
4.369999999999740758e+00,3.151733360284264318e+00,6.258688689165140318e+00,-1.941366020466825035e-02,4.683529843512516944e-02,0.000000000000000000e+00,2.409339599519255692e-02
4.371999999999740538e+00,3.151694609163907312e+00,6.258782177394341950e+00,-1.933956142130412517e-02,4.665704658728486026e-02,0.000000000000000000e+00,2.400141787730269982e-02
4.373999999999740318e+00,3.151656005951166684e+00,6.258875309809543985e+00,-1.926574459873089604e-02,4.647946879199590237e-02,0.000000000000000000e+00,2.390979004029314403e-02
4.375999999999740098e+00,3.151617550083215313e+00,6.258968087756282550e+00,-1.919220867235314765e-02,4.630256253904557751e-02,0.000000000000000000e+00,2.381851115872635205e-02
4.377999999999739877e+00,3.151579240999351050e+00,6.259060512575081781e+00,-1.911895258154988619e-02,4.612632532729310508e-02,0.000000000000000000e+00,2.372757991172647074e-02
4.379999999999739657e+00,3.151541078140990049e+00,6.259152585601474250e+00,-1.904597526949499894e-02,4.595075466431729205e-02,0.000000000000000000e+00,2.363699498211424554e-02
4.381999999999739437e+00,3.151503060951656998e+00,6.259244308166015180e+00,-1.897327568337384140e-02,4.577584806683659968e-02,0.000000000000000000e+00,2.354675505933578883e-02
4.383999999999739217e+00,3.151465188876978907e+00,6.259335681594302869e+00,-1.890085277424169430e-02,4.560160306043067879e-02,0.000000000000000000e+00,2.345685883678183536e-02
4.385999999999738996e+00,3.151427461364676219e+00,6.259426707206997342e+00,-1.882870549708859365e-02,4.542801717966459679e-02,0.000000000000000000e+00,2.336730501330275267e-02
4.387999999999738776e+00,3.151389877864555711e+00,6.259517386319834564e+00,-1.875683281073960845e-02,4.525508796789218247e-02,0.000000000000000000e+00,2.327809229196531327e-02
4.389999999999738556e+00,3.151352437828502051e+00,6.259607720243647755e+00,-1.868523367786681377e-02,4.508281297727682879e-02,0.000000000000000000e+00,2.318921938087026291e-02
4.391999999999738336e+00,3.151315140710471585e+00,6.259697710284383376e+00,-1.861390706490075042e-02,4.491118976861667444e-02,0.000000000000000000e+00,2.310068499238293604e-02
4.393999999999738115e+00,3.151277985966483008e+00,6.259787357743117120e+00,-1.854285194234529810e-02,4.474021591195591341e-02,0.000000000000000000e+00,2.301248784612064391e-02
4.395999999999737895e+00,3.151240973054610262e+00,6.259876663916076112e+00,-1.847206728436134524e-02,4.456988898577092517e-02,0.000000000000000000e+00,2.292462666349148748e-02
4.397999999999737675e+00,3.151204101434974980e+00,6.259965630094651345e+00,-1.840155206889597730e-02,4.440020657721975572e-02,0.000000000000000000e+00,2.283710017173423701e-02
4.399999999999737454e+00,3.151167370569739390e+00,6.260054257565417224e+00,-1.833130527769919263e-02,4.423116628217219071e-02,0.000000000000000000e+00,2.274990710306901143e-02
4.401999999999737234e+00,3.151130779923098313e+00,6.260142547610149322e+00,-1.826132589636539350e-02,4.406276570528820657e-02,0.000000000000000000e+00,2.266304619486247951e-02
4.403999999999737014e+00,3.151094328961270730e+00,6.260230501505841261e+00,-1.819161291419746362e-02,4.389500245975068438e-02,0.000000000000000000e+00,2.257651618828782070e-02
4.405999999999736794e+00,3.151058017152494450e+00,6.260318120524722474e+00,-1.812216532424519577e-02,4.372787416733778937e-02,0.000000000000000000e+00,2.249031582960636655e-02
4.407999999999736573e+00,3.151021843967015901e+00,6.260405405934273304e+00,-1.805298212332968888e-02,4.356137845846816403e-02,0.000000000000000000e+00,2.240444387004680848e-02
4.409999999999736353e+00,3.150985808877085237e+00,6.260492358997244544e+00,-1.798406231196542429e-02,4.339551297204641278e-02,0.000000000000000000e+00,2.231889906502515508e-02
4.411999999999736133e+00,3.150949911356947020e+00,6.260578980971673424e+00,-1.791540489440877210e-02,4.323027535555535456e-02,0.000000000000000000e+00,2.223368017506954786e-02
4.413999999999735913e+00,3.150914150882833997e+00,6.260665273110901374e+00,-1.784700887862750163e-02,4.306566326499391278e-02,0.000000000000000000e+00,2.214878596521407950e-02
4.415999999999735692e+00,3.150878526932958668e+00,6.260751236663590014e+00,-1.777887327624203331e-02,4.290167436476032686e-02,0.000000000000000000e+00,2.206421520477119813e-02
4.417999999999735472e+00,3.150843038987507061e+00,6.260836872873738024e+00,-1.771099710252815873e-02,4.273830632765482362e-02,0.000000000000000000e+00,2.197996666777446428e-02
4.419999999999735252e+00,3.150807686528630303e+00,6.260922182980698025e+00,-1.764337937644915727e-02,4.257555683493963877e-02,0.000000000000000000e+00,2.189603913317861306e-02
4.421999999999735032e+00,3.150772469040438395e+00,6.261007168219195229e+00,-1.757601912057264043e-02,4.241342357617448183e-02,0.000000000000000000e+00,2.181243138398469839e-02
4.423999999999734811e+00,3.150737386008992225e+00,6.261091829819340759e+00,-1.750891536117359093e-02,4.225190424941489137e-02,0.000000000000000000e+00,2.172914220860922008e-02
4.425999999999734591e+00,3.150702436922296457e+00,6.261176169006652081e+00,-1.744206712810776952e-02,4.209099656096280950e-02,0.000000000000000000e+00,2.164617039915928132e-02
4.427999999999734371e+00,3.150667621270292429e+00,6.261260187002066324e+00,-1.737547345484066058e-02,4.193069822542052488e-02,0.000000000000000000e+00,2.156351475257234362e-02
4.429999999999734150e+00,3.150632938544850603e+00,6.261343885021958933e+00,-1.730913337838018221e-02,4.177100696555703652e-02,0.000000000000000000e+00,2.148117406988148126e-02
4.431999999999733930e+00,3.150598388239763903e+00,6.261427264278158766e+00,-1.724304593941264688e-02,4.161192051257029539e-02,0.000000000000000000e+00,2.139914715771706888e-02
4.433999999999733710e+00,3.150563969850740165e+00,6.261510325977966751e+00,-1.717721018215013704e-02,4.145343660578720141e-02,0.000000000000000000e+00,2.131743282613740575e-02
4.435999999999733490e+00,3.150529682875395476e+00,6.261593071324170090e+00,-1.711162515431880263e-02,4.129555299263831109e-02,0.000000000000000000e+00,2.123602988966144522e-02
4.437999999999733269e+00,3.150495526813246183e+00,6.261675501515059139e+00,-1.704628990732030488e-02,4.113826742896983801e-02,0.000000000000000000e+00,2.115493716854355277e-02
4.439999999999733049e+00,3.150461501165702227e+00,6.261757617744444282e+00,-1.698120349589856901e-02,4.098157767839150784e-02,0.000000000000000000e+00,2.107415348507180042e-02
4.441999999999732829e+00,3.150427605436061373e+00,6.261839421201671030e+00,-1.691636497841293371e-02,4.082548151280623872e-02,0.000000000000000000e+00,2.099367766807014313e-02
4.443999999999732609e+00,3.150393839129499884e+00,6.261920913071637784e+00,-1.685177341674057305e-02,4.066997671221754540e-02,0.000000000000000000e+00,2.091350855011664400e-02
4.445999999999732388e+00,3.150360201753067635e+00,6.262002094534810048e+00,-1.678742787625420521e-02,4.051506106468327068e-02,0.000000000000000000e+00,2.083364496809259059e-02
4.447999999999732168e+00,3.150326692815679674e+00,6.262082966767239967e+00,-1.672332742581495238e-02,4.036073236629909161e-02,0.000000000000000000e+00,2.075408576327641974e-02
4.449999999999731948e+00,3.150293311828109566e+00,6.262163530940576983e+00,-1.665947113769996116e-02,4.020698842105493304e-02,0.000000000000000000e+00,2.067482978084100864e-02
4.451999999999731727e+00,3.150260058302983612e+00,6.262243788222089158e+00,-1.659585808761399398e-02,4.005382704085465317e-02,0.000000000000000000e+00,2.059587587046696200e-02
4.453999999999731507e+00,3.150226931754771975e+00,6.262323739774674713e+00,-1.653248735485191023e-02,3.990124604583025758e-02,0.000000000000000000e+00,2.051722288744595168e-02
4.455999999999731287e+00,3.150193931699783789e+00,6.262403386756882462e+00,-1.646935802201532004e-02,3.974924326378695416e-02,0.000000000000000000e+00,2.043886968934605086e-02
4.457999999999731067e+00,3.150161057656158725e+00,6.262482730322922464e+00,-1.640646917516160042e-02,3.959781653049090216e-02,0.000000000000000000e+00,2.036081513921605968e-02
4.459999999999730846e+00,3.150128309143861660e+00,6.262561771622685569e+00,-1.634381990372647461e-02,3.944696368951558507e-02,0.000000000000000000e+00,2.028305810388419950e-02
4.461999999999730626e+00,3.150095685684673796e+00,6.262640511801757626e+00,-1.628140930058987260e-02,3.929668259236757805e-02,0.000000000000000000e+00,2.020559745500838389e-02
4.463999999999730406e+00,3.150063186802188220e+00,6.262718952001435468e+00,-1.621923646200926217e-02,3.914697109835384853e-02,0.000000000000000000e+00,2.012843206807124474e-02
4.465999999999730186e+00,3.150030812021801907e+00,6.262797093358742018e+00,-1.615730048756339882e-02,3.899782707446940860e-02,0.000000000000000000e+00,2.005156082244785587e-02
4.467999999999729965e+00,3.149998560870709063e+00,6.262874937006444043e+00,-1.609560048022068077e-02,3.884924839552793274e-02,0.000000000000000000e+00,1.997498260231167500e-02
4.469999999999729745e+00,3.149966432877894018e+00,6.262952484073063708e+00,-1.603413554632112520e-02,3.870123294412389919e-02,0.000000000000000000e+00,1.989869629597840195e-02
4.471999999999729525e+00,3.149934427574125895e+00,6.263029735682896337e+00,-1.597290479552803191e-02,3.855377861053560506e-02,0.000000000000000000e+00,1.982270079566594845e-02
4.473999999999729305e+00,3.149902544491950174e+00,6.263106692956027288e+00,-1.591190734069419105e-02,3.840688329246175203e-02,0.000000000000000000e+00,1.974699499684051673e-02
4.475999999999729084e+00,3.149870783165684252e+00,6.263183357008344387e+00,-1.585114229823571252e-02,3.826054489574723383e-02,0.000000000000000000e+00,1.967157780198225403e-02
4.477999999999728864e+00,3.149839143131408115e+00,6.263259728951553917e+00,-1.579060878769485837e-02,3.811476133352850043e-02,0.000000000000000000e+00,1.959644811453054025e-02
4.479999999999728644e+00,3.149807623926960343e+00,6.263335809893197492e+00,-1.573030593189697623e-02,3.796953052653650323e-02,0.000000000000000000e+00,1.952160484329268364e-02
4.481999999999728423e+00,3.149776225091929671e+00,6.263411600936665380e+00,-1.567023285704922247e-02,3.782485040328652931e-02,0.000000000000000000e+00,1.944704690199516861e-02
4.483999999999728203e+00,3.149744946167649662e+00,6.263487103181213378e+00,-1.561038869249046362e-02,3.768071889958797549e-02,0.000000000000000000e+00,1.937277320666996872e-02
4.485999999999727983e+00,3.149713786697191598e+00,6.263562317721975248e+00,-1.555077257084380542e-02,3.753713395883889747e-02,0.000000000000000000e+00,1.929878267863860408e-02
4.487999999999727763e+00,3.149682746225358265e+00,6.263637245649980478e+00,-1.549138362808865320e-02,3.739409353216351095e-02,0.000000000000000000e+00,1.922507424389952035e-02
4.489999999999727542e+00,3.149651824298677294e+00,6.263711888052167609e+00,-1.543222100335230051e-02,3.725159557800360177e-02,0.000000000000000000e+00,1.915164683101955312e-02
4.491999999999727322e+00,3.149621020465394050e+00,6.263786246011400216e+00,-1.537328383892763370e-02,3.710963806214998689e-02,0.000000000000000000e+00,1.907849937280725605e-02
4.493999999999727102e+00,3.149590334275467196e+00,6.263860320606481125e+00,-1.531457128032899864e-02,3.696821895784871415e-02,0.000000000000000000e+00,1.900563080658046466e-02
4.495999999999726882e+00,3.149559765280560253e+00,6.263934112912166619e+00,-1.525608247635521809e-02,3.682733624592112592e-02,0.000000000000000000e+00,1.893304007420426593e-02
4.497999999999726661e+00,3.149529313034035827e+00,6.264007623999182428e+00,-1.519781657891117362e-02,3.668698791441340340e-02,0.000000000000000000e+00,1.886072612027822615e-02
4.499999999999726441e+00,3.149498977090949836e+00,6.264080854934237941e+00,-1.513977274300143394e-02,3.654717195858129403e-02,0.000000000000000000e+00,1.878868789340404355e-02
4.501999999999726221e+00,3.149468757008044850e+00,6.264153806780041300e+00,-1.508195012698308572e-02,3.640788638138008765e-02,0.000000000000000000e+00,1.871692434809890671e-02
4.503999999999726001e+00,3.149438652343743428e+00,6.264226480595312729e+00,-1.502434789215601786e-02,3.626912919266338936e-02,0.000000000000000000e+00,1.864543443984945092e-02
4.505999999999725780e+00,3.149408662658141900e+00,6.264298877434800517e+00,-1.496696520313729739e-02,3.613089840990995477e-02,0.000000000000000000e+00,1.857421713093332372e-02
4.507999999999725560e+00,3.149378787513005040e+00,6.264370998349295228e+00,-1.490980122754701626e-02,3.599319205760854318e-02,0.000000000000000000e+00,1.850327138527863013e-02
4.509999999999725340e+00,3.149349026471758517e+00,6.264442844385643028e+00,-1.485285513614140705e-02,3.585600816751473990e-02,0.000000000000000000e+00,1.843259617178039100e-02
4.511999999999725119e+00,3.149319379099483562e+00,6.264514416586761669e+00,-1.479612610280657894e-02,3.571934477863576013e-02,0.000000000000000000e+00,1.836219046324782944e-02
4.513999999999724899e+00,3.149289844962910756e+00,6.264585715991653814e+00,-1.473961330445739890e-02,3.558319993703071282e-02,0.000000000000000000e+00,1.829205323568361408e-02
4.515999999999724679e+00,3.149260423630412919e+00,6.264656743635422131e+00,-1.468331592117457819e-02,3.544757169607495872e-02,0.000000000000000000e+00,1.822218347004267436e-02
4.517999999999724459e+00,3.149231114671999787e+00,6.264727500549283512e+00,-1.462723313604216008e-02,3.531245811614054653e-02,0.000000000000000000e+00,1.815258014998599734e-02
4.519999999999724238e+00,3.149201917659312233e+00,6.264797987760582387e+00,-1.457136413529979552e-02,3.517785726489017911e-02,0.000000000000000000e+00,1.808324226421276215e-02
4.521999999999724018e+00,3.149172832165615166e+00,6.264868206292804942e+00,-1.451570810804008599e-02,3.504376721668460426e-02,0.000000000000000000e+00,1.801416880305728441e-02
4.523999999999723798e+00,3.149143857765791754e+00,6.264938157165595101e+00,-1.446026424658353009e-02,3.491018605331052543e-02,0.000000000000000000e+00,1.794535876351921466e-02
4.525999999999723578e+00,3.149114994036338544e+00,6.265007841394766075e+00,-1.440503174618616364e-02,3.477711186340795568e-02,0.000000000000000000e+00,1.787681114428241180e-02
4.527999999999723357e+00,3.149086240555357463e+00,6.265077259992316350e+00,-1.435000980515837264e-02,3.464454274269903461e-02,0.000000000000000000e+00,1.780852494876228320e-02
4.529999999999723137e+00,3.149057596902551381e+00,6.265146413966442118e+00,-1.429519762477141076e-02,3.451247679380294725e-02,0.000000000000000000e+00,1.774049918350883992e-02
4.531999999999722917e+00,3.149029062659217004e+00,6.265215304321553269e+00,-1.424059440925319261e-02,3.438091212622507858e-02,0.000000000000000000e+00,1.767273285885950784e-02
4.533999999999722696e+00,3.149000637408239989e+00,6.265283932058284933e+00,-1.418619936594759171e-02,3.424984685666444123e-02,0.000000000000000000e+00,1.760522499014149922e-02
4.535999999999722476e+00,3.148972320734088282e+00,6.265352298173512580e+00,-1.413201170502622825e-02,3.411927910844933520e-02,0.000000000000000000e+00,1.753797459432671069e-02
4.537999999999722256e+00,3.148944112222805902e+00,6.265420403660365345e+00,-1.407803063973236436e-02,3.398920701200977557e-02,0.000000000000000000e+00,1.747098069397878817e-02
4.539999999999722036e+00,3.148916011462007614e+00,6.265488249508240237e+00,-1.402425538611417298e-02,3.385962870435477862e-02,0.000000000000000000e+00,1.740424231343795647e-02
4.541999999999721815e+00,3.148888018040873149e+00,6.265555836702816350e+00,-1.397068516337789112e-02,3.373054232975791072e-02,0.000000000000000000e+00,1.733775848342267167e-02
4.543999999999721595e+00,3.148860131550140551e+00,6.265623166226067298e+00,-1.391731919339411414e-02,3.360194603879226166e-02,0.000000000000000000e+00,1.727152823470867737e-02
4.545999999999721375e+00,3.148832351582101730e+00,6.265690239056275423e+00,-1.386415670113288166e-02,3.347383798917552555e-02,0.000000000000000000e+00,1.720555060503303757e-02
4.547999999999721155e+00,3.148804677730594914e+00,6.265757056168044237e+00,-1.381119691445001178e-02,3.334621634535077372e-02,0.000000000000000000e+00,1.713982463425067770e-02
4.549999999999720934e+00,3.148777109591000212e+00,6.265823618532314399e+00,-1.375843906404006223e-02,3.321907927839200247e-02,0.000000000000000000e+00,1.707434936555851657e-02
4.551999999999720714e+00,3.148749646760233389e+00,6.265889927116374380e+00,-1.370588238346034243e-02,3.309242496604805628e-02,0.000000000000000000e+00,1.700912384601260818e-02
4.553999999999720494e+00,3.148722288836739658e+00,6.265955982883875564e+00,-1.365352610924634724e-02,3.296625159296478341e-02,0.000000000000000000e+00,1.694414712719671812e-02
4.555999999999720274e+00,3.148695035420488786e+00,6.266021786794846449e+00,-1.360136948072521168e-02,3.284055735031863460e-02,0.000000000000000000e+00,1.687941826295658032e-02
4.557999999999720053e+00,3.148667886112968439e+00,6.266087339805703316e+00,-1.354941174011264036e-02,3.271534043600284047e-02,0.000000000000000000e+00,1.681493631150066115e-02
4.559999999999719833e+00,3.148640840517178852e+00,6.266152642869265321e+00,-1.349765213245684992e-02,3.259059905451520966e-02,0.000000000000000000e+00,1.675070033424663762e-02
4.561999999999719613e+00,3.148613898237627939e+00,6.266217696934766934e+00,-1.344608990557467909e-02,3.246633141683080703e-02,0.000000000000000000e+00,1.668670939574812273e-02
4.563999999999719392e+00,3.148587058880324641e+00,6.266282502947873034e+00,-1.339472431016588277e-02,3.234253574062194436e-02,0.000000000000000000e+00,1.662296256501161196e-02
4.565999999999719172e+00,3.148560322052773586e+00,6.266347061850688682e+00,-1.334355459981021765e-02,3.221921025024965246e-02,0.000000000000000000e+00,1.655945891460630648e-02
4.567999999999718952e+00,3.148533687363969324e+00,6.266411374581775107e+00,-1.329258003072460691e-02,3.209635317628755508e-02,0.000000000000000000e+00,1.649619751886777230e-02
4.569999999999718732e+00,3.148507154424391441e+00,6.266475442076161251e+00,-1.324179986205027346e-02,3.197396275607865268e-02,0.000000000000000000e+00,1.643317745783035022e-02
4.571999999999718511e+00,3.148480722845997892e+00,6.266539265265357983e+00,-1.319121335569108447e-02,3.185203723341748644e-02,0.000000000000000000e+00,1.637039781387050752e-02
4.573999999999718291e+00,3.148454392242220568e+00,6.266602845077369643e+00,-1.314081977624916367e-02,3.173057485842180336e-02,0.000000000000000000e+00,1.630785767241849094e-02
4.575999999999718071e+00,3.148428162227958627e+00,6.266666182436707366e+00,-1.309061839116575261e-02,3.160957388780422789e-02,0.000000000000000000e+00,1.624555612347733380e-02
4.577999999999717851e+00,3.148402032419574059e+00,6.266729278264402403e+00,-1.304060847064343782e-02,3.148903258471794087e-02,0.000000000000000000e+00,1.618349225997550711e-02
4.579999999999717630e+00,3.148376002434885024e+00,6.266792133478019444e+00,-1.299078928753609821e-02,3.136894921853922852e-02,0.000000000000000000e+00,1.612166517752022799e-02
4.581999999999717410e+00,3.148350071893161850e+00,6.266854748991667279e+00,-1.294116011749323059e-02,3.124932206514609984e-02,0.000000000000000000e+00,1.606007397627351452e-02
4.583999999999717190e+00,3.148324240415120823e+00,6.266917125716013892e+00,-1.289172023884502770e-02,3.113014940669141251e-02,0.000000000000000000e+00,1.599871775901129389e-02
4.585999999999716970e+00,3.148298507622917963e+00,6.266979264558298013e+00,-1.284246893266047067e-02,3.101142953171325684e-02,0.000000000000000000e+00,1.593759563239993682e-02
4.587999999999716749e+00,3.148272873140145034e+00,6.267041166422342435e+00,-1.279340548274161653e-02,3.089316073512108490e-02,0.000000000000000000e+00,1.587670670650509486e-02
4.589999999999716529e+00,3.148247336591823320e+00,6.267102832208564678e+00,-1.274452917552373887e-02,3.077534131799821576e-02,0.000000000000000000e+00,1.581605009408137974e-02
4.591999999999716309e+00,3.148221897604398301e+00,6.267164262813992082e+00,-1.269583930016814424e-02,3.065796958777987358e-02,0.000000000000000000e+00,1.575562491199300474e-02
4.593999999999716088e+00,3.148196555805734764e+00,6.267225459132272469e+00,-1.264733514849057140e-02,3.054104385811091601e-02,0.000000000000000000e+00,1.569543027997566398e-02
4.595999999999715868e+00,3.148171310825110591e+00,6.267286422053687467e+00,-1.259901601496749013e-02,3.042456244885529196e-02,0.000000000000000000e+00,1.563546532120607679e-02
4.597999999999715648e+00,3.148146162293212313e+00,6.267347152465165827e+00,-1.255088119672172903e-02,3.030852368606503158e-02,0.000000000000000000e+00,1.557572916213656455e-02
4.599999999999715428e+00,3.148121109842129783e+00,6.267407651250293199e+00,-1.250292999353975511e-02,3.019292590201140894e-02,0.000000000000000000e+00,1.551622093271154412e-02
4.601999999999715207e+00,3.148096153105349515e+00,6.267467919289327227e+00,-1.245516170779750395e-02,3.007776743503734473e-02,0.000000000000000000e+00,1.545693976568385253e-02
4.603999999999714987e+00,3.148071291717752018e+00,6.267527957459207322e+00,-1.240757564453084244e-02,2.996304662969199659e-02,0.000000000000000000e+00,1.539788479767123519e-02
4.605999999999714767e+00,3.148046525315603805e+00,6.267587766633569757e+00,-1.236017111140025673e-02,2.984876183665917740e-02,0.000000000000000000e+00,1.533905516836187033e-02
4.607999999999714547e+00,3.148021853536554282e+00,6.267647347682757442e+00,-1.231294741859001625e-02,2.973491141255795236e-02,0.000000000000000000e+00,1.528045002001010566e-02
4.609999999999714326e+00,3.147997276019629087e+00,6.267706701473832354e+00,-1.226590387901807001e-02,2.962149372034903264e-02,0.000000000000000000e+00,1.522206849973994913e-02
4.611999999999714106e+00,3.147972792405226095e+00,6.267765828870589750e+00,-1.221903980803919730e-02,2.950850712875323356e-02,0.000000000000000000e+00,1.516390975576120681e-02
4.613999999999713886e+00,3.147948402335108753e+00,6.267824730733567939e+00,-1.217235452372739807e-02,2.939595001279923098e-02,0.000000000000000000e+00,1.510597294166537985e-02
4.615999999999713665e+00,3.147924105452402976e+00,6.267883407920061600e+00,-1.212584734657594712e-02,2.928382075323602771e-02,0.000000000000000000e+00,1.504825721208247202e-02
4.617999999999713445e+00,3.147899901401590483e+00,6.267941861284132443e+00,-1.207951759971238187e-02,2.917211773694931148e-02,0.000000000000000000e+00,1.499076172650126715e-02
4.619999999999713225e+00,3.147875789828503912e+00,6.268000091676622532e+00,-1.203336460883180567e-02,2.906083935682860289e-02,0.000000000000000000e+00,1.493348564715857307e-02
4.621999999999713005e+00,3.147851770380322378e+00,6.268058099945165829e+00,-1.198738770213134824e-02,2.894998401163667232e-02,0.000000000000000000e+00,1.487642813903788941e-02
4.623999999999712784e+00,3.147827842705565704e+00,6.268115886934199743e+00,-1.194158621033780156e-02,2.883955010606070041e-02,0.000000000000000000e+00,1.481958837055041833e-02
4.625999999999712564e+00,3.147804006454089532e+00,6.268173453484976676e+00,-1.189595946674247215e-02,2.872953605077735798e-02,0.000000000000000000e+00,1.476296551357636488e-02
4.627999999999712344e+00,3.147780261277080882e+00,6.268230800435577343e+00,-1.185050680707422539e-02,2.861994026220261375e-02,0.000000000000000000e+00,1.470655874224902071e-02
4.629999999999712124e+00,3.147756606827051939e+00,6.268287928620921434e+00,-1.180522756962659910e-02,2.851076116273673633e-02,0.000000000000000000e+00,1.465036723483303938e-02
4.631999999999711903e+00,3.147733042757836497e+00,6.268344838872777380e+00,-1.176012109512026248e-02,2.840199718049334424e-02,0.000000000000000000e+00,1.459439017174513076e-02
4.633999999999711683e+00,3.147709568724583740e+00,6.268401532019778344e+00,-1.171518672684268222e-02,2.829364674956892298e-02,0.000000000000000000e+00,1.453862673760286661e-02
4.635999999999711463e+00,3.147686184383754249e+00,6.268458008887430211e+00,-1.167042381042510298e-02,2.818570830960534859e-02,0.000000000000000000e+00,1.448307611851573640e-02
4.637999999999711243e+00,3.147662889393114671e+00,6.268514270298124025e+00,-1.162583169412234434e-02,2.807818030633247794e-02,0.000000000000000000e+00,1.442773750581394232e-02
4.639999999999711022e+00,3.147639683411732392e+00,6.268570317071148423e+00,-1.158140972848603449e-02,2.797106119092846246e-02,0.000000000000000000e+00,1.437261009152468461e-02
4.641999999999710802e+00,3.147616566099971092e+00,6.268626150022700294e+00,-1.153715726669680454e-02,2.786434942066442003e-02,0.000000000000000000e+00,1.431769307326291596e-02
4.643999999999710582e+00,3.147593537119486307e+00,6.268681769965897210e+00,-1.149307366422898727e-02,2.775804345824823063e-02,0.000000000000000000e+00,1.426298564925110313e-02
4.645999999999710361e+00,3.147570596133219212e+00,6.268737177710788089e+00,-1.144915827897786433e-02,2.765214177206976737e-02,0.000000000000000000e+00,1.420848702175336875e-02
4.647999999999710141e+00,3.147547742805393511e+00,6.268792374064363848e+00,-1.140541047132312066e-02,2.754664283632178232e-02,0.000000000000000000e+00,1.415419639658632711e-02
4.649999999999709921e+00,3.147524976801509222e+00,6.268847359830569843e+00,-1.136182960408575228e-02,2.744154513091315306e-02,0.000000000000000000e+00,1.410011298231683696e-02
4.651999999999709701e+00,3.147502297788338232e+00,6.268902135810316523e+00,-1.131841504241798239e-02,2.733684714125163631e-02,0.000000000000000000e+00,1.404623598975063281e-02
4.653999999999709480e+00,3.147479705433919861e+00,6.268956702801491865e+00,-1.127516615385718880e-02,2.723254735834613333e-02,0.000000000000000000e+00,1.399256463314313415e-02
4.655999999999709260e+00,3.147457199407555528e+00,6.269011061598971146e+00,-1.123208230840416419e-02,2.712864427895660471e-02,0.000000000000000000e+00,1.393909813036531276e-02
4.657999999999709040e+00,3.147434779379804759e+00,6.269065212994628489e+00,-1.118916287832180667e-02,2.702513640519884491e-02,0.000000000000000000e+00,1.388583570081736163e-02
4.659999999999708820e+00,3.147412445022479410e+00,6.269119157777348406e+00,-1.114640723838223116e-02,2.692202224502338384e-02,0.000000000000000000e+00,1.383277656875092632e-02
4.661999999999708599e+00,3.147390196008640117e+00,6.269172896733036460e+00,-1.110381476555431790e-02,2.681930031160386849e-02,0.000000000000000000e+00,1.377991995909355616e-02
4.663999999999708379e+00,3.147368032012590966e+00,6.269226430644630810e+00,-1.106138483924678888e-02,2.671696912380795014e-02,0.000000000000000000e+00,1.372726510157629143e-02
4.665999999999708159e+00,3.147345952709874606e+00,6.269279760292112869e+00,-1.101911684124306720e-02,2.661502720606779421e-02,0.000000000000000000e+00,1.367481122842084673e-02
4.667999999999707939e+00,3.147323957777267811e+00,6.269332886452518849e+00,-1.097701015560589508e-02,2.651347308819123824e-02,0.000000000000000000e+00,1.362255757411223733e-02
4.669999999999707718e+00,3.147302046892776595e+00,6.269385809899948647e+00,-1.093506416867742227e-02,2.641230530535943616e-02,0.000000000000000000e+00,1.357050337608978197e-02
4.671999999999707498e+00,3.147280219735632656e+00,6.269438531405580051e+00,-1.089327826920051361e-02,2.631152239836030346e-02,0.000000000000000000e+00,1.351864787564682757e-02
4.673999999999707278e+00,3.147258475986286719e+00,6.269491051737676734e+00,-1.085165184821715832e-02,2.621112291338811850e-02,0.000000000000000000e+00,1.346699031625386844e-02
4.675999999999707057e+00,3.147236815326406312e+00,6.269543371661600695e+00,-1.081018429900914776e-02,2.611110540192497151e-02,0.000000000000000000e+00,1.341552994386485675e-02
4.677999999999706837e+00,3.147215237438869107e+00,6.269595491939822907e+00,-1.076887501718898528e-02,2.601146842091533323e-02,0.000000000000000000e+00,1.336426600802620435e-02
4.679999999999706617e+00,3.147193742007759365e+00,6.269647413331932206e+00,-1.072772340060587117e-02,2.591221053258008569e-02,0.000000000000000000e+00,1.331319776048611736e-02
4.681999999999706397e+00,3.147172328718363499e+00,6.269699136594648614e+00,-1.068672884940662267e-02,2.581333030453251617e-02,0.000000000000000000e+00,1.326232445633945822e-02
4.683999999999706176e+00,3.147150997257165628e+00,6.269750662481832215e+00,-1.064589076605676650e-02,2.571482630981676218e-02,0.000000000000000000e+00,1.321164535372088000e-02
4.685999999999705956e+00,3.147129747311841808e+00,6.269801991744495595e+00,-1.060520855516789221e-02,2.561669712656866951e-02,0.000000000000000000e+00,1.316115971234954607e-02
4.687999999999705736e+00,3.147108578571257365e+00,6.269853125130811833e+00,-1.056468162368956118e-02,2.551894133838710638e-02,0.000000000000000000e+00,1.311086679623352236e-02
4.689999999999705516e+00,3.147087490725460679e+00,6.269904063386126936e+00,-1.052430938077770356e-02,2.542155753407472976e-02,0.000000000000000000e+00,1.306076587125248878e-02
4.691999999999705295e+00,3.147066483465680076e+00,6.269954807252970497e+00,-1.048409123780275932e-02,2.532454430765118322e-02,0.000000000000000000e+00,1.301085620618447347e-02
4.693999999999705075e+00,3.147045556484318940e+00,6.270005357471064578e+00,-1.044402660837912347e-02,2.522790025840787945e-02,0.000000000000000000e+00,1.296113707285484473e-02
4.695999999999704855e+00,3.147024709474950832e+00,6.270055714777336142e+00,-1.040411490828344401e-02,2.513162399074609851e-02,0.000000000000000000e+00,1.291160774529986899e-02
4.697999999999704634e+00,3.147003942132315046e+00,6.270105879905925939e+00,-1.036435555564460542e-02,2.503571411454442661e-02,0.000000000000000000e+00,1.286226750177821287e-02
4.699999999999704414e+00,3.146983254152313503e+00,6.270155853588199157e+00,-1.032474797066737157e-02,2.494016924461761944e-02,0.000000000000000000e+00,1.281311562128606418e-02
4.701999999999704194e+00,3.146962645232004530e+00,6.270205636552756090e+00,-1.028529157574643513e-02,2.484498800093619050e-02,0.000000000000000000e+00,1.276415138645747849e-02
4.703999999999703974e+00,3.146942115069599755e+00,6.270255229525442786e+00,-1.024598579543174737e-02,2.475016900855621024e-02,0.000000000000000000e+00,1.271537408244238776e-02
4.705999999999703753e+00,3.146921663364459665e+00,6.270304633229359936e+00,-1.020683005648885706e-02,2.465571089773414479e-02,0.000000000000000000e+00,1.266678299760881643e-02
4.707999999999703533e+00,3.146901289817088276e+00,6.270353848384874418e+00,-1.016782378790709665e-02,2.456161230394024453e-02,0.000000000000000000e+00,1.261837742313909327e-02
4.709999999999703313e+00,3.146880994129130027e+00,6.270402875709629953e+00,-1.012896642078536108e-02,2.446787186763327293e-02,0.000000000000000000e+00,1.257015665211114186e-02
4.711999999999703093e+00,3.146860776003365334e+00,6.270451715918554214e+00,-1.009025738832269002e-02,2.437448823423948516e-02,0.000000000000000000e+00,1.252211998026742101e-02
4.713999999999702872e+00,3.146840635143704823e+00,6.270500369723873035e+00,-1.005169612586902586e-02,2.428146005424892603e-02,0.000000000000000000e+00,1.247426670645579438e-02
4.715999999999702652e+00,3.146820571255187549e+00,6.270548837835117517e+00,-1.001328207099945293e-02,2.418878598335747615e-02,0.000000000000000000e+00,1.242659613278795927e-02
4.717999999999702432e+00,3.146800584043974336e+00,6.270597120959135573e+00,-9.975014663336371004e-03,2.409646468211770060e-02,0.000000000000000000e+00,1.237910756275784063e-02
4.719999999999702212e+00,3.146780673217344670e+00,6.270645219800100811e+00,-9.936893344647937387e-03,2.400449481612806565e-02,0.000000000000000000e+00,1.233180030328762111e-02
4.721999999999701991e+00,3.146760838483692257e+00,6.270693135059523193e+00,-9.898917558796781549e-03,2.391287505593027440e-02,0.000000000000000000e+00,1.228467366360053159e-02
4.723999999999701771e+00,3.146741079552521914e+00,6.270740867436259691e+00,-9.861086751696036823e-03,2.382160407692100398e-02,0.000000000000000000e+00,1.223772695526836873e-02
4.725999999999701551e+00,3.146721396134442905e+00,6.270788417626522282e+00,-9.823400371452959898e-03,2.373068055962928788e-02,0.000000000000000000e+00,1.219095949359694231e-02
4.727999999999701330e+00,3.146701787941167616e+00,6.270835786323888605e+00,-9.785857868249181121e-03,2.364010318948041312e-02,0.000000000000000000e+00,1.214437059565232069e-02
4.729999999999701110e+00,3.146682254685504887e+00,6.270882974219313510e+00,-9.748458694262048668e-03,2.354987065664010046e-02,0.000000000000000000e+00,1.209795958056303355e-02
4.731999999999700890e+00,3.146662796081357349e+00,6.270929982001136160e+00,-9.711202303778126294e-03,2.345998165623296161e-02,0.000000000000000000e+00,1.205172577093682751e-02
4.733999999999700670e+00,3.146643411843717431e+00,6.270976810355091580e+00,-9.674088153158084263e-03,2.337043488827164617e-02,0.000000000000000000e+00,1.200566849174189432e-02
4.735999999999700449e+00,3.146624101688662023e+00,6.271023459964319535e+00,-9.637115700853451580e-03,2.328122905768689396e-02,0.000000000000000000e+00,1.195978707068967584e-02
4.737999999999700229e+00,3.146604865333349821e+00,6.271069931509374307e+00,-9.600284407319553681e-03,2.319236287415514172e-02,0.000000000000000000e+00,1.191408083744749380e-02
4.739999999999700009e+00,3.146585702496015546e+00,6.271116225668234456e+00,-9.563593735070947260e-03,2.310383505220410527e-02,0.000000000000000000e+00,1.186854912469192946e-02
4.741999999999699789e+00,3.146566612895967285e+00,6.271162343116313487e+00,-9.527043148609677312e-03,2.301564431107030670e-02,0.000000000000000000e+00,1.182319126714936885e-02
4.743999999999699568e+00,3.146547596253582046e+00,6.271208284526466947e+00,-9.490632114527761121e-03,2.292778937489622568e-02,0.000000000000000000e+00,1.177800660288763623e-02
4.745999999999699348e+00,3.146528652290301764e+00,6.271254050569003979e+00,-9.454360101393147545e-03,2.284026897250556257e-02,0.000000000000000000e+00,1.173299447169051657e-02
4.747999999999699128e+00,3.146509780728628414e+00,6.271299641911696199e+00,-9.418226579827250478e-03,2.275308183755163707e-02,0.000000000000000000e+00,1.168815421647806385e-02
4.749999999999698908e+00,3.146490981292121791e+00,6.271345059219788354e+00,-9.382231022347573002e-03,2.266622670820825011e-02,0.000000000000000000e+00,1.164348518154434409e-02
4.751999999999698687e+00,3.146472253705393740e+00,6.271390303156004542e+00,-9.346372903554889255e-03,2.257970232753197734e-02,0.000000000000000000e+00,1.159898671511450097e-02
4.753999999999698467e+00,3.146453597694105486e+00,6.271435374380561534e+00,-9.310651700039085377e-03,2.249350744327588761e-02,0.000000000000000000e+00,1.155465816724443595e-02
4.755999999999698247e+00,3.146435012984962309e+00,6.271480273551174989e+00,-9.275066890379756249e-03,2.240764080788842927e-02,0.000000000000000000e+00,1.151049889050992370e-02
4.757999999999698026e+00,3.146416499305710879e+00,6.271525001323071002e+00,-9.239617955085915185e-03,2.232210117839317221e-02,0.000000000000000000e+00,1.146650823954942222e-02
4.759999999999697806e+00,3.146398056385134812e+00,6.271569558348994988e+00,-9.204304376590829659e-03,2.223688731637630742e-02,0.000000000000000000e+00,1.142268557146386421e-02
4.761999999999697586e+00,3.146379683953050233e+00,6.271613945279218783e+00,-9.169125639415963078e-03,2.215199798830371630e-02,0.000000000000000000e+00,1.137903024706288235e-02
4.763999999999697366e+00,3.146361381740303109e+00,6.271658162761553079e+00,-9.134081229956531739e-03,2.206743196510030716e-02,0.000000000000000000e+00,1.133554162804384369e-02
4.765999999999697145e+00,3.146343149478763923e+00,6.271702211441355423e+00,-9.099170636556240185e-03,2.198318802229335539e-02,0.000000000000000000e+00,1.129221907913113832e-02
4.767999999999696925e+00,3.146324986901325005e+00,6.271746091961537317e+00,-9.064393349436802860e-03,2.189926493987247660e-02,0.000000000000000000e+00,1.124906196698860494e-02
4.769999999999696705e+00,3.146306893741895649e+00,6.271789804962576653e+00,-9.029748860914453210e-03,2.181566150270916257e-02,0.000000000000000000e+00,1.120606966234583002e-02
4.771999999999696485e+00,3.146288869735398563e+00,6.271833351082524821e+00,-8.995236665060250131e-03,2.173237649989218437e-02,0.000000000000000000e+00,1.116324153584691281e-02
4.773999999999696264e+00,3.146270914617767200e+00,6.271876730957016477e+00,-8.960856257891024190e-03,2.164940872509728970e-02,0.000000000000000000e+00,1.112057696199342249e-02
4.775999999999696044e+00,3.146253028125940432e+00,6.271919945219278425e+00,-8.926607137434972722e-03,2.156675697671250197e-02,0.000000000000000000e+00,1.107807531820237390e-02
4.777999999999695824e+00,3.146235209997858995e+00,6.271962994500137611e+00,-8.892488803476695375e-03,2.148442005733884261e-02,0.000000000000000000e+00,1.103573598240870091e-02
4.779999999999695603e+00,3.146217459972462382e+00,6.272005879428031783e+00,-8.858500757822074245e-03,2.140239677430388204e-02,0.000000000000000000e+00,1.099355833692949869e-02
4.781999999999695383e+00,3.146199777789684404e+00,6.272048600629018367e+00,-8.824642504077516436e-03,2.132068593922916214e-02,0.000000000000000000e+00,1.095154176483592590e-02
4.783999999999695163e+00,3.146182163190449632e+00,6.272091158726781579e+00,-8.790913547775169867e-03,2.123928636827169397e-02,0.000000000000000000e+00,1.090968565252214972e-02
4.785999999999694943e+00,3.146164615916669849e+00,6.272133554342642192e+00,-8.757313396261253921e-03,2.115819688190393594e-02,0.000000000000000000e+00,1.086798938793187563e-02
4.787999999999694722e+00,3.146147135711240050e+00,6.272175788095568194e+00,-8.723841558827759649e-03,2.107741630516785092e-02,0.000000000000000000e+00,1.082645236236268182e-02
4.789999999999694502e+00,3.146129722318034450e+00,6.272217860602181005e+00,-8.690497546638963414e-03,2.099694346752943586e-02,0.000000000000000000e+00,1.078507396892647296e-02
4.791999999999694282e+00,3.146112375481903811e+00,6.272259772476765249e+00,-8.657280872568430541e-03,2.091677720255837036e-02,0.000000000000000000e+00,1.074385360187868343e-02
4.793999999999694062e+00,3.146095094948671012e+00,6.272301524331276745e+00,-8.624191051422360962e-03,2.083691634836103146e-02,0.000000000000000000e+00,1.070279065948176456e-02
4.795999999999693841e+00,3.146077880465127041e+00,6.272343116775353167e+00,-8.591227599860465011e-03,2.075735974742379947e-02,0.000000000000000000e+00,1.066188454174732403e-02
4.797999999999693621e+00,3.146060731779027897e+00,6.272384550416321147e+00,-8.558390036377826887e-03,2.067810624657520635e-02,0.000000000000000000e+00,1.062113465087943798e-02
4.799999999999693401e+00,3.146043648639091028e+00,6.272425825859206050e+00,-8.525677881291833515e-03,2.059915469695815932e-02,0.000000000000000000e+00,1.058054039130396085e-02
4.801999999999693181e+00,3.146026630794990453e+00,6.272466943706738185e+00,-8.493090656718564960e-03,2.052050395398134428e-02,0.000000000000000000e+00,1.054010116958303822e-02
4.803999999999692960e+00,3.146009677997354981e+00,6.272507904559365244e+00,-8.460627886569543551e-03,2.044215287731058692e-02,0.000000000000000000e+00,1.049981639455566107e-02
4.805999999999692740e+00,3.145992789997763772e+00,6.272548709015256740e+00,-8.428289096577277692e-03,2.036410033091617944e-02,0.000000000000000000e+00,1.045968547754327904e-02
4.807999999999692520e+00,3.145975966548741898e+00,6.272589357670314669e+00,-8.396073814276589289e-03,2.028634518303406090e-02,0.000000000000000000e+00,1.041970783201739970e-02
4.809999999999692299e+00,3.145959207403758562e+00,6.272629851118183275e+00,-8.363981568935771257e-03,2.020888630602918346e-02,0.000000000000000000e+00,1.037988287321001124e-02
4.811999999999692079e+00,3.145942512317221773e+00,6.272670189950254382e+00,-8.332011891735120052e-03,2.013172257674124971e-02,0.000000000000000000e+00,1.034021001995089062e-02
4.813999999999691859e+00,3.145925881044475236e+00,6.272710374755678941e+00,-8.300164315534765483e-03,2.005485287602963573e-02,0.000000000000000000e+00,1.030068869160138956e-02
4.815999999999691639e+00,3.145909313341796132e+00,6.272750406121373246e+00,-8.268438374976551028e-03,1.997827608896965770e-02,0.000000000000000000e+00,1.026131831052978782e-02
4.817999999999691418e+00,3.145892808966389342e+00,6.272790284632027813e+00,-8.236833606526198018e-03,1.990199110493234835e-02,0.000000000000000000e+00,1.022209830166387334e-02
4.819999999999691198e+00,3.145876367676386121e+00,6.272830010870117157e+00,-8.205349548233962370e-03,1.982599681711557857e-02,0.000000000000000000e+00,1.018302809038107437e-02
4.821999999999690978e+00,3.145859989230838760e+00,6.272869585415905114e+00,-8.173985740163841607e-03,1.975029212337824774e-02,0.000000000000000000e+00,1.014410710748125943e-02
4.823999999999690758e+00,3.145843673389718376e+00,6.272909008847456391e+00,-8.142741723903265672e-03,1.967487592528225152e-02,0.000000000000000000e+00,1.010533478233044402e-02
4.825999999999690537e+00,3.145827419913910905e+00,6.272948281740642784e+00,-8.111617042862357546e-03,1.959974712867336433e-02,0.000000000000000000e+00,1.006671054873253812e-02
4.827999999999690317e+00,3.145811228565213558e+00,6.272987404669151168e+00,-8.080611242167478475e-03,1.952490464347154953e-02,0.000000000000000000e+00,1.002823384189732714e-02
4.829999999999690097e+00,3.145795099106331705e+00,6.273026378204494158e+00,-8.049723868704197066e-03,1.945034738375208197e-02,0.000000000000000000e+00,9.989904099549917760e-03
4.831999999999689877e+00,3.145779031300874884e+00,6.273065202916015437e+00,-8.018954471051751437e-03,1.937607426761576296e-02,0.000000000000000000e+00,9.951720761109283941e-03
4.833999999999689656e+00,3.145763024913354133e+00,6.273103879370899527e+00,-7.988302599451447758e-03,1.930208421712479097e-02,0.000000000000000000e+00,9.913683267935513577e-03
4.835999999999689436e+00,3.145747079709177996e+00,6.273142408134178893e+00,-7.957767805930058072e-03,1.922837615854099819e-02,0.000000000000000000e+00,9.875791064476335812e-03
4.837999999999689216e+00,3.145731195454649409e+00,6.273180789768742827e+00,-7.927349644184058727e-03,1.915494902209787659e-02,0.000000000000000000e+00,9.838043596475665176e-03
4.839999999999688995e+00,3.145715371916962155e+00,6.273219024835345436e+00,-7.897047669600318689e-03,1.908180174203862739e-02,0.000000000000000000e+00,9.800440311984015551e-03
4.841999999999688775e+00,3.145699608864197305e+00,6.273257113892612757e+00,-7.866861439262917005e-03,1.900893325662710021e-02,0.000000000000000000e+00,9.762980661245590497e-03
4.843999999999688555e+00,3.145683906065319668e+00,6.273295057497051630e+00,-7.836790511887266678e-03,1.893634250801705041e-02,0.000000000000000000e+00,9.725664096150055116e-03
4.845999999999688335e+00,3.145668263290176014e+00,6.273332856203058583e+00,-7.806834447957804006e-03,1.886402844251813468e-02,0.000000000000000000e+00,9.688490071738442566e-03
4.847999999999688114e+00,3.145652680309489302e+00,6.273370510562924274e+00,-7.776992809544414943e-03,1.879199001023604265e-02,0.000000000000000000e+00,9.651458043805183351e-03
4.849999999999687894e+00,3.145637156894857345e+00,6.273408021126845924e+00,-7.747265160346839680e-03,1.872022616515645055e-02,0.000000000000000000e+00,9.614567470587309650e-03
4.851999999999687674e+00,3.145621692818748372e+00,6.273445388442931758e+00,-7.717651065852297425e-03,1.864873586545022152e-02,0.000000000000000000e+00,9.577817813596678498e-03
4.853999999999687454e+00,3.145606287854498362e+00,6.273482613057209889e+00,-7.688150093101491292e-03,1.857751807301477945e-02,0.000000000000000000e+00,9.541208534701639543e-03
4.855999999999687233e+00,3.145590941776307492e+00,6.273519695513637195e+00,-7.658761810763573506e-03,1.850657175361819159e-02,0.000000000000000000e+00,9.504739098413317322e-03
4.857999999999687013e+00,3.145575654359236584e+00,6.273556636354105542e+00,-7.629485789187913890e-03,1.843589587699765234e-02,0.000000000000000000e+00,9.468408971709973976e-03
4.859999999999686793e+00,3.145560425379204439e+00,6.273593436118449773e+00,-7.600321600313011267e-03,1.836548941667970336e-02,0.000000000000000000e+00,9.432217622963090520e-03
4.861999999999686572e+00,3.145545254612983843e+00,6.273630095344457480e+00,-7.571268817804302498e-03,1.829535135024652759e-02,0.000000000000000000e+00,9.396164523635119892e-03
4.863999999999686352e+00,3.145530141838199345e+00,6.273666614567872557e+00,-7.542327016819303474e-03,1.822548065887605664e-02,0.000000000000000000e+00,9.360249145494048406e-03
4.865999999999686132e+00,3.145515086833322815e+00,6.273702994322407633e+00,-7.513495774164997976e-03,1.815587632764626910e-02,0.000000000000000000e+00,9.324470963532838219e-03
4.867999999999685912e+00,3.145500089377671227e+00,6.273739235139748516e+00,-7.484774668295009203e-03,1.808653734552767220e-02,0.000000000000000000e+00,9.288829454758840143e-03
4.869999999999685691e+00,3.145485149251402657e+00,6.273775337549563069e+00,-7.456163279273965959e-03,1.801746270531143224e-02,0.000000000000000000e+00,9.253324097951320937e-03
4.871999999999685471e+00,3.145470266235513623e+00,6.273811302079507435e+00,-7.427661188651519218e-03,1.794865140336165260e-02,0.000000000000000000e+00,9.217954372976233657e-03
4.873999999999685251e+00,3.145455440111836420e+00,6.273847129255236688e+00,-7.399267979644233093e-03,1.788010243996765100e-02,0.000000000000000000e+00,9.182719763070168462e-03
4.875999999999685031e+00,3.145440670663034233e+00,6.273882819600407501e+00,-7.370983237118411066e-03,1.781181481930825886e-02,0.000000000000000000e+00,9.147619753355873407e-03
4.877999999999684810e+00,3.145425957672599804e+00,6.273918373636690582e+00,-7.342806547325800466e-03,1.774378754893446430e-02,0.000000000000000000e+00,9.112653828988070970e-03
4.879999999999684590e+00,3.145411300924851439e+00,6.273953791883775999e+00,-7.314737498268128121e-03,1.767601964047765123e-02,0.000000000000000000e+00,9.077821479832937079e-03
4.881999999999684370e+00,3.145396700204929452e+00,6.273989074859379400e+00,-7.286775679471864733e-03,1.760851010920860132e-02,0.000000000000000000e+00,9.043122196064179441e-03
4.883999999999684150e+00,3.145382155298794391e+00,6.274024223079250895e+00,-7.258920681945573231e-03,1.754125797395188202e-02,0.000000000000000000e+00,9.008555469523171766e-03
4.885999999999683929e+00,3.145367665993222150e+00,6.274059237057183047e+00,-7.231172098329460146e-03,1.747426225737529204e-02,0.000000000000000000e+00,8.974120795134377104e-03
4.887999999999683709e+00,3.145353232075802641e+00,6.274094117305017093e+00,-7.203529522775461991e-03,1.740752198575384532e-02,0.000000000000000000e+00,8.939817668896066216e-03
4.889999999999683489e+00,3.145338853334934903e+00,6.274128864332650046e+00,-7.175992550979108653e-03,1.734103618902982716e-02,0.000000000000000000e+00,8.905645589001975893e-03
4.891999999999683268e+00,3.145324529559826221e+00,6.274163478648042691e+00,-7.148560780175813693e-03,1.727480390080327055e-02,0.000000000000000000e+00,8.871604055566750802e-03
4.893999999999683048e+00,3.145310260540487235e+00,6.274197960757227577e+00,-7.121233809112498606e-03,1.720882415827448136e-02,0.000000000000000000e+00,8.837692570440758288e-03
4.895999999999682828e+00,3.145296046067728835e+00,6.274232311164314346e+00,-7.094011238148895462e-03,1.714309600243939247e-02,0.000000000000000000e+00,8.803910638162215641e-03
4.897999999999682608e+00,3.145281885933160826e+00,6.274266530371499506e+00,-7.066892669043305965e-03,1.707761847766976065e-02,0.000000000000000000e+00,8.770257763602851142e-03
4.899999999999682387e+00,3.145267779929187490e+00,6.274300618879069980e+00,-7.039877705024684407e-03,1.701239063185156289e-02,0.000000000000000000e+00,8.736733454093204010e-03
4.901999999999682167e+00,3.145253727849004921e+00,6.274334577185414652e+00,-7.012965951065633710e-03,1.694741151691474268e-02,0.000000000000000000e+00,8.703337220911544492e-03
4.903999999999681947e+00,3.145239729486597913e+00,6.274368405787027925e+00,-6.986157013374704773e-03,1.688268018784183991e-02,0.000000000000000000e+00,8.670068573462197392e-03
4.905999999999681727e+00,3.145225784636736854e+00,6.274402105178518596e+00,-6.959450499863326783e-03,1.681819570357563978e-02,0.000000000000000000e+00,8.636927026524743312e-03
4.907999999999681506e+00,3.145211893094975508e+00,6.274435675852616967e+00,-6.932846019813223432e-03,1.675395712636885970e-02,0.000000000000000000e+00,8.603912094298005186e-03
4.909999999999681286e+00,3.145198054657647013e+00,6.274469118300181059e+00,-6.906343183999161944e-03,1.668996352202140737e-02,0.000000000000000000e+00,8.571023293777679797e-03
4.911999999999681066e+00,3.145184269121861664e+00,6.274502433010204605e+00,-6.879941604703989667e-03,1.662621395990743212e-02,0.000000000000000000e+00,8.538260143950315850e-03
4.913999999999680846e+00,3.145170536285503804e+00,6.274535620469824160e+00,-6.853640895635205142e-03,1.656270751281062326e-02,0.000000000000000000e+00,8.505622165054571582e-03
4.915999999999680625e+00,3.145156855947228713e+00,6.274568681164323536e+00,-6.827440672024710777e-03,1.649944325711658402e-02,0.000000000000000000e+00,8.473108879933466397e-03
4.917999999999680405e+00,3.145143227906459504e+00,6.274601615577145353e+00,-6.801340550614026065e-03,1.643642027278178000e-02,0.000000000000000000e+00,8.440719813179398123e-03
4.919999999999680185e+00,3.145129651963384454e+00,6.274634424189893700e+00,-6.775340149469842241e-03,1.637363764297206786e-02,0.000000000000000000e+00,8.408454489859829017e-03
4.921999999999679964e+00,3.145116127918953897e+00,6.274667107482343020e+00,-6.749439088228121296e-03,1.631109445453620549e-02,0.000000000000000000e+00,8.376312438705291186e-03
4.923999999999679744e+00,3.145102655574878447e+00,6.274699665932445214e+00,-6.723636987826032627e-03,1.624878979748144506e-02,0.000000000000000000e+00,8.344293188284224172e-03
4.925999999999679524e+00,3.145089234733624117e+00,6.274732100016336744e+00,-6.697933470782309502e-03,1.618672276551777825e-02,0.000000000000000000e+00,8.312396271084376842e-03
4.927999999999679304e+00,3.145075865198411424e+00,6.274764410208343079e+00,-6.672328161000153253e-03,1.612489245567174517e-02,0.000000000000000000e+00,8.280621219945549782e-03
4.929999999999679083e+00,3.145062546773210510e+00,6.274796596980987573e+00,-6.646820683799336063e-03,1.606329796834695192e-02,0.000000000000000000e+00,8.248967569765897068e-03
4.931999999999678863e+00,3.145049279262740693e+00,6.274828660804999458e+00,-6.621410665965472321e-03,1.600193840741789830e-02,0.000000000000000000e+00,8.217434857617167410e-03
4.933999999999678643e+00,3.145036062472465144e+00,6.274860602149317401e+00,-6.596097735644461564e-03,1.594081288002236960e-02,0.000000000000000000e+00,8.186022621586408476e-03
4.935999999999678423e+00,3.145022896208589991e+00,6.274892421481098381e+00,-6.570881522413501118e-03,1.587992049669762623e-02,0.000000000000000000e+00,8.154730402086252106e-03
4.937999999999678202e+00,3.145009780278060330e+00,6.274924119265724798e+00,-6.545761657252485710e-03,1.581926037132266871e-02,0.000000000000000000e+00,8.123557741104625585e-03
4.939999999999677982e+00,3.144996714488557998e+00,6.274955695966808022e+00,-6.520737772610165489e-03,1.575883162124520551e-02,0.000000000000000000e+00,8.092504182901527621e-03
4.941999999999677762e+00,3.144983698648498915e+00,6.274987152046199945e+00,-6.495809502211393090e-03,1.569863336690371577e-02,0.000000000000000000e+00,8.061569272080681969e-03
4.943999999999677541e+00,3.144970732567029525e+00,6.275018487963995639e+00,-6.470976481306761618e-03,1.563866473231220744e-02,0.000000000000000000e+00,8.030752556869247272e-03
4.945999999999677321e+00,3.144957816054024580e+00,6.275049704178541354e+00,-6.446238346446506000e-03,1.557892484461738739e-02,0.000000000000000000e+00,8.000053585573985160e-03
4.947999999999677101e+00,3.144944948920084471e+00,6.275080801146440734e+00,-6.421594735559917749e-03,1.551941283425140733e-02,0.000000000000000000e+00,7.969471908848113628e-03
4.949999999999676881e+00,3.144932130976532125e+00,6.275111779322562811e+00,-6.397045288005880070e-03,1.546012783502837516e-02,0.000000000000000000e+00,7.939007079469262429e-03
4.951999999999676660e+00,3.144919362035409893e+00,6.275142639160047331e+00,-6.372589644468820876e-03,1.540106898393954829e-02,0.000000000000000000e+00,7.908658651181177390e-03
4.953999999999676440e+00,3.144906641909478218e+00,6.275173381110310089e+00,-6.348227447047817724e-03,1.534223542132495677e-02,0.000000000000000000e+00,7.878426180126685274e-03
4.955999999999676220e+00,3.144893970412211637e+00,6.275204005623051806e+00,-6.323958339141352337e-03,1.528362629064679810e-02,0.000000000000000000e+00,7.848309223320137917e-03
4.957999999999676000e+00,3.144881347357796120e+00,6.275234513146264348e+00,-6.299781965548268033e-03,1.522524073868421202e-02,0.000000000000000000e+00,7.818307340248908943e-03
4.959999999999675779e+00,3.144868772561127290e+00,6.275264904126234278e+00,-6.275697972354539987e-03,1.516707791531063561e-02,0.000000000000000000e+00,7.788420091271897050e-03
4.961999999999675559e+00,3.144856245837806430e+00,6.275295179007552626e+00,-6.251706007104768266e-03,1.510913697382597343e-02,0.000000000000000000e+00,7.758647039735500073e-03
4.963999999999675339e+00,3.144843767004139146e+00,6.275325338233121109e+00,-6.227805718575696661e-03,1.505141707051322990e-02,0.000000000000000000e+00,7.728987749002103058e-03
4.965999999999675119e+00,3.144831335877131817e+00,6.275355382244154789e+00,-6.203996756935292040e-03,1.499391736494668816e-02,0.000000000000000000e+00,7.699441785312899356e-03
4.967999999999674898e+00,3.144818952274488488e+00,6.275385311480193629e+00,-6.180278773697150604e-03,1.493663701990090645e-02,0.000000000000000000e+00,7.670008716263332360e-03
4.969999999999674678e+00,3.144806616014609979e+00,6.275415126379104258e+00,-6.156651421617362514e-03,1.487957520114783529e-02,0.000000000000000000e+00,7.640688110359228347e-03
4.971999999999674458e+00,3.144794326916589444e+00,6.275444827377089752e+00,-6.133114354887812120e-03,1.482273107783158884e-02,0.000000000000000000e+00,7.611479539227139490e-03
4.973999999999674237e+00,3.144782084800210598e+00,6.275474414908694065e+00,-6.109667228877937485e-03,1.476610382196314082e-02,0.000000000000000000e+00,7.582382574240376094e-03
4.975999999999674017e+00,3.144769889485944603e+00,6.275503889406807367e+00,-6.086309700408304955e-03,1.470969260895164422e-02,0.000000000000000000e+00,7.553396790471733624e-03
4.977999999999673797e+00,3.144757740794948297e+00,6.275533251302675808e+00,-6.063041427505394716e-03,1.465349661712444379e-02,0.000000000000000000e+00,7.524521762829139426e-03
4.979999999999673577e+00,3.144745638549061084e+00,6.275562501025904183e+00,-6.039862069560081662e-03,1.459751502803413072e-02,0.000000000000000000e+00,7.495757069049480137e-03
4.981999999999673356e+00,3.144733582570801822e+00,6.275591639004463929e+00,-6.016771287221185822e-03,1.454174702624918755e-02,0.000000000000000000e+00,7.467102287724625143e-03
4.983999999999673136e+00,3.144721572683366606e+00,6.275620665664697562e+00,-5.993768742444784484e-03,1.448619179944803277e-02,0.000000000000000000e+00,7.438556999452172747e-03
4.985999999999672916e+00,3.144709608710626991e+00,6.275649581431327562e+00,-5.970854098406754365e-03,1.443084853824661527e-02,0.000000000000000000e+00,7.410120785813045785e-03
4.987999999999672696e+00,3.144697690477126439e+00,6.275678386727460811e+00,-5.948027019731317103e-03,1.437571643664205950e-02,0.000000000000000000e+00,7.381793231715616521e-03
4.989999999999672475e+00,3.144685817808078099e+00,6.275707081974593926e+00,-5.925287172124057630e-03,1.432079469129545445e-02,0.000000000000000000e+00,7.353573920957146015e-03
4.991999999999672255e+00,3.144673990529361696e+00,6.275735667592621247e+00,-5.902634222690995337e-03,1.426608250215185593e-02,0.000000000000000000e+00,7.325462441324592788e-03
4.993999999999672035e+00,3.144662208467522202e+00,6.275764143999840172e+00,-5.880067839699702238e-03,1.421157907197270059e-02,0.000000000000000000e+00,7.297458380435717373e-03
4.995999999999671815e+00,3.144650471449766727e+00,6.275792511612955593e+00,-5.857587692836127916e-03,1.415728360683461522e-02,0.000000000000000000e+00,7.269561329421581064e-03
4.997999999999671594e+00,3.144638779303961407e+00,6.275820770847087893e+00,-5.835193452881781359e-03,1.410319531549819073e-02,0.000000000000000000e+00,7.241770878610553908e-03
4.999999999999671374e+00,3.144627131858629632e+00,6.275848922115779160e+00,-5.812884791947274185e-03,1.404931340986138692e-02,0.000000000000000000e+00,7.214086621654902665e-03
5.001999999999671154e+00,3.144615528942948934e+00,6.275876965830996745e+00,-5.790661383429019336e-03,1.399563710487321255e-02,0.000000000000000000e+00,7.186508153472437321e-03
5.003999999999670933e+00,3.144603970386749658e+00,6.275904902403142138e+00,-5.768522901855313405e-03,1.394216561823187830e-02,0.000000000000000000e+00,7.159035069411068264e-03
5.005999999999670713e+00,3.144592456020510962e+00,6.275932732241054524e+00,-5.746469023098391832e-03,1.388889817079623674e-02,0.000000000000000000e+00,7.131666967972294380e-03
5.007999999999670493e+00,3.144580985675359042e+00,6.275960455752018774e+00,-5.724499424243514531e-03,1.383583398632873621e-02,0.000000000000000000e+00,7.104403448248364228e-03
5.009999999999670273e+00,3.144569559183065355e+00,6.275988073341769002e+00,-5.702613783529717276e-03,1.378297229137813613e-02,0.000000000000000000e+00,7.077244110450298109e-03
5.011999999999670052e+00,3.144558176376043068e+00,6.276015585414495668e+00,-5.680811780435328362e-03,1.373031231544422255e-02,0.000000000000000000e+00,7.050188556982805999e-03
5.013999999999669832e+00,3.144546837087345281e+00,6.276042992372851792e+00,-5.659093095766986811e-03,1.367785329114956303e-02,0.000000000000000000e+00,7.023236392459830668e-03
5.015999999999669612e+00,3.144535541150661917e+00,6.276070294617959178e+00,-5.637457411483851565e-03,1.362559445389502355e-02,0.000000000000000000e+00,6.996387221730904216e-03
5.017999999999669392e+00,3.144524288400318390e+00,6.276097492549411960e+00,-5.615904410716573286e-03,1.357353504189490537e-02,0.000000000000000000e+00,6.969640651322661640e-03
5.019999999999669171e+00,3.144513078671272055e+00,6.276124586565283714e+00,-5.594433777844274452e-03,1.352167429632514066e-02,0.000000000000000000e+00,6.942996289868053061e-03
5.021999999999668951e+00,3.144501911799110427e+00,6.276151577062134557e+00,-5.573045198448136825e-03,1.347001146123097751e-02,0.000000000000000000e+00,6.916453747178641365e-03
5.023999999999668731e+00,3.144490787620048966e+00,6.276178464435014703e+00,-5.551738359238266377e-03,1.341854578338271507e-02,0.000000000000000000e+00,6.890012634040987294e-03
5.025999999999668510e+00,3.144479705970927963e+00,6.276205249077471571e+00,-5.530512948189056366e-03,1.336727651253758267e-02,0.000000000000000000e+00,6.863672563765632617e-03
5.027999999999668290e+00,3.144468666689210767e+00,6.276231931381554219e+00,-5.509368654500928011e-03,1.331620290136351602e-02,0.000000000000000000e+00,6.837433150882810118e-03
5.029999999999668070e+00,3.144457669612981121e+00,6.276258511737819568e+00,-5.488305168447599365e-03,1.326532420513954619e-02,0.000000000000000000e+00,6.811294010292012757e-03
5.031999999999667850e+00,3.144446714580941382e+00,6.276284990535338615e+00,-5.467322181559580024e-03,1.321463968211167815e-02,0.000000000000000000e+00,6.785254759754000276e-03
5.033999999999667629e+00,3.144435801432408528e+00,6.276311368161702653e+00,-5.446419386521922194e-03,1.316414859329179815e-02,0.000000000000000000e+00,6.759315017760614275e-03
5.035999999999667409e+00,3.144424930007314156e+00,6.276337645003025933e+00,-5.425596477191345010e-03,1.311385020248931853e-02,0.000000000000000000e+00,6.733474404413797298e-03
5.037999999999667189e+00,3.144414100146200486e+00,6.276363821443954549e+00,-5.404853148567392157e-03,1.306374377625314429e-02,0.000000000000000000e+00,6.707732541084310274e-03
5.039999999999666969e+00,3.144403311690218583e+00,6.276389897867669987e+00,-5.384189096811124384e-03,1.301382858390627041e-02,0.000000000000000000e+00,6.682089050754402848e-03
5.041999999999666748e+00,3.144392564481125696e+00,6.276415874655895344e+00,-5.363604019326795487e-03,1.296410389770336936e-02,0.000000000000000000e+00,6.656543558483107859e-03
5.043999999999666528e+00,3.144381858361283477e+00,6.276441752188901546e+00,-5.343097614534694610e-03,1.291456899238603399e-02,0.000000000000000000e+00,6.631095689103749802e-03
5.045999999999666308e+00,3.144371193173655321e+00,6.276467530845510900e+00,-5.322669582073882508e-03,1.286522314557635854e-02,0.000000000000000000e+00,6.605745070413615583e-03
5.047999999999666088e+00,3.144360568761804586e+00,6.276493211003104200e+00,-5.302319622757856350e-03,1.281606563768873316e-02,0.000000000000000000e+00,6.580491331333204741e-03
5.049999999999665867e+00,3.144349984969891043e+00,6.276518793037625166e+00,-5.282047438459209696e-03,1.276709575170323178e-02,0.000000000000000000e+00,6.555334101371934619e-03
5.051999999999665647e+00,3.144339441642670430e+00,6.276544277323587551e+00,-5.261852732236907415e-03,1.271831277341191856e-02,0.000000000000000000e+00,6.530273012428033930e-03
5.053999999999665427e+00,3.144328938625490455e+00,6.276569664234078694e+00,-5.241735208342129110e-03,1.266971599142859006e-02,0.000000000000000000e+00,6.505307697877438233e-03
5.055999999999665206e+00,3.144318475764289911e+00,6.276594954140765736e+00,-5.221694571988224828e-03,1.262130469673860417e-02,0.000000000000000000e+00,6.480437790814475019e-03
5.057999999999664986e+00,3.144308052905595563e+00,6.276620147413901840e+00,-5.201730529717258668e-03,1.257307818341159983e-02,0.000000000000000000e+00,6.455662928487482244e-03
5.059999999999664766e+00,3.144297669896519487e+00,6.276645244422328851e+00,-5.181842788967791144e-03,1.252503574775739453e-02,0.000000000000000000e+00,6.430982746345070833e-03
5.061999999999664546e+00,3.144287326584758624e+00,6.276670245533485293e+00,-5.162031058505613633e-03,1.247717668916360594e-02,0.000000000000000000e+00,6.406396884459153451e-03
5.063999999999664325e+00,3.144277022818590783e+00,6.276695151113411697e+00,-5.142295047996904046e-03,1.242950030926218662e-02,0.000000000000000000e+00,6.381904981131669707e-03
5.065999999999664105e+00,3.144266758446873755e+00,6.276719961526753266e+00,-5.122634468381667694e-03,1.238200591265551688e-02,0.000000000000000000e+00,6.357506678846547299e-03
5.067999999999663885e+00,3.144256533319041313e+00,6.276744677136767869e+00,-5.103049031649104471e-03,1.233469280647687440e-02,0.000000000000000000e+00,6.333201619815598260e-03
5.069999999999663665e+00,3.144246347285103216e+00,6.276769298305330480e+00,-5.083538450871814135e-03,1.228756030045536837e-02,0.000000000000000000e+00,6.308989447896096170e-03
5.071999999999663444e+00,3.144236200195641207e+00,6.276793825392937620e+00,-5.064102440194510196e-03,1.224060770689231088e-02,0.000000000000000000e+00,6.284869808251047907e-03
5.073999999999663224e+00,3.144226091901808129e+00,6.276818258758712687e+00,-5.044740714892886890e-03,1.219383434077423237e-02,0.000000000000000000e+00,6.260842347862116686e-03
5.075999999999663004e+00,3.144216022255324816e+00,6.276842598760413061e+00,-5.025452991335564550e-03,1.214723951969692330e-02,0.000000000000000000e+00,6.236906714806422780e-03
5.077999999999662784e+00,3.144205991108478315e+00,6.276866845754433655e+00,-5.006238986893729592e-03,1.210082256368790257e-02,0.000000000000000000e+00,6.213062557857529367e-03
5.079999999999662563e+00,3.144195998314119667e+00,6.276891000095810469e+00,-4.987098420069115481e-03,1.205458279545392961e-02,0.000000000000000000e+00,6.189309528110975567e-03
5.081999999999662343e+00,3.144186043725662572e+00,6.276915062138229473e+00,-4.968031010416384258e-03,1.200851954022809018e-02,0.000000000000000000e+00,6.165647277445229779e-03
5.083999999999662123e+00,3.144176127197079396e+00,6.276939032234029270e+00,-4.949036478638100915e-03,1.196263212595342906e-02,0.000000000000000000e+00,6.142075459800888648e-03
5.085999999999661902e+00,3.144166248582900725e+00,6.276962910734206424e+00,-4.930114546400084230e-03,1.191691988292119600e-02,0.000000000000000000e+00,6.118593729096288847e-03
5.087999999999661682e+00,3.144156407738213144e+00,6.276986697988420794e+00,-4.911264936432943595e-03,1.187138214396719904e-02,0.000000000000000000e+00,6.095201741351419233e-03
5.089999999999661462e+00,3.144146604518655241e+00,6.277010394345000854e+00,-4.892487372660450293e-03,1.182601824472035920e-02,0.000000000000000000e+00,6.071899154882820504e-03
5.091999999999661242e+00,3.144136838780418053e+00,6.277034000150948145e+00,-4.873781579869800387e-03,1.178082752295832661e-02,0.000000000000000000e+00,6.048685626887428946e-03
5.093999999999661021e+00,3.144127110380241508e+00,6.277057515751943484e+00,-4.855147283993837756e-03,1.173580931915594282e-02,0.000000000000000000e+00,6.025560817995379015e-03
5.095999999999660801e+00,3.144117419175412653e+00,6.277080941492350519e+00,-4.836584211989477730e-03,1.169096297624664348e-02,0.000000000000000000e+00,6.002524389256636006e-03
5.097999999999660581e+00,3.144107765023762990e+00,6.277104277715221059e+00,-4.818092091897668676e-03,1.164628783973782264e-02,0.000000000000000000e+00,5.979576003487252489e-03
5.099999999999660361e+00,3.144098147783667585e+00,6.277127524762300403e+00,-4.799670652771990779e-03,1.160178325756984832e-02,0.000000000000000000e+00,5.956715324287709112e-03
5.101999999999660140e+00,3.144088567314042404e+00,6.277150682974033558e+00,-4.781319624592392584e-03,1.155744857994637186e-02,0.000000000000000000e+00,5.933942015930226965e-03
5.103999999999659920e+00,3.144079023474341650e+00,6.277173752689567010e+00,-4.763038738574889436e-03,1.151328315993642958e-02,0.000000000000000000e+00,5.911255746293864188e-03
5.105999999999659700e+00,3.144069516124556429e+00,6.277196734246755838e+00,-4.744827726780012980e-03,1.146928635270954601e-02,0.000000000000000000e+00,5.888656181646356735e-03
5.107999999999659479e+00,3.144060045125212977e+00,6.277219627982169037e+00,-4.726686322324959166e-03,1.142545751594775151e-02,0.000000000000000000e+00,5.866142991128642237e-03
5.109999999999659259e+00,3.144050610337369989e+00,6.277242434231093071e+00,-4.708614259445198687e-03,1.138179600996395632e-02,0.000000000000000000e+00,5.843715845632868611e-03
5.111999999999659039e+00,3.144041211622616405e+00,6.277265153327538094e+00,-4.690611273240378153e-03,1.133830119720519516e-02,0.000000000000000000e+00,5.821374415445446093e-03
5.113999999999658819e+00,3.144031848843070520e+00,6.277287785604239723e+00,-4.672677099925639024e-03,1.129497244274084954e-02,0.000000000000000000e+00,5.799118374002376619e-03
5.115999999999658598e+00,3.144022521861376429e+00,6.277310331392667919e+00,-4.654811476780943737e-03,1.125180911416222458e-02,0.000000000000000000e+00,5.776947395643272642e-03
5.117999999999658378e+00,3.144013230540703141e+00,6.277332791023029657e+00,-4.637014141911538143e-03,1.120881058111415640e-02,0.000000000000000000e+00,5.754861154192547623e-03
5.119999999999658158e+00,3.144003974744742802e+00,6.277355164824273359e+00,-4.619284834492534512e-03,1.116597621577019965e-02,0.000000000000000000e+00,5.732859326561978719e-03
5.121999999999657938e+00,3.143994754337707143e+00,6.277377453124095119e+00,-4.601623294768343413e-03,1.112330539282988841e-02,0.000000000000000000e+00,5.710941590923335198e-03
5.123999999999657717e+00,3.143985569184327034e+00,6.277399656248942250e+00,-4.584029263876862083e-03,1.108079748917448898e-02,0.000000000000000000e+00,5.689107625394429490e-03
5.125999999999657497e+00,3.143976419149849821e+00,6.277421774524017728e+00,-4.566502483969248419e-03,1.103845188409895151e-02,0.000000000000000000e+00,5.667357110237414286e-03
5.127999999999657277e+00,3.143967304100037996e+00,6.277443808273286407e+00,-4.549042698194765560e-03,1.099626795928072311e-02,0.000000000000000000e+00,5.645689726849867363e-03
5.129999999999657057e+00,3.143958223901166082e+00,6.277465757819479464e+00,-4.531649650670090297e-03,1.095424509871848612e-02,0.000000000000000000e+00,5.624105157643499719e-03
5.131999999999656836e+00,3.143949178420020196e+00,6.277487623484096169e+00,-4.514323086519896056e-03,1.091238268880970891e-02,0.000000000000000000e+00,5.602603086568236357e-03
5.133999999999656616e+00,3.143940167523894491e+00,6.277509405587413660e+00,-4.497062751808284485e-03,1.087068011821530449e-02,0.000000000000000000e+00,5.581183198301808979e-03
5.135999999999656396e+00,3.143931191080589826e+00,6.277531104448486943e+00,-4.479868393560429603e-03,1.082913677790055089e-02,0.000000000000000000e+00,5.559845178905953311e-03
5.137999999999656175e+00,3.143922248958412879e+00,6.277552720385155993e+00,-4.462739759816025491e-03,1.078775206123743988e-02,0.000000000000000000e+00,5.538588716068049145e-03
5.139999999999655955e+00,3.143913341026172592e+00,6.277574253714049313e+00,-4.445676599493154739e-03,1.074652536373810197e-02,0.000000000000000000e+00,5.517413497679368728e-03
5.141999999999655735e+00,3.143904467153179727e+00,6.277595704750589256e+00,-4.428678662502598049e-03,1.070545608327583276e-02,0.000000000000000000e+00,5.496319213699585315e-03
5.143999999999655515e+00,3.143895627209243315e+00,6.277617073808996473e+00,-4.411745699703641284e-03,1.066454361999765593e-02,0.000000000000000000e+00,5.475305554966558574e-03
5.145999999999655294e+00,3.143886821064670212e+00,6.277638361202294348e+00,-4.394877463003018028e-03,1.062378737651549498e-02,0.000000000000000000e+00,5.454372214262259710e-03
5.147999999999655074e+00,3.143878048590262875e+00,6.277659567242313443e+00,-4.378073705094037531e-03,1.058318675739637789e-02,0.000000000000000000e+00,5.433518883625865215e-03
5.149999999999654854e+00,3.143869309657316702e+00,6.277680692239695048e+00,-4.361334179708331246e-03,1.054274116965143136e-02,0.000000000000000000e+00,5.412745258169371354e-03
5.151999999999654634e+00,3.143860604137618697e+00,6.277701736503898289e+00,-4.344658641483960075e-03,1.050245002247744523e-02,0.000000000000000000e+00,5.392051033213163258e-03
5.153999999999654413e+00,3.143851931903446584e+00,6.277722700343201900e+00,-4.328046845968087572e-03,1.046231272726048239e-02,0.000000000000000000e+00,5.371435905284938084e-03
5.155999999999654193e+00,3.143843292827564806e+00,6.277743584064709559e+00,-4.311498549752566800e-03,1.042232869783887676e-02,0.000000000000000000e+00,5.350899573104361817e-03
5.157999999999653973e+00,3.143834686783224086e+00,6.277764387974356097e+00,-4.295013510270651556e-03,1.038249735010518884e-02,0.000000000000000000e+00,5.330441735058699670e-03
5.159999999999653753e+00,3.143826113644159648e+00,6.277785112376908394e+00,-4.278591485859784688e-03,1.034281810212742646e-02,0.000000000000000000e+00,5.310062091172240706e-03
5.161999999999653532e+00,3.143817573284588995e+00,6.277805757575974255e+00,-4.262232235787912979e-03,1.030329037419866131e-02,0.000000000000000000e+00,5.289760342838512042e-03
5.163999999999653312e+00,3.143809065579210138e+00,6.277826323874002412e+00,-4.245935520322494452e-03,1.026391358897020198e-02,0.000000000000000000e+00,5.269536193127255519e-03
5.165999999999653092e+00,3.143800590403199369e+00,6.277846811572289631e+00,-4.229701100581363324e-03,1.022468717115939361e-02,0.000000000000000000e+00,5.249389345159227727e-03
5.167999999999652871e+00,3.143792147632209932e+00,6.277867220970984263e+00,-4.213528738517757603e-03,1.018561054751898794e-02,0.000000000000000000e+00,5.229319503100293698e-03
5.169999999999652651e+00,3.143783737142370249e+00,6.277887552369090685e+00,-4.197418197178179669e-03,1.014668314733816606e-02,0.000000000000000000e+00,5.209326374188416597e-03
5.171999999999652431e+00,3.143775358810281695e+00,6.277907806064473739e+00,-4.181369240346764077e-03,1.010790440174816340e-02,0.000000000000000000e+00,5.189409664158983748e-03
5.173999999999652211e+00,3.143767012513016823e+00,6.277927982353864067e+00,-4.165381632750078146e-03,1.006927374411979194e-02,0.000000000000000000e+00,5.169569081417801915e-03
5.175999999999651990e+00,3.143758698128118922e+00,6.277948081532858993e+00,-4.149455140071763026e-03,1.003079061009063203e-02,0.000000000000000000e+00,5.149804335615404405e-03
5.177999999999651770e+00,3.143750415533597575e+00,6.277968103895930518e+00,-4.133589528832290472e-03,9.992454437329293879e-03,0.000000000000000000e+00,5.130115136645407858e-03
5.179999999999651550e+00,3.143742164607929546e+00,6.277988049736428877e+00,-4.117784566424826515e-03,9.954264665603736184e-03,0.000000000000000000e+00,5.110501195795313922e-03
5.181999999999651330e+00,3.143733945230055227e+00,6.278007919346584309e+00,-4.102040021222929170e-03,9.916220736989913437e-03,0.000000000000000000e+00,5.090962226281414704e-03
5.183999999999651109e+00,3.143725757279377309e+00,6.278027713017515055e+00,-4.086355662399377385e-03,9.878322095517106521e-03,0.000000000000000000e+00,5.071497941092240058e-03
5.185999999999650889e+00,3.143717600635759890e+00,6.278047431039228243e+00,-4.070731259973291334e-03,9.840568187258440583e-03,0.000000000000000000e+00,5.052108054685255922e-03
5.187999999999650669e+00,3.143709475179525814e+00,6.278067073700626111e+00,-4.055166584990874991e-03,9.802958460681718972e-03,0.000000000000000000e+00,5.032792283975018321e-03
5.189999999999650449e+00,3.143701380791454447e+00,6.278086641289509551e+00,-4.039661409195944436e-03,9.765492366005840835e-03,0.000000000000000000e+00,5.013550344534933867e-03
5.191999999999650228e+00,3.143693317352781236e+00,6.278106134092582558e+00,-4.024215505331687343e-03,9.728169355787583475e-03,0.000000000000000000e+00,4.994381955285287500e-03
5.193999999999650008e+00,3.143685284745195485e+00,6.278125552395455777e+00,-4.008828646954579189e-03,9.690988884557492564e-03,0.000000000000000000e+00,4.975286834864589558e-03
5.195999999999649788e+00,3.143677282850837695e+00,6.278144896482650950e+00,-3.993500608515507602e-03,9.653950408976586656e-03,0.000000000000000000e+00,4.956264703610713251e-03
5.197999999999649567e+00,3.143669311552299561e+00,6.278164166637605348e+00,-3.978231165268878051e-03,9.617053387657857610e-03,0.000000000000000000e+00,4.937315282275811512e-03
5.199999999999649347e+00,3.143661370732620863e+00,6.278183363142676221e+00,-3.963020093326648750e-03,9.580297281270185733e-03,0.000000000000000000e+00,4.918438293103566394e-03
5.201999999999649127e+00,3.143653460275287692e+00,6.278202486279144345e+00,-3.947867169759241256e-03,9.543681552733645351e-03,0.000000000000000000e+00,4.899633460171803900e-03
5.203999999999648907e+00,3.143645580064232448e+00,6.278221536327217578e+00,-3.932772172335667615e-03,9.507205666711510128e-03,0.000000000000000000e+00,4.880900506704533015e-03
5.205999999999648686e+00,3.143637729983830287e+00,6.278240513566035297e+00,-3.917734879785405092e-03,9.470869090119552261e-03,0.000000000000000000e+00,4.862239158947845308e-03
5.207999999999648466e+00,3.143629909918897791e+00,6.278259418273672843e+00,-3.902755071667491325e-03,9.434671291869325960e-03,0.000000000000000000e+00,4.843649143248474065e-03
5.209999999999648246e+00,3.143622119754692523e+00,6.278278250727145959e+00,-3.887832528378711364e-03,9.398611742882726980e-03,0.000000000000000000e+00,4.825130187079418320e-03
5.211999999999648026e+00,3.143614359376909473e+00,6.278297011202413458e+00,-3.872967031051951971e-03,9.362689915892796061e-03,0.000000000000000000e+00,4.806682018219765595e-03
5.213999999999647805e+00,3.143606628671680614e+00,6.278315699974382547e+00,-3.858158361845804175e-03,9.326905286006451079e-03,0.000000000000000000e+00,4.788304367666029737e-03
5.215999999999647585e+00,3.143598927525573572e+00,6.278334317316912383e+00,-3.843406303525915939e-03,9.291257329887456576e-03,0.000000000000000000e+00,4.769996964350708968e-03
5.217999999999647365e+00,3.143591255825588515e+00,6.278352863502817627e+00,-3.828710639922393646e-03,9.255745526646473945e-03,0.000000000000000000e+00,4.751759541664568598e-03
5.219999999999647144e+00,3.143583613459157711e+00,6.278371338803871993e+00,-3.814071155565657185e-03,9.220369357129982665e-03,0.000000000000000000e+00,4.733591831333261446e-03
5.221999999999646924e+00,3.143576000314143304e+00,6.278389743490814467e+00,-3.799487635734177804e-03,9.185128304012036768e-03,0.000000000000000000e+00,4.715493566482542587e-03
5.223999999999646704e+00,3.143568416278836430e+00,6.278408077833350198e+00,-3.784959866622512534e-03,9.150021852120337335e-03,0.000000000000000000e+00,4.697464482527002883e-03
5.225999999999646484e+00,3.143560861241954552e+00,6.278426342100157598e+00,-3.770487635284869299e-03,9.115049488325017643e-03,0.000000000000000000e+00,4.679504315498017597e-03
5.227999999999646263e+00,3.143553335092640122e+00,6.278444536558888345e+00,-3.756070729489551039e-03,9.080210701253600344e-03,0.000000000000000000e+00,4.661612801372783110e-03
5.229999999999646043e+00,3.143545837720459701e+00,6.278462661476176265e+00,-3.741708937828115786e-03,9.045504981502413416e-03,0.000000000000000000e+00,4.643789677970799890e-03
5.231999999999645823e+00,3.143538369015401734e+00,6.278480717117635557e+00,-3.727402049730993081e-03,9.010931821665747396e-03,0.000000000000000000e+00,4.626034684249324958e-03
5.233999999999645603e+00,3.143530928867874330e+00,6.278498703747869669e+00,-3.713149855431146715e-03,8.976490716263692618e-03,0.000000000000000000e+00,4.608347559916792235e-03
5.235999999999645382e+00,3.143523517168705261e+00,6.278516621630472194e+00,-3.698952145980538130e-03,8.942181161772880249e-03,0.000000000000000000e+00,4.590728045818559533e-03
5.237999999999645162e+00,3.143516133809138413e+00,6.278534471028031305e+00,-3.684808713201205913e-03,8.908002656530016050e-03,0.000000000000000000e+00,4.573175883447688772e-03
5.239999999999644942e+00,3.143508778680834226e+00,6.278552252202135087e+00,-3.670719349634989168e-03,8.873954700632364495e-03,0.000000000000000000e+00,4.555690814931734334e-03
5.241999999999644722e+00,3.143501451675866143e+00,6.278569965413372422e+00,-3.656683848800525508e-03,8.840036796437505257e-03,0.000000000000000000e+00,4.538272585315028529e-03
5.243999999999644501e+00,3.143494152686721055e+00,6.278587610921339213e+00,-3.642702004790591367e-03,8.806248447777238059e-03,0.000000000000000000e+00,4.520920937645667159e-03
5.245999999999644281e+00,3.143486881606295746e+00,6.278605188984641039e+00,-3.628773612636705323e-03,8.772589160666820901e-03,0.000000000000000000e+00,4.503635618682388930e-03
5.247999999999644061e+00,3.143479638327896453e+00,6.278622699860897605e+00,-3.614898468164433505e-03,8.739058443021779921e-03,0.000000000000000000e+00,4.486416375099389064e-03
5.249999999999643840e+00,3.143472422745237083e+00,6.278640143806746288e+00,-3.601076367803338497e-03,8.705655804286211927e-03,0.000000000000000000e+00,4.469262953144925721e-03
5.251999999999643620e+00,3.143465234752437887e+00,6.278657521077844805e+00,-3.587307108957827652e-03,8.672380756154236814e-03,0.000000000000000000e+00,4.452175102813038521e-03
5.253999999999643400e+00,3.143458074244023237e+00,6.278674831928876543e+00,-3.573590489652086425e-03,8.639232811876751753e-03,0.000000000000000000e+00,4.435152572437817131e-03
5.255999999999643180e+00,3.143450941114921182e+00,6.278692076613553219e+00,-3.559926308766579294e-03,8.606211486721146789e-03,0.000000000000000000e+00,4.418195113088885240e-03
5.257999999999642959e+00,3.143443835260461228e+00,6.278709255384619325e+00,-3.546314365903098682e-03,8.573316297706900027e-03,0.000000000000000000e+00,4.401302475809165671e-03
5.259999999999642739e+00,3.143436756576372115e+00,6.278726368493854793e+00,-3.532754461557127083e-03,8.540546763940469466e-03,0.000000000000000000e+00,4.384474413891670252e-03
5.261999999999642519e+00,3.143429704958781379e+00,6.278743416192080318e+00,-3.519246396833865427e-03,8.507902406060433020e-03,0.000000000000000000e+00,4.367710679483161051e-03
5.263999999999642299e+00,3.143422680304213568e+00,6.278760398729158254e+00,-3.505789973614597838e-03,8.475382746560450667e-03,0.000000000000000000e+00,4.351011026932916081e-03
5.265999999999642078e+00,3.143415682509588471e+00,6.278777316353999716e+00,-3.492384994609889527e-03,8.442987309891833436e-03,0.000000000000000000e+00,4.334375211944907491e-03
5.267999999999641858e+00,3.143408711472220229e+00,6.278794169314565465e+00,-3.479031263190129463e-03,8.410715622131963165e-03,0.000000000000000000e+00,4.317802989916519341e-03
5.269999999999641638e+00,3.143401767089814669e+00,6.278810957857870356e+00,-3.465728583631696742e-03,8.378567211462885356e-03,0.000000000000000000e+00,4.301294119030962815e-03
5.271999999999641418e+00,3.143394849260468416e+00,6.278827682229986884e+00,-3.452476760791240232e-03,8.346541607535132301e-03,0.000000000000000000e+00,4.284848355995518610e-03
5.273999999999641197e+00,3.143387957882668449e+00,6.278844342676049628e+00,-3.439275600335004249e-03,8.314638341913605998e-03,0.000000000000000000e+00,4.268465460167403247e-03
5.275999999999640977e+00,3.143381092855288994e+00,6.278860939440257916e+00,-3.426124908596000530e-03,8.282856947797902561e-03,0.000000000000000000e+00,4.252145190784983875e-03
5.277999999999640757e+00,3.143374254077590635e+00,6.278877472765879375e+00,-3.413024492865283487e-03,8.251196960588833007e-03,0.000000000000000000e+00,4.235887310189201393e-03
5.279999999999640536e+00,3.143367441449218980e+00,6.278893942895254376e+00,-3.399974160952669647e-03,8.219657917030966793e-03,0.000000000000000000e+00,4.219691578388196085e-03
5.281999999999640316e+00,3.143360654870203330e+00,6.278910350069796920e+00,-3.386973721499306634e-03,8.188239355820768617e-03,0.000000000000000000e+00,4.203557758644449471e-03
5.283999999999640096e+00,3.143353894240954904e+00,6.278926694530002628e+00,-3.374022983815767960e-03,8.156940817289683524e-03,0.000000000000000000e+00,4.187485613944774698e-03
5.285999999999639876e+00,3.143347159462265061e+00,6.278942976515447860e+00,-3.361121757970904692e-03,8.125761843576297799e-03,0.000000000000000000e+00,4.171474908859162944e-03
5.287999999999639655e+00,3.143340450435305300e+00,6.278959196264795928e+00,-3.348269854793495606e-03,8.094701978628080635e-03,0.000000000000000000e+00,4.155525408891413974e-03
5.289999999999639435e+00,3.143333767061623707e+00,6.278975354015799759e+00,-3.335467085793499421e-03,8.063760768046993738e-03,0.000000000000000000e+00,4.139636879874841746e-03
5.291999999999639215e+00,3.143327109243144957e+00,6.278991450005304564e+00,-3.322713263163408742e-03,8.032937759090872168e-03,0.000000000000000000e+00,4.123809088564467373e-03
5.293999999999638995e+00,3.143320476882168979e+00,6.279007484469252276e+00,-3.310008199956908370e-03,8.002232501020284036e-03,0.000000000000000000e+00,4.108041803957240834e-03
5.295999999999638774e+00,3.143313869881368294e+00,6.279023457642685102e+00,-3.297351709768434145e-03,7.971644544472994420e-03,0.000000000000000000e+00,4.092334793570462370e-03
5.297999999999638554e+00,3.143307288143788014e+00,6.279039369759749079e+00,-3.284743607005530166e-03,7.941173441993531340e-03,0.000000000000000000e+00,4.076687827849367896e-03
5.299999999999638334e+00,3.143300731572843176e+00,6.279055221053694957e+00,-3.272183706793283312e-03,7.910818747845832152e-03,0.000000000000000000e+00,4.061100677429041461e-03
5.301999999999638113e+00,3.143294200072317857e+00,6.279071011756886200e+00,-3.259671824892605187e-03,7.880580017852682750e-03,0.000000000000000000e+00,4.045573113230893636e-03
5.303999999999637893e+00,3.143287693546364725e+00,6.279086742100798091e+00,-3.247207777780951408e-03,7.850456809551976251e-03,0.000000000000000000e+00,4.030104907669029846e-03
5.305999999999637673e+00,3.143281211899501937e+00,6.279102412316022175e+00,-3.234791382645051377e-03,7.820448682181369363e-03,0.000000000000000000e+00,4.014695833994996743e-03
5.307999999999637453e+00,3.143274755036612689e+00,6.279118022632272478e+00,-3.222422457434710730e-03,7.790555196781919975e-03,0.000000000000000000e+00,3.999345666744702488e-03
5.309999999999637232e+00,3.143268322862943887e+00,6.279133573278384617e+00,-3.210100820697567216e-03,7.760775915874977560e-03,0.000000000000000000e+00,3.984054180105278675e-03
5.311999999999637012e+00,3.143261915284104369e+00,6.279149064482322018e+00,-3.197826291776078526e-03,7.731110403844893529e-03,0.000000000000000000e+00,3.968821150610368775e-03
5.313999999999636792e+00,3.143255532206063574e+00,6.279164496471178580e+00,-3.185598690574598796e-03,7.701558226483900919e-03,0.000000000000000000e+00,3.953646353935913460e-03
5.315999999999636572e+00,3.143249173535150653e+00,6.279179869471181341e+00,-3.173417837805505518e-03,7.672118951470790517e-03,0.000000000000000000e+00,3.938529568459303576e-03
5.317999999999636351e+00,3.143242839178052250e+00,6.279195183707694028e+00,-3.161283554793963783e-03,7.642792147989125109e-03,0.000000000000000000e+00,3.923470571976672705e-03
5.319999999999636131e+00,3.143236529041812055e+00,6.279210439405220612e+00,-3.149195663550811118e-03,7.613577386868193575e-03,0.000000000000000000e+00,3.908469143690695979e-03
5.321999999999635911e+00,3.143230243033828586e+00,6.279225636787408860e+00,-3.137153986809168398e-03,7.584474240653309683e-03,0.000000000000000000e+00,3.893525063938474418e-03
5.323999999999635691e+00,3.143223981061854744e+00,6.279240776077052999e+00,-3.125158347947381253e-03,7.555482283454374205e-03,0.000000000000000000e+00,3.878638113343435556e-03
5.325999999999635470e+00,3.143217743033995593e+00,6.279255857496096382e+00,-3.113208571033322745e-03,7.526601091031212033e-03,0.000000000000000000e+00,3.863808073714058988e-03
5.327999999999635250e+00,3.143211528858707471e+00,6.279270881265636817e+00,-3.101304480768762514e-03,7.497830240684012250e-03,0.000000000000000000e+00,3.849034727297195868e-03
5.329999999999635030e+00,3.143205338444796659e+00,6.279285847605927451e+00,-3.089445902584086155e-03,7.469169311436772533e-03,0.000000000000000000e+00,3.834317857893621007e-03
5.331999999999634809e+00,3.143199171701417605e+00,6.279300756736381217e+00,-3.077632662541902701e-03,7.440617883848386904e-03,0.000000000000000000e+00,3.819657249432339974e-03
5.333999999999634589e+00,3.143193028538072475e+00,6.279315608875573496e+00,-3.065864587367625200e-03,7.412175540071011363e-03,0.000000000000000000e+00,3.805052686914556226e-03
5.335999999999634369e+00,3.143186908864608942e+00,6.279330404241246555e+00,-3.054141504439161249e-03,7.383841863829001748e-03,0.000000000000000000e+00,3.790503956102364569e-03
5.337999999999634149e+00,3.143180812591219730e+00,6.279345143050311329e+00,-3.042463241756168495e-03,7.355616440357899168e-03,0.000000000000000000e+00,3.776010843365484870e-03
5.339999999999633928e+00,3.143174739628439962e+00,6.279359825518850968e+00,-3.030829628116878463e-03,7.327498856747932145e-03,0.000000000000000000e+00,3.761573137224027974e-03
5.341999999999633708e+00,3.143168689887147149e+00,6.279374451862124396e+00,-3.019240492854009632e-03,7.299488701428148880e-03,0.000000000000000000e+00,3.747190625061347369e-03
5.343999999999633488e+00,3.143162663278559421e+00,6.279389022294568079e+00,-3.007695665977332643e-03,7.271585564443310348e-03,0.000000000000000000e+00,3.732863096149230397e-03
5.345999999999633268e+00,3.143156659714234635e+00,6.279403537029801363e+00,-2.996194978089043986e-03,7.243789037287780980e-03,0.000000000000000000e+00,3.718590339953198320e-03
5.347999999999633047e+00,3.143150679106067713e+00,6.279417996280627356e+00,-2.984738260559460094e-03,7.216098713246953469e-03,0.000000000000000000e+00,3.704372148067291981e-03
5.349999999999632827e+00,3.143144721366290639e+00,6.279432400259037372e+00,-2.973325345371815101e-03,7.188514187093606247e-03,0.000000000000000000e+00,3.690208311747211756e-03
5.351999999999632607e+00,3.143138786407471130e+00,6.279446749176214482e+00,-2.961956065018484484e-03,7.161035054884563530e-03,0.000000000000000000e+00,3.676098622291124052e-03
5.353999999999632387e+00,3.143132874142511302e+00,6.279461043242535290e+00,-2.950630252802641761e-03,7.133660914547662428e-03,0.000000000000000000e+00,3.662042874052917618e-03
5.355999999999632166e+00,3.143126984484645448e+00,6.279475282667573488e+00,-2.939347742550022912e-03,7.106391365318846451e-03,0.000000000000000000e+00,3.648040860050438816e-03
5.357999999999631946e+00,3.143121117347439597e+00,6.279489467660103408e+00,-2.928108368826840176e-03,7.079226008165844831e-03,0.000000000000000000e+00,3.634092375726871715e-03
5.359999999999631726e+00,3.143115272644790625e+00,6.279503598428101796e+00,-2.916911966713633085e-03,7.052164445346303760e-03,0.000000000000000000e+00,3.620197215644771482e-03
5.361999999999631505e+00,3.143109450290924034e+00,6.279517675178752256e+00,-2.905758372019363271e-03,7.025206280823997722e-03,0.000000000000000000e+00,3.606355176760778214e-03
5.363999999999631285e+00,3.143103650200393062e+00,6.279531698118447913e+00,-2.894647421106503592e-03,6.998351119927034326e-03,0.000000000000000000e+00,3.592566055521773105e-03
5.365999999999631065e+00,3.143097872288077799e+00,6.279545667452793190e+00,-2.883578950991103063e-03,6.971598569541629861e-03,0.000000000000000000e+00,3.578829649915515887e-03
5.367999999999630845e+00,3.143092116469183850e+00,6.279559583386609134e+00,-2.872552799310360960e-03,6.944948238047898501e-03,0.000000000000000000e+00,3.565145758478438509e-03
5.369999999999630624e+00,3.143086382659240563e+00,6.279573446123934310e+00,-2.861568804320791491e-03,6.918399735315401006e-03,0.000000000000000000e+00,3.551514180517523211e-03
5.371999999999630404e+00,3.143080670774100138e+00,6.279587255868028350e+00,-2.850626804884592337e-03,6.891952672675393486e-03,0.000000000000000000e+00,3.537934716023816151e-03
5.373999999999630184e+00,3.143074980729936740e+00,6.279601012821375505e+00,-2.839726640541897183e-03,6.865606663060644377e-03,0.000000000000000000e+00,3.524407166306642303e-03
5.375999999999629964e+00,3.143069312443244279e+00,6.279614717185687311e+00,-2.828868151333860381e-03,6.839361320659598231e-03,0.000000000000000000e+00,3.510931332137534611e-03
5.377999999999629743e+00,3.143063665830836850e+00,6.279628369161904367e+00,-2.818051177998650778e-03,6.813216261297373039e-03,0.000000000000000000e+00,3.497507016519185719e-03
5.379999999999629523e+00,3.143058040809845632e+00,6.279641968950202546e+00,-2.807275561895383222e-03,6.787171102286482932e-03,0.000000000000000000e+00,3.484134022662010999e-03
5.381999999999629303e+00,3.143052437297718438e+00,6.279655516749991229e+00,-2.796541144888647999e-03,6.761225462200779433e-03,0.000000000000000000e+00,3.470812153685387536e-03
5.383999999999629082e+00,3.143046855212219270e+00,6.279669012759920399e+00,-2.785847769539793149e-03,6.735378961247113355e-03,0.000000000000000000e+00,3.457541214898496307e-03
5.385999999999628862e+00,3.143041294471426106e+00,6.279682457177880650e+00,-2.775195279002572180e-03,6.709631221061138767e-03,0.000000000000000000e+00,3.444321011596862547e-03
5.387999999999628642e+00,3.143035754993730002e+00,6.279695850201008511e+00,-2.764583516967886612e-03,6.683981864598456495e-03,0.000000000000000000e+00,3.431151349425620722e-03
5.389999999999628422e+00,3.143030236697833768e+00,6.279709192025687337e+00,-2.754012327797664573e-03,6.658430516394617076e-03,0.000000000000000000e+00,3.418032035782836431e-03
5.391999999999628201e+00,3.143024739502751519e+00,6.279722482847549969e+00,-2.743481556440527207e-03,6.632976802399748704e-03,0.000000000000000000e+00,3.404962878192696607e-03
5.393999999999627981e+00,3.143019263327806456e+00,6.279735722861484071e+00,-2.732991048306991806e-03,6.607620349734322912e-03,0.000000000000000000e+00,3.391943684004639081e-03
5.395999999999627761e+00,3.143013808092630423e+00,6.279748912261633009e+00,-2.722540649622521864e-03,6.582360787376223890e-03,0.000000000000000000e+00,3.378974263942902123e-03
5.397999999999627541e+00,3.143008373717162129e+00,6.279762051241398524e+00,-2.712130207038139767e-03,6.557197745400940476e-03,0.000000000000000000e+00,3.366054426578307668e-03
5.399999999999627320e+00,3.143002960121646261e+00,6.279775139993444277e+00,-2.701759567811154190e-03,6.532130855332771331e-03,0.000000000000000000e+00,3.353183982571256161e-03
5.401999999999627100e+00,3.142997567226632594e+00,6.279788178709699409e+00,-2.691428579805045171e-03,6.507159750143467515e-03,0.000000000000000000e+00,3.340362743322666805e-03
5.403999999999626880e+00,3.142992194952974661e+00,6.279801167581358534e+00,-2.681137091524859409e-03,6.482284064320445287e-03,0.000000000000000000e+00,3.327590521231132970e-03
5.405999999999626660e+00,3.142986843221828419e+00,6.279814106798888851e+00,-2.670884951878648491e-03,6.457503433400773457e-03,0.000000000000000000e+00,3.314867127657800117e-03
5.407999999999626439e+00,3.142981511954650919e+00,6.279826996552028362e+00,-2.660672010600139466e-03,6.432817494794018653e-03,0.000000000000000000e+00,3.302192377837714909e-03
5.409999999999626219e+00,3.142976201073199416e+00,6.279839837029792093e+00,-2.650498117784597010e-03,6.408225886876582622e-03,0.000000000000000000e+00,3.289566084283601644e-03
5.411999999999625999e+00,3.142970910499530923e+00,6.279852628420472094e+00,-2.640363124194103524e-03,6.383728249585826804e-03,0.000000000000000000e+00,3.276988062504482269e-03
5.413999999999625778e+00,3.142965640155999552e+00,6.279865370911643652e+00,-2.630266881084029548e-03,6.359324224080861905e-03,0.000000000000000000e+00,3.264458127442970703e-03
5.415999999999625558e+00,3.142960389965256951e+00,6.279878064690164408e+00,-2.620209240409531338e-03,6.335013453143975917e-03,0.000000000000000000e+00,3.251976096298292429e-03
5.417999999999625338e+00,3.142955159850249647e+00,6.279890709942179683e+00,-2.610190054598273898e-03,6.310795580736960377e-03,0.000000000000000000e+00,3.239541785294952625e-03
5.419999999999625118e+00,3.142949949734219484e+00,6.279903306853123368e+00,-2.600209176642871798e-03,6.286670252180009792e-03,0.000000000000000000e+00,3.227155012062582484e-03
5.421999999999624897e+00,3.142944759540700961e+00,6.279915855607721475e+00,-2.590266460186718515e-03,6.262637114318284591e-03,0.000000000000000000e+00,3.214815595581482777e-03
5.423999999999624677e+00,3.142939589193521233e+00,6.279928356389995692e+00,-2.580361759271959741e-03,6.238695815029646034e-03,0.000000000000000000e+00,3.202523353666025807e-03
5.425999999999624457e+00,3.142934438616798776e+00,6.279940809383265155e+00,-2.570494928598009675e-03,6.214846003727589850e-03,0.000000000000000000e+00,3.190278106760507937e-03
5.427999999999624237e+00,3.142929307734941613e+00,6.279953214770147341e+00,-2.560665823503215869e-03,6.191087331324658313e-03,0.000000000000000000e+00,3.178079675878464627e-03
5.429999999999624016e+00,3.142924196472647314e+00,6.279965572732565171e+00,-2.550874299726439264e-03,6.167419449766661788e-03,0.000000000000000000e+00,3.165927880960484053e-03
5.431999999999623796e+00,3.142919104754900772e+00,6.279977883451744347e+00,-2.541120213562373525e-03,6.143842012334583928e-03,0.000000000000000000e+00,3.153822543801865219e-03
5.433999999999623576e+00,3.142914032506973765e+00,6.279990147108221343e+00,-2.531403422002223309e-03,6.120354673917824916e-03,0.000000000000000000e+00,3.141763487941123811e-03
5.435999999999623356e+00,3.142908979654424062e+00,6.280002363881841632e+00,-2.521723782473572501e-03,6.096957090506183348e-03,0.000000000000000000e+00,3.129750535674324929e-03
5.437999999999623135e+00,3.142903946123093206e+00,6.280014533951764122e+00,-2.512081152876441750e-03,6.073648919259403041e-03,0.000000000000000000e+00,3.117783510257238211e-03
5.439999999999622915e+00,3.142898931839106957e+00,6.280026657496464715e+00,-2.502475391821301631e-03,6.050429818969907045e-03,0.000000000000000000e+00,3.105862237405415671e-03
5.441999999999622695e+00,3.142893936728873516e+00,6.280038734693737190e+00,-2.492906358338609248e-03,6.027299449495953330e-03,0.000000000000000000e+00,3.093986541357424125e-03
5.443999999999622474e+00,3.142888960719081748e+00,6.280050765720696759e+00,-2.483373912057290026e-03,6.004257472108452849e-03,0.000000000000000000e+00,3.082156248366579865e-03
5.445999999999622254e+00,3.142884003736700738e+00,6.280062750753781842e+00,-2.473877913191120138e-03,5.981303549463631158e-03,0.000000000000000000e+00,3.070371185261433489e-03
5.447999999999622034e+00,3.142879065708979791e+00,6.280074689968758506e+00,-2.464418222279589604e-03,5.958437345096967951e-03,0.000000000000000000e+00,3.058631177621201624e-03
5.449999999999621814e+00,3.142874146563444882e+00,6.280086583540720468e+00,-2.454994700660973091e-03,5.935658524344398536e-03,0.000000000000000000e+00,3.046936055222632111e-03
5.451999999999621593e+00,3.142869246227899982e+00,6.280098431644093537e+00,-2.445607209982552429e-03,5.912966753386749222e-03,0.000000000000000000e+00,3.035285644868351840e-03
5.453999999999621373e+00,3.142864364630424845e+00,6.280110234452637386e+00,-2.436255612531562382e-03,5.890361699893888713e-03,0.000000000000000000e+00,3.023679776496090987e-03
5.455999999999621153e+00,3.142859501699374114e+00,6.280121992139448217e+00,-2.426939771149661407e-03,5.867843032857170300e-03,0.000000000000000000e+00,3.012118280073139420e-03
5.457999999999620933e+00,3.142854657363376436e+00,6.280133704876962319e+00,-2.417659549143066043e-03,5.845410422413378250e-03,0.000000000000000000e+00,3.000600985563345313e-03
5.459999999999620712e+00,3.142849831551332684e+00,6.280145372836955175e+00,-2.408414810339128045e-03,5.823063539954163696e-03,0.000000000000000000e+00,2.989127724014634113e-03
5.461999999999620492e+00,3.142845024192416403e+00,6.280156996190549457e+00,-2.399205419102870204e-03,5.800802058157189002e-03,0.000000000000000000e+00,2.977698327258582189e-03
5.463999999999620272e+00,3.142840235216070699e+00,6.280168575108211471e+00,-2.390031240324088681e-03,5.778625650960367982e-03,0.000000000000000000e+00,2.966312627686956693e-03
5.465999999999620051e+00,3.142835464552009572e+00,6.280180109759759155e+00,-2.380892139382244366e-03,5.756533993492306094e-03,0.000000000000000000e+00,2.954970458087180507e-03
5.467999999999619831e+00,3.142830712130215254e+00,6.280191600314360301e+00,-2.371787982190754276e-03,5.734526762157998378e-03,0.000000000000000000e+00,2.943671652226781399e-03
5.469999999999619611e+00,3.142825977880937316e+00,6.280203046940537881e+00,-2.362718635225076295e-03,5.712603634692513949e-03,0.000000000000000000e+00,2.932416044733959781e-03
5.471999999999619391e+00,3.142821261734692673e+00,6.280214449806170940e+00,-2.353683965376449430e-03,5.690764289875150858e-03,0.000000000000000000e+00,2.921203469794658725e-03
5.473999999999619170e+00,3.142816563622262915e+00,6.280225809078497257e+00,-2.344683840036848425e-03,5.669008407694175848e-03,0.000000000000000000e+00,2.910033762873742713e-03
5.475999999999618950e+00,3.142811883474695200e+00,6.280237124924116010e+00,-2.335718127282726542e-03,5.647335669703944933e-03,0.000000000000000000e+00,2.898906761445413371e-03
5.477999999999618730e+00,3.142807221223299141e+00,6.280248397508991332e+00,-2.326786695448836498e-03,5.625745758193552784e-03,0.000000000000000000e+00,2.887822300452119739e-03
5.479999999999618510e+00,3.142802576799648140e+00,6.280259626998451417e+00,-2.317889413487807856e-03,5.604238356886742482e-03,0.000000000000000000e+00,2.876780218149743718e-03
5.481999999999618289e+00,3.142797950135576279e+00,6.280270813557195630e+00,-2.309026150885131259e-03,5.582813150775311345e-03,0.000000000000000000e+00,2.865780352798663611e-03
5.483999999999618069e+00,3.142793341163178766e+00,6.280281957349292732e+00,-2.300196777631233723e-03,5.561469826063929374e-03,0.000000000000000000e+00,2.854822543082280450e-03
5.485999999999617849e+00,3.142788749814810156e+00,6.280293058538186202e+00,-2.291401164143374442e-03,5.540208070016968377e-03,0.000000000000000000e+00,2.843906627734565928e-03
5.487999999999617629e+00,3.142784176023083909e+00,6.280304117286694243e+00,-2.282639181410956071e-03,5.519027571241042450e-03,0.000000000000000000e+00,2.833032447197597614e-03
5.489999999999617408e+00,3.142779619720870166e+00,6.280315133757013335e+00,-2.273910700799460210e-03,5.497928019301785880e-03,0.000000000000000000e+00,2.822199841082534411e-03
5.491999999999617188e+00,3.142775080841296642e+00,6.280326108110721783e+00,-2.265215594297718786e-03,5.476909105205107937e-03,0.000000000000000000e+00,2.811408651461594355e-03
5.493999999999616968e+00,3.142770559317746404e+00,6.280337040508779722e+00,-2.256553734255390114e-03,5.455970520884680965e-03,0.000000000000000000e+00,2.800658719075033165e-03
5.495999999999616747e+00,3.142766055083857424e+00,6.280347931111533555e+00,-2.247924993644929894e-03,5.435111959711660251e-03,0.000000000000000000e+00,2.789949887232245906e-03
5.497999999999616527e+00,3.142761568073520806e+00,6.280358780078716840e+00,-2.239329245850235107e-03,5.414333116081962959e-03,0.000000000000000000e+00,2.779281998284505173e-03
5.499999999999616307e+00,3.142757098220880341e+00,6.280369587569452960e+00,-2.230766364762405522e-03,5.393633685602070016e-03,0.000000000000000000e+00,2.768654895909855584e-03
5.501999999999616087e+00,3.142752645460332506e+00,6.280380353742257782e+00,-2.222236224667883085e-03,5.373013364870112690e-03,0.000000000000000000e+00,2.758068423566212291e-03
5.503999999999615866e+00,3.142748209726523356e+00,6.280391078755042322e+00,-2.213738700472694856e-03,5.352471851912234471e-03,0.000000000000000000e+00,2.747522426988724398e-03
5.505999999999615646e+00,3.142743790954349414e+00,6.280401762765113638e+00,-2.205273667480917108e-03,5.332008845749853024e-03,0.000000000000000000e+00,2.737016750871096304e-03
5.507999999999615426e+00,3.142739389078956336e+00,6.280412405929179265e+00,-2.196841001467688542e-03,5.311624046541237910e-03,0.000000000000000000e+00,2.726551241054281371e-03
5.509999999999615206e+00,3.142735004035737134e+00,6.280423008403347218e+00,-2.188440578747938726e-03,5.291317155714606382e-03,0.000000000000000000e+00,2.716125744495229144e-03
5.511999999999614985e+00,3.142730635760332181e+00,6.280433570343129546e+00,-2.180072275977361102e-03,5.271087875579563535e-03,0.000000000000000000e+00,2.705740107265486305e-03
5.513999999999614765e+00,3.142726284188627872e+00,6.280444091903444104e+00,-2.171735970415434799e-03,5.250935909838641037e-03,0.000000000000000000e+00,2.695394177996357499e-03
5.515999999999614545e+00,3.142721949256755298e+00,6.280454573238618998e+00,-2.163431539753527845e-03,5.230860963251678444e-03,0.000000000000000000e+00,2.685087804632946273e-03
5.517999999999614325e+00,3.142717630901090242e+00,6.280465014502390808e+00,-2.155158862087219220e-03,5.210862741581048438e-03,0.000000000000000000e+00,2.674820835506769301e-03
5.519999999999614104e+00,3.142713329058251404e+00,6.280475415847909026e+00,-2.146917816117504662e-03,5.190940951982938451e-03,0.000000000000000000e+00,2.664593121039143808e-03
5.521999999999613884e+00,3.142709043665099511e+00,6.280485777427740501e+00,-2.138708280860369265e-03,5.171095302440603496e-03,0.000000000000000000e+00,2.654404510078089974e-03
5.523999999999613664e+00,3.142704774658737321e+00,6.280496099393866771e+00,-2.130530135848138999e-03,5.151325502155964381e-03,0.000000000000000000e+00,2.644254853554323104e-03
5.525999999999613443e+00,3.142700521976507844e+00,6.280506381897690282e+00,-2.122383261060513740e-03,5.131631261414370399e-03,0.000000000000000000e+00,2.634144002473720603e-03
5.527999999999613223e+00,3.142696285555993452e+00,6.280516625090035276e+00,-2.114267537006048539e-03,5.112012291742691616e-03,0.000000000000000000e+00,2.624071809027433977e-03
5.529999999999613003e+00,3.142692065335014995e+00,6.280526829121149568e+00,-2.106182844581078531e-03,5.092468305633536876e-03,0.000000000000000000e+00,2.614038124936629570e-03
5.531999999999612783e+00,3.142687861251631354e+00,6.280536994140707208e+00,-2.098129065144056608e-03,5.072999016689306098e-03,0.000000000000000000e+00,2.604042803054679167e-03
5.533999999999612562e+00,3.142683673244138109e+00,6.280547120297810260e+00,-2.090106080506981285e-03,5.053604139604818760e-03,0.000000000000000000e+00,2.594085696744435898e-03
5.535999999999612342e+00,3.142679501251066654e+00,6.280557207740992354e+00,-2.082113772958503212e-03,5.034283390211511180e-03,0.000000000000000000e+00,2.584166660115183589e-03
5.537999999999612122e+00,3.142675345211183302e+00,6.280567256618219574e+00,-2.074152025229431071e-03,5.015036485409436230e-03,0.000000000000000000e+00,2.574285547589705292e-03
5.539999999999611902e+00,3.142671205063488848e+00,6.280577267076891346e+00,-2.066220720472287421e-03,4.995863143126619624e-03,0.000000000000000000e+00,2.564442214007478515e-03
5.541999999999611681e+00,3.142667080747216790e+00,6.280587239263846655e+00,-2.058319742340090300e-03,4.976763082471902938e-03,0.000000000000000000e+00,2.554636515361474736e-03
5.543999999999611461e+00,3.142662972201833327e+00,6.280597173325361382e+00,-2.050448974857522685e-03,4.957736023483072171e-03,0.000000000000000000e+00,2.544868307248593364e-03
5.545999999999611241e+00,3.142658879367035585e+00,6.280607069407154519e+00,-2.042608302571466156e-03,4.938781687419392837e-03,0.000000000000000000e+00,2.535137446950608275e-03
5.547999999999611020e+00,3.142654802182751617e+00,6.280616927654386394e+00,-2.034797610366509586e-03,4.919899796401509123e-03,0.000000000000000000e+00,2.525443790932890842e-03
5.549999999999610800e+00,3.142650740589139069e+00,6.280626748211664889e+00,-2.027016783679425147e-03,4.901090073828341317e-03,0.000000000000000000e+00,2.515787197820085197e-03
5.551999999999610580e+00,3.142646694526584739e+00,6.280636531223045438e+00,-2.019265708320272350e-03,4.882352244028008263e-03,0.000000000000000000e+00,2.506167525455876843e-03
5.553999999999610360e+00,3.142642663935702352e+00,6.280646276832031916e+00,-2.011544270554816924e-03,4.863686032417604069e-03,0.000000000000000000e+00,2.496584632854542685e-03
5.555999999999610139e+00,3.142638648757333897e+00,6.280655985181581080e+00,-2.003852357060423740e-03,4.845091165416336165e-03,0.000000000000000000e+00,2.487038379252237696e-03
5.557999999999609919e+00,3.142634648932546515e+00,6.280665656414103459e+00,-1.996189855000854180e-03,4.826567370590845694e-03,0.000000000000000000e+00,2.477528624991259809e-03
5.559999999999609699e+00,3.142630664402632945e+00,6.280675290671466016e+00,-1.988556651892080945e-03,4.808114376392670988e-03,0.000000000000000000e+00,2.468055229962878849e-03
5.561999999999609479e+00,3.142626695109110635e+00,6.280684888094992147e+00,-1.980952635758038028e-03,4.789731912461164115e-03,0.000000000000000000e+00,2.458618055763639454e-03
5.563999999999609258e+00,3.142622740993719965e+00,6.280694448825467902e+00,-1.973377694997284666e-03,4.771419709362879902e-03,0.000000000000000000e+00,2.449216963540085112e-03
5.565999999999609038e+00,3.142618801998424694e+00,6.280703973003140206e+00,-1.965831718448874527e-03,4.753177498719269797e-03,0.000000000000000000e+00,2.439851815468602192e-03
5.567999999999608818e+00,3.142614878065410622e+00,6.280713460767720413e+00,-1.958314595383061490e-03,4.735005013187746498e-03,0.000000000000000000e+00,2.430522474198365535e-03
5.569999999999608598e+00,3.142610969137083821e+00,6.280722912258386081e+00,-1.950826215520361229e-03,4.716901986498172987e-03,0.000000000000000000e+00,2.421228803056618695e-03
5.571999999999608377e+00,3.142607075156071073e+00,6.280732327613783639e+00,-1.943366468938535546e-03,4.698868153270860555e-03,0.000000000000000000e+00,2.411970665211676801e-03
5.573999999999608157e+00,3.142603196065218540e+00,6.280741706972029270e+00,-1.935935246180001471e-03,4.680903249225112916e-03,0.000000000000000000e+00,2.402747925165982235e-03
5.575999999999607937e+00,3.142599331807590435e+00,6.280751050470712471e+00,-1.928532438194005116e-03,4.663007011065877644e-03,0.000000000000000000e+00,2.393560447521619894e-03
5.577999999999607716e+00,3.142595482326469014e+00,6.280760358246896935e+00,-1.921157936318480591e-03,4.645179176447591061e-03,0.000000000000000000e+00,2.384408097274998140e-03
5.579999999999607496e+00,3.142591647565353252e+00,6.280769630437121442e+00,-1.913811632407669706e-03,4.627419484222294009e-03,0.000000000000000000e+00,2.375290740897817443e-03
5.581999999999607276e+00,3.142587827467958395e+00,6.280778867177405189e+00,-1.906493418614386200e-03,4.609727674014426832e-03,0.000000000000000000e+00,2.366208243769041264e-03
5.583999999999607056e+00,3.142584021978214626e+00,6.280788068603246899e+00,-1.899203187535706714e-03,4.592103486504169572e-03,0.000000000000000000e+00,2.357160472871766554e-03
5.585999999999606835e+00,3.142580231040266181e+00,6.280797234849627486e+00,-1.891940832226961114e-03,4.574546663454027474e-03,0.000000000000000000e+00,2.348147295815422586e-03
5.587999999999606615e+00,3.142576454598471347e+00,6.280806366051013612e+00,-1.884706246132043664e-03,4.557056947572152121e-03,0.000000000000000000e+00,2.339168580209244341e-03
5.589999999999606395e+00,3.142572692597400685e+00,6.280815462341355904e+00,-1.877499323014801677e-03,4.539634082378051286e-03,0.000000000000000000e+00,2.330224193669211408e-03
5.591999999999606175e+00,3.142568944981837031e+00,6.280824523854095176e+00,-1.870319957171762051e-03,4.522277812616466199e-03,0.000000000000000000e+00,2.321314005908015066e-03
5.593999999999605954e+00,3.142565211696774607e+00,6.280833550722162428e+00,-1.863168043229946865e-03,4.504987883862538074e-03,0.000000000000000000e+00,2.312437885648860325e-03
5.595999999999605734e+00,3.142561492687416802e+00,6.280842543077979734e+00,-1.856043476239957338e-03,4.487764042702668647e-03,0.000000000000000000e+00,2.303595702816657598e-03
5.597999999999605514e+00,3.142557787899177946e+00,6.280851501053464681e+00,-1.848946151623999130e-03,4.470606036632377052e-03,0.000000000000000000e+00,2.294787327459996140e-03
5.599999999999605294e+00,3.142554097277679759e+00,6.280860424780029483e+00,-1.841875965260668900e-03,4.453513614220978856e-03,0.000000000000000000e+00,2.286012630764472364e-03
5.601999999999605073e+00,3.142550420768753128e+00,6.280869314388585423e+00,-1.834832813372466818e-03,4.436486524891561541e-03,0.000000000000000000e+00,2.277271483583975797e-03
5.603999999999604853e+00,3.142546758318434996e+00,6.280878170009543737e+00,-1.827816592606304209e-03,4.419524519077360283e-03,0.000000000000000000e+00,2.268563757874819675e-03
5.605999999999604633e+00,3.142543109872968810e+00,6.280886991772816508e+00,-1.820827200023840062e-03,4.402627348202073181e-03,0.000000000000000000e+00,2.259889326023001299e-03
5.607999999999604412e+00,3.142539475378804070e+00,6.280895779807820212e+00,-1.813864533067616625e-03,4.385794764613247868e-03,0.000000000000000000e+00,2.251248060661514838e-03
5.609999999999604192e+00,3.142535854782594562e+00,6.280904534243477499e+00,-1.806928489498198015e-03,4.369026521459133498e-03,0.000000000000000000e+00,2.242639834452719860e-03
5.611999999999603972e+00,3.142532248031197906e+00,6.280913255208217194e+00,-1.800018967556488506e-03,4.352322373004275519e-03,0.000000000000000000e+00,2.234064521764084210e-03
5.613999999999603752e+00,3.142528655071675114e+00,6.280921942829978732e+00,-1.793135865868241427e-03,4.335682074442725846e-03,0.000000000000000000e+00,2.225521996744417308e-03
5.615999999999603531e+00,3.142525075851289706e+00,6.280930597236212165e+00,-1.786279083393562230e-03,4.319105381799030925e-03,0.000000000000000000e+00,2.217012133658879947e-03
5.617999999999603311e+00,3.142521510317506817e+00,6.280939218553880821e+00,-1.779448519495470393e-03,4.302592052061227773e-03,0.000000000000000000e+00,2.208534807772805086e-03
5.619999999999603091e+00,3.142517958417992308e+00,6.280947806909463083e+00,-1.772644073967657606e-03,4.286141843234160705e-03,0.000000000000000000e+00,2.200089895046608568e-03
5.621999999999602871e+00,3.142514420100612327e+00,6.280956362428954165e+00,-1.765865646936346867e-03,4.269754514147585354e-03,0.000000000000000000e+00,2.191677271197067789e-03
5.623999999999602650e+00,3.142510895313431973e+00,6.280964885237867001e+00,-1.759113138979537814e-03,4.253429824687930336e-03,0.000000000000000000e+00,2.183296813311030871e-03
5.625999999999602430e+00,3.142507384004714854e+00,6.280973375461236685e+00,-1.752386450970039831e-03,4.237167535491687467e-03,0.000000000000000000e+00,2.174948397791420795e-03
5.627999999999602210e+00,3.142503886122922641e+00,6.280981833223619581e+00,-1.745685484134616803e-03,4.220967408060094343e-03,0.000000000000000000e+00,2.166631901959870099e-03
5.629999999999601989e+00,3.142500401616714178e+00,6.280990258649096880e+00,-1.739010140198550720e-03,4.204829205040080606e-03,0.000000000000000000e+00,2.158347204695404420e-03
5.631999999999601769e+00,3.142496930434944602e+00,6.280998651861274595e+00,-1.732360321198558482e-03,4.188752689859152889e-03,0.000000000000000000e+00,2.150094183959783134e-03
5.633999999999601549e+00,3.142493472526664444e+00,6.281007012983288007e+00,-1.725735929504704268e-03,4.172737626767450587e-03,0.000000000000000000e+00,2.141872718352977323e-03
5.635999999999601329e+00,3.142490027841118749e+00,6.281015342137800772e+00,-1.719136867959789776e-03,4.156783781108674102e-03,0.000000000000000000e+00,2.133682687987109583e-03
5.637999999999601108e+00,3.142486596327746629e+00,6.281023639447008478e+00,-1.712563039645779561e-03,4.140890918864206446e-03,0.000000000000000000e+00,2.125523971706788640e-03
5.639999999999600888e+00,3.142483177936181260e+00,6.281031905032639528e+00,-1.706014348131102776e-03,4.125058807134519834e-03,0.000000000000000000e+00,2.117396450665165464e-03
5.641999999999600668e+00,3.142479772616247669e+00,6.281040139015957813e+00,-1.699490697347314991e-03,4.109287213898102017e-03,0.000000000000000000e+00,2.109300005569803016e-03
5.643999999999600448e+00,3.142476380317963169e+00,6.281048341517763589e+00,-1.692991991486898469e-03,4.093575907811714161e-03,0.000000000000000000e+00,2.101234516828226484e-03
5.645999999999600227e+00,3.142473000991535592e+00,6.281056512658395263e+00,-1.686518135214759876e-03,4.077924658621889797e-03,0.000000000000000000e+00,2.093199866891382044e-03
5.647999999999600007e+00,3.142469634587363725e+00,6.281064652557732053e+00,-1.680069033511150849e-03,4.062333236858139442e-03,0.000000000000000000e+00,2.085195937500533558e-03
5.649999999999599787e+00,3.142466281056035537e+00,6.281072761335194876e+00,-1.673644591738135227e-03,4.046801413961935087e-03,0.000000000000000000e+00,2.077222611354179183e-03
5.651999999999599567e+00,3.142462940348328182e+00,6.281080839109749014e+00,-1.667244715632016120e-03,4.031328962271268565e-03,0.000000000000000000e+00,2.069279771552218206e-03
5.653999999999599346e+00,3.142459612415207104e+00,6.281088885999904114e+00,-1.660869311183551297e-03,4.015915654786603520e-03,0.000000000000000000e+00,2.061367300761729471e-03
5.655999999999599126e+00,3.142456297207825155e+00,6.281096902123718628e+00,-1.654518284907287654e-03,4.000561265695102772e-03,0.000000000000000000e+00,2.053485084109740733e-03
5.657999999999598906e+00,3.142452994677521705e+00,6.281104887598798037e+00,-1.648191543625374339e-03,3.985265569948809490e-03,0.000000000000000000e+00,2.045633005566677154e-03
5.659999999999598685e+00,3.142449704775822195e+00,6.281112842542300179e+00,-1.641888994409469249e-03,3.970028343150701876e-03,0.000000000000000000e+00,2.037810949123891602e-03
5.661999999999598465e+00,3.142446427454437696e+00,6.281120767070933475e+00,-1.635610544854454755e-03,3.954849362087449298e-03,0.000000000000000000e+00,2.030018801261412875e-03
5.663999999999598245e+00,3.142443162665263579e+00,6.281128661300963145e+00,-1.629356102759720861e-03,3.939728404107865206e-03,0.000000000000000000e+00,2.022256446533365892e-03
5.665999999999598025e+00,3.142439910360379507e+00,6.281136525348207655e+00,-1.623125576321198449e-03,3.924665247496342789e-03,0.000000000000000000e+00,2.014523771371401484e-03
5.667999999999597804e+00,3.142436670492048112e+00,6.281144359328044047e+00,-1.616918874128498275e-03,3.909659671466827677e-03,0.000000000000000000e+00,2.006820662631525476e-03
5.669999999999597584e+00,3.142433443012714545e+00,6.281152163355407936e+00,-1.610735905074934561e-03,3.894711455986724427e-03,0.000000000000000000e+00,1.999147006942952887e-03
5.671999999999597364e+00,3.142430227875006032e+00,6.281159937544797067e+00,-1.604576578470920606e-03,3.879820381997336077e-03,0.000000000000000000e+00,1.991502692221897020e-03
5.673999999999597144e+00,3.142427025031730548e+00,6.281167682010270426e+00,-1.598440803850526091e-03,3.864986231036372701e-03,0.000000000000000000e+00,1.983887605382650410e-03
5.675999999999596923e+00,3.142423834435876362e+00,6.281175396865451788e+00,-1.592328491247426694e-03,3.850208785774923790e-03,0.000000000000000000e+00,1.976301635834731840e-03
5.677999999999596703e+00,3.142420656040612048e+00,6.281183082223530612e+00,-1.586239550855326119e-03,3.835487829355201540e-03,0.000000000000000000e+00,1.968744670893973758e-03
5.679999999999596483e+00,3.142417489799285146e+00,6.281190738197263812e+00,-1.580173893387741861e-03,3.820823146091109363e-03,0.000000000000000000e+00,1.961216600992299330e-03
5.681999999999596263e+00,3.142414335665420833e+00,6.281198364898978426e+00,-1.574131429820372751e-03,3.806214520965532037e-03,0.000000000000000000e+00,1.953717315075931271e-03
5.683999999999596042e+00,3.142411193592723251e+00,6.281205962440571611e+00,-1.568112071438447150e-03,3.791661739722071781e-03,0.000000000000000000e+00,1.946246702874687706e-03
5.685999999999595822e+00,3.142408063535072404e+00,6.281213530933512423e+00,-1.562115729915235229e-03,3.777164589017423333e-03,0.000000000000000000e+00,1.938804655134074295e-03
5.687999999999595602e+00,3.142404945446525044e+00,6.281221070488844482e+00,-1.556142317261867978e-03,3.762722856322983905e-03,0.000000000000000000e+00,1.931391062654080892e-03
5.689999999999595381e+00,3.142401839281313780e+00,6.281228581217186857e+00,-1.550191745808652925e-03,3.748336329887817266e-03,0.000000000000000000e+00,1.924005816524576584e-03
5.691999999999595161e+00,3.142398744993845749e+00,6.281236063228736732e+00,-1.544263928228807549e-03,3.734004798784430063e-03,0.000000000000000000e+00,1.916648808433785156e-03
5.693999999999594941e+00,3.142395662538703061e+00,6.281243516633269408e+00,-1.538358777482731711e-03,3.719728052799435667e-03,0.000000000000000000e+00,1.909319930081671002e-03
5.695999999999594721e+00,3.142392591870641017e+00,6.281250941540141852e+00,-1.532476206953473303e-03,3.705505882697142372e-03,0.000000000000000000e+00,1.902019074597388615e-03
5.697999999999594500e+00,3.142389532944587671e+00,6.281258338058291812e+00,-1.526616130260191476e-03,3.691338079855403711e-03,0.000000000000000000e+00,1.894746134141617189e-03
5.699999999999594280e+00,3.142386485715644273e+00,6.281265706296241369e+00,-1.520778461454527558e-03,3.677224436647592420e-03,0.000000000000000000e+00,1.887501002756669655e-03
5.701999999999594060e+00,3.142383450139083045e+00,6.281273046362097823e+00,-1.514963114837223528e-03,3.663164746084839312e-03,0.000000000000000000e+00,1.880283573536895014e-03
5.703999999999593840e+00,3.142380426170347185e+00,6.281280358363556360e+00,-1.509170005078942474e-03,3.649158802050763047e-03,0.000000000000000000e+00,1.873093740891396131e-03
5.705999999999593619e+00,3.142377413765050420e+00,6.281287642407899163e+00,-1.503399047120950469e-03,3.635206399107514599e-03,0.000000000000000000e+00,1.865931398902842542e-03
5.707999999999593399e+00,3.142374412878976120e+00,6.281294898601999854e+00,-1.497650156298234014e-03,3.621307332734942722e-03,0.000000000000000000e+00,1.858796442984700370e-03
5.709999999999593179e+00,3.142371423468077296e+00,6.281302127052321715e+00,-1.491923248167618650e-03,3.607461398995220284e-03,0.000000000000000000e+00,1.851688767680520487e-03
5.711999999999592958e+00,3.142368445488474826e+00,6.281309327864923908e+00,-1.486218238768610223e-03,3.593668395040561410e-03,0.000000000000000000e+00,1.844608269887054730e-03
5.713999999999592738e+00,3.142365478896457009e+00,6.281316501145457920e+00,-1.480535044386201366e-03,3.579928118650451459e-03,0.000000000000000000e+00,1.837554845139838244e-03
5.715999999999592518e+00,3.142362523648479566e+00,6.281323646999173782e+00,-1.474873581508133772e-03,3.566240368147683814e-03,0.000000000000000000e+00,1.830528389064861594e-03
5.717999999999592298e+00,3.142359579701165195e+00,6.281330765530917404e+00,-1.469233767106688628e-03,3.552604942947111457e-03,0.000000000000000000e+00,1.823528799788615151e-03
5.719999999999592077e+00,3.142356647011302240e+00,6.281337856845135015e+00,-1.463615518420240038e-03,3.539021643129256281e-03,0.000000000000000000e+00,1.816555974216982339e-03
5.721999999999591857e+00,3.142353725535843800e+00,6.281344921045873164e+00,-1.458018752981652018e-03,3.525490269495212218e-03,0.000000000000000000e+00,1.809609809867468444e-03
5.723999999999591637e+00,3.142350815231907735e+00,6.281351958236781385e+00,-1.452443388634859847e-03,3.512010623598277488e-03,0.000000000000000000e+00,1.802690204780854621e-03
5.725999999999591417e+00,3.142347916056776214e+00,6.281358968521113084e+00,-1.446889343532285549e-03,3.498582507738462466e-03,0.000000000000000000e+00,1.795797057376924410e-03
5.727999999999591196e+00,3.142345027967894833e+00,6.281365952001727315e+00,-1.441356536210080435e-03,3.485205725108555565e-03,0.000000000000000000e+00,1.788930267033694843e-03
5.729999999999590976e+00,3.142342150922870836e+00,6.281372908781089670e+00,-1.435844885488734993e-03,3.471880079599885816e-03,0.000000000000000000e+00,1.782089732784680747e-03
5.731999999999590756e+00,3.142339284879474892e+00,6.281379838961274054e+00,-1.430354310391143994e-03,3.458605375642076485e-03,0.000000000000000000e+00,1.775275353445460169e-03
5.733999999999590536e+00,3.142336429795638431e+00,6.281386742643964460e+00,-1.424884730360685301e-03,3.445381418627590023e-03,0.000000000000000000e+00,1.768487029849358239e-03
5.735999999999590315e+00,3.142333585629453641e+00,6.281393619930456751e+00,-1.419436065133493916e-03,3.432208014662149927e-03,0.000000000000000000e+00,1.761724662270508501e-03
5.737999999999590095e+00,3.142330752339173472e+00,6.281400470921659540e+00,-1.414008234750737530e-03,3.419084970588133921e-03,0.000000000000000000e+00,1.754988151462161250e-03
5.739999999999589875e+00,3.142327929883209858e+00,6.281407295718095973e+00,-1.408601159593478617e-03,3.406012094052137534e-03,0.000000000000000000e+00,1.748277398825215379e-03
5.741999999999589654e+00,3.142325118220134161e+00,6.281414094419903726e+00,-1.403214760267642528e-03,3.392989193280110567e-03,0.000000000000000000e+00,1.741592305291556064e-03
5.743999999999589434e+00,3.142322317308675839e+00,6.281420867126840335e+00,-1.397848957648786155e-03,3.380016077164101074e-03,0.000000000000000000e+00,1.734932772511105226e-03
5.745999999999589214e+00,3.142319527107722443e+00,6.281427613938279642e+00,-1.392503673038054555e-03,3.367092555565725717e-03,0.000000000000000000e+00,1.728298703677771941e-03
5.747999999999588994e+00,3.142316747576318736e+00,6.281434334953217125e+00,-1.387178828024497905e-03,3.354218439047141481e-03,0.000000000000000000e+00,1.721690001344172716e-03
5.749999999999588773e+00,3.142313978673666242e+00,6.281441030270269898e+00,-1.381874344388045808e-03,3.341393538681705373e-03,0.000000000000000000e+00,1.715106567719060227e-03
5.751999999999588553e+00,3.142311220359121915e+00,6.281447699987677602e+00,-1.376590144311158961e-03,3.328617666465766550e-03,0.000000000000000000e+00,1.708548306967566655e-03
5.753999999999588333e+00,3.142308472592198143e+00,6.281454344203305062e+00,-1.371326150264472058e-03,3.315890635095260826e-03,0.000000000000000000e+00,1.702015122781036505e-03
5.755999999999588113e+00,3.142305735332562744e+00,6.281460963014643184e+00,-1.366082284930258657e-03,3.303212257816032227e-03,0.000000000000000000e+00,1.695506918656886075e-03
5.757999999999587892e+00,3.142303008540037190e+00,6.281467556518809836e+00,-1.360858471419548743e-03,3.290582348846598972e-03,0.000000000000000000e+00,1.689023600083036647e-03
5.759999999999587672e+00,3.142300292174596610e+00,6.281474124812551629e+00,-1.355654632973718769e-03,3.278000722795899186e-03,0.000000000000000000e+00,1.682565070700900445e-03
5.761999999999587452e+00,3.142297586196369785e+00,6.281480667992246580e+00,-1.350470693240072434e-03,3.265467195199880761e-03,0.000000000000000000e+00,1.676131236575062466e-03
5.763999999999587232e+00,3.142294890565637377e+00,6.281487186153902336e+00,-1.345306576212089216e-03,3.252981582404652558e-03,0.000000000000000000e+00,1.669722003694890100e-03
5.765999999999587011e+00,3.142292205242831926e+00,6.281493679393162388e+00,-1.340162206023420973e-03,3.240543701164423206e-03,0.000000000000000000e+00,1.663337276885598626e-03
5.767999999999586791e+00,3.142289530188537405e+00,6.281500147805302525e+00,-1.335037507178198600e-03,3.228153369089758421e-03,0.000000000000000000e+00,1.656976963056902563e-03
5.769999999999586571e+00,3.142286865363488335e+00,6.281506591485235269e+00,-1.329932404508055339e-03,3.215810404563509365e-03,0.000000000000000000e+00,1.650640969159955507e-03
5.771999999999586350e+00,3.142284210728569338e+00,6.281513010527510765e+00,-1.324846823013216789e-03,3.203514626430357861e-03,0.000000000000000000e+00,1.644329201333477597e-03
5.773999999999586130e+00,3.142281566244815139e+00,6.281519405026317671e+00,-1.319780688082055091e-03,3.191265854424439607e-03,0.000000000000000000e+00,1.638041567710316060e-03
5.775999999999585910e+00,3.142278931873408787e+00,6.281525775075484042e+00,-1.314733925377228625e-03,3.179063908946809514e-03,0.000000000000000000e+00,1.631777975939052716e-03
5.777999999999585690e+00,3.142276307575682104e+00,6.281532120768479999e+00,-1.309706460798190728e-03,3.166908610991947537e-03,0.000000000000000000e+00,1.625538333750134457e-03
5.779999999999585469e+00,3.142273693313114791e+00,6.281538442198417727e+00,-1.304698220596179530e-03,3.154799782371271732e-03,0.000000000000000000e+00,1.619322550089410950e-03
5.781999999999585249e+00,3.142271089047333543e+00,6.281544739458055027e+00,-1.299709131233305493e-03,3.142737245438046237e-03,0.000000000000000000e+00,1.613130533212991935e-03
5.783999999999585029e+00,3.142268494740112050e+00,6.281551012639793541e+00,-1.294739119524538533e-03,3.130720823363738765e-03,0.000000000000000000e+00,1.606962192786914878e-03
5.785999999999584809e+00,3.142265910353370106e+00,6.281557261835683192e+00,-1.289788112418823645e-03,3.118750339710772528e-03,0.000000000000000000e+00,1.600817437206997207e-03
5.787999999999584588e+00,3.142263335849173167e+00,6.281563487137421298e+00,-1.284856037341229520e-03,3.106825619098934135e-03,0.000000000000000000e+00,1.594696177768487044e-03
5.789999999999584368e+00,3.142260771189731905e+00,6.281569688636354343e+00,-1.279942821931065585e-03,3.094946486694506640e-03,0.000000000000000000e+00,1.588598324169077092e-03
5.791999999999584148e+00,3.142258216337400878e+00,6.281575866423481536e+00,-1.275048394009049109e-03,3.083112768145775985e-03,0.000000000000000000e+00,1.582523786214595773e-03
5.793999999999583927e+00,3.142255671254678973e+00,6.281582020589452142e+00,-1.270172681777274578e-03,3.071324289972247011e-03,0.000000000000000000e+00,1.576472475548623686e-03
5.795999999999583707e+00,3.142253135904208072e+00,6.281588151224569927e+00,-1.265315613655843734e-03,3.059580879245803447e-03,0.000000000000000000e+00,1.570444302947324178e-03
5.797999999999583487e+00,3.142250610248773945e+00,6.281594258418794041e+00,-1.260477118339183586e-03,3.047882363699932606e-03,0.000000000000000000e+00,1.564439179952706316e-03
5.799999999999583267e+00,3.142248094251303581e+00,6.281600342261739911e+00,-1.255657124835015022e-03,3.036228571805286904e-03,0.000000000000000000e+00,1.558457018743894529e-03
5.801999999999583046e+00,3.142245587874866075e+00,6.281606402842679238e+00,-1.250855562421862273e-03,3.024619332686328665e-03,0.000000000000000000e+00,1.552497731527227587e-03
5.803999999999582826e+00,3.142243091082671747e+00,6.281612440250543550e+00,-1.246072360586240749e-03,3.013054475998444472e-03,0.000000000000000000e+00,1.546561230385504193e-03
5.805999999999582606e+00,3.142240603838071689e+00,6.281618454573924204e+00,-1.241307449129387414e-03,3.001533832135508308e-03,0.000000000000000000e+00,1.540647428537253449e-03
5.807999999999582386e+00,3.142238126104557328e+00,6.281624445901074161e+00,-1.236560758105317067e-03,2.990057232108584914e-03,0.000000000000000000e+00,1.534756239082155083e-03
5.809999999999582165e+00,3.142235657845759089e+00,6.281630414319908873e+00,-1.231832217844926755e-03,2.978624507592706177e-03,0.000000000000000000e+00,1.528887575635934359e-03
5.811999999999581945e+00,3.142233199025446844e+00,6.281636359918007173e+00,-1.227121759054240974e-03,2.967235491117542392e-03,0.000000000000000000e+00,1.523041352885765032e-03
5.813999999999581725e+00,3.142230749607529017e+00,6.281642282782614828e+00,-1.222429312441973255e-03,2.955890015341254822e-03,0.000000000000000000e+00,1.517217483084032370e-03
5.815999999999581505e+00,3.142228309556051702e+00,6.281648183000642760e+00,-1.217754809225821046e-03,2.944587914036719389e-03,0.000000000000000000e+00,1.511415882584937753e-03
5.817999999999581284e+00,3.142225878835199104e+00,6.281654060658670602e+00,-1.213098180720825151e-03,2.933329021288804198e-03,0.000000000000000000e+00,1.505636465014531522e-03
5.819999999999581064e+00,3.142223457409291765e+00,6.281659915842946695e+00,-1.208459358668541751e-03,2.922113172135600533e-03,0.000000000000000000e+00,1.499879146780028205e-03
5.821999999999580844e+00,3.142221045242787003e+00,6.281665748639389868e+00,-1.203838274981472965e-03,2.910940202069600951e-03,0.000000000000000000e+00,1.494143842720035975e-03
5.823999999999580623e+00,3.142218642300277587e+00,6.281671559133590321e+00,-1.199234861756802613e-03,2.899809947064252696e-03,0.000000000000000000e+00,1.488430468104776083e-03
5.825999999999580403e+00,3.142216248546492174e+00,6.281677347410811407e+00,-1.194649051478690336e-03,2.888722243967549973e-03,0.000000000000000000e+00,1.482738940039571296e-03
5.827999999999580183e+00,3.142213863946293984e+00,6.281683113555990516e+00,-1.190080776833518780e-03,2.877676930141640811e-03,0.000000000000000000e+00,1.477069174582651412e-03
5.829999999999579963e+00,3.142211488464681235e+00,6.281688857653739966e+00,-1.185529970764815809e-03,2.866673843569394597e-03,0.000000000000000000e+00,1.471421088526880805e-03
5.831999999999579742e+00,3.142209122066784932e+00,6.281694579788349664e+00,-1.180996566520497526e-03,2.855712822946033201e-03,0.000000000000000000e+00,1.465794599343761551e-03
5.833999999999579522e+00,3.142206764717869749e+00,6.281700280043787110e+00,-1.176480497470366480e-03,2.844793707322946716e-03,0.000000000000000000e+00,1.460189623468693965e-03
5.835999999999579302e+00,3.142204416383334031e+00,6.281705958503698284e+00,-1.171981697353003575e-03,2.833916336588473799e-03,0.000000000000000000e+00,1.454606079497280935e-03
5.837999999999579082e+00,3.142202077028707130e+00,6.281711615251410308e+00,-1.167500100244830584e-03,2.823080551407166836e-03,0.000000000000000000e+00,1.449043886119188995e-03
5.839999999999578861e+00,3.142199746619651179e+00,6.281717250369930561e+00,-1.163035640255959341e-03,2.812286192626481818e-03,0.000000000000000000e+00,1.443502960078391073e-03
5.841999999999578641e+00,3.142197425121959320e+00,6.281722863941950230e+00,-1.158588251872794865e-03,2.801533101944226646e-03,0.000000000000000000e+00,1.437983220988009458e-03
5.843999999999578421e+00,3.142195112501555254e+00,6.281728456049845200e+00,-1.154157869875358866e-03,2.790821121746751756e-03,0.000000000000000000e+00,1.432484588166138550e-03
5.845999999999578201e+00,3.142192808724493247e+00,6.281734026775674273e+00,-1.149744429185283520e-03,2.780150094812491954e-03,0.000000000000000000e+00,1.427006980112804913e-03
5.847999999999577980e+00,3.142190513756957237e+00,6.281739576201184505e+00,-1.145347865019121121e-03,2.769519864610184463e-03,0.000000000000000000e+00,1.421550316787256740e-03
5.849999999999577760e+00,3.142188227565260394e+00,6.281745104407810310e+00,-1.140968112889514160e-03,2.758930275300696452e-03,0.000000000000000000e+00,1.416114518471497941e-03
5.851999999999577540e+00,3.142185950115844673e+00,6.281750611476674351e+00,-1.136605108486475613e-03,2.748381171505321057e-03,0.000000000000000000e+00,1.410699504875143062e-03
5.853999999999577319e+00,3.142183681375280813e+00,6.281756097488588431e+00,-1.132258787790831620e-03,2.737872398526356148e-03,0.000000000000000000e+00,1.405305196865963557e-03
5.855999999999577099e+00,3.142181421310267009e+00,6.281761562524057929e+00,-1.127929086972151006e-03,2.727403802147752073e-03,0.000000000000000000e+00,1.399931514863381188e-03
5.857999999999576879e+00,3.142179169887628465e+00,6.281767006663278252e+00,-1.123615942498239944e-03,2.716975228848140037e-03,0.000000000000000000e+00,1.394578380408420526e-03
5.859999999999576659e+00,3.142176927074317838e+00,6.281772429986138384e+00,-1.119319291047899453e-03,2.706586525630258477e-03,0.000000000000000000e+00,1.389245714704570589e-03
5.861999999999576438e+00,3.142174692837413907e+00,6.281777832572223552e+00,-1.115039069575513714e-03,2.696237540146492837e-03,0.000000000000000000e+00,1.383933439740761551e-03
5.863999999999576218e+00,3.142172467144121573e+00,6.281783214500813450e+00,-1.110775215288936028e-03,2.685928120655366527e-03,0.000000000000000000e+00,1.378641477648531732e-03
5.865999999999575998e+00,3.142170249961770523e+00,6.281788575850885792e+00,-1.106527665515351106e-03,2.675658115759633679e-03,0.000000000000000000e+00,1.373369749865974154e-03
5.867999999999575778e+00,3.142168041257816125e+00,6.281793916701115421e+00,-1.102296358020344062e-03,2.665427375027741661e-03,0.000000000000000000e+00,1.368118180508762216e-03
5.869999999999575557e+00,3.142165840999837201e+00,6.281799237129876978e+00,-1.098081230664706403e-03,2.655235748324518818e-03,0.000000000000000000e+00,1.362886691442272147e-03
5.871999999999575337e+00,3.142163649155537364e+00,6.281804537215245787e+00,-1.093882221536514191e-03,2.645083086068171583e-03,0.000000000000000000e+00,1.357675205814118380e-03
5.873999999999575117e+00,3.142161465692743683e+00,6.281809817034998744e+00,-1.089699269002375893e-03,2.634969239329750922e-03,0.000000000000000000e+00,1.352483647455451909e-03
5.875999999999574896e+00,3.142159290579405795e+00,6.281815076666614317e+00,-1.085532311705614174e-03,2.624894059829233593e-03,0.000000000000000000e+00,1.347311940482154302e-03
5.877999999999574676e+00,3.142157123783596351e+00,6.281820316187276099e+00,-1.081381288446287654e-03,2.614857399701206540e-03,0.000000000000000000e+00,1.342160008415124728e-03
5.879999999999574456e+00,3.142154965273510125e+00,6.281825535673871919e+00,-1.077246138311122340e-03,2.604859111747719318e-03,0.000000000000000000e+00,1.337027776039945159e-03
5.881999999999574236e+00,3.142152815017463130e+00,6.281830735202997396e+00,-1.073126800663170947e-03,2.594899049417693799e-03,0.000000000000000000e+00,1.331915168360675583e-03
5.883999999999574015e+00,3.142150672983892168e+00,6.281835914850953273e+00,-1.069023214995737468e-03,2.584977066521966776e-03,0.000000000000000000e+00,1.326822109586525689e-03
5.885999999999573795e+00,3.142148539141355723e+00,6.281841074693748972e+00,-1.064935321049796484e-03,2.575093017461494577e-03,0.000000000000000000e+00,1.321748525096824722e-03
5.887999999999573575e+00,3.142146413458531740e+00,6.281846214807105255e+00,-1.060863058866377698e-03,2.565246757329171789e-03,0.000000000000000000e+00,1.316694340951413134e-03
5.889999999999573355e+00,3.142144295904218509e+00,6.281851335266451564e+00,-1.056806368650162675e-03,2.555438141643579398e-03,0.000000000000000000e+00,1.311659482486987605e-03
5.891999999999573134e+00,3.142142186447332897e+00,6.281856436146929568e+00,-1.052765190887698654e-03,2.545667026578978757e-03,0.000000000000000000e+00,1.306643876209725996e-03
5.893999999999572914e+00,3.142140085056911225e+00,6.281861517523393168e+00,-1.048739466212855135e-03,2.535933268702595528e-03,0.000000000000000000e+00,1.301647447914097699e-03
5.895999999999572694e+00,3.142137991702108391e+00,6.281866579470411160e+00,-1.044729135538577857e-03,2.526236725231157092e-03,0.000000000000000000e+00,1.296670124661669643e-03
5.897999999999572474e+00,3.142135906352196528e+00,6.281871622062267235e+00,-1.040734140056239583e-03,2.516577254029098848e-03,0.000000000000000000e+00,1.291711833798003806e-03
5.899999999999572253e+00,3.142133828976565457e+00,6.281876645372960866e+00,-1.036754421094265117e-03,2.506954713332679857e-03,0.000000000000000000e+00,1.286772501900096399e-03
5.901999999999572033e+00,3.142131759544722680e+00,6.281881649476208196e+00,-1.032789920220390225e-03,2.497368961948937417e-03,0.000000000000000000e+00,1.281852056590718214e-03
5.903999999999571813e+00,3.142129698026291162e+00,6.281886634445444706e+00,-1.028840579313325008e-03,2.487819859394925504e-03,0.000000000000000000e+00,1.276950426309944597e-03
5.905999999999571592e+00,3.142127644391011110e+00,6.281891600353824323e+00,-1.024906340352710983e-03,2.478307265487846023e-03,0.000000000000000000e+00,1.272067538217958038e-03
5.907999999999571372e+00,3.142125598608738191e+00,6.281896547274221199e+00,-1.020987145534977625e-03,2.468831040570614900e-03,0.000000000000000000e+00,1.267203320617610318e-03
5.909999999999571152e+00,3.142123560649442648e+00,6.281901475279232372e+00,-1.017082937430528050e-03,2.459391045817785771e-03,0.000000000000000000e+00,1.262357703261857145e-03
5.911999999999570932e+00,3.142121530483210190e+00,6.281906384441175106e+00,-1.013193658725469477e-03,2.449987142731719497e-03,0.000000000000000000e+00,1.257530614260163326e-03
5.913999999999570711e+00,3.142119508080241097e+00,6.281911274832092218e+00,-1.009319252286320799e-03,2.440619193268417537e-03,0.000000000000000000e+00,1.252721982482038476e-03
5.915999999999570491e+00,3.142117493410848894e+00,6.281916146523750299e+00,-1.005459661248202892e-03,2.431287060008922602e-03,0.000000000000000000e+00,1.247931737732382862e-03
5.917999999999570271e+00,3.142115486445461237e+00,6.281920999587642385e+00,-1.001614828979478875e-03,2.421990606090123135e-03,0.000000000000000000e+00,1.243159809825089557e-03
5.919999999999570051e+00,3.142113487154618579e+00,6.281925834094987060e+00,-9.977846990577422890e-04,2.412729695157470391e-03,0.000000000000000000e+00,1.238406128673208428e-03
5.921999999999569830e+00,3.142111495508974173e+00,6.281930650116731130e+00,-9.939692152915544782e-04,2.403504191407028565e-03,0.000000000000000000e+00,1.233670624624108592e-03
5.923999999999569610e+00,3.142109511479293182e+00,6.281935447723550503e+00,-9.901683215946331228e-04,2.394313959339854862e-03,0.000000000000000000e+00,1.228953227362772349e-03
5.925999999999569390e+00,3.142107535036452681e+00,6.281940226985850195e+00,-9.863819622443681032e-04,2.385158864265458749e-03,0.000000000000000000e+00,1.224253868768981901e-03
5.927999999999569170e+00,3.142105566151441653e+00,6.281944987973767880e+00,-9.826100815912668096e-04,2.376038771735189663e-03,0.000000000000000000e+00,1.219572478830380224e-03
5.929999999999568949e+00,3.142103604795359217e+00,6.281949730757171224e+00,-9.788526243478452328e-04,2.366953548104885896e-03,0.000000000000000000e+00,1.214908989956353658e-03
5.931999999999568729e+00,3.142101650939415070e+00,6.281954455405661442e+00,-9.751095353664072842e-04,2.357903060101340306e-03,0.000000000000000000e+00,1.210263333169231403e-03
5.933999999999568509e+00,3.142099704554929485e+00,6.281959161988574181e+00,-9.713807596257861962e-04,2.348887174796117274e-03,0.000000000000000000e+00,1.205635439661179031e-03
5.935999999999568288e+00,3.142097765613332427e+00,6.281963850574979524e+00,-9.676662425031056511e-04,2.339905760134878849e-03,0.000000000000000000e+00,1.201025242912379110e-03
5.937999999999568068e+00,3.142095834086162665e+00,6.281968521233684655e+00,-9.639659293717055743e-04,2.330958684153364331e-03,0.000000000000000000e+00,1.196432673678790581e-03
5.939999999999567848e+00,3.142093909945067765e+00,6.281973174033232077e+00,-9.602797660227623379e-04,2.322045815798754083e-03,0.000000000000000000e+00,1.191857666115778147e-03
5.941999999999567628e+00,3.142091993161804098e+00,6.281977809041903171e+00,-9.566076982813801442e-04,2.313167024180996702e-03,0.000000000000000000e+00,1.187300151787182290e-03
5.943999999999567407e+00,3.142090083708235504e+00,6.281982426327718194e+00,-9.529496722448506331e-04,2.304322179036873142e-03,0.000000000000000000e+00,1.182760064292021074e-03
5.945999999999567187e+00,3.142088181556334181e+00,6.281987025958437165e+00,-9.493056342481494487e-04,2.295511150662422287e-03,0.000000000000000000e+00,1.178237337233434268e-03
5.947999999999566967e+00,3.142086286678178908e+00,6.281991608001561644e+00,-9.456755307364214875e-04,2.286733809663983423e-03,0.000000000000000000e+00,1.173731903527416853e-03
5.949999999999566747e+00,3.142084399045955490e+00,6.281996172524334732e+00,-9.420593085352908227e-04,2.277990027484631461e-03,0.000000000000000000e+00,1.169243698361299710e-03
5.951999999999566526e+00,3.142082518631955868e+00,6.282000719593742843e+00,-9.384569145098343437e-04,2.269279675739279984e-03,0.000000000000000000e+00,1.164772654641862970e-03
5.953999999999566306e+00,3.142080645408578121e+00,6.282005249276515713e+00,-9.348682957633129781e-04,2.260602626601636040e-03,0.000000000000000000e+00,1.160318707011692707e-03
5.955999999999566086e+00,3.142078779348326023e+00,6.282009761639128165e+00,-9.312933996654647068e-04,2.251958752858806197e-03,0.000000000000000000e+00,1.155881790583790369e-03
5.957999999999565865e+00,3.142076920423808151e+00,6.282014256747801895e+00,-9.277321736992979063e-04,2.243347927612548975e-03,0.000000000000000000e+00,1.151461839584436153e-03
5.959999999999565645e+00,3.142075068607737887e+00,6.282018734668504578e+00,-9.241845656237461775e-04,2.234770024595869684e-03,0.000000000000000000e+00,1.147058789704238912e-03
5.961999999999565425e+00,3.142073223872932974e+00,6.282023195466951648e+00,-9.206505234007009977e-04,2.226224918030394496e-03,0.000000000000000000e+00,1.142672576346481783e-03
5.963999999999565205e+00,3.142071386192315074e+00,6.282027639208608072e+00,-9.171299950611848514e-04,2.217712482365235584e-03,0.000000000000000000e+00,1.138303134170001729e-03
5.965999999999564984e+00,3.142069555538909764e+00,6.282032065958687461e+00,-9.136229289950361732e-04,2.209232592841268474e-03,0.000000000000000000e+00,1.133950400240876788e-03
5.967999999999564764e+00,3.142067731885845205e+00,6.282036475782155627e+00,-9.101292737671943254e-04,2.200785125132614581e-03,0.000000000000000000e+00,1.129614310510881903e-03
5.969999999999564544e+00,3.142065915206352145e+00,6.282040868743728801e+00,-9.066489780118673712e-04,2.192369955140205211e-03,0.000000000000000000e+00,1.125294800390558292e-03
5.971999999999564324e+00,3.142064105473764801e+00,6.282045244907876302e+00,-9.031819906308828508e-04,2.183986959377751894e-03,0.000000000000000000e+00,1.120991807018925646e-03
5.973999999999564103e+00,3.142062302661518647e+00,6.282049604338820536e+00,-8.997282608131010719e-04,2.175636015009588080e-03,0.000000000000000000e+00,1.116705267924442135e-03
5.975999999999563883e+00,3.142060506743150405e+00,6.282053947100538771e+00,-8.962877378081226002e-04,2.167316999408982082e-03,0.000000000000000000e+00,1.112435119201726774e-03
5.977999999999563663e+00,3.142058717692298497e+00,6.282058273256764913e+00,-8.928603711946526923e-04,2.159029790680892964e-03,0.000000000000000000e+00,1.108181299186897228e-03
5.979999999999563443e+00,3.142056935482701707e+00,6.282062582870986844e+00,-8.894461106217097174e-04,2.150774267157384585e-03,0.000000000000000000e+00,1.103943744533653071e-03
5.981999999999563222e+00,3.142055160088200072e+00,6.282066876006451750e+00,-8.860449058824650722e-04,2.142550307541022606e-03,0.000000000000000000e+00,1.099722392692209505e-03
5.983999999999563002e+00,3.142053391482732660e+00,6.282071152726164343e+00,-8.826567071596038783e-04,2.134357791382957351e-03,0.000000000000000000e+00,1.095517183179350873e-03
5.985999999999562782e+00,3.142051629640338906e+00,6.282075413092887750e+00,-8.792814647413454369e-04,2.126196598528812785e-03,0.000000000000000000e+00,1.091328053643897400e-03
5.987999999999562561e+00,3.142049874535156828e+00,6.282079657169146181e+00,-8.759191289736774008e-04,2.118066609025612539e-03,0.000000000000000000e+00,1.087154941616805259e-03
5.989999999999562341e+00,3.142048126141424369e+00,6.282083885017224922e+00,-8.725696506064236756e-04,2.109967703795517010e-03,0.000000000000000000e+00,1.082997787448858329e-03
5.991999999999562121e+00,3.142046384433476724e+00,6.282088096699171231e+00,-8.692329804500049852e-04,2.101899763966906184e-03,0.000000000000000000e+00,1.078856529172236844e-03
5.993999999999561901e+00,3.142044649385748123e+00,6.282092292276794332e+00,-8.659090694910360738e-04,2.093862671099151664e-03,0.000000000000000000e+00,1.074731105920573304e-03
5.995999999999561680e+00,3.142042920972770492e+00,6.282096471811667193e+00,-8.625978689529471355e-04,2.085856307300396582e-03,0.000000000000000000e+00,1.070621457515200103e-03
5.997999999999561460e+00,3.142041199169172572e+00,6.282100635365127417e+00,-8.592993302375617976e-04,2.077880555113451565e-03,0.000000000000000000e+00,1.066527523580607095e-03
5.999999999999561240e+00,3.142039483949680800e+00,6.282104782998279902e+00,-8.560134049607257380e-04,2.069935297584832388e-03,0.000000000000000000e+00,1.062449244241481239e-03
6.001999999999561020e+00,3.142037775289117985e+00,6.282108914771993291e+00,-8.527400448595107976e-04,2.062020418083702119e-03,0.000000000000000000e+00,1.058386559166540897e-03
6.003999999999560799e+00,3.142036073162403298e+00,6.282113030746906190e+00,-8.494792018844648639e-04,2.054135800481188615e-03,0.000000000000000000e+00,1.054339408946489143e-03
6.005999999999560579e+00,3.142034377544551393e+00,6.282117130983422726e+00,-8.462308281921257806e-04,2.046281329135636335e-03,0.000000000000000000e+00,1.050307734346750399e-03
6.007999999999560359e+00,3.142032688410672847e+00,6.282121215541718762e+00,-8.429948760659962360e-04,2.038456888738053759e-03,0.000000000000000000e+00,1.046291475780794511e-03
6.009999999999560139e+00,3.142031005735973270e+00,6.282125284481738348e+00,-8.397712980502158083e-04,2.030662364572434226e-03,0.000000000000000000e+00,1.042290574884696674e-03
6.011999999999559918e+00,3.142029329495752865e+00,6.282129337863196383e+00,-8.365600468144085509e-04,2.022897642252072768e-03,0.000000000000000000e+00,1.038304972521608693e-03
6.013999999999559698e+00,3.142027659665406869e+00,6.282133375745580395e+00,-8.333610752034420173e-04,2.015162607816045788e-03,0.000000000000000000e+00,1.034334610153342382e-03
6.015999999999559478e+00,3.142025996220424666e+00,6.282137398188150534e+00,-8.301743363035725930e-04,2.007457147857993028e-03,0.000000000000000000e+00,1.030379429964298210e-03
6.017999999999559257e+00,3.142024339136388456e+00,6.282141405249939581e+00,-8.269997833099511104e-04,1.999781149267589563e-03,0.000000000000000000e+00,1.026439373378276732e-03
6.019999999999559037e+00,3.142022688388974583e+00,6.282145396989754715e+00,-8.238373696069337159e-04,1.992134499386563791e-03,0.000000000000000000e+00,1.022514382646624864e-03
6.021999999999558817e+00,3.142021043953951764e+00,6.282149373466179298e+00,-8.206870488156177380e-04,1.984517086101121770e-03,0.000000000000000000e+00,1.018604400598671633e-03
6.023999999999558597e+00,3.142019405807182419e+00,6.282153334737571981e+00,-8.175487746246178945e-04,1.976928797511763418e-03,0.000000000000000000e+00,1.014709369030808439e-03
6.025999999999558376e+00,3.142017773924620005e+00,6.282157280862067594e+00,-8.144225010795851354e-04,1.969369522497495684e-03,0.000000000000000000e+00,1.010829232116705612e-03
6.027999999999558156e+00,3.142016148282310795e+00,6.282161211897580699e+00,-8.113081821690207047e-04,1.961839149907877288e-03,0.000000000000000000e+00,1.006963931173540661e-03
6.029999999999557936e+00,3.142014528856392541e+00,6.282165127901802926e+00,-8.082057722692190509e-04,1.954337569430216089e-03,0.000000000000000000e+00,1.003113411050249315e-03
6.031999999999557716e+00,3.142012915623094038e+00,6.282169028932205634e+00,-8.051152258169481674e-04,1.946864670951139456e-03,0.000000000000000000e+00,9.992776143843695724e-04
6.033999999999557495e+00,3.142011308558735116e+00,6.282172915046040806e+00,-8.020364974409860837e-04,1.939420344812755465e-03,0.000000000000000000e+00,9.954564850101627060e-04
6.035999999999557275e+00,3.142009707639725757e+00,6.282176786300341043e+00,-7.989695419437789839e-04,1.932004481776461577e-03,0.000000000000000000e+00,9.916499668491118857e-04
6.037999999999557055e+00,3.142008112842566980e+00,6.282180642751922228e+00,-7.959143143305373981e-04,1.924616973079519826e-03,0.000000000000000000e+00,9.878580042552154161e-04
6.039999999999556834e+00,3.142006524143848623e+00,6.282184484457380869e+00,-7.928707697355852650e-04,1.917257710291097976e-03,0.000000000000000000e+00,9.840805412548447872e-04
6.041999999999556614e+00,3.142004941520251116e+00,6.282188311473099418e+00,-7.898388635150620360e-04,1.909926585492606379e-03,0.000000000000000000e+00,9.803175227819371784e-04
6.043999999999556394e+00,3.142003364948543265e+00,6.282192123855242727e+00,-7.868185511266368413e-04,1.902623491043123902e-03,0.000000000000000000e+00,9.765688930902793885e-04
6.045999999999556174e+00,3.142001794405582693e+00,6.282195921659762483e+00,-7.838097882511817780e-04,1.895348319815990572e-03,0.000000000000000000e+00,9.728345975586888406e-04
6.047999999999555953e+00,3.142000229868316286e+00,6.282199704942396323e+00,-7.808125307306855055e-04,1.888100965077695904e-03,0.000000000000000000e+00,9.691145813149337762e-04
6.049999999999555733e+00,3.141998671313778413e+00,6.282203473758667833e+00,-7.778267345360329260e-04,1.880881320424798936e-03,0.000000000000000000e+00,9.654087894633289757e-04
6.051999999999555513e+00,3.141997118719091375e+00,6.282207228163889212e+00,-7.748523559068494840e-04,1.873689280055947830e-03,0.000000000000000000e+00,9.617171683641567714e-04
6.053999999999555293e+00,3.141995572061464959e+00,6.282210968213161273e+00,-7.718893511453915135e-04,1.866524738370173211e-03,0.000000000000000000e+00,9.580396630531340385e-04
6.055999999999555072e+00,3.141994031318195990e+00,6.282214693961373442e+00,-7.689376767352448013e-04,1.859387590197728903e-03,0.000000000000000000e+00,9.543762196638078121e-04
6.057999999999554852e+00,3.141992496466668339e+00,6.282218405463205535e+00,-7.659972894385929168e-04,1.852277730989443068e-03,0.000000000000000000e+00,9.507267852627565574e-04
6.059999999999554632e+00,3.141990967484352471e+00,6.282222102773128647e+00,-7.630681459903732120e-04,1.845195056220301196e-03,0.000000000000000000e+00,9.470913048530149592e-04
6.061999999999554412e+00,3.141989444348805005e+00,6.282225785945406038e+00,-7.601502034284158410e-04,1.838139462032655543e-03,0.000000000000000000e+00,9.434697261027635840e-04
6.063999999999554191e+00,3.141987927037667827e+00,6.282229455034092247e+00,-7.572434189834022266e-04,1.831110845021495428e-03,0.000000000000000000e+00,9.398619960693660458e-04
6.065999999999553971e+00,3.141986415528668974e+00,6.282233110093036643e+00,-7.543477498870123418e-04,1.824109101860060724e-03,0.000000000000000000e+00,9.362680605913692444e-04
6.067999999999553751e+00,3.141984909799620862e+00,6.282236751175881651e+00,-7.514631536845462747e-04,1.817134129909050077e-03,0.000000000000000000e+00,9.326878680399608434e-04
6.069999999999553530e+00,3.141983409828421614e+00,6.282240378336064524e+00,-7.485895880771122057e-04,1.810185826908578032e-03,0.000000000000000000e+00,9.291213658194213965e-04
6.071999999999553310e+00,3.141981915593053731e+00,6.282243991626819124e+00,-7.457270108057370128e-04,1.803264090752076162e-03,0.000000000000000000e+00,9.255685006772651491e-04
6.073999999999553090e+00,3.141980427071583204e+00,6.282247591101175033e+00,-7.428753798809243974e-04,1.796368819933579376e-03,0.000000000000000000e+00,9.220292212721026281e-04
6.075999999999552870e+00,3.141978944242160399e+00,6.282251176811960214e+00,-7.400346534874546701e-04,1.789499913361693520e-03,0.000000000000000000e+00,9.185034757587529075e-04
6.077999999999552649e+00,3.141977467083019615e+00,6.282254748811799239e+00,-7.372047898561707958e-04,1.782657270109438280e-03,0.000000000000000000e+00,9.149912115424818637e-04
6.079999999999552429e+00,3.141975995572477753e+00,6.282258307153116839e+00,-7.343857474959835643e-04,1.775840789866264076e-03,0.000000000000000000e+00,9.114923779568184781e-04
6.081999999999552209e+00,3.141974529688934759e+00,6.282261851888136128e+00,-7.315774850562557600e-04,1.769050372669474149e-03,0.000000000000000000e+00,9.080069235110344028e-04
6.083999999999551989e+00,3.141973069410873176e+00,6.282265383068881270e+00,-7.287799612434484823e-04,1.762285918741494494e-03,0.000000000000000000e+00,9.045347962966659994e-04
6.085999999999551768e+00,3.141971614716858152e+00,6.282268900747177476e+00,-7.259931350398203358e-04,1.755547328915778825e-03,0.000000000000000000e+00,9.010759462343836956e-04
6.087999999999551548e+00,3.141970165585536545e+00,6.282272404974651892e+00,-7.232169654897741169e-04,1.748834504220285425e-03,0.000000000000000000e+00,8.976303218504871895e-04
6.089999999999551328e+00,3.141968721995636926e+00,6.282275895802733601e+00,-7.204514119143014868e-04,1.742147346294966974e-03,0.000000000000000000e+00,8.941978734685468444e-04
6.091999999999551108e+00,3.141967283925969134e+00,6.282279373282656287e+00,-7.176964336685049501e-04,1.735485756919055364e-03,0.000000000000000000e+00,8.907785498038361949e-04
6.093999999999550887e+00,3.141965851355423833e+00,6.282282837465456460e+00,-7.149519903332054354e-04,1.728849638384097722e-03,0.000000000000000000e+00,8.873723011960654716e-04
6.095999999999550667e+00,3.141964424262972511e+00,6.282286288401977004e+00,-7.122180416441075725e-04,1.722238893355707836e-03,0.000000000000000000e+00,8.839790776527106653e-04
6.097999999999550447e+00,3.141963002627667478e+00,6.282289726142865405e+00,-7.094945474554193972e-04,1.715653424802355762e-03,0.000000000000000000e+00,8.805988291062244455e-04
6.099999999999550226e+00,3.141961586428640985e+00,6.282293150738575527e+00,-7.067814677597740241e-04,1.709093136033899927e-03,0.000000000000000000e+00,8.772315058331175974e-04
6.101999999999550006e+00,3.141960175645104769e+00,6.282296562239368498e+00,-7.040787627540264068e-04,1.702557930829670446e-03,0.000000000000000000e+00,8.738770587925770439e-04
6.103999999999549786e+00,3.141958770256350064e+00,6.282299960695312713e+00,-7.013863927971956177e-04,1.696047713356035056e-03,0.000000000000000000e+00,8.705354388253705444e-04
6.105999999999549566e+00,3.141957370241748038e+00,6.282303346156286494e+00,-6.987043183052999481e-04,1.689562387961273705e-03,0.000000000000000000e+00,8.672065961810165868e-04
6.107999999999549345e+00,3.141955975580747573e+00,6.282306718671977208e+00,-6.960324999725599551e-04,1.683101859606525282e-03,0.000000000000000000e+00,8.638904829469107316e-04
6.109999999999549125e+00,3.141954586252877046e+00,6.282310078291881261e+00,-6.933708985677874623e-04,1.676666033468537671e-03,0.000000000000000000e+00,8.605870498860218598e-04
6.111999999999548905e+00,3.141953202237742548e+00,6.282313425065306767e+00,-6.907194750135278727e-04,1.670254815093654603e-03,0.000000000000000000e+00,8.572962485431379065e-04
6.113999999999548685e+00,3.141951823515028774e+00,6.282316759041372656e+00,-6.880781903340925159e-04,1.663868110296353635e-03,0.000000000000000000e+00,8.540180302622074615e-04
6.115999999999548464e+00,3.141950450064497247e+00,6.282320080269010454e+00,-6.854470058286047957e-04,1.657505825496150042e-03,0.000000000000000000e+00,8.507523478677725404e-04
6.117999999999548244e+00,3.141949081865988092e+00,6.282323388796965169e+00,-6.828258828300103446e-04,1.651167867247782745e-03,0.000000000000000000e+00,8.474991525750652510e-04
6.119999999999548024e+00,3.141947718899417374e+00,6.282326684673794404e+00,-6.802147829190574417e-04,1.644854142657832443e-03,0.000000000000000000e+00,8.442583973834599798e-04
6.121999999999547803e+00,3.141946361144778432e+00,6.282329967947870131e+00,-6.776136677689129518e-04,1.638564559081738710e-03,0.000000000000000000e+00,8.410300343197063544e-04
6.123999999999547583e+00,3.141945008582140986e+00,6.282333238667380471e+00,-6.750224991799374597e-04,1.632299024191245177e-03,0.000000000000000000e+00,8.378140158558228245e-04
6.125999999999547363e+00,3.141943661191650694e+00,6.282336496880328802e+00,-6.724412390782315719e-04,1.626057445971329073e-03,0.000000000000000000e+00,8.346102946392083832e-04
6.127999999999547143e+00,3.141942318953530044e+00,6.282339742634534652e+00,-6.698698495929704313e-04,1.619839732870677644e-03,0.000000000000000000e+00,8.314188240764741611e-04
6.129999999999546922e+00,3.141940981848076575e+00,6.282342975977634580e+00,-6.673082929979543779e-04,1.613645793687475691e-03,0.000000000000000000e+00,8.282395573251596921e-04
6.131999999999546702e+00,3.141939649855662875e+00,6.282346196957083961e+00,-6.647565316815973657e-04,1.607475537510779295e-03,0.000000000000000000e+00,8.250724474998180624e-04
6.133999999999546482e+00,3.141938322956737029e+00,6.282349405620156091e+00,-6.622145282054341976e-04,1.601328873834116130e-03,0.000000000000000000e+00,8.219174483344096616e-04
6.135999999999546262e+00,3.141937001131822171e+00,6.282352602013943077e+00,-6.596822451963551669e-04,1.595205712345282301e-03,0.000000000000000000e+00,8.187745129435708424e-04
6.137999999999546041e+00,3.141935684361515158e+00,6.282355786185358504e+00,-6.571596455804613098e-04,1.589105963381879424e-03,0.000000000000000000e+00,8.156435963622213348e-04
6.139999999999545821e+00,3.141934372626487004e+00,6.282358958181134767e+00,-6.546466922802291746e-04,1.583029537340841647e-03,0.000000000000000000e+00,8.125246515520642698e-04
6.141999999999545601e+00,3.141933065907483780e+00,6.282362118047827515e+00,-6.521433483718206423e-04,1.576976344984727966e-03,0.000000000000000000e+00,8.094176328244870322e-04
6.143999999999545381e+00,3.141931764185323939e+00,6.282365265831812096e+00,-6.496495771840764396e-04,1.570946297634489685e-03,0.000000000000000000e+00,8.063224954093020647e-04
6.145999999999545160e+00,3.141930467440899655e+00,6.282368401579288886e+00,-6.471653420648985433e-04,1.564939306713794987e-03,0.000000000000000000e+00,8.032391929730861579e-04
6.147999999999544940e+00,3.141929175655176376e+00,6.282371525336280627e+00,-6.446906065323803735e-04,1.558955284043390043e-03,0.000000000000000000e+00,8.001676804870322401e-04
6.149999999999544720e+00,3.141927888809192382e+00,6.282374637148633312e+00,-6.422253343115023752e-04,1.552994141912396797e-03,0.000000000000000000e+00,7.971079133701139408e-04
6.151999999999544499e+00,3.141926606884058337e+00,6.282377737062018852e+00,-6.397694891632942820e-04,1.547055792745112481e-03,0.000000000000000000e+00,7.940598459488246164e-04
6.153999999999544279e+00,3.141925329860956850e+00,6.282380825121934187e+00,-6.373230350738389848e-04,1.541140149469030773e-03,0.000000000000000000e+00,7.910234341305319439e-04
6.155999999999544059e+00,3.141924057721142916e+00,6.282383901373702173e+00,-6.348859361075060359e-04,1.535247125228591169e-03,0.000000000000000000e+00,7.879986329056148930e-04
6.157999999999543839e+00,3.141922790445943470e+00,6.282386965862472472e+00,-6.324581565291318005e-04,1.529376633623177840e-03,0.000000000000000000e+00,7.849853983471627439e-04
6.159999999999543618e+00,3.141921528016755616e+00,6.282390018633222439e+00,-6.300396606769647322e-04,1.523528588459105351e-03,0.000000000000000000e+00,7.819836857584430700e-04
6.161999999999543398e+00,3.141920270415048844e+00,6.282393059730757123e+00,-6.276304130724875713e-04,1.517702903963436120e-03,0.000000000000000000e+00,7.789934514303015201e-04
6.163999999999543178e+00,3.141919017622363253e+00,6.282396089199710154e+00,-6.252303783651731251e-04,1.511899494676139820e-03,0.000000000000000000e+00,7.760146514170021548e-04
6.165999999999542958e+00,3.141917769620308665e+00,6.282399107084544632e+00,-6.228395212870843850e-04,1.506118275361356413e-03,0.000000000000000000e+00,7.730472416052000528e-04
6.167999999999542737e+00,3.141916526390566400e+00,6.282402113429554014e+00,-6.204578066638164044e-04,1.500359161028350747e-03,0.000000000000000000e+00,7.700911781351252317e-04
6.169999999999542517e+00,3.141915287914887500e+00,6.282405108278861228e+00,-6.180851997155034552e-04,1.494622067518115152e-03,0.000000000000000000e+00,7.671464195566080058e-04
6.171999999999542297e+00,3.141914054175092286e+00,6.282408091676422224e+00,-6.157216654831544319e-04,1.488906910384923173e-03,0.000000000000000000e+00,7.642129203210973332e-04
6.173999999999542077e+00,3.141912825153070798e+00,6.282411063666024198e+00,-6.133671693253037486e-04,1.483213605864161077e-03,0.000000000000000000e+00,7.612906387435142141e-04
6.175999999999541856e+00,3.141911600830782803e+00,6.282414024291287369e+00,-6.110216766339307461e-04,1.477542070318376213e-03,0.000000000000000000e+00,7.583795311933913541e-04
6.177999999999541636e+00,3.141910381190256452e+00,6.282416973595663201e+00,-6.086851530312667805e-04,1.471892220620622067e-03,0.000000000000000000e+00,7.554795556744750562e-04
6.179999999999541416e+00,3.141909166213589177e+00,6.282419911622439734e+00,-6.063575641626972124e-04,1.466263973750585575e-03,0.000000000000000000e+00,7.525906688142514067e-04
6.181999999999541195e+00,3.141907955882946357e+00,6.282422838414738031e+00,-6.040388759405639985e-04,1.460657247269530560e-03,0.000000000000000000e+00,7.497128292219198964e-04
6.183999999999540975e+00,3.141906750180561758e+00,6.282425754015513952e+00,-6.017290542994852215e-04,1.455071958843190232e-03,0.000000000000000000e+00,7.468459938519342312e-04
6.185999999999540755e+00,3.141905549088737537e+00,6.282428658467559934e+00,-5.994280653083342014e-04,1.449508026459738006e-03,0.000000000000000000e+00,7.439901206568177994e-04
6.187999999999540535e+00,3.141904352589842464e+00,6.282431551813504989e+00,-5.971358752251504321e-04,1.443965368536617635e-03,0.000000000000000000e+00,7.411451681634123601e-04
6.189999999999540314e+00,3.141903160666313699e+00,6.282434434095814701e+00,-5.948524504023666509e-04,1.438443903735594793e-03,0.000000000000000000e+00,7.383110943552442795e-04
6.191999999999540094e+00,3.141901973300655015e+00,6.282437305356792123e+00,-5.925777573079576109e-04,1.432943551003806708e-03,0.000000000000000000e+00,7.354878575371662230e-04
6.193999999999539874e+00,3.141900790475437244e+00,6.282440165638579543e+00,-5.903117625483210841e-04,1.427464229617999994e-03,0.000000000000000000e+00,7.326754163479581861e-04
6.195999999999539654e+00,3.141899612173298273e+00,6.282443014983156715e+00,-5.880544328829557903e-04,1.422005859212962121e-03,0.000000000000000000e+00,7.298737296977733657e-04
6.197999999999539433e+00,3.141898438376941716e+00,6.282445853432343519e+00,-5.858057351398901578e-04,1.416568359616575011e-03,0.000000000000000000e+00,7.270827560273765422e-04
6.199999999999539213e+00,3.141897269069137799e+00,6.282448681027800852e+00,-5.835656362989101280e-04,1.411151651011585380e-03,0.000000000000000000e+00,7.243024545597123720e-04
6.201999999999538993e+00,3.141896104232722031e+00,6.282451497811028851e+00,-5.813341035887948510e-04,1.405755654125092052e-03,0.000000000000000000e+00,7.215327853996103546e-04
6.203999999999538772e+00,3.141894943850596533e+00,6.282454303823369557e+00,-5.791111041213774192e-04,1.400380289514996292e-03,0.000000000000000000e+00,7.187737060890056484e-04
6.205999999999538552e+00,3.141893787905727820e+00,6.282457099106007803e+00,-5.768966053436105522e-04,1.395025478450914562e-03,0.000000000000000000e+00,7.160251776938617030e-04
6.207999999999538332e+00,3.141892636381148574e+00,6.282459883699969438e+00,-5.746905747231504605e-04,1.389691142301097528e-03,0.000000000000000000e+00,7.132871590970757403e-04
6.209999999999538112e+00,3.141891489259954984e+00,6.282462657646123994e+00,-5.724929799076164958e-04,1.384377202842672133e-03,0.000000000000000000e+00,7.105596105265940543e-04
6.211999999999537891e+00,3.141890346525309408e+00,6.282465420985185567e+00,-5.703037885643420573e-04,1.379083581948975902e-03,0.000000000000000000e+00,7.078424911734770841e-04
6.213999999999537671e+00,3.141889208160437263e+00,6.282468173757711938e+00,-5.681229686520707783e-04,1.373810202119001489e-03,0.000000000000000000e+00,7.051357624082293940e-04
6.215999999999537451e+00,3.141888074148629251e+00,6.282470916004106343e+00,-5.659504880595769795e-04,1.368556985772850006e-03,0.000000000000000000e+00,7.024393830660780047e-04
6.217999999999537231e+00,3.141886944473239129e+00,6.282473647764615698e+00,-5.637863149774327391e-04,1.363323855976019067e-03,0.000000000000000000e+00,6.997533149070145342e-04
6.219999999999537010e+00,3.141885819117684608e+00,6.282476369079335932e+00,-5.616304175776480525e-04,1.358110735814765284e-03,0.000000000000000000e+00,6.970775174607729552e-04
6.221999999999536790e+00,3.141884698065446901e+00,6.282479079988207538e+00,-5.594827643059983001e-04,1.352917548965779223e-03,0.000000000000000000e+00,6.944119525844200114e-04
6.223999999999536570e+00,3.141883581300070283e+00,6.282481780531018245e+00,-5.573433235521249455e-04,1.347744219052872524e-03,0.000000000000000000e+00,6.917565798377628417e-04
6.225999999999536350e+00,3.141882468805161643e+00,6.282484470747405680e+00,-5.552120639809945708e-04,1.342590670292792250e-03,0.000000000000000000e+00,6.891113613970226148e-04
6.227999999999536129e+00,3.141881360564390935e+00,6.282487150676853815e+00,-5.530889542572390650e-04,1.337456826957748911e-03,0.000000000000000000e+00,6.864762575412020063e-04
6.229999999999535909e+00,3.141880256561490725e+00,6.282489820358696520e+00,-5.509739631946147364e-04,1.332342613666554669e-03,0.000000000000000000e+00,6.838512298113080812e-04
6.231999999999535689e+00,3.141879156780255311e+00,6.282492479832117560e+00,-5.488670597991587635e-04,1.327247955468475972e-03,0.000000000000000000e+00,6.812362402238286707e-04
6.233999999999535468e+00,3.141878061204541606e+00,6.282495129136150602e+00,-5.467682131464892759e-04,1.322172777603861007e-03,0.000000000000000000e+00,6.786312500309185647e-04
6.235999999999535248e+00,3.141876969818267362e+00,6.282497768309680097e+00,-5.446773923979007694e-04,1.317117005535402676e-03,0.000000000000000000e+00,6.760362207543502144e-04
6.237999999999535028e+00,3.141875882605412507e+00,6.282500397391441282e+00,-5.425945668296755118e-04,1.312080565004922162e-03,0.000000000000000000e+00,6.734511142843374598e-04
6.239999999999534808e+00,3.141874799550018249e+00,6.282503016420021957e+00,-5.405197059162729660e-04,1.307063382195317947e-03,0.000000000000000000e+00,6.708758932803468578e-04
6.241999999999534587e+00,3.141873720636186640e+00,6.282505625433862484e+00,-5.384527792366139562e-04,1.302065383547778860e-03,0.000000000000000000e+00,6.683105198501959610e-04
6.243999999999534367e+00,3.141872645848080126e+00,6.282508224471255787e+00,-5.363937563911619702e-04,1.297086495599968862e-03,0.000000000000000000e+00,6.657549556343192454e-04
6.245999999999534147e+00,3.141871575169922437e+00,6.282510813570349129e+00,-5.343426071607292873e-04,1.292126645295244751e-03,0.000000000000000000e+00,6.632091636010681301e-04
6.247999999999533927e+00,3.141870508585996813e+00,6.282513392769142335e+00,-5.322993014754209828e-04,1.287185759922005899e-03,0.000000000000000000e+00,6.606731066362836469e-04
6.249999999999533706e+00,3.141869446080647332e+00,6.282515962105492235e+00,-5.302638093426316522e-04,1.282263766973027255e-03,0.000000000000000000e+00,6.581467472336968716e-04
6.251999999999533486e+00,3.141868387638277582e+00,6.282518521617109108e+00,-5.282361008352276076e-04,1.277360594122387309e-03,0.000000000000000000e+00,6.556300479468799014e-04
6.253999999999533266e+00,3.141867333243351101e+00,6.282521071341559349e+00,-5.262161462125078447e-04,1.272476169460916035e-03,0.000000000000000000e+00,6.531229723730977432e-04
6.255999999999533046e+00,3.141866282880390493e+00,6.282523611316266354e+00,-5.242039157964076702e-04,1.267610421254781452e-03,0.000000000000000000e+00,6.506254833329033760e-04
6.257999999999532825e+00,3.141865236533977424e+00,6.282526141578509637e+00,-5.221993801179388535e-04,1.262763278230584919e-03,0.000000000000000000e+00,6.481375448826182106e-04
6.259999999999532605e+00,3.141864194188753068e+00,6.282528662165427491e+00,-5.202025097022380893e-04,1.257934669156297045e-03,0.000000000000000000e+00,6.456591196195501925e-04
6.261999999999532385e+00,3.141863155829416776e+00,6.282531173114014322e+00,-5.182132752565170222e-04,1.253124523207431798e-03,0.000000000000000000e+00,6.431901716838425709e-04
6.263999999999532164e+00,3.141862121440726963e+00,6.282533674461125095e+00,-5.162316475632284336e-04,1.248332769758460532e-03,0.000000000000000000e+00,6.407306645632160347e-04
6.265999999999531944e+00,3.141861091007499773e+00,6.282536166243472664e+00,-5.142575975561879684e-04,1.243559338531152964e-03,0.000000000000000000e+00,6.382805624527698729e-04
6.267999999999531724e+00,3.141860064514609530e+00,6.282538648497629552e+00,-5.122910962493121279e-04,1.238804159455372767e-03,0.000000000000000000e+00,6.358398291594277718e-04
6.269999999999531504e+00,3.141859041946988729e+00,6.282541121260028838e+00,-5.103321147875350058e-04,1.234067162768138094e-03,0.000000000000000000e+00,6.334084290082128699e-04
6.271999999999531283e+00,3.141858023289627155e+00,6.282543584566963268e+00,-5.083806243445981648e-04,1.229348278814287312e-03,0.000000000000000000e+00,6.309863257047479412e-04
6.273999999999531063e+00,3.141857008527572326e+00,6.282546038454588810e+00,-5.064365963550606850e-04,1.224647438498290995e-03,0.000000000000000000e+00,6.285734848224325266e-04
6.275999999999530843e+00,3.141855997645928600e+00,6.282548482958921987e+00,-5.045000022806651972e-04,1.219964572828918445e-03,0.000000000000000000e+00,6.261698703319482084e-04
6.277999999999530623e+00,3.141854990629857625e+00,6.282550918115840766e+00,-5.025708136718838115e-04,1.215299613038929930e-03,0.000000000000000000e+00,6.237754468010961451e-04
6.279999999999530402e+00,3.141853987464577447e+00,6.282553343961088110e+00,-5.006490022279625352e-04,1.210652490701765675e-03,0.000000000000000000e+00,6.213901793857348754e-04
6.281999999999530182e+00,3.141852988135362512e+00,6.282555760530268429e+00,-4.987345396784120116e-04,1.206023137500654603e-03,0.000000000000000000e+00,6.190140324923570914e-04
6.283999999999529962e+00,3.141851992627544110e+00,6.282558167858850240e+00,-4.968273979977860192e-04,1.201411485646719122e-03,0.000000000000000000e+00,6.166469722662451525e-04
6.285999999999529742e+00,3.141851000926509041e+00,6.282560565982167944e+00,-4.949275491544114381e-04,1.196817467389291309e-03,0.000000000000000000e+00,6.142889631181591703e-04
6.287999999999529521e+00,3.141850013017700505e+00,6.282562954935419164e+00,-4.930349652985387436e-04,1.192241015382237502e-03,0.000000000000000000e+00,6.119399709945960719e-04
6.289999999999529301e+00,3.141849028886617212e+00,6.282565334753667408e+00,-4.911496185628630093e-04,1.187682062295183786e-03,0.000000000000000000e+00,6.095999604934648763e-04
6.291999999999529081e+00,3.141848048518813385e+00,6.282567705471842956e+00,-4.892714813290910576e-04,1.183140541332665385e-03,0.000000000000000000e+00,6.072688983322083178e-04
6.293999999999528860e+00,3.141847071899898314e+00,6.282570067124741087e+00,-4.874005260551307465e-04,1.178616385897376072e-03,0.000000000000000000e+00,6.049467500737690240e-04
6.295999999999528640e+00,3.141846099015536353e+00,6.282572419747025627e+00,-4.855367252273249247e-04,1.174109529496595011e-03,0.000000000000000000e+00,6.026334810624658922e-04
6.297999999999528420e+00,3.141845129851446483e+00,6.282574763373226290e+00,-4.836800515577988871e-04,1.169619906126882075e-03,0.000000000000000000e+00,6.003290582425532818e-04
6.299999999999528200e+00,3.141844164393402750e+00,6.282577098037742225e+00,-4.818304777256728088e-04,1.165147449769335765e-03,0.000000000000000000e+00,5.980334467657541508e-04
6.301999999999527979e+00,3.141843202627233378e+00,6.282579423774840244e+00,-4.799879765642757045e-04,1.160692094754328793e-03,0.000000000000000000e+00,5.957466133105285278e-04
6.303999999999527759e+00,3.141842244538820772e+00,6.282581740618655708e+00,-4.781525211331501138e-04,1.156253775901755054e-03,0.000000000000000000e+00,5.934685252212482109e-04
6.305999999999527539e+00,3.141841290114101071e+00,6.282584048603194304e+00,-4.763240843869935700e-04,1.151832427875497389e-03,0.000000000000000000e+00,5.911991475111635919e-04
6.307999999999527319e+00,3.141840339339064592e+00,6.282586347762332046e+00,-4.745026394974233503e-04,1.147427985810405438e-03,0.000000000000000000e+00,5.889384477182207922e-04
6.309999999999527098e+00,3.141839392199754943e+00,6.282588638129814385e+00,-4.726881597781648452e-04,1.143040385166326682e-03,0.000000000000000000e+00,5.866863929530341526e-04
6.311999999999526878e+00,3.141838448682269469e+00,6.282590919739257984e+00,-4.708806185290531350e-04,1.138669561423871074e-03,0.000000000000000000e+00,5.844429492964653416e-04
6.313999999999526658e+00,3.141837508772758358e+00,6.282593192624151612e+00,-4.690799893061685746e-04,1.134315450610674748e-03,0.000000000000000000e+00,5.822080849692545801e-04
6.315999999999526437e+00,3.141836572457424648e+00,6.282595456817855251e+00,-4.672862455896722674e-04,1.129977988653863962e-03,0.000000000000000000e+00,5.799817658484612837e-04
6.317999999999526217e+00,3.141835639722524665e+00,6.282597712353600983e+00,-4.654993611319041893e-04,1.125657112058384016e-03,0.000000000000000000e+00,5.777639605284851099e-04
6.319999999999525997e+00,3.141834710554366694e+00,6.282599959264495659e+00,-4.637193096070561620e-04,1.121352757223884229e-03,0.000000000000000000e+00,5.755546351278173489e-04
6.321999999999525777e+00,3.141833784939311869e+00,6.282602197583517345e+00,-4.619460649546211343e-04,1.117064861114060777e-03,0.000000000000000000e+00,5.733537584449444058e-04
6.323999999999525556e+00,3.141832862863772835e+00,6.282604427343519760e+00,-4.601796011622930819e-04,1.112793360833286152e-03,0.000000000000000000e+00,5.711612977911673106e-04
6.325999999999525336e+00,3.141831944314215086e+00,6.282606648577230501e+00,-4.584198922135370498e-04,1.108538193524253755e-03,0.000000000000000000e+00,5.689772202132695189e-04
6.327999999999525116e+00,3.141831029277155185e+00,6.282608861317251048e+00,-4.566669123700054411e-04,1.104299296918230880e-03,0.000000000000000000e+00,5.668014949865851637e-04
6.329999999999524896e+00,3.141830117739161210e+00,6.282611065596059419e+00,-4.549206358242868179e-04,1.100076608658116057e-03,0.000000000000000000e+00,5.646340889261594609e-04
6.331999999999524675e+00,3.141829209686853197e+00,6.282613261446009290e+00,-4.531810370178770823e-04,1.095870066917904468e-03,0.000000000000000000e+00,5.624749713397242390e-04
6.333999999999524455e+00,3.141828305106901809e+00,6.282615448899330879e+00,-4.514480903723926933e-04,1.091679609878738787e-03,0.000000000000000000e+00,5.603241096582417535e-04
6.335999999999524235e+00,3.141827403986029221e+00,6.282617627988130060e+00,-4.497217704772545738e-04,1.087505176094538369e-03,0.000000000000000000e+00,5.581814728333467368e-04
6.337999999999524015e+00,3.141826506311007350e+00,6.282619798744390138e+00,-4.480020519954505047e-04,1.083346704308051989e-03,0.000000000000000000e+00,5.560470292404473547e-04
6.339999999999523794e+00,3.141825612068660067e+00,6.282621961199973626e+00,-4.462889095981910186e-04,1.079204133323387327e-03,0.000000000000000000e+00,5.539207468893622699e-04
6.341999999999523574e+00,3.141824721245860541e+00,6.282624115386619579e+00,-4.445823182062653262e-04,1.075077402476339386e-03,0.000000000000000000e+00,5.518025957096592271e-04
6.343999999999523354e+00,3.141823833829532564e+00,6.282626261335946261e+00,-4.428822528142429215e-04,1.070966451291377334e-03,0.000000000000000000e+00,5.496925444449657361e-04
6.345999999999523133e+00,3.141822949806650112e+00,6.282628399079451142e+00,-4.411886883529670929e-04,1.066871219213684800e-03,0.000000000000000000e+00,5.475905609363673765e-04
6.347999999999522913e+00,3.141822069164236453e+00,6.282630528648510904e+00,-4.395016001003558201e-04,1.062791646409406467e-03,0.000000000000000000e+00,5.454966162062174773e-04
6.349999999999522693e+00,3.141821191889365039e+00,6.282632650074383207e+00,-4.378209631757184420e-04,1.058727672780196763e-03,0.000000000000000000e+00,5.434106776287389584e-04
6.351999999999522473e+00,3.141820317969158172e+00,6.282634763388204924e+00,-4.361467529572512851e-04,1.054679238776459098e-03,0.000000000000000000e+00,5.413327158109437764e-04
6.353999999999522252e+00,3.141819447390788334e+00,6.282636868620994797e+00,-4.344789448501801613e-04,1.050646284945499186e-03,0.000000000000000000e+00,5.392626997499511132e-04
6.355999999999522032e+00,3.141818580141475969e+00,6.282638965803652553e+00,-4.328175143836365964e-04,1.046628752120071270e-03,0.000000000000000000e+00,5.372005992866912827e-04
6.357999999999521812e+00,3.141817716208490818e+00,6.282641054966959793e+00,-4.311624371933779794e-04,1.042626581384553837e-03,0.000000000000000000e+00,5.351463842494380563e-04
6.359999999999521592e+00,3.141816855579151468e+00,6.282643136141580875e+00,-4.295136889514102638e-04,1.038639713937572961e-03,0.000000000000000000e+00,5.331000240618444241e-04
6.361999999999521371e+00,3.141815998240824914e+00,6.282645209358062033e+00,-4.278712454255082279e-04,1.034668091207926934e-03,0.000000000000000000e+00,5.310614887097178660e-04
6.363999999999521151e+00,3.141815144180926556e+00,6.282647274646834035e+00,-4.262350825704998227e-04,1.030711655032257945e-03,0.000000000000000000e+00,5.290307489743198421e-04
6.365999999999520931e+00,3.141814293386919754e+00,6.282649332038209522e+00,-4.246051763543984693e-04,1.026770347316040277e-03,0.000000000000000000e+00,5.270077744617407411e-04
6.367999999999520711e+00,3.141813445846315833e+00,6.282651381562387449e+00,-4.229815028763622502e-04,1.022844110263358090e-03,0.000000000000000000e+00,5.249925357705964579e-04
6.369999999999520490e+00,3.141812601546674077e+00,6.282653423249449531e+00,-4.213640382463011182e-04,1.018932886142118188e-03,0.000000000000000000e+00,5.229850027184818062e-04
6.371999999999520270e+00,3.141811760475600845e+00,6.282655457129362020e+00,-4.197527587503127036e-04,1.015036617606165838e-03,0.000000000000000000e+00,5.209851464749240546e-04
6.373999999999520050e+00,3.141810922620750013e+00,6.282657483231979256e+00,-4.181476407676988356e-04,1.011155247533535462e-03,0.000000000000000000e+00,5.189929377020369161e-04
6.375999999999519829e+00,3.141810087969823417e+00,6.282659501587038342e+00,-4.165486606717234215e-04,1.007288718832797169e-03,0.000000000000000000e+00,5.170083464407781992e-04
6.377999999999519609e+00,3.141809256510569082e+00,6.282661512224165357e+00,-4.149557949933579829e-04,1.003436974762108181e-03,0.000000000000000000e+00,5.150313440644913032e-04
6.379999999999519389e+00,3.141808428230782102e+00,6.282663515172870916e+00,-4.133690204766078419e-04,9.995999590367776137e-04,0.000000000000000000e+00,5.130619024719049182e-04
6.381999999999519169e+00,3.141807603118304204e+00,6.282665510462553726e+00,-4.117883136604034858e-04,9.957776150143439128e-04,0.000000000000000000e+00,5.110999905638194396e-04
6.383999999999518948e+00,3.141806781161023743e+00,6.282667498122500582e+00,-4.102136514190700368e-04,9.919698867475732536e-04,0.000000000000000000e+00,5.091455813777123751e-04
6.385999999999518728e+00,3.141805962346875258e+00,6.282669478181885481e+00,-4.086450106390503113e-04,9.881767183544847358e-04,0.000000000000000000e+00,5.071986456553212452e-04
6.387999999999518508e+00,3.141805146663839921e+00,6.282671450669771396e+00,-4.070823683140555949e-04,9.843980542034731340e-04,0.000000000000000000e+00,5.052591549603163701e-04
6.389999999999518288e+00,3.141804334099944196e+00,6.282673415615110279e+00,-4.055257014393121831e-04,9.806338387071959935e-04,0.000000000000000000e+00,5.033270801803046979e-04
6.391999999999518067e+00,3.141803524643260292e+00,6.282675373046742173e+00,-4.039749872721555535e-04,9.768840168300949554e-04,0.000000000000000000e+00,5.014023942556816715e-04
6.393999999999517847e+00,3.141802718281907048e+00,6.282677322993398761e+00,-4.024302029124353971e-04,9.731485332706203304e-04,0.000000000000000000e+00,4.994850671116435326e-04
6.395999999999517627e+00,3.141801915004047263e+00,6.282679265483699815e+00,-4.008913257806582630e-04,9.694273333929696174e-04,0.000000000000000000e+00,4.975750723453728486e-04
6.397999999999517406e+00,3.141801114797890371e+00,6.282681200546157640e+00,-3.993583332467940316e-04,9.657203625033236810e-04,0.000000000000000000e+00,4.956723809001126191e-04
6.399999999999517186e+00,3.141800317651690211e+00,6.282683128209174406e+00,-3.978312028355736069e-04,9.620275662499778524e-04,0.000000000000000000e+00,4.937769653582529950e-04
6.401999999999516966e+00,3.141799523553745477e+00,6.282685048501043923e+00,-3.963099121291395965e-04,9.583488904334672284e-04,0.000000000000000000e+00,4.918887976833319353e-04
6.403999999999516746e+00,3.141798732492399715e+00,6.282686961449951646e+00,-3.947944387824579198e-04,9.546842810362899659e-04,0.000000000000000000e+00,4.900078500667537362e-04
6.405999999999516525e+00,3.141797944456040881e+00,6.282688867083975559e+00,-3.932847605698644509e-04,9.510336843135993841e-04,0.000000000000000000e+00,4.881340951516238702e-04
6.407999999999516305e+00,3.141797159433101783e+00,6.282690765431086177e+00,-3.917808553468367003e-04,9.473970467185350696e-04,0.000000000000000000e+00,4.862675054051052159e-04
6.409999999999516085e+00,3.141796377412059194e+00,6.282692656519146546e+00,-3.902827009822691802e-04,9.437743147700084325e-04,0.000000000000000000e+00,4.844080528998151447e-04
6.411999999999515865e+00,3.141795598381433852e+00,6.282694540375914016e+00,-3.887902754940159153e-04,9.401654353167716383e-04,0.000000000000000000e+00,4.825557108229447389e-04
6.413999999999515644e+00,3.141794822329790460e+00,6.282696417029039360e+00,-3.873035569943157163e-04,9.365703554308688322e-04,0.000000000000000000e+00,4.807104520618624144e-04
6.415999999999515424e+00,3.141794049245737241e+00,6.282698286506068541e+00,-3.858225237053956392e-04,9.329890224380016058e-04,0.000000000000000000e+00,4.788722497267861034e-04
6.417999999999515204e+00,3.141793279117926829e+00,6.282700148834440057e+00,-3.843471537795923568e-04,9.294213835666704409e-04,0.000000000000000000e+00,4.770410756939486019e-04
6.419999999999514984e+00,3.141792511935054488e+00,6.282702004041489374e+00,-3.828774256221261396e-04,9.258673865771627817e-04,0.000000000000000000e+00,4.752169043508655544e-04
6.421999999999514763e+00,3.141791747685858560e+00,6.282703852154447155e+00,-3.814133176782381961e-04,9.223269793465694493e-04,0.000000000000000000e+00,4.733997086023775114e-04
6.423999999999514543e+00,3.141790986359120907e+00,6.282705693200440145e+00,-3.799548084212525764e-04,9.188001098452385895e-04,0.000000000000000000e+00,4.715894613716159478e-04
6.425999999999514323e+00,3.141790227943666469e+00,6.282707527206489395e+00,-3.785018764598608513e-04,9.152867263459926479e-04,0.000000000000000000e+00,4.697861364812982998e-04
6.427999999999514102e+00,3.141789472428362373e+00,6.282709354199515595e+00,-3.770545004429445022e-04,9.117867772381901912e-04,0.000000000000000000e+00,4.679897071540109477e-04
6.429999999999513882e+00,3.141788719802118379e+00,6.282711174206334626e+00,-3.756126591508863197e-04,9.083002112056852255e-04,0.000000000000000000e+00,4.662001473922025574e-04
6.431999999999513662e+00,3.141787970053886880e+00,6.282712987253659342e+00,-3.741763314271090543e-04,9.048269770932122888e-04,0.000000000000000000e+00,4.644174307939785695e-04
6.433999999999513442e+00,3.141787223172662458e+00,6.282714793368102235e+00,-3.727454961961262979e-04,9.013670239414667881e-04,0.000000000000000000e+00,4.626415311928394614e-04
6.435999999999513221e+00,3.141786479147481881e+00,6.282716592576173653e+00,-3.713201323976839780e-04,8.979203008585276207e-04,0.000000000000000000e+00,4.608724220353244139e-04
6.437999999999513001e+00,3.141785737967423664e+00,6.282718384904280917e+00,-3.699002191710596028e-04,8.944867573790465237e-04,0.000000000000000000e+00,4.591100782413565229e-04
6.439999999999512781e+00,3.141784999621608065e+00,6.282720170378732760e+00,-3.684857356289161193e-04,8.910663430231785835e-04,0.000000000000000000e+00,4.573544731508033534e-04
6.441999999999512561e+00,3.141784264099197088e+00,6.282721949025735775e+00,-3.670766610095642845e-04,8.876590075933639325e-04,0.000000000000000000e+00,4.556055813344506156e-04
6.443999999999512340e+00,3.141783531389394479e+00,6.282723720871396189e+00,-3.656729746388522550e-04,8.842647010997297611e-04,0.000000000000000000e+00,4.538633771842548459e-04
6.445999999999512120e+00,3.141782801481444398e+00,6.282725485941720756e+00,-3.642746559544434749e-04,8.808833738074697351e-04,0.000000000000000000e+00,4.521278353709565212e-04
6.447999999999511900e+00,3.141782074364632749e+00,6.282727244262617639e+00,-3.628816843739027741e-04,8.775149759794226333e-04,0.000000000000000000e+00,4.503989296836125034e-04
6.449999999999511680e+00,3.141781350028286734e+00,6.282728995859895527e+00,-3.614940394498667321e-04,8.741594581783769698e-04,0.000000000000000000e+00,4.486766351673304731e-04
6.451999999999511459e+00,3.141780628461773528e+00,6.282730740759263632e+00,-3.601117008733926701e-04,8.708167712736370305e-04,0.000000000000000000e+00,4.469609269889610048e-04
6.453999999999511239e+00,3.141779909654501601e+00,6.282732478986333469e+00,-3.587346483097080397e-04,8.674868661205347711e-04,0.000000000000000000e+00,4.452517791943416681e-04
6.455999999999511019e+00,3.141779193595919395e+00,6.282734210566618849e+00,-3.573628615331328777e-04,8.641696938234503253e-04,0.000000000000000000e+00,4.435491669298949335e-04
6.457999999999510798e+00,3.141778480275516205e+00,6.282735935525534998e+00,-3.559963204596375296e-04,8.608652057989347973e-04,0.000000000000000000e+00,4.418530656834507298e-04
6.459999999999510578e+00,3.141777769682821297e+00,6.282737653888401219e+00,-3.546350049396011458e-04,8.575733533717789245e-04,0.000000000000000000e+00,4.401634494988412860e-04
6.461999999999510358e+00,3.141777061807403904e+00,6.282739365680440002e+00,-3.532788950683438795e-04,8.542940883800902640e-04,0.000000000000000000e+00,4.384802948275562384e-04
6.463999999999510138e+00,3.141776356638873668e+00,6.282741070926776139e+00,-3.519279709094930283e-04,8.510273626360407391e-04,0.000000000000000000e+00,4.368035761577321319e-04
6.465999999999509917e+00,3.141775654166879317e+00,6.282742769652439385e+00,-3.505822126127672344e-04,8.477731281551412462e-04,0.000000000000000000e+00,4.351332689553968902e-04
6.467999999999509697e+00,3.141774954381109097e+00,6.282744461882363574e+00,-3.492416005383060132e-04,8.445313373985640932e-04,0.000000000000000000e+00,4.334693497036953835e-04
6.469999999999509477e+00,3.141774257271291226e+00,6.282746147641387502e+00,-3.479061148430913483e-04,8.413019424669098811e-04,0.000000000000000000e+00,4.318117919041297714e-04
6.471999999999509257e+00,3.141773562827193000e+00,6.282747826954254045e+00,-3.465757360186179684e-04,8.380848961479763631e-04,0.000000000000000000e+00,4.301605731575133817e-04
6.473999999999509036e+00,3.141772871038620796e+00,6.282749499845611929e+00,-3.452504445453803412e-04,8.348801512432291790e-04,0.000000000000000000e+00,4.285156685869262461e-04
6.475999999999508816e+00,3.141772181895419624e+00,6.282751166340015736e+00,-3.439302209020181898e-04,8.316876605854498471e-04,0.000000000000000000e+00,4.268770534793103755e-04
6.477999999999508596e+00,3.141771495387474022e+00,6.282752826461926787e+00,-3.426150457791266903e-04,8.285073774553871782e-04,0.000000000000000000e+00,4.252447048054136536e-04
6.479999999999508375e+00,3.141770811504706717e+00,6.282754480235712258e+00,-3.413048998192459802e-04,8.253392550748083010e-04,0.000000000000000000e+00,4.236185976970105460e-04
6.481999999999508155e+00,3.141770130237079517e+00,6.282756127685645176e+00,-3.399997638351556165e-04,8.221832470318582789e-04,0.000000000000000000e+00,4.219987090027486898e-04
6.483999999999507935e+00,3.141769451574591532e+00,6.282757768835907974e+00,-3.386996186135149368e-04,8.190393068982654030e-04,0.000000000000000000e+00,4.203850142042893367e-04
6.485999999999507715e+00,3.141768775507281397e+00,6.282759403710588941e+00,-3.374044451125948101e-04,8.159073886144403709e-04,0.000000000000000000e+00,4.187774903478651278e-04
6.487999999999507494e+00,3.141768102025225051e+00,6.282761032333683993e+00,-3.361142243600334688e-04,8.127874462901839899e-04,0.000000000000000000e+00,4.171761138108479039e-04
6.489999999999507274e+00,3.141767431118536180e+00,6.282762654729099339e+00,-3.348289373490344507e-04,8.096794340023113004e-04,0.000000000000000000e+00,4.155808602899456472e-04
6.491999999999507054e+00,3.141766762777367106e+00,6.282764270920647931e+00,-3.335485652260083847e-04,8.065833061600835444e-04,0.000000000000000000e+00,4.139917069707031716e-04
6.493999999999506834e+00,3.141766096991907453e+00,6.282765880932052127e+00,-3.322730892043986506e-04,8.034990173371668034e-04,0.000000000000000000e+00,4.124086304907945144e-04
6.495999999999506613e+00,3.141765433752383707e+00,6.282767484786942802e+00,-3.310024905700384218e-04,8.004265222821072348e-04,0.000000000000000000e+00,4.108316076155416052e-04
6.497999999999506393e+00,3.141764773049060988e+00,6.282769082508862901e+00,-3.297367506394588096e-04,7.973657758366139948e-04,0.000000000000000000e+00,4.092606148936514532e-04
6.499999999999506173e+00,3.141764114872240388e+00,6.282770674121262999e+00,-3.284758509034848813e-04,7.943167332156461733e-04,0.000000000000000000e+00,4.076956300323349158e-04
6.501999999999505953e+00,3.141763459212260745e+00,6.282772259647504853e+00,-3.272197727380993779e-04,7.912793494435820191e-04,0.000000000000000000e+00,4.061366286761056155e-04
6.503999999999505732e+00,3.141762806059498203e+00,6.282773839110860514e+00,-3.259684977858427041e-04,7.882535800974106895e-04,0.000000000000000000e+00,4.045835893994910448e-04
6.505999999999505512e+00,3.141762155404364876e+00,6.282775412534513215e+00,-3.247220076843991229e-04,7.852393807777194356e-04,0.000000000000000000e+00,4.030364888453659422e-04
6.507999999999505292e+00,3.141761507237309736e+00,6.282776979941558260e+00,-3.234802841175719846e-04,7.822367072078383618e-04,0.000000000000000000e+00,4.014953041269961331e-04
6.509999999999505071e+00,3.141760861548818617e+00,6.282778541355002133e+00,-3.222433088845771476e-04,7.792455153688243553e-04,0.000000000000000000e+00,3.999600129581705465e-04
6.511999999999504851e+00,3.141760218329413767e+00,6.282780096797762504e+00,-3.210110637721604650e-04,7.762657612501296057e-04,0.000000000000000000e+00,3.984305921930914041e-04
6.513999999999504631e+00,3.141759577569653406e+00,6.282781646292670885e+00,-3.197835307042973729e-04,7.732974011410858901e-04,0.000000000000000000e+00,3.969070198880618461e-04
6.515999999999504411e+00,3.141758939260132166e+00,6.282783189862470863e+00,-3.185606916898986755e-04,7.703403915290153725e-04,0.000000000000000000e+00,3.953892737965404580e-04
6.517999999999504190e+00,3.141758303391479767e+00,6.282784727529818092e+00,-3.173425288098321033e-04,7.673946890738327347e-04,0.000000000000000000e+00,3.938773316625385212e-04
6.519999999999503970e+00,3.141757669954362786e+00,6.282786259317283850e+00,-3.161290241528240093e-04,7.644602504827470750e-04,0.000000000000000000e+00,3.923711708421380451e-04
6.521999999999503750e+00,3.141757038939483326e+00,6.282787785247350598e+00,-3.149201598305742316e-04,7.615370325398818779e-04,0.000000000000000000e+00,3.908707688888499177e-04
6.523999999999503530e+00,3.141756410337578576e+00,6.282789305342416419e+00,-3.137159181818008824e-04,7.586249925037129565e-04,0.000000000000000000e+00,3.893761049629067272e-04
6.525999999999503309e+00,3.141755784139421248e+00,6.282790819624793244e+00,-3.125162815030936092e-04,7.557240875823414885e-04,0.000000000000000000e+00,3.878871563067314010e-04
6.527999999999503089e+00,3.141755160335820030e+00,6.282792328116708624e+00,-3.113212322450188804e-04,7.528342753156773426e-04,0.000000000000000000e+00,3.864039017067721904e-04
6.529999999999502869e+00,3.141754538917617801e+00,6.282793830840303073e+00,-3.101307528133089649e-04,7.499555131878047091e-04,0.000000000000000000e+00,3.849263185573131851e-04
6.531999999999502649e+00,3.141753919875692969e+00,6.282795327817634501e+00,-3.089448257089261619e-04,7.470877588997784256e-04,0.000000000000000000e+00,3.834543853801705704e-04
6.533999999999502428e+00,3.141753303200958580e+00,6.282796819070675554e+00,-3.077634335757651490e-04,7.442309704625543060e-04,0.000000000000000000e+00,3.819880811354973982e-04
6.535999999999502208e+00,3.141752688884362765e+00,6.282798304621314500e+00,-3.065865590410547358e-04,7.413851058857899405e-04,0.000000000000000000e+00,3.805273836809536236e-04
6.537999999999501988e+00,3.141752076916887848e+00,6.282799784491357009e+00,-3.054141848311449099e-04,7.385501234033445446e-04,0.000000000000000000e+00,3.790722718209176001e-04
6.539999999999501767e+00,3.141751467289551236e+00,6.282801258702523484e+00,-3.042462936895285212e-04,7.357259813135202508e-04,0.000000000000000000e+00,3.776227238322903135e-04
6.541999999999501547e+00,3.141750859993404088e+00,6.282802727276453503e+00,-3.030828685756323530e-04,7.329126383662265846e-04,0.000000000000000000e+00,3.761787195554928964e-04
6.543999999999501327e+00,3.141750255019531757e+00,6.282804190234703157e+00,-3.019238923881193489e-04,7.301100532236465875e-04,0.000000000000000000e+00,3.747402368556550234e-04
6.545999999999501107e+00,3.141749652359054235e+00,6.282805647598745047e+00,-3.007693480315672086e-04,7.273181845901414760e-04,0.000000000000000000e+00,3.733072541746568218e-04
6.547999999999500886e+00,3.141749052003125264e+00,6.282807099389970951e+00,-2.996192186451375776e-04,7.245369916576376414e-04,0.000000000000000000e+00,3.718797517428193422e-04
6.549999999999500666e+00,3.141748453942932340e+00,6.282808545629690045e+00,-2.984734872548204217e-04,7.217664334279887996e-04,0.000000000000000000e+00,3.704577072804506044e-04
6.551999999999500446e+00,3.141747858169696261e+00,6.282809986339130681e+00,-2.973321371527241604e-04,7.190064694518765766e-04,0.000000000000000000e+00,3.690411014152482350e-04
6.553999999999500226e+00,3.141747264674672468e+00,6.282811421539439500e+00,-2.961951514975124712e-04,7.162570590500048863e-04,0.000000000000000000e+00,3.676299118822307088e-04
6.555999999999500005e+00,3.141746673449148819e+00,6.282812851251683206e+00,-2.950625136200602351e-04,7.135181619088112361e-04,0.000000000000000000e+00,3.662241187719940394e-04
6.557999999999499785e+00,3.141746084484446477e+00,6.282814275496845902e+00,-2.939342069755468715e-04,7.107897379868786123e-04,0.000000000000000000e+00,3.648237018998232162e-04
6.559999999999499565e+00,3.141745497771920359e+00,6.282815694295834419e+00,-2.928102149312955906e-04,7.080717471011922217e-04,0.000000000000000000e+00,3.634286395843323858e-04
6.561999999999499344e+00,3.141744913302958686e+00,6.282817107669472989e+00,-2.916905209521037691e-04,7.053641492885730311e-04,0.000000000000000000e+00,3.620389116004638086e-04
6.563999999999499124e+00,3.141744331068981655e+00,6.282818515638507684e+00,-2.905751086846129609e-04,7.026669049697476964e-04,0.000000000000000000e+00,3.606544984347849481e-04
6.565999999999498904e+00,3.141743751061442769e+00,6.282819918223604638e+00,-2.894639616848462349e-04,6.999799744182812937e-04,0.000000000000000000e+00,3.592753786230522273e-04
6.567999999999498684e+00,3.141743173271828393e+00,6.282821315445350940e+00,-2.883570637170903509e-04,6.973033183429195453e-04,0.000000000000000000e+00,3.579015330074583612e-04
6.569999999999498463e+00,3.141742597691656869e+00,6.282822707324255518e+00,-2.872543984849668369e-04,6.946368973634235808e-04,0.000000000000000000e+00,3.565329405061067047e-04
6.571999999999498243e+00,3.141742024312479842e+00,6.282824093880748251e+00,-2.861559497883613633e-04,6.919806723162844845e-04,0.000000000000000000e+00,3.551695812831212606e-04
6.573999999999498023e+00,3.141741453125880490e+00,6.282825475135181748e+00,-2.850617015185863586e-04,6.893346042451762440e-04,0.000000000000000000e+00,3.538114355486274287e-04
6.575999999999497803e+00,3.141740884123474409e+00,6.282826851107829569e+00,-2.839716376168015840e-04,6.866986543197804499e-04,0.000000000000000000e+00,3.524584832783270172e-04
6.577999999999497582e+00,3.141740317296909613e+00,6.282828221818888892e+00,-2.828857420697287171e-04,6.840727838273773318e-04,0.000000000000000000e+00,3.511107044949779432e-04
6.579999999999497362e+00,3.141739752637865646e+00,6.282829587288478734e+00,-2.818039989334837408e-04,6.814569542192066773e-04,0.000000000000000000e+00,3.497680794769565671e-04
6.581999999999497142e+00,3.141739190138054028e+00,6.282830947536642618e+00,-2.807263923846430834e-04,6.788511272097623190e-04,0.000000000000000000e+00,3.484305889598325601e-04
6.583999999999496922e+00,3.141738629789217807e+00,6.282832302583345907e+00,-2.796529065311940498e-04,6.762552644083812126e-04,0.000000000000000000e+00,3.470982123481916592e-04
6.585999999999496701e+00,3.141738071583132008e+00,6.282833652448477579e+00,-2.785835256972777002e-04,6.736693278739606244e-04,0.000000000000000000e+00,3.457709312443477123e-04
6.587999999999496481e+00,3.141737515511602297e+00,6.282834997151852008e+00,-2.775182341290382410e-04,6.710932795416590197e-04,0.000000000000000000e+00,3.444487251372078951e-04
6.589999999999496261e+00,3.141736961566466757e+00,6.282836336713206293e+00,-2.764570161700032969e-04,6.685270815645378163e-04,0.000000000000000000e+00,3.431315748960994672e-04
6.591999999999496040e+00,3.141736409739593672e+00,6.282837671152202930e+00,-2.753998562957292668e-04,6.659706963809793523e-04,0.000000000000000000e+00,3.418194617260360280e-04
6.593999999999495820e+00,3.141735860022883298e+00,6.282839000488429804e+00,-2.743467389129814935e-04,6.634240863232238744e-04,0.000000000000000000e+00,3.405123654114487752e-04
6.595999999999495600e+00,3.141735312408266090e+00,6.282840324741398419e+00,-2.732976486774047419e-04,6.608872142363322096e-04,0.000000000000000000e+00,3.392102681779064766e-04
6.597999999999495380e+00,3.141734766887704033e+00,6.282841643930546560e+00,-2.722525700984353191e-04,6.583600427082107525e-04,0.000000000000000000e+00,3.379131493829769239e-04
6.599999999999495159e+00,3.141734223453189312e+00,6.282842958075237405e+00,-2.712114878600454821e-04,6.558425346944086630e-04,0.000000000000000000e+00,3.366209908493150715e-04
6.601999999999494939e+00,3.141733682096745195e+00,6.282844267194759524e+00,-2.701743867277443703e-04,6.533346533369483334e-04,0.000000000000000000e+00,3.353337737797557061e-04
6.603999999999494719e+00,3.141733142810424706e+00,6.282845571308329546e+00,-2.691412514190953719e-04,6.508363617117046565e-04,0.000000000000000000e+00,3.340514784894652034e-04
6.605999999999494499e+00,3.141732605586311955e+00,6.282846870435088604e+00,-2.681120667564642181e-04,6.483476231261737794e-04,0.000000000000000000e+00,3.327740865013348315e-04
6.607999999999494278e+00,3.141732070416521694e+00,6.282848164594105889e+00,-2.670868176470291141e-04,6.458684010802405971e-04,0.000000000000000000e+00,3.315015792667574956e-04
6.609999999999494058e+00,3.141731537293197540e+00,6.282849453804377760e+00,-2.660654890814769316e-04,6.433986592637206499e-04,0.000000000000000000e+00,3.302339382975291726e-04
6.611999999999493838e+00,3.141731006208514199e+00,6.282850738084826858e+00,-2.650480660194211996e-04,6.409383613327314985e-04,0.000000000000000000e+00,3.289711443279601244e-04
6.613999999999493618e+00,3.141730477154676127e+00,6.282852017454303883e+00,-2.640345335668169363e-04,6.384874712555139694e-04,0.000000000000000000e+00,3.277131794847468194e-04
6.615999999999493397e+00,3.141729950123917092e+00,6.282853291931588480e+00,-2.630248767683141952e-04,6.360459529076187106e-04,0.000000000000000000e+00,3.264600244219338643e-04
6.617999999999493177e+00,3.141729425108501506e+00,6.282854561535387461e+00,-2.620190808998161427e-04,6.336137706418621665e-04,0.000000000000000000e+00,3.252116620428430194e-04
6.619999999999492957e+00,3.141728902100722198e+00,6.282855826284335699e+00,-2.610171311779598230e-04,6.311908887222602866e-04,0.000000000000000000e+00,3.239680731601975172e-04
6.621999999999492736e+00,3.141728381092902200e+00,6.282857086196997898e+00,-2.600190128898502710e-04,6.287772715765109141e-04,0.000000000000000000e+00,3.227292396250809603e-04
6.623999999999492516e+00,3.141727862077393851e+00,6.282858341291867710e+00,-2.590247113478885851e-04,6.263728837079811807e-04,0.000000000000000000e+00,3.214951430223489393e-04
6.625999999999492296e+00,3.141727345046578357e+00,6.282859591587366843e+00,-2.580342119976627817e-04,6.239776899058657863e-04,0.000000000000000000e+00,3.202657658129132168e-04
6.627999999999492076e+00,3.141726829992866232e+00,6.282860837101847729e+00,-2.570475003064343501e-04,6.215916550278074992e-04,0.000000000000000000e+00,3.190410896960725606e-04
6.629999999999491855e+00,3.141726316908697303e+00,6.282862077853592631e+00,-2.560645616891454651e-04,6.192147438554451060e-04,0.000000000000000000e+00,3.178210958935528962e-04
6.631999999999491635e+00,3.141725805786540260e+00,6.282863313860812760e+00,-2.550853818370910813e-04,6.168469217350066756e-04,0.000000000000000000e+00,3.166057681420961223e-04
6.633999999999491415e+00,3.141725296618892660e+00,6.282864545141651824e+00,-2.541099463246342441e-04,6.144881538107365565e-04,0.000000000000000000e+00,3.153950873208306860e-04
6.635999999999491195e+00,3.141724789398280038e+00,6.282865771714181591e+00,-2.531382408559205771e-04,6.121384055055404142e-04,0.000000000000000000e+00,3.141890362172369833e-04
6.637999999999490974e+00,3.141724284117257238e+00,6.282866993596406324e+00,-2.521702511534499994e-04,6.097976423037332339e-04,0.000000000000000000e+00,3.129875968567695510e-04
6.639999999999490754e+00,3.141723780768407082e+00,6.282868210806261011e+00,-2.512059630405382164e-04,6.074658299116939041e-04,0.000000000000000000e+00,3.117907519489156176e-04
6.641999999999490534e+00,3.141723279344341258e+00,6.282869423361613137e+00,-2.502453622561662131e-04,6.051429338968933314e-04,0.000000000000000000e+00,3.105984828937549680e-04
6.643999999999490313e+00,3.141722779837699431e+00,6.282870631280260021e+00,-2.492884348326221823e-04,6.028289204238489228e-04,0.000000000000000000e+00,3.094107739704810012e-04
6.645999999999490093e+00,3.141722282241149244e+00,6.282871834579931480e+00,-2.483351666826720322e-04,6.005237554493403958e-04,0.000000000000000000e+00,3.082276064550991401e-04
6.647999999999489873e+00,3.141721786547386763e+00,6.282873033278290720e+00,-2.473855437584255787e-04,5.982274050320474015e-04,0.000000000000000000e+00,3.070489628727857134e-04
6.649999999999489653e+00,3.141721292749135586e+00,6.282874227392931665e+00,-2.464395521526574614e-04,5.959398355298811505e-04,0.000000000000000000e+00,3.058748265720896697e-04
6.651999999999489432e+00,3.141720800839147731e+00,6.282875416941381630e+00,-2.454971779701580988e-04,5.936610133490271722e-04,0.000000000000000000e+00,3.047051800127327514e-04
6.653999999999489212e+00,3.141720310810202310e+00,6.282876601941102201e+00,-2.445584073982855970e-04,5.913909050816592650e-04,0.000000000000000000e+00,3.035400062433787904e-04
6.655999999999488992e+00,3.141719822655106409e+00,6.282877782409485690e+00,-2.436232266507274509e-04,5.891294773959673521e-04,0.000000000000000000e+00,3.023792879645534337e-04
6.657999999999488772e+00,3.141719336366694204e+00,6.282878958363860455e+00,-2.426916220561298166e-04,5.868766972088872592e-04,0.000000000000000000e+00,3.012230086024102194e-04
6.659999999999488551e+00,3.141718851937827850e+00,6.282880129821487358e+00,-2.417635798452596259e-04,5.846325312711741573e-04,0.000000000000000000e+00,3.000711500645535101e-04
6.661999999999488331e+00,3.141718369361396146e+00,6.282881296799560644e+00,-2.408390864361696529e-04,5.823969467231652477e-04,0.000000000000000000e+00,2.989236964486066683e-04
6.663999999999488111e+00,3.141717888630315869e+00,6.282882459315210610e+00,-2.399181282241357794e-04,5.801699106851721920e-04,0.000000000000000000e+00,2.977806303539956567e-04
6.665999999999487891e+00,3.141717409737530442e+00,6.282883617385500052e+00,-2.390006917586539757e-04,5.779513906024137454e-04,0.000000000000000000e+00,2.966419357653300726e-04
6.667999999999487670e+00,3.141716932676009932e+00,6.282884771027427817e+00,-2.380867635709560674e-04,5.757413539087401525e-04,0.000000000000000000e+00,2.955075954466264421e-04
6.669999999999487450e+00,3.141716457438751942e+00,6.282885920257927026e+00,-2.371763301565160524e-04,5.735397679924174623e-04,0.000000000000000000e+00,2.943775920983479621e-04
6.671999999999487230e+00,3.141715984018780716e+00,6.282887065093866852e+00,-2.362693782276120420e-04,5.713466006883051148e-04,0.000000000000000000e+00,2.932519103665126581e-04
6.673999999999487009e+00,3.141715512409146704e+00,6.282888205552050742e+00,-2.353658944386581423e-04,5.691618197424865586e-04,0.000000000000000000e+00,2.921305329161398567e-04
6.675999999999486789e+00,3.141715042602927443e+00,6.282889341649219084e+00,-2.344658655535798177e-04,5.669853931383188762e-04,0.000000000000000000e+00,2.910134437227804294e-04
6.677999999999486569e+00,3.141714574593226228e+00,6.282890473402048315e+00,-2.335692783237799702e-04,5.648172888584961603e-04,0.000000000000000000e+00,2.899006259200719027e-04
6.679999999999486349e+00,3.141714108373173886e+00,6.282891600827150036e+00,-2.326761196280072001e-04,5.626574751575857394e-04,0.000000000000000000e+00,2.887920637436383609e-04
6.681999999999486128e+00,3.141713643935926559e+00,6.282892723941072788e+00,-2.317863763013561164e-04,5.605059202286646327e-04,0.000000000000000000e+00,2.876877402237625059e-04
6.683999999999485908e+00,3.141713181274667033e+00,6.282893842760302938e+00,-2.309000353249323798e-04,5.583625925728942551e-04,0.000000000000000000e+00,2.865876398636946210e-04
6.685999999999485688e+00,3.141712720382603852e+00,6.282894957301262018e+00,-2.300170837241088126e-04,5.562274608011374402e-04,0.000000000000000000e+00,2.854917464724347764e-04
6.687999999999485468e+00,3.141712261252971761e+00,6.282896067580309385e+00,-2.291375084904228893e-04,5.541004934816104715e-04,0.000000000000000000e+00,2.844000433433434283e-04
6.689999999999485247e+00,3.141711803879031262e+00,6.282897173613742225e+00,-2.282612967174203300e-04,5.519816594045246893e-04,0.000000000000000000e+00,2.833125148420240214e-04
6.691999999999485027e+00,3.141711348254068614e+00,6.282898275417795553e+00,-2.273884355630060173e-04,5.498709275087237339e-04,0.000000000000000000e+00,2.822291451167018017e-04
6.693999999999484807e+00,3.141710894371395835e+00,6.282899373008642208e+00,-2.265189121697228005e-04,5.477682667261261212e-04,0.000000000000000000e+00,2.811499177843429509e-04
6.695999999999484587e+00,3.141710442224350253e+00,6.282900466402391970e+00,-2.256527138510587365e-04,5.456736463448338742e-04,0.000000000000000000e+00,2.800748179114555259e-04
6.697999999999484366e+00,3.141709991806294955e+00,6.282901555615095113e+00,-2.247898277833620441e-04,5.435870354084947108e-04,0.000000000000000000e+00,2.790038283330374680e-04
6.699999999999484146e+00,3.141709543110618785e+00,6.282902640662738847e+00,-2.239302413349501580e-04,5.415084033577084602e-04,0.000000000000000000e+00,2.779369343960530481e-04
6.701999999999483926e+00,3.141709096130735013e+00,6.282903721561249100e+00,-2.230739419606558350e-04,5.394377198243642101e-04,0.000000000000000000e+00,2.768741207237156166e-04
6.703999999999483705e+00,3.141708650860082663e+00,6.282904798326492291e+00,-2.222209170524387038e-04,5.373749543404172067e-04,0.000000000000000000e+00,2.758153708890820344e-04
6.705999999999483485e+00,3.141708207292125632e+00,6.282905870974273554e+00,-2.213711540521053739e-04,5.353200765575759704e-04,0.000000000000000000e+00,2.747606693630083585e-04
6.707999999999483265e+00,3.141707765420353127e+00,6.282906939520337630e+00,-2.205246405464759052e-04,5.332730564325812795e-04,0.000000000000000000e+00,2.737100013881360594e-04
6.709999999999483045e+00,3.141707325238278781e+00,6.282908003980368861e+00,-2.196813640531030114e-04,5.312338638095111037e-04,0.000000000000000000e+00,2.726633506721365396e-04
6.711999999999482824e+00,3.141706886739441096e+00,6.282909064369992080e+00,-2.188413122398950189e-04,5.292024688477767842e-04,0.000000000000000000e+00,2.716207026160072369e-04
6.713999999999482604e+00,3.141706449917403443e+00,6.282910120704771728e+00,-2.180044727292433323e-04,5.271788416402791713e-04,0.000000000000000000e+00,2.705820412242723738e-04
6.715999999999482384e+00,3.141706014765754063e+00,6.282911173000213623e+00,-2.171708332788893398e-04,5.251629525657747644e-04,0.000000000000000000e+00,2.695473519083099734e-04
6.717999999999482164e+00,3.141705581278105175e+00,6.282912221271762299e+00,-2.163403816235645691e-04,5.231547719802159303e-04,0.000000000000000000e+00,2.685166189590887376e-04
6.719999999999481943e+00,3.141705149448093870e+00,6.282913265534805447e+00,-2.155131055436586328e-04,5.211542703504273930e-04,0.000000000000000000e+00,2.674898272394879428e-04
6.721999999999481723e+00,3.141704719269381663e+00,6.282914305804671251e+00,-2.146889929823120324e-04,5.191614184823693887e-04,0.000000000000000000e+00,2.664669625405194364e-04
6.723999999999481503e+00,3.141704290735653604e+00,6.282915342096629274e+00,-2.138680317852595435e-04,5.171761870138860901e-04,0.000000000000000000e+00,2.654480087789720666e-04
6.725999999999481282e+00,3.141703863840619615e+00,6.282916374425889572e+00,-2.130502099192144454e-04,5.151985468402801123e-04,0.000000000000000000e+00,2.644329515534282748e-04
6.727999999999481062e+00,3.141703438578013152e+00,6.282917402807606244e+00,-2.122355154063455221e-04,5.132284689865266019e-04,0.000000000000000000e+00,2.634217760348889215e-04
6.729999999999480842e+00,3.141703014941592098e+00,6.282918427256873883e+00,-2.114239361909234205e-04,5.112659243473159252e-04,0.000000000000000000e+00,2.624144664587178821e-04
6.731999999999480622e+00,3.141702592925137871e+00,6.282919447788729350e+00,-2.106154604996711801e-04,5.093108843892511913e-04,0.000000000000000000e+00,2.614110098017527473e-04
6.733999999999480401e+00,3.141702172522455871e+00,6.282920464418152662e+00,-2.098100763416920812e-04,5.073633201762026493e-04,0.000000000000000000e+00,2.604113893751973385e-04
6.735999999999480181e+00,3.141701753727375035e+00,6.282921477160065216e+00,-2.090077719553454444e-04,5.054232032400791334e-04,0.000000000000000000e+00,2.594155918754746659e-04
6.737999999999479961e+00,3.141701336533747835e+00,6.282922486029333342e+00,-2.082085355781757854e-04,5.034905051323294032e-04,0.000000000000000000e+00,2.584236023440884822e-04
6.739999999999479741e+00,3.141700920935450281e+00,6.282923491040765640e+00,-2.074123554144500126e-04,5.015651973607840059e-04,0.000000000000000000e+00,2.574354056348211739e-04
6.741999999999479520e+00,3.141700506926382364e+00,6.282924492209113865e+00,-2.066192198233995361e-04,4.996472517562580750e-04,0.000000000000000000e+00,2.564509880637472206e-04
6.743999999999479300e+00,3.141700094500466722e+00,6.282925489549073816e+00,-2.058291171167426386e-04,4.977366400779053169e-04,0.000000000000000000e+00,2.554703344947763244e-04
6.745999999999479080e+00,3.141699683651649089e+00,6.282926483075284452e+00,-2.050420357579802149e-04,4.958333344016157673e-04,0.000000000000000000e+00,2.544934313311042473e-04
6.747999999999478860e+00,3.141699274373899176e+00,6.282927472802328772e+00,-2.042579641871821957e-04,4.939373067783746872e-04,0.000000000000000000e+00,2.535202637285044469e-04
6.749999999999478639e+00,3.141698866661208900e+00,6.282928458744734712e+00,-2.034768908370536888e-04,4.920485292654656851e-04,0.000000000000000000e+00,2.525508170210105652e-04
6.751999999999478419e+00,3.141698460507593715e+00,6.282929440916974251e+00,-2.026988043028942952e-04,4.901669742577781808e-04,0.000000000000000000e+00,2.515850778589401315e-04
6.753999999999478199e+00,3.141698055907092169e+00,6.282930419333464300e+00,-2.019236931393670405e-04,4.882926140915643627e-04,0.000000000000000000e+00,2.506230314376911572e-04
6.755999999999477978e+00,3.141697652853764566e+00,6.282931394008565817e+00,-2.011515460021108461e-04,4.864254213202775135e-04,0.000000000000000000e+00,2.496646640644875625e-04
6.757999999999477758e+00,3.141697251341694752e+00,6.282932364956586468e+00,-2.003823515097916856e-04,4.845653684457682051e-04,0.000000000000000000e+00,2.487099610712327491e-04
6.759999999999477538e+00,3.141696851364989218e+00,6.282933332191777076e+00,-1.996160983880230784e-04,4.827124281986203288e-04,0.000000000000000000e+00,2.477589089177854864e-04
6.761999999999477318e+00,3.141696452917776661e+00,6.282934295728336060e+00,-1.988527753840655342e-04,4.808665733718336141e-04,0.000000000000000000e+00,2.468114934847907838e-04
6.763999999999477097e+00,3.141696055994208425e+00,6.282935255580405887e+00,-1.980923712939336684e-04,4.790277768736023742e-04,0.000000000000000000e+00,2.458677009080749432e-04
6.765999999999476877e+00,3.141695660588458061e+00,6.282936211762075729e+00,-1.973348749536379888e-04,4.771960117101749200e-04,0.000000000000000000e+00,2.449275173126291838e-04
6.767999999999476657e+00,3.141695266694721322e+00,6.282937164287380583e+00,-1.965802752958315598e-04,4.753712510961612104e-04,0.000000000000000000e+00,2.439909292995603995e-04
6.769999999999476437e+00,3.141694874307216612e+00,6.282938113170302152e+00,-1.958285611944577081e-04,4.735534681516333829e-04,0.000000000000000000e+00,2.430579223681797463e-04
6.771999999999476216e+00,3.141694483420184092e+00,6.282939058424768852e+00,-1.950797215828338428e-04,4.717426361322425688e-04,0.000000000000000000e+00,2.421284829501636759e-04
6.773999999999475996e+00,3.141694094027886131e+00,6.282940000064654917e+00,-1.943337455303802532e-04,4.699387285787258732e-04,0.000000000000000000e+00,2.412025981013074527e-04
6.775999999999475776e+00,3.141693706124606411e+00,6.282940938103782180e+00,-1.935906220581499668e-04,4.681417189572803094e-04,0.000000000000000000e+00,2.402802535583434262e-04
6.777999999999475556e+00,3.141693319704651710e+00,6.282941872555920071e+00,-1.928503401945785064e-04,4.663515807680057839e-04,0.000000000000000000e+00,2.393614355258796844e-04
6.779999999999475335e+00,3.141692934762349232e+00,6.282942803434784729e+00,-1.921128892249009134e-04,4.645682880311799087e-04,0.000000000000000000e+00,2.384461321183438398e-04
6.781999999999475115e+00,3.141692551292048829e+00,6.282943730754039890e+00,-1.913782582239388099e-04,4.627918143764083174e-04,0.000000000000000000e+00,2.375343280236787147e-04
6.783999999999474895e+00,3.141692169288121672e+00,6.282944654527296890e+00,-1.906464364268552843e-04,4.610221337652706751e-04,0.000000000000000000e+00,2.366260107438920846e-04
6.785999999999474674e+00,3.141691788744960245e+00,6.282945574768114660e+00,-1.899174130923768789e-04,4.592592202245185276e-04,0.000000000000000000e+00,2.357211668157846440e-04
6.787999999999474454e+00,3.141691409656978351e+00,6.282946491490001506e+00,-1.891911774905511584e-04,4.575030478222338578e-04,0.000000000000000000e+00,2.348197827360121170e-04
6.789999999999474234e+00,3.141691032018611995e+00,6.282947404706413330e+00,-1.884677189749975085e-04,4.557535908085549501e-04,0.000000000000000000e+00,2.339218455900266003e-04
6.791999999999474014e+00,3.141690655824317613e+00,6.282948314430755410e+00,-1.877470269096218731e-04,4.540108234728255443e-04,0.000000000000000000e+00,2.330273419711842431e-04
6.793999999999473793e+00,3.141690281068572954e+00,6.282949220676379731e+00,-1.870290908064407506e-04,4.522747204120925704e-04,0.000000000000000000e+00,2.321362595492093561e-04
6.795999999999473573e+00,3.141689907745877530e+00,6.282950123456589431e+00,-1.863139000407229844e-04,4.505452559757892341e-04,0.000000000000000000e+00,2.312485839261607667e-04
6.797999999999473353e+00,3.141689535850750836e+00,6.282951022784635242e+00,-1.856014441704168102e-04,4.488224048883511248e-04,0.000000000000000000e+00,2.303643031313709622e-04
6.799999999999473133e+00,3.141689165377734572e+00,6.282951918673719049e+00,-1.848917126381433907e-04,4.471061416681817004e-04,0.000000000000000000e+00,2.294834030287518090e-04
6.801999999999472912e+00,3.141688796321390420e+00,6.282952811136989446e+00,-1.841846951012472288e-04,4.453964412710574843e-04,0.000000000000000000e+00,2.286058719866632116e-04
6.803999999999472692e+00,3.141688428676300937e+00,6.282953700187547064e+00,-1.834803812175219036e-04,4.436932786721964794e-04,0.000000000000000000e+00,2.277316968334192060e-04
6.805999999999472472e+00,3.141688062437069551e+00,6.282954585838441908e+00,-1.827787605898679741e-04,4.419966287584501459e-04,0.000000000000000000e+00,2.268608640323792336e-04
6.807999999999472251e+00,3.141687697598320117e+00,6.282955468102674246e+00,-1.820798229084022576e-04,4.403064666052185563e-04,0.000000000000000000e+00,2.259933611553702204e-04
6.809999999999472031e+00,3.141687334154697364e+00,6.282956346993193719e+00,-1.813835579255253271e-04,4.386227674277386559e-04,0.000000000000000000e+00,2.251291756395282229e-04
6.811999999999471811e+00,3.141686972100866893e+00,6.282957222522901120e+00,-1.806899554691934469e-04,4.369455066068688668e-04,0.000000000000000000e+00,2.242682950707210188e-04
6.813999999999471591e+00,3.141686611431513398e+00,6.282958094704648389e+00,-1.799990053185649471e-04,4.352746594467612291e-04,0.000000000000000000e+00,2.234107061580663245e-04
6.815999999999471370e+00,3.141686252141343338e+00,6.282958963551236842e+00,-1.793106973074771028e-04,4.336102013763056765e-04,0.000000000000000000e+00,2.225563964303491071e-04
6.817999999999471150e+00,3.141685894225082265e+00,6.282959829075420721e+00,-1.786250213796890533e-04,4.319521080568613516e-04,0.000000000000000000e+00,2.217053538779018007e-04
6.819999999999470930e+00,3.141685537677477047e+00,6.282960691289903643e+00,-1.779419674121762013e-04,4.303003550377473537e-04,0.000000000000000000e+00,2.208575652230641839e-04
6.821999999999470710e+00,3.141685182493293649e+00,6.282961550207342150e+00,-1.772615254483425064e-04,4.286549182106647753e-04,0.000000000000000000e+00,2.200130189747781517e-04
6.823999999999470489e+00,3.141684828667318019e+00,6.282962405840343934e+00,-1.765836855098113368e-04,4.270157734428306050e-04,0.000000000000000000e+00,2.191717022889880240e-04
6.825999999999470269e+00,3.141684476194356979e+00,6.282963258201467838e+00,-1.759084375323017950e-04,4.253828964520130727e-04,0.000000000000000000e+00,2.183336018906911757e-04
6.827999999999470049e+00,3.141684125069236444e+00,6.282964107303225632e+00,-1.752357716949119227e-04,4.237562634480209530e-04,0.000000000000000000e+00,2.174987070091352614e-04
6.829999999999469829e+00,3.141683775286802316e+00,6.282964953158080235e+00,-1.745656781361921452e-04,4.221358505796188603e-04,0.000000000000000000e+00,2.166670048019611605e-04
6.831999999999469608e+00,3.141683426841920035e+00,6.282965795778448381e+00,-1.738981469813241057e-04,4.205216339869943397e-04,0.000000000000000000e+00,2.158384826840484272e-04
6.833999999999469388e+00,3.141683079729475025e+00,6.282966635176697956e+00,-1.732331684559813281e-04,4.189135900240027245e-04,0.000000000000000000e+00,2.150131289587603467e-04
6.835999999999469168e+00,3.141682733944372252e+00,6.282967471365149770e+00,-1.725707327729703771e-04,4.173116950368615770e-04,0.000000000000000000e+00,2.141909311383811965e-04
6.837999999999468947e+00,3.141682389481535775e+00,6.282968304356077560e+00,-1.719108302190588912e-04,4.157159255335262163e-04,0.000000000000000000e+00,2.133718774263715368e-04
6.839999999999468727e+00,3.141682046335909195e+00,6.282969134161708880e+00,-1.712534511156659899e-04,4.141262581068814747e-04,0.000000000000000000e+00,2.125559557813391787e-04
6.841999999999468507e+00,3.141681704502455652e+00,6.282969960794224207e+00,-1.705985857373201872e-04,4.125426692757255061e-04,0.000000000000000000e+00,2.117431536031930128e-04
6.843999999999468287e+00,3.141681363976157826e+00,6.282970784265756059e+00,-1.699462245765445104e-04,4.109651360011512111e-04,0.000000000000000000e+00,2.109334603062913011e-04
6.845999999999468066e+00,3.141681024752017048e+00,6.282971604588392545e+00,-1.692963580351171382e-04,4.093936350845443360e-04,0.000000000000000000e+00,2.101268630598975701e-04
6.847999999999467846e+00,3.141680686825053748e+00,6.282972421774174698e+00,-1.686489765752304068e-04,4.078281434622527102e-04,0.000000000000000000e+00,2.093233501996322882e-04
6.849999999999467626e+00,3.141680350190307447e+00,6.282973235835097370e+00,-1.680040706505765344e-04,4.062686380711603550e-04,0.000000000000000000e+00,2.085229095958891082e-04
6.851999999999467406e+00,3.141680014842836766e+00,6.282974046783110111e+00,-1.673616308198224161e-04,4.047150960697254614e-04,0.000000000000000000e+00,2.077255300113496628e-04
6.853999999999467185e+00,3.141679680777719419e+00,6.282974854630116290e+00,-1.667216476506598729e-04,4.031674946509988832e-04,0.000000000000000000e+00,2.069311995384296582e-04
6.855999999999466965e+00,3.141679347990051774e+00,6.282975659387973089e+00,-1.660841117238869415e-04,4.016258110505140934e-04,0.000000000000000000e+00,2.061399063471320431e-04
6.857999999999466745e+00,3.141679016474948849e+00,6.282976461068493279e+00,-1.654490137224684412e-04,4.000900227197063514e-04,0.000000000000000000e+00,2.053516393164464549e-04
6.859999999999466525e+00,3.141678686227544315e+00,6.282977259683445226e+00,-1.648163443451157375e-04,3.985601071575340998e-04,0.000000000000000000e+00,2.045663867252904555e-04
6.861999999999466304e+00,3.141678357242990494e+00,6.282978055244550220e+00,-1.641860942626926253e-04,3.970360418253831886e-04,0.000000000000000000e+00,2.037841365748836037e-04
6.863999999999466084e+00,3.141678029516458803e+00,6.282978847763486918e+00,-1.635582541963223114e-04,3.955178042991856985e-04,0.000000000000000000e+00,2.030048774935774847e-04
6.865999999999465864e+00,3.141677703043137981e+00,6.282979637251887794e+00,-1.629328150219155349e-04,3.940053724732712538e-04,0.000000000000000000e+00,2.022285989305514647e-04
6.867999999999465643e+00,3.141677377818235861e+00,6.282980423721340912e+00,-1.623097674561013216e-04,3.924987239479315725e-04,0.000000000000000000e+00,2.014552880442305183e-04
6.869999999999465423e+00,3.141677053836978928e+00,6.282981207183390815e+00,-1.616891023954019073e-04,3.909978366906081515e-04,0.000000000000000000e+00,2.006849345601493390e-04
6.871999999999465203e+00,3.141676731094611430e+00,6.282981987649537636e+00,-1.610708107241520110e-04,3.895026886613176540e-04,0.000000000000000000e+00,1.999175268213096435e-04
6.873999999999464983e+00,3.141676409586395824e+00,6.282982765131237102e+00,-1.604548834056765514e-04,3.880132579904388944e-04,0.000000000000000000e+00,1.991530538903857339e-04
6.875999999999464762e+00,3.141676089307612774e+00,6.282983539639901416e+00,-1.598413113532621318e-04,3.865295227270131896e-04,0.000000000000000000e+00,1.983915039167460231e-04
6.877999999999464542e+00,3.141675770253561151e+00,6.282984311186899262e+00,-1.592300855658079978e-04,3.850514611032684930e-04,0.000000000000000000e+00,1.976328661001461318e-04
6.879999999999464322e+00,3.141675452419557146e+00,6.282985079783555804e+00,-1.586211971476572061e-04,3.835790515729388395e-04,0.000000000000000000e+00,1.968771298354043964e-04
6.881999999999464102e+00,3.141675135800935603e+00,6.282985845441152684e+00,-1.580146370478768207e-04,3.821122723033511357e-04,0.000000000000000000e+00,1.961242826159555891e-04
6.883999999999463881e+00,3.141674820393049128e+00,6.282986608170928911e+00,-1.574103964310569800e-04,3.806511018978228872e-04,0.000000000000000000e+00,1.953743147422026816e-04
6.885999999999463661e+00,3.141674506191267646e+00,6.282987367984080862e+00,-1.568084663915507936e-04,3.791955188387708601e-04,0.000000000000000000e+00,1.946272144298464429e-04
6.887999999999463441e+00,3.141674193190979292e+00,6.282988124891760506e+00,-1.562088380766371337e-04,3.777455017277107788e-04,0.000000000000000000e+00,1.938829708527760320e-04
6.889999999999463220e+00,3.141673881387589518e+00,6.282988878905078067e+00,-1.556115027519589043e-04,3.763010294126131880e-04,0.000000000000000000e+00,1.931415737173002023e-04
6.891999999999463000e+00,3.141673570776521096e+00,6.282989630035101136e+00,-1.550164515942958204e-04,3.748620805841110563e-04,0.000000000000000000e+00,1.924030112277954480e-04
6.893999999999462780e+00,3.141673261353215008e+00,6.282990378292855560e+00,-1.544236758624622369e-04,3.734286341083873023e-04,0.000000000000000000e+00,1.916672729046827589e-04
6.895999999999462560e+00,3.141672953113129552e+00,6.282991123689324553e+00,-1.538331669037300428e-04,3.720006690396671350e-04,0.000000000000000000e+00,1.909343483591906948e-04
6.897999999999462339e+00,3.141672646051739903e+00,6.282991866235449585e+00,-1.532449160309022531e-04,3.705781643806987653e-04,0.000000000000000000e+00,1.902042263276920719e-04
6.899999999999462119e+00,3.141672340164538557e+00,6.282992605942129494e+00,-1.526589146001697023e-04,3.691610992343110471e-04,0.000000000000000000e+00,1.894768961693150261e-04
6.901999999999461899e+00,3.141672035447035771e+00,6.282993342820223148e+00,-1.520751540274849092e-04,3.677494528352050489e-04,0.000000000000000000e+00,1.887523474076550911e-04
6.903999999999461679e+00,3.141671731894758235e+00,6.282994076880545897e+00,-1.514936257270968131e-04,3.663432044302403537e-04,0.000000000000000000e+00,1.880305691491484382e-04
6.905999999999461458e+00,3.141671429503250401e+00,6.282994808133872233e+00,-1.509143211852013587e-04,3.649423334218614536e-04,0.000000000000000000e+00,1.873115510908282544e-04
6.907999999999461238e+00,3.141671128268073598e+00,6.282995536590936680e+00,-1.503372318394940348e-04,3.635468191332891577e-04,0.000000000000000000e+00,1.865952820753365160e-04
6.909999999999461018e+00,3.141670828184806030e+00,6.282996262262432019e+00,-1.497623492938214942e-04,3.621566412267985266e-04,0.000000000000000000e+00,1.858817525824032341e-04
6.911999999999460798e+00,3.141670529249043220e+00,6.282996985159009284e+00,-1.491896650453609962e-04,3.607717791720170737e-04,0.000000000000000000e+00,1.851709511042163442e-04
6.913999999999460577e+00,3.141670231456396678e+00,6.282997705291279544e+00,-1.486191707324254656e-04,3.593922127287512173e-04,0.000000000000000000e+00,1.844628680172585855e-04
6.915999999999460357e+00,3.141669934802495234e+00,6.282998422669813898e+00,-1.480508579609341976e-04,3.580179216087022473e-04,0.000000000000000000e+00,1.837574924482970884e-04
6.917999999999460137e+00,3.141669639282984594e+00,6.282999137305141701e+00,-1.474847183792232948e-04,3.566488856213090265e-04,0.000000000000000000e+00,1.830548141196330220e-04
6.919999999999459916e+00,3.141669344893526894e+00,6.282999849207753229e+00,-1.469207436975975738e-04,3.552850847117215759e-04,0.000000000000000000e+00,1.823548229413773925e-04
6.921999999999459696e+00,3.141669051629800702e+00,6.283000558388097900e+00,-1.463589256806695378e-04,3.539264989458574618e-04,0.000000000000000000e+00,1.816575088062488685e-04
6.923999999999459476e+00,3.141668759487501017e+00,6.283001264856586054e+00,-1.457992560210478181e-04,3.525731082641147011e-04,0.000000000000000000e+00,1.809628607070384171e-04
6.925999999999459256e+00,3.141668468462339714e+00,6.283001968623587175e+00,-1.452417265244611440e-04,3.512248928421549967e-04,0.000000000000000000e+00,1.802708690541443559e-04
6.927999999999459035e+00,3.141668178550045099e+00,6.283002669699430776e+00,-1.446863289711807984e-04,3.498818328207820840e-04,0.000000000000000000e+00,1.795815232670423811e-04
6.929999999999458815e+00,3.141667889746361464e+00,6.283003368094408181e+00,-1.441330552296168704e-04,3.485439085272436037e-04,0.000000000000000000e+00,1.788948136501964520e-04
6.931999999999458595e+00,3.141667602047049535e+00,6.283004063818770746e+00,-1.435818971995200203e-04,3.472111003644606049e-04,0.000000000000000000e+00,1.782107301257721682e-04
6.933999999999458375e+00,3.141667315447886466e+00,6.283004756882730746e+00,-1.430328467310137497e-04,3.458833886532095589e-04,0.000000000000000000e+00,1.775292620515168257e-04
6.935999999999458154e+00,3.141667029944664957e+00,6.283005447296461377e+00,-1.424858958282957961e-04,3.445607540290869389e-04,0.000000000000000000e+00,1.768504003399132274e-04
6.937999999999457934e+00,3.141666745533194582e+00,6.283006135070096754e+00,-1.419410364501418162e-04,3.432431770535730492e-04,0.000000000000000000e+00,1.761741344602375109e-04
6.939999999999457714e+00,3.141666462209300015e+00,6.283006820213731913e+00,-1.413982606020133749e-04,3.419306383935965588e-04,0.000000000000000000e+00,1.755004546037403773e-04
6.941999999999457494e+00,3.141666179968822803e+00,6.283007502737424588e+00,-1.408575602903471685e-04,3.406231187322514829e-04,0.000000000000000000e+00,1.748293506618134319e-04
6.943999999999457273e+00,3.141665898807620039e+00,6.283008182651192541e+00,-1.403189275995025877e-04,3.393205989188282116e-04,0.000000000000000000e+00,1.741608131368664603e-04
6.945999999999457053e+00,3.141665618721564357e+00,6.283008859965016235e+00,-1.397823546213509450e-04,3.380230598315146469e-04,0.000000000000000000e+00,1.734948320461088267e-04
6.947999999999456833e+00,3.141665339706544824e+00,6.283009534688837050e+00,-1.392478334592103697e-04,3.367304823849347141e-04,0.000000000000000000e+00,1.728313974735835867e-04
6.949999999999456612e+00,3.141665061758465605e+00,6.283010206832559952e+00,-1.387153563251056546e-04,3.354428477197727741e-04,0.000000000000000000e+00,1.721705002657569067e-04
6.951999999999456392e+00,3.141664784873246408e+00,6.283010876406049938e+00,-1.381849153576026397e-04,3.341601368475536466e-04,0.000000000000000000e+00,1.715121299517424758e-04
6.953999999999456172e+00,3.141664509046823373e+00,6.283011543419136480e+00,-1.376565027044033575e-04,3.328823308116177931e-04,0.000000000000000000e+00,1.708562767136125732e-04
6.955999999999455952e+00,3.141664234275147738e+00,6.283012207881609079e+00,-1.371301107077399148e-04,3.316094110484932192e-04,0.000000000000000000e+00,1.702029321494751696e-04
6.957999999999455731e+00,3.141663960554185842e+00,6.283012869803221712e+00,-1.366057316219747655e-04,3.303413588372341243e-04,0.000000000000000000e+00,1.695520857959986749e-04
6.959999999999455511e+00,3.141663687879920008e+00,6.283013529193690161e+00,-1.360833577856439985e-04,3.290781556348484969e-04,0.000000000000000000e+00,1.689037285053460874e-04
6.961999999999455291e+00,3.141663416248347662e+00,6.283014186062693796e+00,-1.355629814243630433e-04,3.278197826921209405e-04,0.000000000000000000e+00,1.682578497006655127e-04
6.963999999999455071e+00,3.141663145655481770e+00,6.283014840419874680e+00,-1.350445949660582625e-04,3.265662216678388461e-04,0.000000000000000000e+00,1.676144411896091091e-04
6.965999999999454850e+00,3.141662876097350399e+00,6.283015492274836689e+00,-1.345281908149323737e-04,3.253174541882814289e-04,0.000000000000000000e+00,1.669734931334966588e-04
6.967999999999454630e+00,3.141662607569996268e+00,6.283016141637149055e+00,-1.340137613905543839e-04,3.240734619232891415e-04,0.000000000000000000e+00,1.663349960226816193e-04
6.969999999999454410e+00,3.141662340069478088e+00,6.283016788516342821e+00,-1.335012990952867673e-04,3.228342265227909552e-04,0.000000000000000000e+00,1.656989401394356326e-04
6.971999999999454189e+00,3.141662073591869220e+00,6.283017432921913503e+00,-1.329907964497413215e-04,3.215997298806798159e-04,0.000000000000000000e+00,1.650653168145752719e-04
6.973999999999453969e+00,3.141661808133258127e+00,6.283018074863320201e+00,-1.324822458995564777e-04,3.203699537582700425e-04,0.000000000000000000e+00,1.644341159732429225e-04
6.975999999999453749e+00,3.141661543689748370e+00,6.283018714349985601e+00,-1.319756400884939773e-04,3.191448803163899261e-04,0.000000000000000000e+00,1.638053296135581760e-04
6.977999999999453529e+00,3.141661280257458166e+00,6.283019351391295970e+00,-1.314709714940110916e-04,3.179244914052418297e-04,0.000000000000000000e+00,1.631789470540098014e-04
6.979999999999453308e+00,3.141661017832520386e+00,6.283019985996602941e+00,-1.309682327327024102e-04,3.167087691594447038e-04,0.000000000000000000e+00,1.625549599255735750e-04
6.981999999999453088e+00,3.141660756411083000e+00,6.283020618175220839e+00,-1.304674164253721543e-04,3.154976957351264435e-04,0.000000000000000000e+00,1.619333588882051339e-04
6.983999999999452868e+00,3.141660495989309076e+00,6.283021247936429354e+00,-1.299685152249675346e-04,3.142912533642631262e-04,0.000000000000000000e+00,1.613141348476392067e-04
6.985999999999452648e+00,3.141660236563375452e+00,6.283021875289472646e+00,-1.294715217695140228e-04,3.130894242629983330e-04,0.000000000000000000e+00,1.606972783945986166e-04
6.987999999999452427e+00,3.141659978129474506e+00,6.283022500243559350e+00,-1.289764288026267001e-04,3.118921908663517236e-04,0.000000000000000000e+00,1.600827810507039067e-04
6.989999999999452207e+00,3.141659720683812385e+00,6.283023122807862570e+00,-1.284832291023002646e-04,3.106995356895143412e-04,0.000000000000000000e+00,1.594706338447268029e-04
6.991999999999451987e+00,3.141659464222610332e+00,6.283023742991520777e+00,-1.279919153101889858e-04,3.095114409948683878e-04,0.000000000000000000e+00,1.588608265704512246e-04
6.993999999999451767e+00,3.141659208742103804e+00,6.283024360803636910e+00,-1.275024803341367097e-04,3.083278895766131686e-04,0.000000000000000000e+00,1.582533520511093111e-04
6.995999999999451546e+00,3.141658954238542467e+00,6.283024976253280158e+00,-1.270149169086098840e-04,3.071488639040308123e-04,0.000000000000000000e+00,1.576481998745923874e-04
6.997999999999451326e+00,3.141658700708190644e+00,6.283025589349484186e+00,-1.265292179067233807e-04,3.059743467294032539e-04,0.000000000000000000e+00,1.570453619856582161e-04
6.999999999999451106e+00,3.141658448147326865e+00,6.283026200101248904e+00,-1.260453762298111436e-04,3.048043208729764005e-04,0.000000000000000000e+00,1.564448295406986600e-04
7.001999999999450885e+00,3.141658196552243876e+00,6.283026808517538697e+00,-1.255633847218848331e-04,3.036387690559796612e-04,0.000000000000000000e+00,1.558465930962000395e-04
7.003999999999450665e+00,3.141657945919248185e+00,6.283027414607284200e+00,-1.250832363529414857e-04,3.024776742579519321e-04,0.000000000000000000e+00,1.552506446065252815e-04
7.005999999999450445e+00,3.141657696244660958e+00,6.283028018379382296e+00,-1.246049240145571718e-04,3.013210193182677536e-04,0.000000000000000000e+00,1.546569745376584482e-04
7.007999999999450225e+00,3.141657447524817570e+00,6.283028619842695228e+00,-1.241284407176513260e-04,3.001687873215239111e-04,0.000000000000000000e+00,1.540655748638146416e-04
7.009999999999450004e+00,3.141657199756067165e+00,6.283029219006051491e+00,-1.236537794953954670e-04,2.990209614082720512e-04,0.000000000000000000e+00,1.534764368708880361e-04
7.011999999999449784e+00,3.141656952934772651e+00,6.283029815878245827e+00,-1.231809333415362427e-04,2.978775246548303712e-04,0.000000000000000000e+00,1.528895514175294956e-04
7.013999999999449564e+00,3.141656707057310705e+00,6.283030410468039229e+00,-1.227098953186371339e-04,2.967384602840607614e-04,0.000000000000000000e+00,1.523049102040621022e-04
7.015999999999449344e+00,3.141656462120072657e+00,6.283031002784159824e+00,-1.222406585512260250e-04,2.956037516520833709e-04,0.000000000000000000e+00,1.517225049111215612e-04
7.017999999999449123e+00,3.141656218119462718e+00,6.283031592835301993e+00,-1.217732161173102603e-04,2.944733820367384102e-04,0.000000000000000000e+00,1.511423264475876549e-04
7.019999999999448903e+00,3.141655975051899752e+00,6.283032180630127250e+00,-1.213075611509753868e-04,2.933473348374714519e-04,0.000000000000000000e+00,1.505643665185279340e-04
7.021999999999448683e+00,3.141655732913815502e+00,6.283032766177262474e+00,-1.208436868107665521e-04,2.922255935138328223e-04,0.000000000000000000e+00,1.499886166263352666e-04
7.023999999999448463e+00,3.141655491701655478e+00,6.283033349485303454e+00,-1.203815863162648378e-04,2.911081416565011368e-04,0.000000000000000000e+00,1.494150685802751038e-04
7.025999999999448242e+00,3.141655251411879402e+00,6.283033930562812230e+00,-1.199212529091346808e-04,2.899949629113695248e-04,0.000000000000000000e+00,1.488437139317306396e-04
7.027999999999448022e+00,3.141655012040959871e+00,6.283034509418317981e+00,-1.194626797940906231e-04,2.888860408645560680e-04,0.000000000000000000e+00,1.482745438263020216e-04
7.029999999999447802e+00,3.141654773585383253e+00,6.283035086060317909e+00,-1.190058602362301663e-04,2.877813592319645704e-04,0.000000000000000000e+00,1.477075501659565887e-04
7.031999999999447581e+00,3.141654536041649237e+00,6.283035660497275465e+00,-1.185507875219306647e-04,2.866809017829954854e-04,0.000000000000000000e+00,1.471427245951402452e-04
7.033999999999447361e+00,3.141654299406271278e+00,6.283036232737623017e+00,-1.180974550001787738e-04,2.855846524211828560e-04,0.000000000000000000e+00,1.465800590978831586e-04
7.035999999999447141e+00,3.141654063675775710e+00,6.283036802789760067e+00,-1.176458559726287174e-04,2.844925949697390708e-04,0.000000000000000000e+00,1.460195448729963846e-04
7.037999999999446921e+00,3.141653828846702190e+00,6.283037370662054144e+00,-1.171959838558880949e-04,2.834047134878427132e-04,0.000000000000000000e+00,1.454611743593320350e-04
7.039999999999446700e+00,3.141653594915603698e+00,6.283037936362840803e+00,-1.167478320493357200e-04,2.823209920129844197e-04,0.000000000000000000e+00,1.449049390435924040e-04
7.041999999999446480e+00,3.141653361879046535e+00,6.283038499900424512e+00,-1.163013939602059257e-04,2.812414146098352876e-04,0.000000000000000000e+00,1.443508306313654593e-04
7.043999999999446260e+00,3.141653129733609884e+00,6.283039061283075988e+00,-1.158566630161640080e-04,2.801659653946949832e-04,0.000000000000000000e+00,1.437988409533890594e-04
7.045999999999446040e+00,3.141652898475886246e+00,6.283039620519035751e+00,-1.154136327320713553e-04,2.790946286654960931e-04,0.000000000000000000e+00,1.432489623712316501e-04
7.047999999999445819e+00,3.141652668102481005e+00,6.283040177616513233e+00,-1.149722965212847224e-04,2.780273885340781470e-04,0.000000000000000000e+00,1.427011858708727987e-04
7.049999999999445599e+00,3.141652438610012865e+00,6.283040732583685006e+00,-1.145326479539416888e-04,2.769642294295715187e-04,0.000000000000000000e+00,1.421555043936446189e-04
7.051999999999445379e+00,3.141652209995112521e+00,6.283041285428698330e+00,-1.140946806335537588e-04,2.759051358576969002e-04,0.000000000000000000e+00,1.416119099948015547e-04
7.053999999999445158e+00,3.141651982254424880e+00,6.283041836159666715e+00,-1.136583880563082124e-04,2.748500921265849923e-04,0.000000000000000000e+00,1.410703937112130213e-04
7.055999999999444938e+00,3.141651755384606393e+00,6.283042384784675249e+00,-1.132237638454483422e-04,2.737990828035610715e-04,0.000000000000000000e+00,1.405309483578989771e-04
7.057999999999444718e+00,3.141651529382327279e+00,6.283042931311776158e+00,-1.127908015987154339e-04,2.727520924176881061e-04,0.000000000000000000e+00,1.399935656440746967e-04
7.059999999999444498e+00,3.141651304244270193e+00,6.283043475748992357e+00,-1.123594950206470314e-04,2.717091057176447316e-04,0.000000000000000000e+00,1.394582382950437099e-04
7.061999999999444277e+00,3.141651079967130222e+00,6.283044018104314787e+00,-1.119298377359638426e-04,2.706701073079821433e-04,0.000000000000000000e+00,1.389249576774359562e-04
7.063999999999444057e+00,3.141650856547614890e+00,6.283044558385705081e+00,-1.115018234226306329e-04,2.696350819082702624e-04,0.000000000000000000e+00,1.383937161811427119e-04
7.065999999999443837e+00,3.141650633982445040e+00,6.283045096601093782e+00,-1.110754458172048110e-04,2.686040143636640449e-04,0.000000000000000000e+00,1.378645062633937490e-04
7.067999999999443617e+00,3.141650412268353953e+00,6.283045632758380350e+00,-1.106506986652629383e-04,2.675768895481707476e-04,0.000000000000000000e+00,1.373373200443880893e-04
7.069999999999443396e+00,3.141650191402086900e+00,6.283046166865434934e+00,-1.102275757311349942e-04,2.665536923835647013e-04,0.000000000000000000e+00,1.368121497479050930e-04
7.071999999999443176e+00,3.141649971380401585e+00,6.283046698930098373e+00,-1.098060708331874858e-04,2.655344079080967814e-04,0.000000000000000000e+00,1.362889878905315655e-04
7.073999999999442956e+00,3.141649752200068590e+00,6.283047228960179531e+00,-1.093861776870896370e-04,2.645190209710360034e-04,0.000000000000000000e+00,1.357678258498487556e-04
7.075999999999442736e+00,3.141649533857870491e+00,6.283047756963458852e+00,-1.089678902061330808e-04,2.635075168178544727e-04,0.000000000000000000e+00,1.352486572722133573e-04
7.077999999999442515e+00,3.141649316350602739e+00,6.283048282947687468e+00,-1.085512022678916970e-04,2.624998806355063256e-04,0.000000000000000000e+00,1.347314740955916912e-04
7.079999999999442295e+00,3.141649099675072332e+00,6.283048806920585427e+00,-1.081361077153365107e-04,2.614960975545682696e-04,0.000000000000000000e+00,1.342162682953715325e-04
7.081999999999442075e+00,3.141648883828098260e+00,6.283049328889843466e+00,-1.077226005139697779e-04,2.604961529553433586e-04,0.000000000000000000e+00,1.337030330473901185e-04
7.083999999999441854e+00,3.141648668806512834e+00,6.283049848863123898e+00,-1.073106744986442485e-04,2.595000319743531432e-04,0.000000000000000000e+00,1.331917596728952879e-04
7.085999999999441634e+00,3.141648454607159469e+00,6.283050366848058843e+00,-1.069003236392426396e-04,2.585077200223064226e-04,0.000000000000000000e+00,1.326824414982497036e-04
7.087999999999441414e+00,3.141648241226894012e+00,6.283050882852251995e+00,-1.064915419560265184e-04,2.575192026188810363e-04,0.000000000000000000e+00,1.321750712509617287e-04
7.089999999999441194e+00,3.141648028662584302e+00,6.283051396883276851e+00,-1.060843234634439733e-04,2.565344652832011758e-04,0.000000000000000000e+00,1.316696412688653228e-04
7.091999999999440973e+00,3.141647816911110613e+00,6.283051908948679376e+00,-1.056786621375354344e-04,2.555534934703462889e-04,0.000000000000000000e+00,1.311661436758735505e-04
7.093999999999440753e+00,3.141647605969364321e+00,6.283052419055976223e+00,-1.052745520219208319e-04,2.545762727778556520e-04,0.000000000000000000e+00,1.306645714145744652e-04
7.095999999999440533e+00,3.141647395834248790e+00,6.283052927212653849e+00,-1.048719872849087942e-04,2.536027890568995336e-04,0.000000000000000000e+00,1.301649178813632513e-04
7.097999999999440313e+00,3.141647186502679823e+00,6.283053433426172063e+00,-1.044709619077603609e-04,2.526330278047684620e-04,0.000000000000000000e+00,1.296671741799655664e-04
7.099999999999440092e+00,3.141646977971584320e+00,6.283053937703961367e+00,-1.040714700078937838e-04,2.516669747946930435e-04,0.000000000000000000e+00,1.291713338504914960e-04
7.101999999999439872e+00,3.141646770237902064e+00,6.283054440053423839e+00,-1.036735057393443595e-04,2.507046158818314048e-04,0.000000000000000000e+00,1.286773897188238369e-04
7.103999999999439652e+00,3.141646563298583050e+00,6.283054940481933137e+00,-1.032770632512322622e-04,2.497459369223788204e-04,0.000000000000000000e+00,1.281853343314438842e-04
7.105999999999439432e+00,3.141646357150590152e+00,6.283055438996834496e+00,-1.028821367544556010e-04,2.487909239032296731e-04,0.000000000000000000e+00,1.276951607596839289e-04
7.107999999999439211e+00,3.141646151790897346e+00,6.283055935605445619e+00,-1.024887204624810004e-04,2.478395628268821290e-04,0.000000000000000000e+00,1.272068616615523728e-04
7.109999999999438991e+00,3.141645947216489709e+00,6.283056430315056673e+00,-1.020968086281133280e-04,2.468918397828075888e-04,0.000000000000000000e+00,1.267204299972759379e-04
7.111999999999438771e+00,3.141645743424364756e+00,6.283056923132928517e+00,-1.017063953863261695e-04,2.459477406412286264e-04,0.000000000000000000e+00,1.262358575850330844e-04
7.113999999999438550e+00,3.141645540411531101e+00,6.283057414066295365e+00,-1.013174750510188461e-04,2.450072516314428356e-04,0.000000000000000000e+00,1.257531384800981977e-04
7.115999999999438330e+00,3.141645338175008462e+00,6.283057903122363896e+00,-1.009300419625653916e-04,2.440703590445396907e-04,0.000000000000000000e+00,1.252722656312696414e-04
7.117999999999438110e+00,3.141645136711828545e+00,6.283058390308311481e+00,-1.005440904022581128e-04,2.431370490667412434e-04,0.000000000000000000e+00,1.247932313767751572e-04
7.119999999999437890e+00,3.141644936019034162e+00,6.283058875631290618e+00,-1.001596146932836337e-04,2.422073079760978377e-04,0.000000000000000000e+00,1.243160288366424587e-04
7.121999999999437669e+00,3.141644736093679224e+00,6.283059359098424501e+00,-9.977660921683657955e-05,2.412811221739446902e-04,0.000000000000000000e+00,1.238406512749090638e-04
7.123999999999437449e+00,3.141644536932828746e+00,6.283059840716809674e+00,-9.939506834093480561e-05,2.403584780460287385e-04,0.000000000000000000e+00,1.233670914560381499e-04
7.125999999999437229e+00,3.141644338533559733e+00,6.283060320493516038e+00,-9.901498642410930338e-05,2.394393619696091890e-04,0.000000000000000000e+00,1.228953421979345206e-04
7.127999999999437009e+00,3.141644140892959847e+00,6.283060798435585959e+00,-9.863635793473525917e-05,2.385237605461656572e-04,0.000000000000000000e+00,1.224253972334325702e-04
7.129999999999436788e+00,3.141643944008128297e+00,6.283061274550034270e+00,-9.825917731014566030e-05,2.376116603267031872e-04,0.000000000000000000e+00,1.219572492752816345e-04
7.131999999999436568e+00,3.141643747876174508e+00,6.283061748843850047e+00,-9.788343904750745428e-05,2.367030479887494761e-04,0.000000000000000000e+00,1.214908917392797799e-04
7.133999999999436348e+00,3.141643552494219893e+00,6.283062221323995722e+00,-9.750913753509845390e-05,2.357979100075196079e-04,0.000000000000000000e+00,1.210263168116114396e-04
7.135999999999436127e+00,3.141643357859396080e+00,6.283062691997406191e+00,-9.713626733410714862e-05,2.348962332052035294e-04,0.000000000000000000e+00,1.205635188025275945e-04
7.137999999999435907e+00,3.141643163968846242e+00,6.283063160870990593e+00,-9.676482299285264299e-05,2.339980043886597829e-04,0.000000000000000000e+00,1.201024906674098836e-04
7.139999999999435687e+00,3.141642970819724656e+00,6.283063627951630536e+00,-9.639479904918653037e-05,2.331032103542627569e-04,0.000000000000000000e+00,1.196432254039932197e-04
7.141999999999435467e+00,3.141642778409195813e+00,6.283064093246182757e+00,-9.602619003613692417e-05,2.322118378987101219e-04,0.000000000000000000e+00,1.191857160810598504e-04
7.143999999999435246e+00,3.141642586734435305e+00,6.283064556761477348e+00,-9.565899057175519414e-05,2.313238739941969146e-04,0.000000000000000000e+00,1.187299564603394586e-04
7.145999999999435026e+00,3.141642395792629827e+00,6.283065018504317756e+00,-9.529319527739960798e-05,2.304393056289869696e-04,0.000000000000000000e+00,1.182759397237061194e-04
7.147999999999434806e+00,3.141642205580976288e+00,6.283065478481481669e+00,-9.492879874997537824e-05,2.295581197534522040e-04,0.000000000000000000e+00,1.178236588701437465e-04
7.149999999999434586e+00,3.141642016096683143e+00,6.283065936699721021e+00,-9.456579568744204135e-05,2.286803035245022300e-04,0.000000000000000000e+00,1.173731078599957178e-04
7.151999999999434365e+00,3.141641827336968618e+00,6.283066393165761987e+00,-9.420418071568222712e-05,2.278058439681545364e-04,0.000000000000000000e+00,1.169242793926522639e-04
7.153999999999434145e+00,3.141641639299062039e+00,6.283066847886304096e+00,-9.384394853769495210e-05,2.269347282703187312e-04,0.000000000000000000e+00,1.164771673004168229e-04
7.155999999999433925e+00,3.141641451980202948e+00,6.283067300868022897e+00,-9.348509385936945831e-05,2.260669436320315092e-04,0.000000000000000000e+00,1.160317648922198214e-04
7.157999999999433705e+00,3.141641265377641989e+00,6.283067752117566407e+00,-9.312761144861101325e-05,2.252024773846475220e-04,0.000000000000000000e+00,1.155880659403328570e-04
7.159999999999433484e+00,3.141641079488640020e+00,6.283068201641559547e+00,-9.277149603343663926e-05,2.243413167912389921e-04,0.000000000000000000e+00,1.151460634857270904e-04
7.161999999999433264e+00,3.141640894310468557e+00,6.283068649446599707e+00,-9.241674234730814065e-05,2.234834491349688959e-04,0.000000000000000000e+00,1.147057509306714795e-04
7.163999999999433044e+00,3.141640709840409329e+00,6.283069095539261184e+00,-9.206334524299684551e-05,2.226288619408348926e-04,0.000000000000000000e+00,1.142671225522369494e-04
7.165999999999432823e+00,3.141640526075754725e+00,6.283069539926090741e+00,-9.171129953591632394e-05,2.217775426704029324e-04,0.000000000000000000e+00,1.138301714848771740e-04
7.167999999999432603e+00,3.141640343013807346e+00,6.283069982613612048e+00,-9.136060000815835781e-05,2.209294787296171446e-04,0.000000000000000000e+00,1.133948909200054728e-04
7.169999999999432383e+00,3.141640160651879565e+00,6.283070423608323019e+00,-9.101124155474197468e-05,2.200846577537452712e-04,0.000000000000000000e+00,1.129612751615167998e-04
7.171999999999432163e+00,3.141639978987294857e+00,6.283070862916696697e+00,-9.066321904268737216e-05,2.192430673327465439e-04,0.000000000000000000e+00,1.125293174882840280e-04
7.173999999999431942e+00,3.141639798017386909e+00,6.283071300545182147e+00,-9.031652731863513517e-05,2.184046950260336924e-04,0.000000000000000000e+00,1.120990112635517760e-04
7.175999999999431722e+00,3.141639617739498735e+00,6.283071736500202675e+00,-8.997116135260427468e-05,2.175695286426999853e-04,0.000000000000000000e+00,1.116703509434369829e-04
7.177999999999431502e+00,3.141639438150984454e+00,6.283072170788157607e+00,-8.962711604793469045e-05,2.167375558709469237e-04,0.000000000000000000e+00,1.112433295945014500e-04
7.179999999999431282e+00,3.141639259249207949e+00,6.283072603415421398e+00,-8.928438638137896658e-05,2.159087645511936022e-04,0.000000000000000000e+00,1.108179413506736599e-04
7.181999999999431061e+00,3.141639081031542879e+00,6.283073034388344524e+00,-8.894296731191695727e-05,2.150831424982567930e-04,0.000000000000000000e+00,1.103941796919624685e-04
7.183999999999430841e+00,3.141638903495373558e+00,6.283073463713253481e+00,-8.860285377826416825e-05,2.142606774964318924e-04,0.000000000000000000e+00,1.099720381054873630e-04
7.185999999999430621e+00,3.141638726638093626e+00,6.283073891396449895e+00,-8.826404083336110028e-05,2.134413575617696943e-04,0.000000000000000000e+00,1.095515110995023966e-04
7.187999999999430401e+00,3.141638550457107382e+00,6.283074317444211410e+00,-8.792652351493280476e-05,2.126251706894737633e-04,0.000000000000000000e+00,1.091325922479256805e-04
7.189999999999430180e+00,3.141638374949828449e+00,6.283074741862791690e+00,-8.759029682816288581e-05,2.118121048203323159e-04,0.000000000000000000e+00,1.087152750173410454e-04
7.191999999999429960e+00,3.141638200113680668e+00,6.283075164658420420e+00,-8.725535582046765794e-05,2.110021479863041836e-04,0.000000000000000000e+00,1.082995534551108030e-04
7.193999999999429740e+00,3.141638025946097645e+00,6.283075585837304189e+00,-8.692169565312649689e-05,2.101952884500673689e-04,0.000000000000000000e+00,1.078854221673308800e-04
7.195999999999429519e+00,3.141637852444522760e+00,6.283076005405625608e+00,-8.658931135826770757e-05,2.093915142314685385e-04,0.000000000000000000e+00,1.074728739724421095e-04
7.197999999999429299e+00,3.141637679606409606e+00,6.283076423369542418e+00,-8.625819812689912338e-05,2.085908136687628263e-04,0.000000000000000000e+00,1.070619038584068317e-04
7.199999999999429079e+00,3.141637507429220655e+00,6.283076839735190156e+00,-8.592835104297448230e-05,2.077931749003577406e-04,0.000000000000000000e+00,1.066525048570368672e-04
7.201999999999428859e+00,3.141637335910429041e+00,6.283077254508681264e+00,-8.559976526444120349e-05,2.069985862175408855e-04,0.000000000000000000e+00,1.062446713712347779e-04
7.203999999999428638e+00,3.141637165047516778e+00,6.283077667696103319e+00,-8.527243599987024687e-05,2.062070360190043205e-04,0.000000000000000000e+00,1.058383976539067906e-04
7.205999999999428418e+00,3.141636994837975649e+00,6.283078079303520802e+00,-8.494635839689639869e-05,2.054185125933106701e-04,0.000000000000000000e+00,1.054336771500706538e-04
7.207999999999428198e+00,3.141636825279307654e+00,6.283078489336975991e+00,-8.462152773437459389e-05,2.046330044932929352e-04,0.000000000000000000e+00,1.050305047596749100e-04
7.209999999999427978e+00,3.141636656369023228e+00,6.283078897802488072e+00,-8.429793920436786563e-05,2.038505001113340132e-04,0.000000000000000000e+00,1.046288737823666132e-04
7.211999999999427757e+00,3.141636488104643465e+00,6.283079304706052248e+00,-8.397558803043263676e-05,2.030709879096791843e-04,0.000000000000000000e+00,1.042287784200381096e-04
7.213999999999427537e+00,3.141636320483698341e+00,6.283079710053641520e+00,-8.365446951241722179e-05,2.022944565077907687e-04,0.000000000000000000e+00,1.038302132351570303e-04
7.215999999999427317e+00,3.141636153503727602e+00,6.283080113851205795e+00,-8.333457894131213899e-05,2.015208945164312859e-04,0.000000000000000000e+00,1.034331721734031359e-04
7.217999999999427096e+00,3.141635987162279875e+00,6.283080516104671887e+00,-8.301591160727323361e-05,2.007502905530997826e-04,0.000000000000000000e+00,1.030376492695290330e-04
7.219999999999426876e+00,3.141635821456914002e+00,6.283080916819944406e+00,-8.269846286131312025e-05,1.999826333623590301e-04,0.000000000000000000e+00,1.026436390354542455e-04
7.221999999999426656e+00,3.141635656385197262e+00,6.283081316002905758e+00,-8.238222802768153344e-05,1.992179116450349481e-04,0.000000000000000000e+00,1.022511353560278530e-04
7.223999999999426436e+00,3.141635491944706260e+00,6.283081713659415257e+00,-8.206720250004196141e-05,1.984561142455826244e-04,0.000000000000000000e+00,1.018601328528151787e-04
7.225999999999426215e+00,3.141635328133027816e+00,6.283082109795310011e+00,-8.175338155779932774e-05,1.976972297941058507e-04,0.000000000000000000e+00,1.014706248040767381e-04
7.227999999999425995e+00,3.141635164947757186e+00,6.283082504416404035e+00,-8.144076063604299492e-05,1.969412472323509760e-04,0.000000000000000000e+00,1.010826065209607938e-04
7.229999999999425775e+00,3.141635002386498954e+00,6.283082897528490918e+00,-8.112933522967374770e-05,1.961881556269306939e-04,0.000000000000000000e+00,1.006960726211572968e-04
7.231999999999425555e+00,3.141634840446866583e+00,6.283083289137340266e+00,-8.081910067523607837e-05,1.954379437441564104e-04,0.000000000000000000e+00,1.003110161207024925e-04
7.233999999999425334e+00,3.141634679126483309e+00,6.283083679248700371e+00,-8.051005244728434913e-05,1.946906006274177505e-04,0.000000000000000000e+00,9.992743226489887720e-05
7.235999999999425114e+00,3.141634518422981248e+00,6.283084067868298206e+00,-8.020218597024971364e-05,1.939461152305903854e-04,0.000000000000000000e+00,9.954531492105921087e-05
7.237999999999424894e+00,3.141634358334001842e+00,6.283084455001837654e+00,-7.989549675576933837e-05,1.932044766856916133e-04,0.000000000000000000e+00,9.916465899983874926e-05
7.239999999999424674e+00,3.141634198857194527e+00,6.283084840655001280e+00,-7.958998037093093414e-05,1.924656742408958161e-04,0.000000000000000000e+00,9.878545919865793640e-05
7.241999999999424453e+00,3.141634039990218508e+00,6.283085224833449445e+00,-7.928563222181561415e-05,1.917296968386809355e-04,0.000000000000000000e+00,9.840770862339000974e-05
7.243999999999424233e+00,3.141633881730741873e+00,6.283085607542822082e+00,-7.898244791550925890e-05,1.909965338212335538e-04,0.000000000000000000e+00,9.803140309926853396e-05
7.245999999999424013e+00,3.141633724076441592e+00,6.283085988788736920e+00,-7.868042297063308581e-05,1.902661743664149131e-04,0.000000000000000000e+00,9.765653631576155097e-05
7.247999999999423792e+00,3.141633567025003515e+00,6.283086368576789482e+00,-7.837955294260303047e-05,1.895386077317580116e-04,0.000000000000000000e+00,9.728310291848112079e-05
7.249999999999423572e+00,3.141633410574122376e+00,6.283086746912554865e+00,-7.807983338173007611e-05,1.888138231728187237e-04,0.000000000000000000e+00,9.691109726081472558e-05
7.251999999999423352e+00,3.141633254721501789e+00,6.283087123801586849e+00,-7.778125997755053428e-05,1.880918102244091155e-04,0.000000000000000000e+00,9.654051479350469339e-05
7.253999999999423132e+00,3.141633099464853807e+00,6.283087499249417007e+00,-7.748382823875504875e-05,1.873725580767935392e-04,0.000000000000000000e+00,9.617134860544131886e-05
7.255999999999422911e+00,3.141632944801899807e+00,6.283087873261556489e+00,-7.718753392143728640e-05,1.866560564102304057e-04,0.000000000000000000e+00,9.580359499454516037e-05
7.257999999999422691e+00,3.141632790730369162e+00,6.283088245843496011e+00,-7.689237265460896183e-05,1.859422946651824481e-04,0.000000000000000000e+00,9.543724749237151445e-05
7.259999999999422471e+00,3.141632637248000570e+00,6.283088617000704090e+00,-7.659834004492264059e-05,1.852312622463223165e-04,0.000000000000000000e+00,9.507230043143827247e-05
7.261999999999422251e+00,3.141632484352540722e+00,6.283088986738628812e+00,-7.630543179440732666e-05,1.845229487520150540e-04,0.000000000000000000e+00,9.470874904049693399e-05
7.263999999999422030e+00,3.141632332041745634e+00,6.283089355062696946e+00,-7.601364363270692438e-05,1.838173438420970935e-04,0.000000000000000000e+00,9.434658806684904919e-05
7.265999999999421810e+00,3.141632180313379319e+00,6.283089721978315723e+00,-7.572297121754457017e-05,1.831144370440012043e-04,0.000000000000000000e+00,9.398581153654498449e-05
7.267999999999421590e+00,3.141632029165214668e+00,6.283090087490870168e+00,-7.543341036409142964e-05,1.824142181997126576e-04,0.000000000000000000e+00,9.362641520377010251e-05
7.269999999999421370e+00,3.141631878595033012e+00,6.283090451605726656e+00,-7.514495672368628760e-05,1.817166768395111478e-04,0.000000000000000000e+00,9.326839245239228193e-05
7.271999999999421149e+00,3.141631728600624562e+00,6.283090814328228468e+00,-7.485760616335271225e-05,1.810218029217525908e-04,0.000000000000000000e+00,9.291173951034292777e-05
7.273999999999420929e+00,3.141631579179787082e+00,6.283091175663701122e+00,-7.457135440632090158e-05,1.803295861320529283e-04,0.000000000000000000e+00,9.255644995407718428e-05
7.275999999999420709e+00,3.141631430330327657e+00,6.283091535617447931e+00,-7.428619724472015006e-05,1.796400162979471307e-04,0.000000000000000000e+00,9.220251895898472216e-05
7.277999999999420488e+00,3.141631282050060925e+00,6.283091894194752669e+00,-7.400213054093152641e-05,1.789530833914311091e-04,0.000000000000000000e+00,9.184994173376710702e-05
7.279999999999420268e+00,3.141631134336810849e+00,6.283092251400878681e+00,-7.371915006703126053e-05,1.782687772159367997e-04,0.000000000000000000e+00,9.149871231179437098e-05
7.281999999999420048e+00,3.141630987188408497e+00,6.283092607241068883e+00,-7.343725169418815080e-05,1.775870877755421980e-04,0.000000000000000000e+00,9.114882615744637068e-05
7.283999999999419828e+00,3.141630840602694708e+00,6.283092961720547542e+00,-7.315643131385340958e-05,1.769080051212886548e-04,0.000000000000000000e+00,9.080027816593758822e-05
7.285999999999419607e+00,3.141630694577516980e+00,6.283093314844516719e+00,-7.287668476675742844e-05,1.762315192128601795e-04,0.000000000000000000e+00,9.045306272645759621e-05
7.287999999999419387e+00,3.141630549110732584e+00,6.283093666618160711e+00,-7.259800794323536914e-05,1.755576201138993439e-04,0.000000000000000000e+00,9.010717499423424176e-05
7.289999999999419167e+00,3.141630404200205895e+00,6.283094017046642499e+00,-7.232039679762111294e-05,1.748862980202446778e-04,0.000000000000000000e+00,8.976261025190473974e-05
7.291999999999418947e+00,3.141630259843809725e+00,6.283094366135106412e+00,-7.204384721224653930e-05,1.742175429946718251e-04,0.000000000000000000e+00,8.941936278925206871e-05
7.293999999999418726e+00,3.141630116039425324e+00,6.283094713888676353e+00,-7.176835512073340552e-05,1.735513452073094126e-04,0.000000000000000000e+00,8.907742783279860854e-05
7.295999999999418506e+00,3.141629972784941494e+00,6.283095060312456681e+00,-7.149391650867724791e-05,1.728876949368308861e-04,0.000000000000000000e+00,8.873680063509279542e-05
7.297999999999418286e+00,3.141629830078255914e+00,6.283095405411533108e+00,-7.122052733085797497e-05,1.722265824090324739e-04,0.000000000000000000e+00,8.839747585241957556e-05
7.299999999999418065e+00,3.141629687917273372e+00,6.283095749190970025e+00,-7.094818359608437940e-05,1.715679979623287881e-04,0.000000000000000000e+00,8.805944879130243874e-05
7.301999999999417845e+00,3.141629546299907538e+00,6.283096091655814952e+00,-7.067688127949443388e-05,1.709119318766913356e-04,0.000000000000000000e+00,8.772271412356685144e-05
7.303999999999417625e+00,3.141629405224079186e+00,6.283096432811094090e+00,-7.040661640822470479e-05,1.702583745406038352e-04,0.000000000000000000e+00,8.738726718184909592e-05
7.305999999999417405e+00,3.141629264687717971e+00,6.283096772661814988e+00,-7.013738503549510133e-05,1.696073164004712570e-04,0.000000000000000000e+00,8.705310312145247975e-05
7.307999999999417184e+00,3.141629124688760655e+00,6.283097111212966546e+00,-6.986918317424755753e-05,1.689587478314195153e-04,0.000000000000000000e+00,8.672021662556837762e-05
7.309999999999416964e+00,3.141628985225152437e+00,6.283097448469518120e+00,-6.960200693920890738e-05,1.683126594139312251e-04,0.000000000000000000e+00,8.638860345252467182e-05
7.311999999999416744e+00,3.141628846294846067e+00,6.283097784436420419e+00,-6.933585234673567122e-05,1.676690415439372730e-04,0.000000000000000000e+00,8.605825789042599594e-05
7.313999999999416524e+00,3.141628707895802286e+00,6.283098119118604608e+00,-6.907071555970301731e-05,1.670278849099105780e-04,0.000000000000000000e+00,8.572917606915718414e-05
7.315999999999416303e+00,3.141628570025989386e+00,6.283098452520983201e+00,-6.880659261258566337e-05,1.663891799570794256e-04,0.000000000000000000e+00,8.540135209136618527e-05
7.317999999999416083e+00,3.141628432683383654e+00,6.283098784648450952e+00,-6.854347965336091825e-05,1.657529173588460805e-04,0.000000000000000000e+00,8.507478187944929326e-05
7.319999999999415863e+00,3.141628295865969367e+00,6.283099115505882182e+00,-6.828137280718512582e-05,1.651190877511090889e-04,0.000000000000000000e+00,8.474946035883987316e-05
7.321999999999415643e+00,3.141628159571737910e+00,6.283099445098133451e+00,-6.802026824333259176e-05,1.644876818627274398e-04,0.000000000000000000e+00,8.442538297352090298e-05
7.323999999999415422e+00,3.141628023798688663e+00,6.283099773430042667e+00,-6.776016216953163003e-05,1.638586905043611975e-04,0.000000000000000000e+00,8.410254514256993580e-05
7.325999999999415202e+00,3.141627888544828995e+00,6.283100100506429975e+00,-6.750105065838115238e-05,1.632321042301099201e-04,0.000000000000000000e+00,8.378094101360242241e-05
7.327999999999414982e+00,3.141627753808172940e+00,6.283100426332095978e+00,-6.724293003611991242e-05,1.626079140954423752e-04,0.000000000000000000e+00,8.346056764294788183e-05
7.329999999999414761e+00,3.141627619586743414e+00,6.283100750911823518e+00,-6.698579644077694577e-05,1.619861107956528483e-04,0.000000000000000000e+00,8.314141882066489880e-05
7.331999999999414541e+00,3.141627485878569992e+00,6.283101074250376783e+00,-6.672964613203655096e-05,1.613666852700460300e-04,0.000000000000000000e+00,8.282349065840636376e-05
7.333999999999414321e+00,3.141627352681689800e+00,6.283101396352502199e+00,-6.647447531133209638e-05,1.607496283511950657e-04,0.000000000000000000e+00,8.250677794878046728e-05
7.335999999999414101e+00,3.141627219994147513e+00,6.283101717222927540e+00,-6.622028027113980567e-05,1.601349310557702776e-04,0.000000000000000000e+00,8.219127661397446910e-05
7.337999999999413880e+00,3.141627087813995800e+00,6.283102036866362816e+00,-6.596705719474535955e-05,1.595225841943189728e-04,0.000000000000000000e+00,8.187698110370678073e-05
7.339999999999413660e+00,3.141626956139294435e+00,6.283102355287500274e+00,-6.571480249644073358e-05,1.589125790344143960e-04,0.000000000000000000e+00,8.156388841687022689e-05
7.341999999999413440e+00,3.141626824968110743e+00,6.283102672491013507e+00,-6.546351238610308978e-05,1.583049064518503551e-04,0.000000000000000000e+00,8.125199233065434623e-05
7.343999999999413220e+00,3.141626694298518707e+00,6.283102988481558349e+00,-6.521318319109341234e-05,1.576995575580870436e-04,0.000000000000000000e+00,8.094128903617103798e-05
7.345999999999412999e+00,3.141626564128600752e+00,6.283103303263773753e+00,-6.496381126942351453e-05,1.570965235308280524e-04,0.000000000000000000e+00,8.063177409597596657e-05
7.347999999999412779e+00,3.141626434456445960e+00,6.283103616842280026e+00,-6.471539289130902491e-05,1.564957953833329390e-04,0.000000000000000000e+00,8.032344220860413581e-05
7.349999999999412559e+00,3.141626305280150966e+00,6.283103929221679707e+00,-6.446792448137825531e-05,1.558973644363462012e-04,0.000000000000000000e+00,8.001628989336324882e-05
7.351999999999412339e+00,3.141626176597819953e+00,6.283104240406558461e+00,-6.422140236452095435e-05,1.553012218228502317e-04,0.000000000000000000e+00,7.971031179448539311e-05
7.353999999999412118e+00,3.141626048407563765e+00,6.283104550401484190e+00,-6.397582292636314451e-05,1.547073588006062995e-04,0.000000000000000000e+00,7.940550377164533324e-05
7.355999999999411898e+00,3.141625920707500352e+00,6.283104859211007032e+00,-6.373118260649753995e-05,1.541157667391441241e-04,0.000000000000000000e+00,7.910186164693244759e-05
7.357999999999411678e+00,3.141625793495755659e+00,6.283105166839660249e+00,-6.348747779870489492e-05,1.535264369250356688e-04,0.000000000000000000e+00,7.879938052131156556e-05
7.359999999999411457e+00,3.141625666770462288e+00,6.283105473291958454e+00,-6.324470487513997926e-05,1.529393606093054311e-04,0.000000000000000000e+00,7.849805569004175004e-05
7.361999999999411237e+00,3.141625540529759952e+00,6.283105778572401157e+00,-6.300286026405625673e-05,1.523545291586189123e-04,0.000000000000000000e+00,7.819788304767091164e-05
7.363999999999411017e+00,3.141625414771795910e+00,6.283106082685468330e+00,-6.276194050144453715e-05,1.517719341560770988e-04,0.000000000000000000e+00,7.789885888687380494e-05
7.365999999999410797e+00,3.141625289494724083e+00,6.283106385635624846e+00,-6.252194196473142857e-05,1.511915668820451402e-04,0.000000000000000000e+00,7.760097753872589876e-05
7.367999999999410576e+00,3.141625164696705497e+00,6.283106687427316928e+00,-6.228286122330916371e-05,1.506134189974621493e-04,0.000000000000000000e+00,7.730423595733986603e-05
7.369999999999410356e+00,3.141625040375908284e+00,6.283106988064974807e+00,-6.204469468646620642e-05,1.500374818574519160e-04,0.000000000000000000e+00,7.700862849650564473e-05
7.371999999999410136e+00,3.141624916530507239e+00,6.283107287553011844e+00,-6.180743890660386416e-05,1.494637471024577681e-04,0.000000000000000000e+00,7.671415178065865009e-05
7.373999999999409916e+00,3.141624793158685147e+00,6.283107585895823632e+00,-6.157109033857347880e-05,1.488922061890021753e-04,0.000000000000000000e+00,7.642080066253605780e-05
7.375999999999409695e+00,3.141624670258630569e+00,6.283107883097788893e+00,-6.133564561561169351e-05,1.483228509275105766e-04,0.000000000000000000e+00,7.612857206541062682e-05
7.377999999999409475e+00,3.141624547828539615e+00,6.283108179163271245e+00,-6.110110118618239502e-05,1.477556727745533093e-04,0.000000000000000000e+00,7.583746022567141448e-05
7.379999999999409255e+00,3.141624425866615056e+00,6.283108474096615659e+00,-6.086745366436046423e-05,1.471906635156838893e-04,0.000000000000000000e+00,7.554746200293983860e-05
7.381999999999409035e+00,3.141624304371066767e+00,6.283108767902152003e+00,-6.063469955108379065e-05,1.466278147220661284e-04,0.000000000000000000e+00,7.525857220195587838e-05
7.383999999999408814e+00,3.141624183340111287e+00,6.283109060584192385e+00,-6.040283553956614653e-05,1.460671183458230461e-04,0.000000000000000000e+00,7.497078791477568283e-05
7.385999999999408594e+00,3.141624062771972259e+00,6.283109352147033810e+00,-6.017185809267210355e-05,1.455085658962273153e-04,0.000000000000000000e+00,7.468410310594239543e-05
7.387999999999408374e+00,3.141623942664879543e+00,6.283109642594955524e+00,-5.994176393729227809e-05,1.449521494032459095e-04,0.000000000000000000e+00,7.439851543586829125e-05
7.389999999999408153e+00,3.141623823017070549e+00,6.283109931932220782e+00,-5.971254963207746802e-05,1.443978605750705622e-04,0.000000000000000000e+00,7.411401936231222509e-05
7.391999999999407933e+00,3.141623703826788905e+00,6.283110220163075965e+00,-5.948421184740119538e-05,1.438456913436501363e-04,0.000000000000000000e+00,7.383061144661078046e-05
7.393999999999407713e+00,3.141623585092284898e+00,6.283110507291753244e+00,-5.925674723124313870e-05,1.432956336033606038e-04,0.000000000000000000e+00,7.354828726503954972e-05
7.395999999999407493e+00,3.141623466811815479e+00,6.283110793322467025e+00,-5.903015241586424729e-05,1.427476792239587143e-04,0.000000000000000000e+00,7.326704246101746476e-05
7.397999999999407272e+00,3.141623348983644703e+00,6.283111078259414839e+00,-5.880442410815900036e-05,1.422018202265780667e-04,0.000000000000000000e+00,7.298687336712312429e-05
7.399999999999407052e+00,3.141623231606042843e+00,6.283111362106780007e+00,-5.857955896468882800e-05,1.416580485402504507e-04,0.000000000000000000e+00,7.270777540265959543e-05
7.401999999999406832e+00,3.141623114677286832e+00,6.283111644868728973e+00,-5.835555368659591381e-05,1.411163561868852389e-04,0.000000000000000000e+00,7.242974470572302592e-05
7.403999999999406612e+00,3.141622998195660710e+00,6.283111926549412196e+00,-5.813240500087431381e-05,1.405767352446327047e-04,0.000000000000000000e+00,7.215277729604070711e-05
7.405999999999406391e+00,3.141622882159454289e+00,6.283112207152965034e+00,-5.791010963401168032e-05,1.400391777966048640e-04,0.000000000000000000e+00,7.187686900953556973e-05
7.407999999999406171e+00,3.141622766566964486e+00,6.283112486683505971e+00,-5.768866427678552230e-05,1.395036758622059862e-04,0.000000000000000000e+00,7.160201543733764329e-05
7.409999999999405951e+00,3.141622651416494438e+00,6.283112765145137502e+00,-5.746806574535368636e-05,1.389702217110759096e-04,0.000000000000000000e+00,7.132821338448180198e-05
7.411999999999405730e+00,3.141622536706353941e+00,6.283113042541947912e+00,-5.724831073024055412e-05,1.384388073736966850e-04,0.000000000000000000e+00,7.105545780620309282e-05
7.413999999999405510e+00,3.141622422434859452e+00,6.283113318878007725e+00,-5.702939609781647833e-05,1.379094252292043031e-04,0.000000000000000000e+00,7.078374591397255944e-05
7.415999999999405290e+00,3.141622308600333202e+00,6.283113594157374138e+00,-5.681131857060912383e-05,1.373820673821082145e-04,0.000000000000000000e+00,7.051307255849341427e-05
7.417999999999405070e+00,3.141622195201104528e+00,6.283113868384088363e+00,-5.659407491583463124e-05,1.368567260298134776e-04,0.000000000000000000e+00,7.024343400662078768e-05
7.419999999999404849e+00,3.141622082235508984e+00,6.283114141562174737e+00,-5.637766204848657488e-05,1.363333936635359434e-04,0.000000000000000000e+00,6.997482730916430860e-05
7.421999999999404629e+00,3.141621969701887895e+00,6.283114413695643385e+00,-5.616207671217232199e-05,1.358120624460683833e-04,0.000000000000000000e+00,6.970724715807397054e-05
7.423999999999404409e+00,3.141621857598589695e+00,6.283114684788489335e+00,-5.594731572472323266e-05,1.352927246906574096e-04,0.000000000000000000e+00,6.944069008578239444e-05
7.425999999999404189e+00,3.141621745923969033e+00,6.283114954844691624e+00,-5.573337605743606925e-05,1.347753730152683686e-04,0.000000000000000000e+00,6.917515323328921745e-05
7.427999999999403968e+00,3.141621634676386332e+00,6.283115223868214194e+00,-5.552025442136296199e-05,1.342599995363873773e-04,0.000000000000000000e+00,6.891063067526216612e-05
7.429999999999403748e+00,3.141621523854208675e+00,6.283115491863005886e+00,-5.530794781440865476e-05,1.337465969350831946e-04,0.000000000000000000e+00,6.864712057533337713e-05
7.431999999999403528e+00,3.141621413455809808e+00,6.283115758833000442e+00,-5.509645300130921634e-05,1.332351574437186739e-04,0.000000000000000000e+00,6.838461723988106117e-05
7.433999999999403308e+00,3.141621303479568805e+00,6.283116024782116504e+00,-5.488576695112929430e-05,1.327256736984117145e-04,0.000000000000000000e+00,6.812311824980384067e-05
7.435999999999403087e+00,3.141621193923870958e+00,6.283116289714258507e+00,-5.467588658983513786e-05,1.322181382568851345e-04,0.000000000000000000e+00,6.786261935603707385e-05
7.437999999999402867e+00,3.141621084787108664e+00,6.283116553633314894e+00,-5.446680874589007141e-05,1.317125434923585147e-04,0.000000000000000000e+00,6.760311592022682364e-05
7.439999999999402647e+00,3.141620976067680093e+00,6.283116816543159899e+00,-5.425853041019183668e-05,1.312088821000972926e-04,0.000000000000000000e+00,6.734460525653629404e-05
7.441999999999402426e+00,3.141620867763989189e+00,6.283117078447651771e+00,-5.405104852252306418e-05,1.307071466813817021e-04,0.000000000000000000e+00,6.708708310132222713e-05
7.443999999999402206e+00,3.141620759874446112e+00,6.283117339350635433e+00,-5.384436007806908832e-05,1.302073299508941845e-04,0.000000000000000000e+00,6.683054600054808697e-05
7.445999999999401986e+00,3.141620652397466795e+00,6.283117599255941599e+00,-5.363846195362038661e-05,1.297094243979992343e-04,0.000000000000000000e+00,6.657498922028187716e-05
7.447999999999401766e+00,3.141620545331474279e+00,6.283117858167384107e+00,-5.343335121734686704e-05,1.292134228905180251e-04,0.000000000000000000e+00,6.632041034648587796e-05
7.449999999999401545e+00,3.141620438674896487e+00,6.283118116088763472e+00,-5.322902475605572058e-05,1.287193179482808072e-04,0.000000000000000000e+00,6.606680420763628991e-05
7.451999999999401325e+00,3.141620332426168005e+00,6.283118373023865999e+00,-5.302547968649597013e-05,1.282271025445425364e-04,0.000000000000000000e+00,6.581416870703269556e-05
7.453999999999401105e+00,3.141620226583729636e+00,6.283118628976462894e+00,-5.282271292374537833e-05,1.277367692649841356e-04,0.000000000000000000e+00,6.556249854921137460e-05
7.455999999999400885e+00,3.141620121146027067e+00,6.283118883950312039e+00,-5.262072153691402585e-05,1.272483110008559805e-04,0.000000000000000000e+00,6.531179110196710935e-05
7.457999999999400664e+00,3.141620016111513092e+00,6.283119137949155331e+00,-5.241950256097659269e-05,1.267617205821903808e-04,0.000000000000000000e+00,6.506204234508518314e-05
7.459999999999400444e+00,3.141619911478645832e+00,6.283119390976721341e+00,-5.221905305854926963e-05,1.262769908982176541e-04,0.000000000000000000e+00,6.481324873563749228e-05
7.461999999999400224e+00,3.141619807245889184e+00,6.283119643036724433e+00,-5.201937006017634779e-05,1.257941147809741764e-04,0.000000000000000000e+00,6.456540629778267926e-05
7.463999999999400004e+00,3.141619703411713260e+00,6.283119894132863870e+00,-5.182045060801162640e-05,1.253130850903910569e-04,0.000000000000000000e+00,6.431851139659678501e-05
7.465999999999399783e+00,3.141619599974593946e+00,6.283120144268825591e+00,-5.162229182116239004e-05,1.248338948415958711e-04,0.000000000000000000e+00,6.407256089763745110e-05
7.467999999999399563e+00,3.141619496933012901e+00,6.283120393448281327e+00,-5.142489078462441574e-05,1.243565369885262092e-04,0.000000000000000000e+00,6.382755085298456171e-05
7.469999999999399343e+00,3.141619394285458000e+00,6.283120641674888596e+00,-5.122824461121048298e-05,1.238810045445168102e-04,0.000000000000000000e+00,6.358347779136016426e-05
7.471999999999399122e+00,3.141619292030422006e+00,6.283120888952291594e+00,-5.103235039423413745e-05,1.234072904901337847e-04,0.000000000000000000e+00,6.334033790210587267e-05
7.473999999999398902e+00,3.141619190166403897e+00,6.283121135284119418e+00,-5.083720527503319251e-05,1.229353879047434702e-04,0.000000000000000000e+00,6.309812789126630073e-05
7.475999999999398682e+00,3.141619088691908868e+00,6.283121380673987844e+00,-5.064280639422647965e-05,1.224652898713749101e-04,0.000000000000000000e+00,6.285684411658741533e-05
7.477999999999398462e+00,3.141618987605447000e+00,6.283121625125499321e+00,-5.044915089704190252e-05,1.219969894872428899e-04,0.000000000000000000e+00,6.261648298922992129e-05
7.479999999999398241e+00,3.141618886905534591e+00,6.283121868642242092e+00,-5.025623591490903543e-05,1.215304798277770768e-04,0.000000000000000000e+00,6.237704079649006306e-05
7.481999999999398021e+00,3.141618786590693713e+00,6.283122111227790185e+00,-5.006405862551216012e-05,1.210657540637019900e-04,0.000000000000000000e+00,6.213851428706756996e-05
7.483999999999397801e+00,3.141618686659451765e+00,6.283122352885705197e+00,-4.987261621315938986e-05,1.206028053836698385e-04,0.000000000000000000e+00,6.190089992950606468e-05
7.485999999999397581e+00,3.141618587110341476e+00,6.283122593619533625e+00,-4.968190587938430322e-05,1.201416270149948301e-04,0.000000000000000000e+00,6.166419428271265046e-05
7.487999999999397360e+00,3.141618487941901794e+00,6.283122833432809529e+00,-4.949192481750959210e-05,1.196822121740072288e-04,0.000000000000000000e+00,6.142839373161467637e-05
7.489999999999397140e+00,3.141618389152677437e+00,6.283123072329052761e+00,-4.930267016956978496e-05,1.192245539821370419e-04,0.000000000000000000e+00,6.119349435247233709e-05
7.491999999999396920e+00,3.141618290741218011e+00,6.283123310311769849e+00,-4.911413926589917802e-05,1.187686459327314139e-04,0.000000000000000000e+00,6.095949402165363323e-05
7.493999999999396699e+00,3.141618192706078894e+00,6.283123547384454000e+00,-4.892632927891409084e-05,1.183144812164391933e-04,0.000000000000000000e+00,6.072638804820607722e-05
7.495999999999396479e+00,3.141618095045821235e+00,6.283123783550585095e+00,-4.873923748120391377e-05,1.178620532240296393e-04,0.000000000000000000e+00,6.049417367796905420e-05
7.497999999999396259e+00,3.141617997759011516e+00,6.283124018813630585e+00,-4.855286111736506873e-05,1.174113552967293793e-04,0.000000000000000000e+00,6.026284721474470252e-05
7.499999999999396039e+00,3.141617900844221545e+00,6.283124253177042817e+00,-4.836719743136183353e-05,1.169623807794230980e-04,0.000000000000000000e+00,6.003240518114797558e-05
7.501999999999395818e+00,3.141617804300028904e+00,6.283124486644262596e+00,-4.818224371067029066e-05,1.165151231066826357e-04,0.000000000000000000e+00,5.980284444047009873e-05
7.503999999999395598e+00,3.141617708125016506e+00,6.283124719218716514e+00,-4.799799725172682340e-05,1.160695757355011332e-04,0.000000000000000000e+00,5.957416161121373288e-05
7.505999999999395378e+00,3.141617612317772590e+00,6.283124950903818728e+00,-4.781445532937891705e-05,1.156257320856595415e-04,0.000000000000000000e+00,5.934635309921571650e-05
7.507999999999395158e+00,3.141617516876890726e+00,6.283125181702970075e+00,-4.763161529489600543e-05,1.151835857306326820e-04,0.000000000000000000e+00,5.911941605343286332e-05
7.509999999999394937e+00,3.141617421800969812e+00,6.283125411619558065e+00,-4.744947445061400884e-05,1.147431301535358395e-04,0.000000000000000000e+00,5.889334669948245726e-05
7.511999999999394717e+00,3.141617327088614076e+00,6.283125640656957778e+00,-4.726803005693366259e-05,1.143043587603698229e-04,0.000000000000000000e+00,5.866814133235944556e-05
7.513999999999394497e+00,3.141617232738433962e+00,6.283125868818531856e+00,-4.708727952711696651e-05,1.138672652599788306e-04,0.000000000000000000e+00,5.844379770698210352e-05
7.515999999999394277e+00,3.141617138749043914e+00,6.283126096107628733e+00,-4.690722017226598139e-05,1.134318431668630763e-04,0.000000000000000000e+00,5.822031169485340774e-05
7.517999999999394056e+00,3.141617045119064588e+00,6.283126322527584406e+00,-4.672784939169329413e-05,1.129980861721764819e-04,0.000000000000000000e+00,5.799768059543911752e-05
7.519999999999393836e+00,3.141616951847121531e+00,6.283126548081722440e+00,-4.654916444936868454e-05,1.125659877080558373e-04,0.000000000000000000e+00,5.777590005942058460e-05
7.521999999999393616e+00,3.141616858931845613e+00,6.283126772773353963e+00,-4.637116278552496219e-05,1.121355415548794146e-04,0.000000000000000000e+00,5.755496806817816252e-05
7.523999999999393395e+00,3.141616766371873037e+00,6.283126996605777670e+00,-4.619384183658004257e-05,1.117067414902956816e-04,0.000000000000000000e+00,5.733488127508332144e-05
7.525999999999393175e+00,3.141616674165844891e+00,6.283127219582278045e+00,-4.601719895787278358e-05,1.112795811386392618e-04,0.000000000000000000e+00,5.711563577237132455e-05
7.527999999999392955e+00,3.141616582312408035e+00,6.283127441706128913e+00,-4.584123153349622991e-05,1.108540541849315316e-04,0.000000000000000000e+00,5.689722848065820182e-05
7.529999999999392735e+00,3.141616490810213769e+00,6.283127662980590777e+00,-4.566593698710906708e-05,1.104301543959498535e-04,0.000000000000000000e+00,5.667965641627855516e-05
7.531999999999392514e+00,3.141616399657919612e+00,6.283127883408910819e+00,-4.549131276180675755e-05,1.100078755810692156e-04,0.000000000000000000e+00,5.646291645445417062e-05
7.533999999999392294e+00,3.141616308854187078e+00,6.283128102994325559e+00,-4.531735633110860157e-05,1.095872116134362801e-04,0.000000000000000000e+00,5.624700556998256384e-05
7.535999999999392074e+00,3.141616218397683458e+00,6.283128321740058198e+00,-4.514406509142113801e-05,1.091681562206072738e-04,0.000000000000000000e+00,5.603191994443812440e-05
7.537999999999391854e+00,3.141616128287080478e+00,6.283128539649318611e+00,-4.497143647816388798e-05,1.087507032108153709e-04,0.000000000000000000e+00,5.581765663839870911e-05
7.539999999999391633e+00,3.141616038521056087e+00,6.283128756725306019e+00,-4.479946799787142930e-05,1.083348465352675810e-04,0.000000000000000000e+00,5.560421296425029775e-05
7.541999999999391413e+00,3.141615949098292226e+00,6.283128972971207205e+00,-4.462815709490249613e-05,1.079205800286729699e-04,0.000000000000000000e+00,5.539158525427918811e-05
7.543999999999391193e+00,3.141615860017476614e+00,6.283129188390195630e+00,-4.445750129973003709e-05,1.075078976980689554e-04,0.000000000000000000e+00,5.517977095636714124e-05
7.545999999999390973e+00,3.141615771277301405e+00,6.283129402985434098e+00,-4.428749806250502124e-05,1.070967933984706124e-04,0.000000000000000000e+00,5.496876629182065321e-05
7.547999999999390752e+00,3.141615682876464088e+00,6.283129616760072089e+00,-4.411814493147345916e-05,1.066872611805691191e-04,0.000000000000000000e+00,5.475856882187959268e-05
7.549999999999390532e+00,3.141615594813667034e+00,6.283129829717247539e+00,-4.394943939368848256e-05,1.062792949802535787e-04,0.000000000000000000e+00,5.454917493494942926e-05
7.551999999999390312e+00,3.141615507087617942e+00,6.283130041860086834e+00,-4.378137893451795963e-05,1.058728887346320491e-04,0.000000000000000000e+00,5.434058147425584184e-05
7.553999999999390091e+00,3.141615419697028955e+00,6.283130253191703041e+00,-4.361396119439330194e-05,1.054680366874360080e-04,0.000000000000000000e+00,5.413278646146726936e-05
7.555999999999389871e+00,3.141615332640616653e+00,6.283130463715199454e+00,-4.344718366289263288e-05,1.050647327928320795e-04,0.000000000000000000e+00,5.392578565365912374e-05
7.557999999999389651e+00,3.141615245917103838e+00,6.283130673433665159e+00,-4.328104386608632196e-05,1.046629710804975437e-04,0.000000000000000000e+00,5.371957621314645687e-05
7.559999999999389431e+00,3.141615159525217305e+00,6.283130882350179469e+00,-4.311553932013572038e-05,1.042627455651637099e-04,0.000000000000000000e+00,5.351415497083927830e-05
7.561999999999389210e+00,3.141615073463688734e+00,6.283131090467808377e+00,-4.295066771804369193e-05,1.038640506106913855e-04,0.000000000000000000e+00,5.330952015696836105e-05
7.563999999999388990e+00,3.141614987731255138e+00,6.283131297789607217e+00,-4.278642654317842267e-05,1.034668801766438920e-04,0.000000000000000000e+00,5.310566713839347947e-05
7.565999999999388770e+00,3.141614902326657965e+00,6.283131504318618887e+00,-4.262281346401890930e-05,1.030712285877274172e-04,0.000000000000000000e+00,5.290259423255993035e-05
7.567999999999388550e+00,3.141614817248643554e+00,6.283131710057874741e+00,-4.245982600447623784e-05,1.026770898912013141e-04,0.000000000000000000e+00,5.270029731398650705e-05
7.569999999999388329e+00,3.141614732495963125e+00,6.283131915010394586e+00,-4.229746179293419921e-05,1.022844583422458965e-04,0.000000000000000000e+00,5.249877412218020151e-05
7.571999999999388109e+00,3.141614648067372784e+00,6.283132119179187569e+00,-4.213571842970833159e-05,1.018933281456293300e-04,0.000000000000000000e+00,5.229802142185180705e-05
7.573999999999387889e+00,3.141614563961633078e+00,6.283132322567250405e+00,-4.197459359479829621e-05,1.015036936657657580e-04,0.000000000000000000e+00,5.209803679153725275e-05
7.575999999999387668e+00,3.141614480177509439e+00,6.283132525177568262e+00,-4.181408492779871742e-05,1.011155491924892793e-04,0.000000000000000000e+00,5.189881692810056207e-05
7.577999999999387448e+00,3.141614396713772184e+00,6.283132727013115648e+00,-4.165418995416943015e-05,1.007288887974903334e-04,0.000000000000000000e+00,5.170035798925283477e-05
7.579999999999387228e+00,3.141614313569196071e+00,6.283132928076854640e+00,-4.149490644522589198e-05,1.003437070358799416e-04,0.000000000000000000e+00,5.150265882544746709e-05
7.581999999999387008e+00,3.141614230742560299e+00,6.283133128371737541e+00,-4.133623207530267229e-05,9.995999827784853779e-05,0.000000000000000000e+00,5.130571574649351110e-05
7.583999999999386787e+00,3.141614148232649395e+00,6.283133327900703335e+00,-4.117816444136647300e-05,9.957775674711006990e-05,0.000000000000000000e+00,5.110952521783637334e-05
7.585999999999386567e+00,3.141614066038252329e+00,6.283133526666681234e+00,-4.102070128257783604e-05,9.919697694860596035e-05,0.000000000000000000e+00,5.091408535313471026e-05
7.587999999999386347e+00,3.141613984158162065e+00,6.283133724672589793e+00,-4.086384024103877945e-05,9.881765320232503312e-05,0.000000000000000000e+00,5.071939249429949920e-05
7.589999999999386127e+00,3.141613902591177343e+00,6.283133921921334242e+00,-4.070757902135680302e-05,9.843977995422937286e-05,0.000000000000000000e+00,5.052544418200459464e-05
7.591999999999385906e+00,3.141613821336100454e+00,6.283134118415810043e+00,-4.055191530427102776e-05,9.806335160788965375e-05,0.000000000000000000e+00,5.033223732777217241e-05
7.593999999999385686e+00,3.141613740391738574e+00,6.283134314158902001e+00,-4.039684686074029683e-05,9.768836274677783699e-05,0.000000000000000000e+00,5.013976970212521284e-05
7.595999999999385466e+00,3.141613659756904209e+00,6.283134509153483371e+00,-4.024237137781176856e-05,9.731480779493933465e-05,0.000000000000000000e+00,4.994803778857583379e-05
7.597999999999385246e+00,3.141613579430412972e+00,6.283134703402415866e+00,-4.008848665020877799e-05,9.694268139044483527e-05,0.000000000000000000e+00,4.975703951038464717e-05
7.599999999999385025e+00,3.141613499411086252e+00,6.283134896908551426e+00,-3.993519029305949764e-05,9.657197782530594916e-05,0.000000000000000000e+00,4.956677066240630647e-05
7.601999999999384805e+00,3.141613419697749432e+00,6.283135089674729556e+00,-3.978248017277859303e-05,9.620269188538596388e-05,0.000000000000000000e+00,4.937723025821546055e-05
7.603999999999384585e+00,3.141613340289232337e+00,6.283135281703780883e+00,-3.963035402165521729e-05,9.583481809915197114e-05,0.000000000000000000e+00,4.918841445350746050e-05
7.605999999999384364e+00,3.141613261184369232e+00,6.283135472998523596e+00,-3.947880960656186916e-05,9.546835106655096690e-05,0.000000000000000000e+00,4.900032066900870606e-05
7.607999999999384144e+00,3.141613182381998826e+00,6.283135663561766115e+00,-3.932784466072157932e-05,9.510328532591374832e-05,0.000000000000000000e+00,4.881294583060141398e-05
7.609999999999383924e+00,3.141613103880964708e+00,6.283135853396305315e+00,-3.917745696272201689e-05,9.473961550795611522e-05,0.000000000000000000e+00,4.862628746219203532e-05
7.611999999999383704e+00,3.141613025680114468e+00,6.283136042504927410e+00,-3.902764438918372703e-05,9.437733643842058785e-05,0.000000000000000000e+00,4.844034349076303120e-05
7.613999999999383483e+00,3.141612947778300580e+00,6.283136230890407958e+00,-3.887840467969641952e-05,9.401644268002817546e-05,0.000000000000000000e+00,4.825511010294117331e-05
7.615999999999383263e+00,3.141612870174379069e+00,6.283136418555512748e+00,-3.872973563705845877e-05,9.365692892258873779e-05,0.000000000000000000e+00,4.807058498931338422e-05
7.617999999999383043e+00,3.141612792867211290e+00,6.283136605502996908e+00,-3.858163509691851182e-05,9.329878992382916077e-05,0.000000000000000000e+00,4.788676562269373813e-05
7.619999999999382823e+00,3.141612715855662152e+00,6.283136791735604021e+00,-3.843410089039434448e-05,9.294202043662063600e-05,0.000000000000000000e+00,4.770364920920252411e-05
7.621999999999382602e+00,3.141612639138601004e+00,6.283136977256067901e+00,-3.828713087803161904e-05,9.258661527505353261e-05,0.000000000000000000e+00,4.752123321804775993e-05
7.623999999999382382e+00,3.141612562714902079e+00,6.283137162067111703e+00,-3.814072284891810286e-05,9.223256911787708638e-05,0.000000000000000000e+00,4.733951437673562454e-05
7.625999999999382162e+00,3.141612486583443165e+00,6.283137346171447923e+00,-3.799487471823931751e-05,9.187987689342201646e-05,0.000000000000000000e+00,4.715849089685511877e-05
7.627999999999381942e+00,3.141612410743107375e+00,6.283137529571779289e+00,-3.784958424293205845e-05,9.152853322543809660e-05,0.000000000000000000e+00,4.697815888144319524e-05
7.629999999999381721e+00,3.141612335192780936e+00,6.283137712270797870e+00,-3.770484936720841951e-05,9.117853310655904683e-05,0.000000000000000000e+00,4.679851701690522156e-05
7.631999999999381501e+00,3.141612259931354956e+00,6.283137894271185075e+00,-3.756066793389226349e-05,9.082987133563728973e-05,0.000000000000000000e+00,4.661956185023205176e-05
7.633999999999381281e+00,3.141612184957724985e+00,6.283138075575613435e+00,-3.741703787504453580e-05,9.048254288920721373e-05,0.000000000000000000e+00,4.644129135901366862e-05
7.635999999999381060e+00,3.141612110270790126e+00,6.283138256186743043e+00,-3.727395706768699059e-05,9.013654264040643746e-05,0.000000000000000000e+00,4.626370245573415210e-05
7.637999999999380840e+00,3.141612035869454367e+00,6.283138436107225999e+00,-3.713142334018484155e-05,8.979186537127795370e-05,0.000000000000000000e+00,4.608679211196616693e-05
7.639999999999380620e+00,3.141611961752625692e+00,6.283138615339702859e+00,-3.698943468422101239e-05,8.944850618594422226e-05,0.000000000000000000e+00,4.591055888741478117e-05
7.641999999999380400e+00,3.141611887919216084e+00,6.283138793886804407e+00,-3.684798896053573903e-05,8.910645993712016559e-05,0.000000000000000000e+00,4.573499915933336088e-05
7.643999999999380179e+00,3.141611814368141520e+00,6.283138971751151658e+00,-3.670708419105636112e-05,8.876572179534594005e-05,0.000000000000000000e+00,4.556011149302449312e-05
7.645999999999379959e+00,3.141611741098322419e+00,6.283139148935354967e+00,-3.656671821731551086e-05,8.842628658335966038e-05,0.000000000000000000e+00,4.538589191814502641e-05
7.647999999999379739e+00,3.141611668108683197e+00,6.283139325442015810e+00,-3.642688896069870639e-05,8.808814928312682247e-05,0.000000000000000000e+00,4.521233841425168626e-05
7.649999999999379519e+00,3.141611595398152712e+00,6.283139501273725003e+00,-3.628759438707458013e-05,8.775130496708104190e-05,0.000000000000000000e+00,4.503944870538467010e-05
7.651999999999379298e+00,3.141611522965663372e+00,6.283139676433063592e+00,-3.614883251554250652e-05,8.741574881515578579e-05,0.000000000000000000e+00,4.486722059079094327e-05
7.653999999999379078e+00,3.141611450810152473e+00,6.283139850922601966e+00,-3.601060120017374649e-05,8.708147568922558761e-05,0.000000000000000000e+00,4.469565025689735058e-05
7.655999999999378858e+00,3.141611378930560416e+00,6.283140024744901631e+00,-3.587289854801374339e-05,8.674848094785088447e-05,0.000000000000000000e+00,4.452473701067752657e-05
7.657999999999378637e+00,3.141611307325832048e+00,6.283140197902514323e+00,-3.573572245719206170e-05,8.641675954614214854e-05,0.000000000000000000e+00,4.435447672931263144e-05
7.659999999999378417e+00,3.141611235994916651e+00,6.283140370397982011e+00,-3.559907086085262927e-05,8.608630651101271296e-05,0.000000000000000000e+00,4.418486711695035485e-05
7.661999999999378197e+00,3.141611164936767064e+00,6.283140542233836889e+00,-3.546294184884780113e-05,8.575711717838767887e-05,0.000000000000000000e+00,4.401590679428994332e-05
7.663999999999377977e+00,3.141611094150340122e+00,6.283140713412600498e+00,-3.532733341076008289e-05,8.542918669247889785e-05,0.000000000000000000e+00,4.384759247623697814e-05
7.665999999999377756e+00,3.141611023634596656e+00,6.283140883936785492e+00,-3.519224347293178884e-05,8.510251007771998358e-05,0.000000000000000000e+00,4.367992116554924795e-05
7.667999999999377536e+00,3.141610953388501937e+00,6.283141053808895649e+00,-3.505767011694157137e-05,8.477708266468238240e-05,0.000000000000000000e+00,4.351289149972159195e-05
7.669999999999377316e+00,3.141610883411024790e+00,6.283141223031424083e+00,-3.492361141048540936e-05,8.445289976049646626e-05,0.000000000000000000e+00,4.334650086655015416e-05
7.671999999999377096e+00,3.141610813701137594e+00,6.283141391606855031e+00,-3.479006531370397996e-05,8.412995646619279432e-05,0.000000000000000000e+00,4.318074596741531060e-05
7.673999999999376875e+00,3.141610744257817611e+00,6.283141559537662069e+00,-3.465702987650433011e-05,8.380824806122735610e-05,0.000000000000000000e+00,4.301562498130150070e-05
7.675999999999376655e+00,3.141610675080045212e+00,6.283141726826310780e+00,-3.452450317982880073e-05,8.348776988912855928e-05,0.000000000000000000e+00,4.285113566021136328e-05
7.677999999999376435e+00,3.141610606166805209e+00,6.283141893475256978e+00,-3.439248325917794653e-05,8.316851720831504942e-05,0.000000000000000000e+00,4.268727519468260012e-05
7.679999999999376215e+00,3.141610537517085966e+00,6.283142059486946707e+00,-3.426096817441198013e-05,8.285048532824010163e-05,0.000000000000000000e+00,4.252404130626824888e-05
7.681999999999375994e+00,3.141610469129879846e+00,6.283142224863817127e+00,-3.412995597981380877e-05,8.253366955089324838e-05,0.000000000000000000e+00,4.236143150211212766e-05
7.683999999999375774e+00,3.141610401004182762e+00,6.283142389608294742e+00,-3.399944477408310759e-05,8.221806526834720937e-05,0.000000000000000000e+00,4.219944367093867235e-05
7.685999999999375554e+00,3.141610333138994626e+00,6.283142553722798951e+00,-3.386943263841663232e-05,8.190366784198073750e-05,0.000000000000000000e+00,4.203807524983359245e-05
7.687999999999375333e+00,3.141610265533319790e+00,6.283142717209737604e+00,-3.373991767931867387e-05,8.159047268592072900e-05,0.000000000000000000e+00,4.187732400379347297e-05
7.689999999999375113e+00,3.141610198186165270e+00,6.283142880071511449e+00,-3.361089798902493469e-05,8.127847518997646889e-05,0.000000000000000000e+00,4.171718741278768877e-05
7.691999999999374893e+00,3.141610131096542968e+00,6.283143042310510573e+00,-3.348237164758407494e-05,8.096767072347800488e-05,0.000000000000000000e+00,4.155766298218630320e-05
7.693999999999374673e+00,3.141610064263467894e+00,6.283143203929117071e+00,-3.335433676709567512e-05,8.065805472176483840e-05,0.000000000000000000e+00,4.139874855407831358e-05
7.695999999999374452e+00,3.141609997685959055e+00,6.283143364929702379e+00,-3.322679149261502992e-05,8.034962268776215137e-05,0.000000000000000000e+00,4.124044198698054858e-05
7.697999999999374232e+00,3.141609931363039010e+00,6.283143525314630828e+00,-3.309973398030833787e-05,8.004237014933042037e-05,0.000000000000000000e+00,4.108274098785398565e-05
7.699999999999374012e+00,3.141609865293734760e+00,6.283143685086255203e+00,-3.297316229920967308e-05,7.973629246799170275e-05,0.000000000000000000e+00,4.092564253793413293e-05
7.701999999999373792e+00,3.141609799477075970e+00,6.283143844246922072e+00,-3.284707459141801583e-05,7.943138515095677407e-05,0.000000000000000000e+00,4.076914482467998771e-05
7.703999999999373571e+00,3.141609733912096747e+00,6.283144002798967342e+00,-3.272146905664483730e-05,7.912764382106117771e-05,0.000000000000000000e+00,4.061324592504432507e-05
7.705999999999373351e+00,3.141609668597834748e+00,6.283144160744718043e+00,-3.259634383063545588e-05,7.882506397981155254e-05,0.000000000000000000e+00,4.045794302162415007e-05
7.707999999999373131e+00,3.141609603533330741e+00,6.283144318086492319e+00,-3.247169714222428025e-05,7.852364131341453037e-05,0.000000000000000000e+00,4.030323447637039133e-05
7.709999999999372911e+00,3.141609538717630379e+00,6.283144474826600323e+00,-3.234752704336176676e-05,7.822337116657525769e-05,0.000000000000000000e+00,4.014911664936135147e-05
7.711999999999372690e+00,3.141609474149781978e+00,6.283144630967342437e+00,-3.222383175327161043e-05,7.792424921347770265e-05,0.000000000000000000e+00,3.999558847027524788e-05
7.713999999999372470e+00,3.141609409828837407e+00,6.283144786511011048e+00,-3.210060947377160268e-05,7.762627109747283118e-05,0.000000000000000000e+00,3.984264750541820915e-05
7.715999999999372250e+00,3.141609345753852978e+00,6.283144941459889665e+00,-3.197785840506869507e-05,7.732943246209001472e-05,0.000000000000000000e+00,3.969029144484373037e-05
7.717999999999372029e+00,3.141609281923888108e+00,6.283145095816252024e+00,-3.185557673647846592e-05,7.703372893293863302e-05,0.000000000000000000e+00,3.953851791919796646e-05
7.719999999999371809e+00,3.141609218338005327e+00,6.283145249582363867e+00,-3.173376265469803688e-05,7.673915613367078277e-05,0.000000000000000000e+00,3.938732463218365051e-05
7.721999999999371589e+00,3.141609154995272046e+00,6.283145402760482057e+00,-3.161241440924356263e-05,7.644570981356678754e-05,0.000000000000000000e+00,3.923670977931366724e-05
7.723999999999371369e+00,3.141609091894757899e+00,6.283145555352856348e+00,-3.149153018329985121e-05,7.615338559596543670e-05,0.000000000000000000e+00,3.908667060547373756e-05
7.725999999999371148e+00,3.141609029035536960e+00,6.283145707361724952e+00,-3.137110817803244478e-05,7.586217914236462493e-05,0.000000000000000000e+00,3.893720499114315670e-05
7.727999999999370928e+00,3.141608966416686410e+00,6.283145858789319860e+00,-3.125114671945611311e-05,7.557208636072584949e-05,0.000000000000000000e+00,3.878831162215830297e-05
7.729999999999370708e+00,3.141608904037286987e+00,6.283146009637864182e+00,-3.113164395026155339e-05,7.528310280500936902e-05,0.000000000000000000e+00,3.863998689675055345e-05
7.731999999999370488e+00,3.141608841896422977e+00,6.283146159909572148e+00,-3.101259815092446238e-05,7.499522430077029548e-05,0.000000000000000000e+00,3.849222961387283384e-05
7.733999999999370267e+00,3.141608779993182665e+00,6.283146309606649105e+00,-3.089400753819863450e-05,7.470844655257760680e-05,0.000000000000000000e+00,3.834503707958328636e-05
7.735999999999370047e+00,3.141608718326657002e+00,6.283146458731292405e+00,-3.077587046515899431e-05,7.442276553378438073e-05,0.000000000000000000e+00,3.819840809990990640e-05
7.737999999999369827e+00,3.141608656895940932e+00,6.283146607285691410e+00,-3.065818508116662346e-05,7.413817682388012371e-05,0.000000000000000000e+00,3.805233895528116819e-05
7.739999999999369606e+00,3.141608595700132955e+00,6.283146755272025707e+00,-3.054094975854839409e-05,7.385467643993630610e-05,0.000000000000000000e+00,3.790682911296869642e-05
7.741999999999369386e+00,3.141608534738334679e+00,6.283146902692468672e+00,-3.042416271773128609e-05,7.357226010613730511e-05,0.000000000000000000e+00,3.776187525642536735e-05
7.743999999999369166e+00,3.141608474009651264e+00,6.283147049549183905e+00,-3.030782233233836581e-05,7.329092384837589038e-05,0.000000000000000000e+00,3.761747634934689208e-05
7.745999999999368946e+00,3.141608413513190978e+00,6.283147195844327015e+00,-3.019192678050356012e-05,7.301066331455679896e-05,0.000000000000000000e+00,3.747362876819603644e-05
7.747999999999368725e+00,3.141608353248066088e+00,6.283147341580045619e+00,-3.007647444550415263e-05,7.273147455547504059e-05,0.000000000000000000e+00,3.733033187974538897e-05
7.749999999999368505e+00,3.141608293213391967e+00,6.283147486758478450e+00,-2.996146356685517332e-05,7.245335334475614297e-05,0.000000000000000000e+00,3.718758246314818328e-05
7.751999999999368285e+00,3.141608233408287099e+00,6.283147631381757137e+00,-2.984689248475028644e-05,7.217629565540001856e-05,0.000000000000000000e+00,3.704537912208906436e-05
7.753999999999368065e+00,3.141608173831873962e+00,6.283147775452004424e+00,-2.973275951331818385e-05,7.190029741246204841e-05,0.000000000000000000e+00,3.690371952937794228e-05
7.755999999999367844e+00,3.141608114483277703e+00,6.283147918971334178e+00,-2.961906298616556114e-05,7.162535458210851354e-05,0.000000000000000000e+00,3.676260170120630028e-05
7.757999999999367624e+00,3.141608055361627461e+00,6.283148061941854046e+00,-2.950580120972754380e-05,7.135146308048177224e-05,0.000000000000000000e+00,3.662202331685543433e-05
7.759999999999367404e+00,3.141607996466055486e+00,6.283148204365662792e+00,-2.939297257030554328e-05,7.107861898242828736e-05,0.000000000000000000e+00,3.648198285948053496e-05
7.761999999999367184e+00,3.141607937795697136e+00,6.283148346244850302e+00,-2.928057532622503308e-05,7.080681811635698068e-05,0.000000000000000000e+00,3.634247727431162353e-05
7.763999999999366963e+00,3.141607879349691324e+00,6.283148487581499353e+00,-2.916860793558168655e-05,7.053605670297242634e-05,0.000000000000000000e+00,3.620350595268584035e-05
7.765999999999366743e+00,3.141607821127180067e+00,6.283148628377684730e+00,-2.905706867916248168e-05,7.026633062041092598e-05,0.000000000000000000e+00,3.606506548765441716e-05
7.767999999999366523e+00,3.141607763127308495e+00,6.283148768635473225e+00,-2.894595595143313656e-05,6.999763597123941701e-05,0.000000000000000000e+00,3.592715464792580957e-05
7.769999999999366302e+00,3.141607705349225288e+00,6.283148908356923634e+00,-2.883526812721144735e-05,6.972996882269644789e-05,0.000000000000000000e+00,3.578977121492920438e-05
7.771999999999366082e+00,3.141607647792082680e+00,6.283149047544086763e+00,-2.872500353832371754e-05,6.946332516118330685e-05,0.000000000000000000e+00,3.565291280590307879e-05
7.773999999999365862e+00,3.141607590455035570e+00,6.283149186199005420e+00,-2.861516059291092405e-05,6.919770112471431149e-05,0.000000000000000000e+00,3.551657793403675822e-05
7.775999999999365642e+00,3.141607533337242408e+00,6.283149324323715312e+00,-2.850573768647793855e-05,6.893309282960816207e-05,0.000000000000000000e+00,3.538076445839567763e-05
7.777999999999365421e+00,3.141607476437864754e+00,6.283149461920243262e+00,-2.839673324527777911e-05,6.866949645506797604e-05,0.000000000000000000e+00,3.524547056654551980e-05
7.779999999999365201e+00,3.141607419756067276e+00,6.283149598990609874e+00,-2.828814558146526282e-05,6.840690796064510012e-05,0.000000000000000000e+00,3.511069338052669533e-05
7.781999999999364981e+00,3.141607363291018196e+00,6.283149735536826874e+00,-2.817997315649316631e-05,6.814532359983298422e-05,0.000000000000000000e+00,3.497643198568023068e-05
7.783999999999364761e+00,3.141607307041888397e+00,6.283149871560897992e+00,-2.807221442131034952e-05,6.788473960857574821e-05,0.000000000000000000e+00,3.484268428721910837e-05
7.785999999999364540e+00,3.141607251007852319e+00,6.283150007064820741e+00,-2.796486770963823698e-05,6.762515199707817642e-05,0.000000000000000000e+00,3.470944740575562792e-05
7.787999999999364320e+00,3.141607195188087509e+00,6.283150142050583753e+00,-2.785793148532004408e-05,6.736655703200978380e-05,0.000000000000000000e+00,3.457672030839813518e-05
7.789999999999364100e+00,3.141607139581774621e+00,6.283150276520168553e+00,-2.775140417871394425e-05,6.710895091766822473e-05,0.000000000000000000e+00,3.444450075200953046e-05
7.791999999999363880e+00,3.141607084188097865e+00,6.283150410475548675e+00,-2.764528419618935177e-05,6.685232981441573076e-05,0.000000000000000000e+00,3.431278657276687349e-05
7.793999999999363659e+00,3.141607029006243668e+00,6.283150543918690545e+00,-2.753957009027435679e-05,6.659669017023823166e-05,0.000000000000000000e+00,3.418157688249521403e-05
7.795999999999363439e+00,3.141606974035402011e+00,6.283150676851553484e+00,-2.743426018742229226e-05,6.634202799527791263e-05,0.000000000000000000e+00,3.405086802691671688e-05
7.797999999999363219e+00,3.141606919274765986e+00,6.283150809276087934e+00,-2.732935302033132611e-05,6.608833970449975418e-05,0.000000000000000000e+00,3.392065957729274023e-05
7.799999999999362998e+00,3.141606864723531789e+00,6.283150941194238115e+00,-2.722484699079141273e-05,6.583562146045781097e-05,0.000000000000000000e+00,3.379094860528038605e-05
7.801999999999362778e+00,3.141606810380898729e+00,6.283151072607940257e+00,-2.712074058877371173e-05,6.558386960030856278e-05,0.000000000000000000e+00,3.366173381974448681e-05
7.803999999999362558e+00,3.141606756246068777e+00,6.283151203519123484e+00,-2.701703228882608844e-05,6.533308043392126196e-05,0.000000000000000000e+00,3.353301316414564193e-05
7.805999999999362338e+00,3.141606702318247457e+00,6.283151333929709814e+00,-2.691372056723145693e-05,6.508325027727363725e-05,0.000000000000000000e+00,3.340478471954965584e-05
7.807999999999362117e+00,3.141606648596643403e+00,6.283151463841613271e+00,-2.681080387651319958e-05,6.483437540279013520e-05,0.000000000000000000e+00,3.327704638208563159e-05
7.809999999999361897e+00,3.141606595080468356e+00,6.283151593256739886e+00,-2.670828074096882502e-05,6.458645222555661129e-05,0.000000000000000000e+00,3.314979676834282213e-05
7.811999999999361677e+00,3.141606541768936278e+00,6.283151722176990361e+00,-2.660614965218700392e-05,6.433947709953572250e-05,0.000000000000000000e+00,3.302303372593184960e-05
7.813999999999361457e+00,3.141606488661264684e+00,6.283151850604256516e+00,-2.650440914772456651e-05,6.409344647105932619e-05,0.000000000000000000e+00,3.289675569091796842e-05
7.815999999999361236e+00,3.141606435756674198e+00,6.283151978540423954e+00,-2.640305764050423465e-05,6.384835654611755698e-05,0.000000000000000000e+00,3.277095984107261661e-05
7.817999999999361016e+00,3.141606383054388107e+00,6.283152105987370284e+00,-2.630209374342721545e-05,6.360420392323433327e-05,0.000000000000000000e+00,3.264564577576487686e-05
7.819999999999360796e+00,3.141606330553632809e+00,6.283152232946966897e+00,-2.620151586575663509e-05,6.336098480671842250e-05,0.000000000000000000e+00,3.252081009614497115e-05
7.821999999999360575e+00,3.141606278253637363e+00,6.283152359421076305e+00,-2.610132266857786106e-05,6.311869589430314786e-05,0.000000000000000000e+00,3.239645280253208859e-05
7.823999999999360355e+00,3.141606226153634385e+00,6.283152485411555688e+00,-2.600151257357798709e-05,6.287733341974895119e-05,0.000000000000000000e+00,3.227257024598570445e-05
7.825999999999360135e+00,3.141606174252859152e+00,6.283152610920254233e+00,-2.590208410127029030e-05,6.263689381215279198e-05,0.000000000000000000e+00,3.214916130112478038e-05
7.827999999999359915e+00,3.141606122550550051e+00,6.283152735949014023e+00,-2.580303584874583001e-05,6.239737365242581922e-05,0.000000000000000000e+00,3.202622468570547401e-05
7.829999999999359694e+00,3.141606071045947690e+00,6.283152860499670922e+00,-2.570436638226491309e-05,6.215876946400185712e-05,0.000000000000000000e+00,3.190375832460385849e-05
7.831999999999359474e+00,3.141606019738296229e+00,6.283152984574052802e+00,-2.560607419675152779e-05,6.192107763395658779e-05,0.000000000000000000e+00,3.178175984591517789e-05
7.833999999999359254e+00,3.141605968626842937e+00,6.283153108173980428e+00,-2.550815786555658189e-05,6.168429470477492101e-05,0.000000000000000000e+00,3.166022800197513393e-05
7.835999999999359034e+00,3.141605917710836859e+00,6.283153231301269237e+00,-2.541061601023119650e-05,6.144841731546302763e-05,0.000000000000000000e+00,3.153916132800794331e-05
7.837999999999358813e+00,3.141605866989531037e+00,6.283153353957725784e+00,-2.531344717278618568e-05,6.121344195259032655e-05,0.000000000000000000e+00,3.141855741228740534e-05
7.839999999999358593e+00,3.141605816462180734e+00,6.283153476145150407e+00,-2.521664985131082191e-05,6.097936501971227126e-05,0.000000000000000000e+00,3.129841411736184603e-05
7.841999999999358373e+00,3.141605766128044763e+00,6.283153597865337225e+00,-2.512022267497628037e-05,6.074618317835420308e-05,0.000000000000000000e+00,3.117873061600105397e-05
7.843999999999358153e+00,3.141605715986383718e+00,6.283153719120072367e+00,-2.502416423464754876e-05,6.051389301805607695e-05,0.000000000000000000e+00,3.105950482378992336e-05
7.845999999999357932e+00,3.141605666036461741e+00,6.283153839911135741e+00,-2.492847311988461481e-05,6.028249112827924991e-05,0.000000000000000000e+00,3.094073494153267920e-05
7.847999999999357712e+00,3.141605616277545643e+00,6.283153960240301039e+00,-2.483314795471526298e-05,6.005197416813346764e-05,0.000000000000000000e+00,3.082241944293113642e-05
7.849999999999357492e+00,3.141605566708905339e+00,6.283154080109333961e+00,-2.473818729785431207e-05,5.982233867203243238e-05,0.000000000000000000e+00,3.070455606410350466e-05
7.851999999999357271e+00,3.141605517329812525e+00,6.283154199519993988e+00,-2.464358977176344022e-05,5.959358130117190834e-05,0.000000000000000000e+00,3.058714350971832030e-05
7.853999999999357051e+00,3.141605468139542889e+00,6.283154318474034383e+00,-2.454935397872701143e-05,5.936569867982266106e-05,0.000000000000000000e+00,3.047017986723254274e-05
7.855999999999356831e+00,3.141605419137374344e+00,6.283154436973200418e+00,-2.445547851560917168e-05,5.913868742430353112e-05,0.000000000000000000e+00,3.035366333812867384e-05
7.857999999999356611e+00,3.141605370322587465e+00,6.283154555019232035e+00,-2.436196198952788187e-05,5.891254417324707327e-05,0.000000000000000000e+00,3.023759225247038898e-05
7.859999999999356390e+00,3.141605321694465935e+00,6.283154672613862068e+00,-2.426880307863471227e-05,5.868726570631043799e-05,0.000000000000000000e+00,3.012196539344414586e-05
7.861999999999356170e+00,3.141605273252296104e+00,6.283154789758816250e+00,-2.417600041837146026e-05,5.846284872236310427e-05,0.000000000000000000e+00,3.000678070685068588e-05
7.863999999999355950e+00,3.141605224995366541e+00,6.283154906455814093e+00,-2.408355264012636233e-05,5.823928991482531031e-05,0.000000000000000000e+00,2.989203643369298113e-05
7.865999999999355730e+00,3.141605176922968923e+00,6.283155022706568893e+00,-2.399145837795862770e-05,5.801658598474570015e-05,0.000000000000000000e+00,2.977773087060311616e-05
7.867999999999355509e+00,3.141605129034397592e+00,6.283155138512787730e+00,-2.389971630637034115e-05,5.779473371442810407e-05,0.000000000000000000e+00,2.966386260157011928e-05
7.869999999999355289e+00,3.141605081328949556e+00,6.283155253876169688e+00,-2.380832502859105379e-05,5.757372974971938518e-05,0.000000000000000000e+00,2.955042938648875378e-05
7.871999999999355069e+00,3.141605033805924929e+00,6.283155368798408524e+00,-2.371728322119187745e-05,5.735357088180818017e-05,0.000000000000000000e+00,2.943743006768957324e-05
7.873999999999354849e+00,3.141604986464625604e+00,6.283155483281190889e+00,-2.362658957133265911e-05,5.713425392494870701e-05,0.000000000000000000e+00,2.932486302723111976e-05
7.875999999999354628e+00,3.141604939304357025e+00,6.283155597326197217e+00,-2.353624273637131307e-05,5.691577563766763245e-05,0.000000000000000000e+00,2.921272635283880120e-05
7.877999999999354408e+00,3.141604892324426856e+00,6.283155710935100835e+00,-2.344624134555304521e-05,5.669813272610639630e-05,0.000000000000000000e+00,2.910101815195445876e-05
7.879999999999354188e+00,3.141604845524145428e+00,6.283155824109570631e+00,-2.335658414478798564e-05,5.648132212620876055e-05,0.000000000000000000e+00,2.898973761440368224e-05
7.881999999999353967e+00,3.141604798902826179e+00,6.283155936851267498e+00,-2.326726978123948200e-05,5.626534058371072012e-05,0.000000000000000000e+00,2.887888233575651789e-05
7.883999999999353747e+00,3.141604752459784322e+00,6.283156049161846113e+00,-2.317829692639729206e-05,5.605018489432134356e-05,0.000000000000000000e+00,2.876845083027304920e-05
7.885999999999353527e+00,3.141604706194338181e+00,6.283156161042954935e+00,-2.308966433383459203e-05,5.583585201588880042e-05,0.000000000000000000e+00,2.865844205258202132e-05
7.887999999999353307e+00,3.141604660105808744e+00,6.283156272496236205e+00,-2.300137064489019218e-05,5.562233868996604389e-05,0.000000000000000000e+00,2.854885351423475104e-05
7.889999999999353086e+00,3.141604614193519662e+00,6.283156383523325950e+00,-2.291341461039189602e-05,5.540964187378998387e-05,0.000000000000000000e+00,2.843968438487678996e-05
7.891999999999352866e+00,3.141604568456796365e+00,6.283156494125853975e+00,-2.282579494375228303e-05,5.519775845399967193e-05,0.000000000000000000e+00,2.833093274728828298e-05
7.893999999999352646e+00,3.141604522894968277e+00,6.283156604305443871e+00,-2.273851027859396436e-05,5.498668516403883209e-05,0.000000000000000000e+00,2.822259637314319947e-05
7.895999999999352426e+00,3.141604477507366155e+00,6.283156714063713011e+00,-2.265155936046591901e-05,5.477641895787780188e-05,0.000000000000000000e+00,2.811467446956188859e-05
7.897999999999352205e+00,3.141604432293323867e+00,6.283156823402272551e+00,-2.256494096905130013e-05,5.456695685820235820e-05,0.000000000000000000e+00,2.800716567010570410e-05
7.899999999999351985e+00,3.141604387252177943e+00,6.283156932322727428e+00,-2.247865380460110641e-05,5.435829573526955596e-05,0.000000000000000000e+00,2.790006776781607176e-05
7.901999999999351765e+00,3.141604342383266690e+00,6.283157040826676365e+00,-2.239269660975122485e-05,5.415043254418123992e-05,0.000000000000000000e+00,2.779337947217018143e-05
7.903999999999351544e+00,3.141604297685931968e+00,6.283157148915711865e+00,-2.230706810474361083e-05,5.394336419867914426e-05,0.000000000000000000e+00,2.768709901150839120e-05
7.905999999999351324e+00,3.141604253159517413e+00,6.283157256591421103e+00,-2.222176705398409751e-05,5.373708770077731525e-05,0.000000000000000000e+00,2.758122512169476973e-05
7.907999999999351104e+00,3.141604208803369769e+00,6.283157363855384148e+00,-2.213679216975925263e-05,5.353159995324587608e-05,0.000000000000000000e+00,2.747575582262790431e-05
7.909999999999350884e+00,3.141604164616837558e+00,6.283157470709175740e+00,-2.205214225526746995e-05,5.332689803831295412e-05,0.000000000000000000e+00,2.737069020769880567e-05
7.911999999999350663e+00,3.141604120599272409e+00,6.283157577154363516e+00,-2.196781601478125389e-05,5.312297884757224221e-05,0.000000000000000000e+00,2.726602596324128810e-05
7.913999999999350443e+00,3.141604076750028174e+00,6.283157683192510667e+00,-2.188381219799483056e-05,5.291983936334019808e-05,0.000000000000000000e+00,2.716176185655824749e-05
7.915999999999350223e+00,3.141604033068460922e+00,6.283157788825173284e+00,-2.180012962475081823e-05,5.271747670695709523e-05,0.000000000000000000e+00,2.705789684256769412e-05
7.917999999999350003e+00,3.141603989553929832e+00,6.283157894053903014e+00,-2.171676707525186891e-05,5.251588792463197426e-05,0.000000000000000000e+00,2.695442906688058984e-05
7.919999999999349782e+00,3.141603946205795861e+00,6.283157998880243511e+00,-2.163372333055879420e-05,5.231507006653803742e-05,0.000000000000000000e+00,2.685135698221423339e-05
7.921999999999349562e+00,3.141603903023423072e+00,6.283158103305733988e+00,-2.155099709763533226e-05,5.211502004060810083e-05,0.000000000000000000e+00,2.674867848883504332e-05
7.923999999999349342e+00,3.141603860006177307e+00,6.283158207331906553e+00,-2.146858719335869662e-05,5.191573497113801376e-05,0.000000000000000000e+00,2.664639286447832364e-05
7.925999999999349122e+00,3.141603817153427514e+00,6.283158310960288873e+00,-2.138649241936199123e-05,5.171721195491689460e-05,0.000000000000000000e+00,2.654449845799263658e-05
7.927999999999348901e+00,3.141603774464544419e+00,6.283158414192401509e+00,-2.130471158585085933e-05,5.151944810765333196e-05,0.000000000000000000e+00,2.644299380423053430e-05
7.929999999999348681e+00,3.141603731938901412e+00,6.283158517029760581e+00,-2.122324346319300254e-05,5.132244046954525146e-05,0.000000000000000000e+00,2.634187708170396096e-05
7.931999999999348461e+00,3.141603689575874103e+00,6.283158619473875106e+00,-2.114208692273423037e-05,5.112618627973908883e-05,0.000000000000000000e+00,2.624114752371349557e-05
7.933999999999348240e+00,3.141603647374840769e+00,6.283158721526248769e+00,-2.106124067594120978e-05,5.093068246789364192e-05,0.000000000000000000e+00,2.614080242848955751e-05
7.935999999999348020e+00,3.141603605335181904e+00,6.283158823188379039e+00,-2.098070360633234554e-05,5.073592630119327544e-05,0.000000000000000000e+00,2.604084156803570561e-05
7.937999999999347800e+00,3.141603563456280668e+00,6.283158924461758943e+00,-2.090047450355188473e-05,5.054191486595202072e-05,0.000000000000000000e+00,2.594126274408910075e-05
7.939999999999347580e+00,3.141603521737521998e+00,6.283159025347875293e+00,-2.082055217028067718e-05,5.034864527598506312e-05,0.000000000000000000e+00,2.584206455838369138e-05
7.941999999999347359e+00,3.141603480178293495e+00,6.283159125848208681e+00,-2.074093546257295851e-05,5.015611475133145562e-05,0.000000000000000000e+00,2.574324591751438011e-05
7.943999999999347139e+00,3.141603438777985424e+00,6.283159225964233485e+00,-2.066162318373384861e-05,4.996432041123156860e-05,0.000000000000000000e+00,2.564480494521618158e-05
7.945999999999346919e+00,3.141603397535990272e+00,6.283159325697420527e+00,-2.058261420507479455e-05,4.977325950964306948e-05,0.000000000000000000e+00,2.554674067004286502e-05
7.947999999999346699e+00,3.141603356451702300e+00,6.283159425049232638e+00,-2.050390734828627117e-05,4.958292920587133943e-05,0.000000000000000000e+00,2.544905124983584330e-05
7.949999999999346478e+00,3.141603315524518436e+00,6.283159524021129094e+00,-2.042550146559822470e-05,4.939332672085159905e-05,0.000000000000000000e+00,2.535173544446797482e-05
7.951999999999346258e+00,3.141603274753837827e+00,6.283159622614562068e+00,-2.034739544058595005e-05,4.920444933861801583e-05,0.000000000000000000e+00,2.525479202707581368e-05
7.953999999999346038e+00,3.141603234139062284e+00,6.283159720830979289e+00,-2.026958803191389791e-05,4.901629410188987498e-05,0.000000000000000000e+00,2.515821860999789376e-05
7.955999999999345818e+00,3.141603193679595840e+00,6.283159818671822272e+00,-2.019207818254994803e-05,4.882885841458781915e-05,0.000000000000000000e+00,2.506201511732314945e-05
7.957999999999345597e+00,3.141603153374843860e+00,6.283159916138527201e+00,-2.011486475682221144e-05,4.864213952951944829e-05,0.000000000000000000e+00,2.496617951705569841e-05
7.959999999999345377e+00,3.141603113224215260e+00,6.283160013232524044e+00,-2.003794652593021003e-05,4.845613451993636663e-05,0.000000000000000000e+00,2.487070967746975517e-05
7.961999999999345157e+00,3.141603073227120735e+00,6.283160109955239214e+00,-1.996132250041127143e-05,4.827084092753649149e-05,0.000000000000000000e+00,2.477560594786381784e-05
7.963999999999344936e+00,3.141603033382972754e+00,6.283160206308092022e+00,-1.988499143445056672e-05,4.808625579653547647e-05,0.000000000000000000e+00,2.468086499036233755e-05
7.965999999999344716e+00,3.141602993691186896e+00,6.283160302292496446e+00,-1.980895227531094429e-05,4.790237654939060943e-05,0.000000000000000000e+00,2.458648681960204363e-05
7.967999999999344496e+00,3.141602954151180516e+00,6.283160397909861139e+00,-1.973320388197567969e-05,4.771920043858843096e-05,0.000000000000000000e+00,2.449246936148574867e-05
7.969999999999344276e+00,3.141602914762372745e+00,6.283160493161590310e+00,-1.965774509410167715e-05,4.753672468087564469e-05,0.000000000000000000e+00,2.439881106118101800e-05
7.971999999999344055e+00,3.141602875524185823e+00,6.283160588049081952e+00,-1.958257491887931527e-05,4.735494682155560098e-05,0.000000000000000000e+00,2.430551175789156214e-05
7.973999999999343835e+00,3.141602836436043766e+00,6.283160682573728728e+00,-1.950769214058298428e-05,4.717386397347390350e-05,0.000000000000000000e+00,2.421256839154977379e-05
7.975999999999343615e+00,3.141602797497372812e+00,6.283160776736918862e+00,-1.943309575289860303e-05,4.699347365953319473e-05,0.000000000000000000e+00,2.411998112633877318e-05
7.977999999999343395e+00,3.141602758707601417e+00,6.283160870540033471e+00,-1.935878460424152859e-05,4.681377312157453905e-05,0.000000000000000000e+00,2.402774748959976385e-05
7.979999999999343174e+00,3.141602720066159815e+00,6.283160963984450120e+00,-1.928475762148554036e-05,4.663475975624585258e-05,0.000000000000000000e+00,2.393586668012251915e-05
7.981999999999342954e+00,3.141602681572481348e+00,6.283161057071540156e+00,-1.921101372517039686e-05,4.645643094980508783e-05,0.000000000000000000e+00,2.384433727163257598e-05
7.983999999999342734e+00,3.141602643226000691e+00,6.283161149802670487e+00,-1.913755178294290115e-05,4.627878398738785327e-05,0.000000000000000000e+00,2.375315749665314440e-05
7.985999999999342513e+00,3.141602605026154738e+00,6.283161242179201800e+00,-1.906437079616462202e-05,4.610181641675037791e-05,0.000000000000000000e+00,2.366232697871778826e-05
7.987999999999342293e+00,3.141602566972383048e+00,6.283161334202490345e+00,-1.899146960417914286e-05,4.592552547171071815e-05,0.000000000000000000e+00,2.357184314986438857e-05
7.989999999999342073e+00,3.141602529064126959e+00,6.283161425873886152e+00,-1.891884719881484604e-05,4.574990868518570916e-05,0.000000000000000000e+00,2.348170578691448178e-05
7.991999999999341853e+00,3.141602491300830025e+00,6.283161517194735701e+00,-1.884650249403964944e-05,4.557496344036969369e-05,0.000000000000000000e+00,2.339191295493473453e-05
7.993999999999341632e+00,3.141602453681938023e+00,6.283161608166379253e+00,-1.877443445011906192e-05,4.540068721250033082e-05,0.000000000000000000e+00,2.330246365201999077e-05
7.995999999999341412e+00,3.141602416206898951e+00,6.283161698790151739e+00,-1.870264200083645963e-05,4.522707742723236290e-05,0.000000000000000000e+00,2.321335633544857092e-05
7.997999999999341192e+00,3.141602378875162582e+00,6.283161789067383651e+00,-1.863112409075762962e-05,4.505413153296039216e-05,0.000000000000000000e+00,2.312458975074088187e-05
7.999999999999340972e+00,3.141602341686180466e+00,6.283161878999401040e+00,-1.855987965494335166e-05,4.488184696161255801e-05,0.000000000000000000e+00,2.303616249184369837e-05
8.001999999999341640e+00,3.141602304639407262e+00,6.283161968587522850e+00,-1.848890763081165414e-05,4.471022115154621034e-05,0.000000000000000000e+00,2.294807324764911415e-05
8.003999999999342307e+00,3.141602267734298959e+00,6.283162057833064473e+00,-1.841820702441286013e-05,4.453925167671505359e-05,0.000000000000000000e+00,2.286032120793804988e-05
8.005999999999342975e+00,3.141602230970313769e+00,6.283162146737335974e+00,-1.834777675215093054e-05,4.436893593826712732e-05,0.000000000000000000e+00,2.277290438695974903e-05
8.007999999999343643e+00,3.141602194346912125e+00,6.283162235301642085e+00,-1.827761580127123029e-05,4.419927147724000196e-05,0.000000000000000000e+00,2.268582199956015177e-05
8.009999999999344311e+00,3.141602157863556677e+00,6.283162323527283100e+00,-1.820772315754820756e-05,4.403025583366246558e-05,0.000000000000000000e+00,2.259907272726354756e-05
8.011999999999344979e+00,3.141602121519711410e+00,6.283162411415553983e+00,-1.813809774718813577e-05,4.386188643333577692e-05,0.000000000000000000e+00,2.251265482398033535e-05
8.013999999999345647e+00,3.141602085314843418e+00,6.283162498967744369e+00,-1.806873858684424907e-05,4.369416088021277594e-05,0.000000000000000000e+00,2.242656766404584751e-05
8.015999999999346315e+00,3.141602049248420681e+00,6.283162586185140341e+00,-1.799964469242192608e-05,4.352707677854481731e-05,0.000000000000000000e+00,2.234080995161839486e-05
8.017999999999346983e+00,3.141602013319914288e+00,6.283162673069021764e+00,-1.793081499475792878e-05,4.336063156865498401e-05,0.000000000000000000e+00,2.225537976330510884e-05
8.019999999999347651e+00,3.141601977528796663e+00,6.283162759620664062e+00,-1.786224850174474135e-05,4.319482284290815637e-05,0.000000000000000000e+00,2.217027639079454174e-05
8.021999999999348319e+00,3.141601941874542447e+00,6.283162845841337329e+00,-1.779394420996522006e-05,4.302964817338397508e-05,0.000000000000000000e+00,2.208549847224289611e-05
8.023999999999348987e+00,3.141601906356628060e+00,6.283162931732307221e+00,-1.772590109496642555e-05,4.286510509300361888e-05,0.000000000000000000e+00,2.200104457718440008e-05
8.025999999999349654e+00,3.141601870974532140e+00,6.283163017294834951e+00,-1.765811817625385349e-05,4.270119122213474186e-05,0.000000000000000000e+00,2.191691376472867589e-05
8.027999999999350322e+00,3.141601835727735548e+00,6.283163102530175514e+00,-1.759059446663497806e-05,4.253790416985423183e-05,0.000000000000000000e+00,2.183310472228527921e-05
8.029999999999350990e+00,3.141601800615720919e+00,6.283163187439581243e+00,-1.752332891673095034e-05,4.237524142583727540e-05,0.000000000000000000e+00,2.174961572864661519e-05
8.031999999999351658e+00,3.141601765637973109e+00,6.283163272024297363e+00,-1.745632060500408624e-05,4.221320073071814337e-05,0.000000000000000000e+00,2.166644648096812883e-05
8.033999999999352326e+00,3.141601730793978309e+00,6.283163356285566437e+00,-1.738956854095131640e-05,4.205177969258774335e-05,0.000000000000000000e+00,2.158359521682497867e-05
8.035999999999352994e+00,3.141601696083224926e+00,6.283163440224624807e+00,-1.732307174092245083e-05,4.189097593449451416e-05,0.000000000000000000e+00,2.150106074385433295e-05
8.037999999999353662e+00,3.141601661505203591e+00,6.283163523842704379e+00,-1.725682921762058557e-05,4.173078707421564593e-05,0.000000000000000000e+00,2.141884179466635278e-05
8.039999999999354330e+00,3.141601627059407154e+00,6.283163607141032614e+00,-1.719084002748836473e-05,4.157121081646125140e-05,0.000000000000000000e+00,2.133693746123174403e-05
8.041999999999354998e+00,3.141601592745329352e+00,6.283163690120832534e+00,-1.712510312861798684e-05,4.141224467613437030e-05,0.000000000000000000e+00,2.125534578089824378e-05
8.043999999999355666e+00,3.141601558562467034e+00,6.283163772783322720e+00,-1.705961765461746498e-05,4.125388651181181475e-05,0.000000000000000000e+00,2.117406683514624736e-05
8.045999999999356334e+00,3.141601524510317933e+00,6.283163855129715536e+00,-1.699438254059393872e-05,4.109613379704658338e-05,0.000000000000000000e+00,2.109309792531566599e-05
8.047999999999357001e+00,3.141601490588382450e+00,6.283163937161219792e+00,-1.692939686855124325e-05,4.093898429333759790e-05,0.000000000000000000e+00,2.101243892952547876e-05
8.049999999999357669e+00,3.141601456796162761e+00,6.283164018879039858e+00,-1.686465971730728911e-05,4.078243575768487634e-05,0.000000000000000000e+00,2.093208861252875488e-05
8.051999999999358337e+00,3.141601423133162818e+00,6.283164100284375664e+00,-1.680017014834961817e-05,4.062648591505909197e-05,0.000000000000000000e+00,2.085204563894100041e-05
8.053999999999359005e+00,3.141601389598888794e+00,6.283164181378421809e+00,-1.673592715524569341e-05,4.047113235978659596e-05,0.000000000000000000e+00,2.077230830143934719e-05
8.055999999999359673e+00,3.141601356192847749e+00,6.283164262162368452e+00,-1.667192982601642140e-05,4.031637287195474620e-05,0.000000000000000000e+00,2.069287610564842124e-05
8.057999999999360341e+00,3.141601322914549854e+00,6.283164342637401312e+00,-1.660817723220872085e-05,4.016220520123548566e-05,0.000000000000000000e+00,2.061374773528433513e-05
8.059999999999361009e+00,3.141601289763506610e+00,6.283164422804702554e+00,-1.654466843867719801e-05,4.000862708589357486e-05,0.000000000000000000e+00,2.053492195381798058e-05
8.061999999999361677e+00,3.141601256739230852e+00,6.283164502665448126e+00,-1.648140250875051234e-05,3.985563626304946671e-05,0.000000000000000000e+00,2.045639756420515772e-05
8.063999999999362345e+00,3.141601223841238522e+00,6.283164582220810424e+00,-1.641837845441328960e-05,3.970323037121014780e-05,0.000000000000000000e+00,2.037817300671717485e-05
8.065999999999363013e+00,3.141601191069046450e+00,6.283164661471957402e+00,-1.635559542450723729e-05,3.955140731744410427e-05,0.000000000000000000e+00,2.030024812487915553e-05
8.067999999999363681e+00,3.141601158422173246e+00,6.283164740420051686e+00,-1.629305250334360324e-05,3.940016488470618515e-05,0.000000000000000000e+00,2.022262126772419316e-05
8.069999999999364348e+00,3.141601125900140179e+00,6.283164819066253237e+00,-1.623074870518313980e-05,3.924950072097467584e-05,0.000000000000000000e+00,2.014529074878036209e-05
8.071999999999365016e+00,3.141601093502469411e+00,6.283164897411715799e+00,-1.616868318483465089e-05,3.909941274985743109e-05,0.000000000000000000e+00,2.006825645304243476e-05
8.073999999999365684e+00,3.141601061228685765e+00,6.283164975457589563e+00,-1.610685499070711019e-05,3.894989868923577012e-05,0.000000000000000000e+00,1.999151643060901630e-05
8.075999999999366352e+00,3.141601029078315399e+00,6.283165053205020278e+00,-1.604526322362037332e-05,3.880095636076132348e-05,0.000000000000000000e+00,1.991506992105084375e-05
8.077999999999367020e+00,3.141600997050886246e+00,6.283165130655148367e+00,-1.598390699959614523e-05,3.865258361738420573e-05,0.000000000000000000e+00,1.983891588759763812e-05
8.079999999999367688e+00,3.141600965145928459e+00,6.283165207809111585e+00,-1.592278539552409984e-05,3.850477823732448724e-05,0.000000000000000000e+00,1.976305289683806705e-05
8.081999999999368356e+00,3.141600933362973525e+00,6.283165284668042361e+00,-1.586189747431659007e-05,3.835753797326971767e-05,0.000000000000000000e+00,1.968747970520893543e-05
8.083999999999369024e+00,3.141600901701554704e+00,6.283165361233068680e+00,-1.580124238537996577e-05,3.821086074802583520e-05,0.000000000000000000e+00,1.961219582133637458e-05
8.085999999999369692e+00,3.141600870161207926e+00,6.283165437505314088e+00,-1.574081926151434002e-05,3.806474445368421814e-05,0.000000000000000000e+00,1.953719999050530266e-05
8.087999999999370360e+00,3.141600838741469559e+00,6.283165513485898579e+00,-1.568062718052503948e-05,3.791918687672259330e-05,0.000000000000000000e+00,1.946249067888666633e-05
8.089999999999371028e+00,3.141600807441878640e+00,6.283165589175937704e+00,-1.562066527716481857e-05,3.777418591620552757e-05,0.000000000000000000e+00,1.938806718757447173e-05
8.091999999999371695e+00,3.141600776261975536e+00,6.283165664576541687e+00,-1.556093268981801768e-05,3.762973947985671078e-05,0.000000000000000000e+00,1.931392842543242297e-05
8.093999999999372363e+00,3.141600745201302836e+00,6.283165739688818086e+00,-1.550142851190372838e-05,3.748584538932002143e-05,0.000000000000000000e+00,1.924007294506189548e-05
8.095999999999373031e+00,3.141600714259404459e+00,6.283165814513869130e+00,-1.544215186352825857e-05,3.734250151983376209e-05,0.000000000000000000e+00,1.916649983650783526e-05
8.097999999999373699e+00,3.141600683435826546e+00,6.283165889052792608e+00,-1.538310183181385352e-05,3.719970568398731363e-05,0.000000000000000000e+00,1.909320774795726650e-05
8.099999999999374367e+00,3.141600652730116572e+00,6.283165963306683643e+00,-1.532427765835500170e-05,3.705745599689971897e-05,0.000000000000000000e+00,1.902019673115113579e-05
8.101999999999375035e+00,3.141600622141823340e+00,6.283166037276631144e+00,-1.526567841948220651e-05,3.691575025322467349e-05,0.000000000000000000e+00,1.894746445742787402e-05
8.103999999999375703e+00,3.141600591670498321e+00,6.283166110963722240e+00,-1.520730324933116902e-05,3.677458636176807698e-05,0.000000000000000000e+00,1.887501026560521773e-05
8.105999999999376371e+00,3.141600561315693874e+00,6.283166184369037843e+00,-1.514915133408635206e-05,3.663396233440180893e-05,0.000000000000000000e+00,1.880283345416055955e-05
8.107999999999377039e+00,3.141600531076964575e+00,6.283166257493655316e+00,-1.509122176950923887e-05,3.649387600824118406e-05,0.000000000000000000e+00,1.873093226708883591e-05
8.109999999999377707e+00,3.141600500953866781e+00,6.283166330338647576e+00,-1.503351370722976785e-05,3.635432533077882772e-05,0.000000000000000000e+00,1.865930604088086864e-05
8.111999999999378375e+00,3.141600470945958179e+00,6.283166402905084880e+00,-1.497602638918094251e-05,3.621530842708942858e-05,0.000000000000000000e+00,1.858795437148529940e-05
8.113999999999379042e+00,3.141600441052798232e+00,6.283166475194032152e+00,-1.491875884635237693e-05,3.607682301265031796e-05,0.000000000000000000e+00,1.851687461777913081e-05
8.115999999999379710e+00,3.141600411273948179e+00,6.283166547206549879e+00,-1.486171031499039696e-05,3.593886720448493310e-05,0.000000000000000000e+00,1.844606723915898951e-05
8.117999999999380378e+00,3.141600381608970594e+00,6.283166618943695880e+00,-1.480487992566667024e-05,3.580143891511283728e-05,0.000000000000000000e+00,1.837553038701571911e-05
8.119999999999381046e+00,3.141600352057430268e+00,6.283166690406522648e+00,-1.474826682241017658e-05,3.566453608484749594e-05,0.000000000000000000e+00,1.830526310138088676e-05
8.121999999999381714e+00,3.141600322618893770e+00,6.283166761596080008e+00,-1.469187021829054677e-05,3.552815679004533907e-05,0.000000000000000000e+00,1.823526484139243245e-05
8.123999999999382382e+00,3.141600293292928558e+00,6.283166832513411570e+00,-1.463568926592529522e-05,3.539229899072900132e-05,0.000000000000000000e+00,1.816553410609040957e-05
8.125999999999383050e+00,3.141600264079104310e+00,6.283166903159559169e+00,-1.457972314109917011e-05,3.525696069357151110e-05,0.000000000000000000e+00,1.809607002019471798e-05
8.127999999999383718e+00,3.141600234976992478e+00,6.283166973535560196e+00,-1.452397101457483242e-05,3.512213989689723517e-05,0.000000000000000000e+00,1.802687150428083050e-05
8.129999999999384386e+00,3.141600205986165406e+00,6.283167043642446714e+00,-1.446843216025736082e-05,3.498783480159025678e-05,0.000000000000000000e+00,1.795793828603510847e-05
8.131999999999385054e+00,3.141600177106197656e+00,6.283167113481248123e+00,-1.441310562574753250e-05,3.485404316891427322e-05,0.000000000000000000e+00,1.788926764553669217e-05
8.133999999999385722e+00,3.141600148336665566e+00,6.283167183052990268e+00,-1.435799065554893674e-05,3.472076314530374530e-05,0.000000000000000000e+00,1.782086001796004751e-05
8.135999999999386390e+00,3.141600119677146363e+00,6.283167252358693666e+00,-1.430308647591115723e-05,3.458799284316979225e-05,0.000000000000000000e+00,1.775271423998768527e-05
8.137999999999387057e+00,3.141600091127219940e+00,6.283167321399375282e+00,-1.424839224843065915e-05,3.445573025027316190e-05,0.000000000000000000e+00,1.768482880694648325e-05
8.139999999999387725e+00,3.141600062686466632e+00,6.283167390176049416e+00,-1.419390712456222634e-05,3.432397333609441133e-05,0.000000000000000000e+00,1.761720262463619020e-05
8.141999999999388393e+00,3.141600034354469440e+00,6.283167458689725038e+00,-1.413963035211290536e-05,3.419272025935043990e-05,0.000000000000000000e+00,1.754983539354812438e-05
8.143999999999389061e+00,3.141600006130812250e+00,6.283167526941408454e+00,-1.408556115818821856e-05,3.406196913985929048e-05,0.000000000000000000e+00,1.748272594824257925e-05
8.145999999999389729e+00,3.141599978015080730e+00,6.283167594932100641e+00,-1.403169868593903517e-05,3.393171793521899639e-05,0.000000000000000000e+00,1.741587265687385457e-05
8.147999999999390397e+00,3.141599950006862318e+00,6.283167662662799913e+00,-1.397804220326401141e-05,3.380196484755906394e-05,0.000000000000000000e+00,1.734927544328542133e-05
8.149999999999391065e+00,3.141599922105746234e+00,6.283167730134500140e+00,-1.392459087518939963e-05,3.367270787994431703e-05,0.000000000000000000e+00,1.728293254227774786e-05
8.151999999999391733e+00,3.141599894311322583e+00,6.283167797348192529e+00,-1.387134396875906594e-05,3.354394523575485529e-05,0.000000000000000000e+00,1.721684371700708642e-05
8.153999999999392401e+00,3.141599866623183246e+00,6.283167864304862960e+00,-1.381830068542102721e-05,3.341567499185471861e-05,0.000000000000000000e+00,1.715100748658749362e-05
8.155999999999393069e+00,3.141599839040921882e+00,6.283167931005494644e+00,-1.376546022451793046e-05,3.328789522242580690e-05,0.000000000000000000e+00,1.708542284649958512e-05
8.157999999999393737e+00,3.141599811564133482e+00,6.283167997451067244e+00,-1.371282178521393253e-05,3.316060400268401690e-05,0.000000000000000000e+00,1.702008881077619364e-05
8.159999999999394404e+00,3.141599784192415257e+00,6.283168063642555090e+00,-1.366038466747495263e-05,3.303379960572820157e-05,0.000000000000000000e+00,1.695500514814268431e-05
8.161999999999395072e+00,3.141599756925364861e+00,6.283168129580930739e+00,-1.360814810464989979e-05,3.290748017621264985e-05,0.000000000000000000e+00,1.689017038597863743e-05
8.163999999999395740e+00,3.141599729762582172e+00,6.283168195267161416e+00,-1.355611124956909872e-05,3.278164370327056723e-05,0.000000000000000000e+00,1.682558295070793117e-05
8.165999999999396408e+00,3.141599702703668395e+00,6.283168260702211683e+00,-1.350427342024117502e-05,3.265628849924902694e-05,0.000000000000000000e+00,1.676124310203363187e-05
8.167999999999397076e+00,3.141599675748226517e+00,6.283168325887041661e+00,-1.345263380399527184e-05,3.253141262323353851e-05,0.000000000000000000e+00,1.669714890130814637e-05
8.169999999999397744e+00,3.141599648895860852e+00,6.283168390822607918e+00,-1.340119162804766787e-05,3.240701421340094697e-05,0.000000000000000000e+00,1.663329968329342774e-05
8.171999999999398412e+00,3.141599622146177495e+00,6.283168455509864359e+00,-1.334994616201299627e-05,3.228309149188605053e-05,0.000000000000000000e+00,1.656969480491599089e-05
8.173999999999399080e+00,3.141599595498783426e+00,6.283168519949760444e+00,-1.329889667101166211e-05,3.215964267352357865e-05,0.000000000000000000e+00,1.650633327698446812e-05
8.175999999999399748e+00,3.141599568953287402e+00,6.283168584143241198e+00,-1.324804243175811515e-05,3.203666599698753553e-05,0.000000000000000000e+00,1.644321423481618499e-05
8.177999999999400416e+00,3.141599542509299958e+00,6.283168648091249864e+00,-1.319738257874929060e-05,3.191415942516885330e-05,0.000000000000000000e+00,1.638033567133434509e-05
8.179999999999401084e+00,3.141599516166432959e+00,6.283168711794724359e+00,-1.314691647654115444e-05,3.179212137061360199e-05,0.000000000000000000e+00,1.631769835546510380e-05
8.181999999999401751e+00,3.141599489924299604e+00,6.283168775254600824e+00,-1.309664336562576822e-05,3.167055000552914431e-05,0.000000000000000000e+00,1.625530042229442196e-05
8.183999999999402419e+00,3.141599463782514867e+00,6.283168838471810069e+00,-1.304656249035678959e-05,3.154944351088056055e-05,0.000000000000000000e+00,1.619314096398621027e-05
8.185999999999403087e+00,3.141599437740695056e+00,6.283168901447279353e+00,-1.299667309287495351e-05,3.142880006467670470e-05,0.000000000000000000e+00,1.613121903083812939e-05
8.187999999999403755e+00,3.141599411798457808e+00,6.283168964181934157e+00,-1.294697447553668911e-05,3.130861796357525524e-05,0.000000000000000000e+00,1.606953414204923339e-05
8.189999999999404423e+00,3.141599385955422541e+00,6.283169026676694635e+00,-1.289746593237055855e-05,3.118889548935651588e-05,0.000000000000000000e+00,1.600808530755190237e-05
8.191999999999405091e+00,3.141599360211209557e+00,6.283169088932478275e+00,-1.284814672270145735e-05,3.106963085749361462e-05,0.000000000000000000e+00,1.594687134757522863e-05
8.193999999999405759e+00,3.141599334565440937e+00,6.283169150950199899e+00,-1.279901607606992771e-05,3.095082222663825641e-05,0.000000000000000000e+00,1.588589112097430790e-05
8.195999999999406427e+00,3.141599309017740538e+00,6.283169212730769004e+00,-1.275007334230356748e-05,3.083246799121457338e-05,0.000000000000000000e+00,1.582514460659505476e-05
8.197999999999407095e+00,3.141599283567733103e+00,6.283169274275092420e+00,-1.270131772253659491e-05,3.071456625715998136e-05,0.000000000000000000e+00,1.576462978585490247e-05
8.199999999999407763e+00,3.141599258215045154e+00,6.283169335584073423e+00,-1.265274854871691633e-05,3.059711538664039270e-05,0.000000000000000000e+00,1.570434672384609688e-05
8.201999999999408431e+00,3.141599232959304544e+00,6.283169396658611738e+00,-1.260436510077174189e-05,3.048011364168402444e-05,0.000000000000000000e+00,1.564429412862183670e-05
8.203999999999409098e+00,3.141599207800140459e+00,6.283169457499604427e+00,-1.255616664588850133e-05,3.036355926080752578e-05,0.000000000000000000e+00,1.558447100313874525e-05
8.205999999999409766e+00,3.141599182737183860e+00,6.283169518107944995e+00,-1.250815251937912451e-05,3.024745061657261723e-05,0.000000000000000000e+00,1.552487695553254714e-05
8.207999999999410434e+00,3.141599157770066597e+00,6.283169578484521622e+00,-1.246032200353873607e-05,3.013178597950831817e-05,0.000000000000000000e+00,1.546551069663351652e-05
8.209999999999411102e+00,3.141599132898422297e+00,6.283169638630221598e+00,-1.241267437619448891e-05,3.001656361260425173e-05,0.000000000000000000e+00,1.540637130276059988e-05
8.211999999999411770e+00,3.141599108121885919e+00,6.283169698545927773e+00,-1.236520894776625581e-05,2.990178184371496700e-05,0.000000000000000000e+00,1.534745812775684115e-05
8.213999999999412438e+00,3.141599083440093754e+00,6.283169758232519442e+00,-1.231792502812340083e-05,2.978743900090663235e-05,0.000000000000000000e+00,1.528877028181816790e-05
8.215999999999413106e+00,3.141599058852683424e+00,6.283169817690872350e+00,-1.227082190499229163e-05,2.967353337025586184e-05,0.000000000000000000e+00,1.523030672010653591e-05
8.217999999999413774e+00,3.141599034359294329e+00,6.283169876921860464e+00,-1.222389893792713922e-05,2.956006337908906079e-05,0.000000000000000000e+00,1.517206709903437360e-05
8.219999999999414442e+00,3.141599009959566313e+00,6.283169935926352423e+00,-1.217715539178442507e-05,2.944702727153184586e-05,0.000000000000000000e+00,1.511404983819877174e-05
8.221999999999415110e+00,3.141598985653141884e+00,6.283169994705214201e+00,-1.213059060640411558e-05,2.933442343888350575e-05,0.000000000000000000e+00,1.505625462614726059e-05
8.223999999999415778e+00,3.141598961439663551e+00,6.283170053259308219e+00,-1.208420386283740482e-05,2.922225015926597838e-05,0.000000000000000000e+00,1.499868015617422841e-05
8.225999999999416445e+00,3.141598937318776485e+00,6.283170111589495122e+00,-1.203799450484184249e-05,2.911050583410679644e-05,0.000000000000000000e+00,1.494132603121708404e-05
8.227999999999417113e+00,3.141598913290126305e+00,6.283170169696630225e+00,-1.199196183295246754e-05,2.899918878191424921e-05,0.000000000000000000e+00,1.488419106780583881e-05
8.229999999999417781e+00,3.141598889353360402e+00,6.283170227581567069e+00,-1.194610518759475280e-05,2.888829740015792159e-05,0.000000000000000000e+00,1.482727470491986173e-05
8.231999999999418449e+00,3.141598865508127503e+00,6.283170285245154751e+00,-1.190042393352229059e-05,2.877783013487395699e-05,0.000000000000000000e+00,1.477057626865095792e-05
8.233999999999419117e+00,3.141598841754077664e+00,6.283170342688239707e+00,-1.185491732953491429e-05,2.866778522683597469e-05,0.000000000000000000e+00,1.471409411984525399e-05
8.235999999999419785e+00,3.141598818090861833e+00,6.283170399911665704e+00,-1.180958476041431025e-05,2.855816116354159483e-05,0.000000000000000000e+00,1.465782834787483606e-05
8.237999999999420453e+00,3.141598794518133175e+00,6.283170456916272073e+00,-1.176442548211040341e-05,2.844895618264010146e-05,0.000000000000000000e+00,1.460177714802317166e-05
8.239999999999421121e+00,3.141598771035545301e+00,6.283170513702895477e+00,-1.171943893011945489e-05,2.834016887288544239e-05,0.000000000000000000e+00,1.454594101604647464e-05
8.241999999999421789e+00,3.141598747642753597e+00,6.283170570272369915e+00,-1.167462438137981744e-05,2.823179751515800641e-05,0.000000000000000000e+00,1.449031793290941547e-05
8.243999999999422457e+00,3.141598724339414783e+00,6.283170626625525834e+00,-1.162998120755417358e-05,2.812384057617288769e-05,0.000000000000000000e+00,1.443490776813953838e-05
8.245999999999423125e+00,3.141598701125186910e+00,6.283170682763190129e+00,-1.158550880594044283e-05,2.801629657379317681e-05,0.000000000000000000e+00,1.437970988057632460e-05
8.247999999999423792e+00,3.141598677999728917e+00,6.283170738686187029e+00,-1.154120639896382805e-05,2.790916368623243192e-05,0.000000000000000000e+00,1.432472214025473298e-05
8.249999999999424460e+00,3.141598654962701520e+00,6.283170794395337211e+00,-1.149707346598871466e-05,2.780244059364256275e-05,0.000000000000000000e+00,1.426994563340851403e-05
8.251999999999425128e+00,3.141598632013766323e+00,6.283170849891458687e+00,-1.145310922676448439e-05,2.769612547136076955e-05,0.000000000000000000e+00,1.421537760465342234e-05
8.253999999999425796e+00,3.141598609152586707e+00,6.283170905175365917e+00,-1.140931311519506111e-05,2.759021691323119380e-05,0.000000000000000000e+00,1.416101882932888599e-05
8.255999999999426464e+00,3.141598586378827385e+00,6.283170960247870696e+00,-1.136568448488164051e-05,2.748471335783951775e-05,0.000000000000000000e+00,1.410686789222255662e-05
8.257999999999427132e+00,3.141598563692153512e+00,6.283171015109780377e+00,-1.132222272735804904e-05,2.737961331873642125e-05,0.000000000000000000e+00,1.405292426496194957e-05
8.259999999999427800e+00,3.141598541092232466e+00,6.283171069761901428e+00,-1.127892713097276786e-05,2.727491510958039462e-05,0.000000000000000000e+00,1.399918636726775467e-05
8.261999999999428468e+00,3.141598518578732069e+00,6.283171124205035873e+00,-1.123579713694023521e-05,2.717061734312566440e-05,0.000000000000000000e+00,1.394565453067663635e-05
8.263999999999429136e+00,3.141598496151321918e+00,6.283171178439982185e+00,-1.119283205381920614e-05,2.706671837468030333e-05,0.000000000000000000e+00,1.389232696333872301e-05
8.265999999999429804e+00,3.141598473809673386e+00,6.283171232467537060e+00,-1.115003122760052588e-05,2.696321663361146644e-05,0.000000000000000000e+00,1.383920314450108602e-05
8.267999999999430472e+00,3.141598451553457849e+00,6.283171286288493640e+00,-1.110739409705557280e-05,2.686011073133527151e-05,0.000000000000000000e+00,1.378628296612059365e-05
8.269999999999431139e+00,3.141598429382348900e+00,6.283171339903641517e+00,-1.106491996872155449e-05,2.675739902263109702e-05,0.000000000000000000e+00,1.373356464863203542e-05
8.271999999999431807e+00,3.141598407296021467e+00,6.283171393313767616e+00,-1.102260827832019189e-05,2.665508011515589127e-05,0.000000000000000000e+00,1.368104836286425721e-05
8.273999999999432475e+00,3.141598385294150919e+00,6.283171446519656200e+00,-1.098045839096734825e-05,2.655315248015018459e-05,0.000000000000000000e+00,1.362873279480434144e-05
8.275999999999433143e+00,3.141598363376414405e+00,6.283171499522088865e+00,-1.093846966679856852e-05,2.645161458017236198e-05,0.000000000000000000e+00,1.357661712146672819e-05
8.277999999999433811e+00,3.141598341542490402e+00,6.283171552321842768e+00,-1.089664154131074401e-05,2.635046502584687035e-05,0.000000000000000000e+00,1.352470112049998334e-05
8.279999999999434479e+00,3.141598319792057836e+00,6.283171604919693287e+00,-1.085497336966418532e-05,2.624970227227762880e-05,0.000000000000000000e+00,1.347298341588349865e-05
8.281999999999435147e+00,3.141598298124797850e+00,6.283171657316412251e+00,-1.081346454071931013e-05,2.614932484135375684e-05,0.000000000000000000e+00,1.342146348010998282e-05
8.283999999999435815e+00,3.141598276540392476e+00,6.283171709512768821e+00,-1.077211441158464716e-05,2.604933119420146600e-05,0.000000000000000000e+00,1.337014030394333836e-05
8.285999999999436483e+00,3.141598255038524634e+00,6.283171761509529496e+00,-1.073092239285158655e-05,2.594971989726196229e-05,0.000000000000000000e+00,1.331901351543738482e-05
8.287999999999437151e+00,3.141598233618879021e+00,6.283171813307457221e+00,-1.068988789986802514e-05,2.585048952733140238e-05,0.000000000000000000e+00,1.326808238100076615e-05
8.289999999999437819e+00,3.141598212281140778e+00,6.283171864907312276e+00,-1.064901036275833941e-05,2.575163869112694474e-05,0.000000000000000000e+00,1.321734624635227413e-05
8.291999999999438486e+00,3.141598191024996822e+00,6.283171916309852278e+00,-1.060828910099966955e-05,2.565316578073106507e-05,0.000000000000000000e+00,1.316680352657243012e-05
8.293999999999439154e+00,3.141598169850135402e+00,6.283171967515832179e+00,-1.056772355249441265e-05,2.555506942015389567e-05,0.000000000000000000e+00,1.311645434341247602e-05
8.295999999999439822e+00,3.141598148756245656e+00,6.283172018526002489e+00,-1.052731315288804316e-05,2.545734823006078141e-05,0.000000000000000000e+00,1.306629792443062248e-05
8.297999999999440490e+00,3.141598127743017610e+00,6.283172069341112831e+00,-1.048705725340103175e-05,2.536000066767843809e-05,0.000000000000000000e+00,1.301633288766201445e-05
8.299999999999441158e+00,3.141598106810143065e+00,6.283172119961909274e+00,-1.044695530640630007e-05,2.526302538838994980e-05,0.000000000000000000e+00,1.296655923597100565e-05
8.301999999999441826e+00,3.141598085957314712e+00,6.283172170389134337e+00,-1.040700668783228511e-05,2.516642089975455626e-05,0.000000000000000000e+00,1.291697565215018523e-05
8.303999999999442494e+00,3.141598065184226574e+00,6.283172220623527870e+00,-1.036721081784141054e-05,2.507018579646911718e-05,0.000000000000000000e+00,1.286758172181249552e-05
8.305999999999443162e+00,3.141598044490573560e+00,6.283172270665827952e+00,-1.032756711588995915e-05,2.497431867295012435e-05,0.000000000000000000e+00,1.281837669887700513e-05
8.307999999999443830e+00,3.141598023876051915e+00,6.283172320516769105e+00,-1.028807503586586755e-05,2.487881819176896632e-05,0.000000000000000000e+00,1.276936009871206500e-05
8.309999999999444498e+00,3.141598003340359213e+00,6.283172370177082300e+00,-1.024873396953424623e-05,2.478368289551330353e-05,0.000000000000000000e+00,1.272053072354716822e-05
8.311999999999445166e+00,3.141597982883193918e+00,6.283172419647497620e+00,-1.020954335122600667e-05,2.468891141069584069e-05,0.000000000000000000e+00,1.267188815761159833e-05
8.313999999999445834e+00,3.141597962504255825e+00,6.283172468928740706e+00,-1.017050260961805782e-05,2.459450235386700950e-05,0.000000000000000000e+00,1.262343162798608334e-05
8.315999999999446501e+00,3.141597942203245619e+00,6.283172518021534536e+00,-1.013161111767978809e-05,2.450045423411510002e-05,0.000000000000000000e+00,1.257515999200913698e-05
8.317999999999447169e+00,3.141597921979865760e+00,6.283172566926600311e+00,-1.009286836393624423e-05,2.440676578667163362e-05,0.000000000000000000e+00,1.252707338541549868e-05
8.319999999999447837e+00,3.141597901833818707e+00,6.283172615644655679e+00,-1.005427376727208207e-05,2.431343561212553962e-05,0.000000000000000000e+00,1.247917056793415320e-05
8.321999999999448505e+00,3.141597881764809141e+00,6.283172664176415623e+00,-1.001582676378291815e-05,2.422046234558935336e-05,0.000000000000000000e+00,1.243145094746798268e-05
8.323999999999449173e+00,3.141597861772542633e+00,6.283172712522593351e+00,-9.977526766460710197e-06,2.412784457815162501e-05,0.000000000000000000e+00,1.238391363656487446e-05
8.325999999999449841e+00,3.141597841856725193e+00,6.283172760683897629e+00,-9.939373189493312959e-06,2.403558090439243214e-05,0.000000000000000000e+00,1.233655792820856877e-05
8.327999999999450509e+00,3.141597822017065056e+00,6.283172808661035447e+00,-9.901365560348921016e-06,2.394367014046018080e-05,0.000000000000000000e+00,1.228938395687688943e-05
8.329999999999451177e+00,3.141597802253270455e+00,6.283172856454711130e+00,-9.863503265749808783e-06,2.385211082932946287e-05,0.000000000000000000e+00,1.224238996573730979e-05
8.331999999999451845e+00,3.141597782565051844e+00,6.283172904065626341e+00,-9.825785774319372367e-06,2.376090167454940309e-05,0.000000000000000000e+00,1.219557585841021981e-05
8.333999999999452513e+00,3.141597762952119677e+00,6.283172951494480074e+00,-9.788212468206989081e-06,2.367004121219633668e-05,0.000000000000000000e+00,1.214894028814272366e-05
8.335999999999453181e+00,3.141597743414186628e+00,6.283172998741968662e+00,-9.750782860062694803e-06,2.357952823359095833e-05,0.000000000000000000e+00,1.210248352651488880e-05
8.337999999999453848e+00,3.141597723950965371e+00,6.283173045808784885e+00,-9.713496339385215974e-06,2.348936129112993255e-05,0.000000000000000000e+00,1.205620395870277226e-05
8.339999999999454516e+00,3.141597704562170801e+00,6.283173092695619744e+00,-9.676352447070728300e-06,2.339953923311245768e-05,0.000000000000000000e+00,1.201010201793719073e-05
8.341999999999455184e+00,3.141597685247517813e+00,6.283173139403162466e+00,-9.639350602504606055e-06,2.331006067217286109e-05,0.000000000000000000e+00,1.196417610590833503e-05
8.343999999999455852e+00,3.141597666006723077e+00,6.283173185932097837e+00,-9.602490246717784560e-06,2.322092426402070384e-05,0.000000000000000000e+00,1.191842569423461323e-05
8.345999999999456520e+00,3.141597646839504154e+00,6.283173232283108867e+00,-9.565770804091946629e-06,2.313212863289566078e-05,0.000000000000000000e+00,1.187284997283973541e-05
8.347999999999457188e+00,3.141597627745579491e+00,6.283173278456875899e+00,-9.529191772915266085e-06,2.304367254807749088e-05,0.000000000000000000e+00,1.182744880706546649e-05
8.349999999999457856e+00,3.141597608724669310e+00,6.283173324454076614e+00,-9.492752622158268384e-06,2.295555472258213180e-05,0.000000000000000000e+00,1.178222129707019034e-05
8.351999999999458524e+00,3.141597589776493837e+00,6.283173370275386915e+00,-9.456452857287260628e-06,2.286777394161224733e-05,0.000000000000000000e+00,1.173716703539815377e-05
8.353999999999459192e+00,3.141597570900775072e+00,6.283173415921479155e+00,-9.420291866412960083e-06,2.278032876264335219e-05,0.000000000000000000e+00,1.169228447035070007e-05
8.355999999999459860e+00,3.141597552097236346e+00,6.283173461393023018e+00,-9.384269139104019089e-06,2.269321794172058661e-05,0.000000000000000000e+00,1.164757368529874791e-05
8.357999999999460528e+00,3.141597533365601436e+00,6.283173506690685528e+00,-9.348384210292727217e-06,2.260644032436925834e-05,0.000000000000000000e+00,1.160303434541616347e-05
8.359999999999461195e+00,3.141597514705595007e+00,6.283173551815132818e+00,-9.312636488633051045e-06,2.251999451083862291e-05,0.000000000000000000e+00,1.155866484301316249e-05
8.361999999999461863e+00,3.141597496116943500e+00,6.283173596767026581e+00,-9.277025423149967047e-06,2.243387918112810380e-05,0.000000000000000000e+00,1.151446481030581667e-05
8.363999999999462531e+00,3.141597477599374244e+00,6.283173641547026733e+00,-9.241550595578238258e-06,2.234809327471518159e-05,0.000000000000000000e+00,1.147043457285510173e-05
8.365999999999463199e+00,3.141597459152615013e+00,6.283173686155790527e+00,-9.206211395539866599e-06,2.226263535765951799e-05,0.000000000000000000e+00,1.142657203985009487e-05
8.367999999999463867e+00,3.141597440776395356e+00,6.283173730593972550e+00,-9.171007360204287793e-06,2.217750428452004068e-05,0.000000000000000000e+00,1.138287764907146716e-05
8.369999999999464535e+00,3.141597422470445267e+00,6.283173774862225613e+00,-9.135937911757341522e-06,2.209269868670745286e-05,0.000000000000000000e+00,1.133934988950362210e-05
8.371999999999465203e+00,3.141597404234496071e+00,6.283173818961198975e+00,-9.101002548882894746e-06,2.200821734555056397e-05,0.000000000000000000e+00,1.129598867849164814e-05
8.373999999999465871e+00,3.141597386068280429e+00,6.283173862891540118e+00,-9.066200759780914840e-06,2.192405902293003930e-05,0.000000000000000000e+00,1.125279328464902275e-05
8.375999999999466539e+00,3.141597367971531440e+00,6.283173906653893859e+00,-9.031532100270722559e-06,2.184022261346969533e-05,0.000000000000000000e+00,1.120976356373771729e-05
8.377999999999467207e+00,3.141597349943983541e+00,6.283173950248903239e+00,-8.996995971764940524e-06,2.175670671173365832e-05,0.000000000000000000e+00,1.116689772013461975e-05
8.379999999999467875e+00,3.141597331985372055e+00,6.283173993677206859e+00,-8.962591963147936979e-06,2.167351027862977610e-05,0.000000000000000000e+00,1.112419650456256473e-05
8.381999999999468542e+00,3.141597314095433191e+00,6.283174036939443319e+00,-8.928319446417065631e-06,2.159063185319104049e-05,0.000000000000000000e+00,1.108165766337300406e-05
8.383999999999469210e+00,3.141597296273904494e+00,6.283174080036246778e+00,-8.894178019804055660e-06,2.150807041632461796e-05,0.000000000000000000e+00,1.103928223971078343e-05
8.385999999999469878e+00,3.141597278520524394e+00,6.283174122968250508e+00,-8.860167136093878039e-06,2.142582466631177612e-05,0.000000000000000000e+00,1.099706851652850013e-05
8.387999999999470546e+00,3.141597260835032213e+00,6.283174165736085115e+00,-8.826286357590571751e-06,2.134389351586353419e-05,0.000000000000000000e+00,1.095501667334563937e-05
8.389999999999471214e+00,3.141597243217168600e+00,6.283174208340377653e+00,-8.792535104016379458e-06,2.126227560069880824e-05,0.000000000000000000e+00,1.091312501790356326e-05
8.391999999999471882e+00,3.141597225666674653e+00,6.283174250781753400e+00,-8.758912866434722706e-06,2.118096969641932993e-05,0.000000000000000000e+00,1.087139345270810194e-05
8.393999999999472550e+00,3.141597208183292800e+00,6.283174293060835858e+00,-8.725419248901281888e-06,2.109997479973155457e-05,0.000000000000000000e+00,1.082982219218289483e-05
8.395999999999473218e+00,3.141597190766766801e+00,6.283174335178244974e+00,-8.692053688628820213e-06,2.101928958311907047e-05,0.000000000000000000e+00,1.078840936904654733e-05
8.397999999999473886e+00,3.141597173416840416e+00,6.283174377134599808e+00,-8.658815742850469929e-06,2.093891295379658138e-05,0.000000000000000000e+00,1.074715525656235078e-05
8.399999999999474554e+00,3.141597156133259183e+00,6.283174418930514982e+00,-8.625704910252180002e-06,2.085884370576433682e-05,0.000000000000000000e+00,1.070605879765693103e-05
8.401999999999475222e+00,3.141597138915769527e+00,6.283174460566605113e+00,-8.592720632384498114e-06,2.077908052255533777e-05,0.000000000000000000e+00,1.066511895144264289e-05
8.403999999999475889e+00,3.141597121764118761e+00,6.283174502043481269e+00,-8.559862526366842980e-06,2.069962243078999061e-05,0.000000000000000000e+00,1.062433640843299647e-05
8.405999999999476557e+00,3.141597104678055086e+00,6.283174543361751851e+00,-8.527130051655908345e-06,2.062046815061206945e-05,0.000000000000000000e+00,1.058370938420327874e-05
8.407999999999477225e+00,3.141597087657327592e+00,6.283174584522023487e+00,-8.494522783638224823e-06,2.054161662900208290e-05,0.000000000000000000e+00,1.054323813102098911e-05
8.409999999999477893e+00,3.141597070701686256e+00,6.283174625524900136e+00,-8.462040140948297391e-06,2.046306650831250249e-05,0.000000000000000000e+00,1.050292087428038312e-05
8.411999999999478561e+00,3.141597053810882834e+00,6.283174666370983985e+00,-8.429681728482374831e-06,2.038481679473982207e-05,0.000000000000000000e+00,1.046275839450435102e-05
8.413999999999479229e+00,3.141597036984668634e+00,6.283174707060874553e+00,-8.397447064165131509e-06,2.030686632587452430e-05,0.000000000000000000e+00,1.042274944206846542e-05
8.415999999999479897e+00,3.141597020222797187e+00,6.283174747595169585e+00,-8.365335656284121044e-06,2.022921392135151465e-05,0.000000000000000000e+00,1.038289334341776452e-05
8.417999999999480565e+00,3.141597003525022469e+00,6.283174787974463271e+00,-8.333347019700753638e-06,2.015185841447759979e-05,0.000000000000000000e+00,1.034318955028573801e-05
8.419999999999481233e+00,3.141596986891098897e+00,6.283174828199348916e+00,-8.301480780728214768e-06,2.007479885665708214e-05,0.000000000000000000e+00,1.030363829443371911e-05
8.421999999999481901e+00,3.141596970320782667e+00,6.283174868270416269e+00,-8.269736358081284416e-06,1.999803389539115011e-05,0.000000000000000000e+00,1.026423743888393858e-05
8.423999999999482569e+00,3.141596953813830417e+00,6.283174908188254193e+00,-8.238113322615486957e-06,1.992156247568366604e-05,0.000000000000000000e+00,1.022498752224982113e-05
8.425999999999483236e+00,3.141596937369999676e+00,6.283174947953448886e+00,-8.206611210953818522e-06,1.984538347659531377e-05,0.000000000000000000e+00,1.018588770167704310e-05
8.427999999999483904e+00,3.141596920989049302e+00,6.283174987566582992e+00,-8.175229563277750441e-06,1.976949578500516568e-05,0.000000000000000000e+00,1.014693741496633730e-05
8.429999999999484572e+00,3.141596904670739043e+00,6.283175027028239157e+00,-8.143967889287982056e-06,1.969389822912158804e-05,0.000000000000000000e+00,1.010813585245037491e-05
8.431999999999485240e+00,3.141596888414829092e+00,6.283175066338995585e+00,-8.112825795602041518e-06,1.961858982697803827e-05,0.000000000000000000e+00,1.006948315125384252e-05
8.433999999999485908e+00,3.141596872221080972e+00,6.283175105499429591e+00,-8.081802783540836357e-06,1.954356939216006159e-05,0.000000000000000000e+00,1.003097794765011718e-05
8.435999999999486576e+00,3.141596856089256651e+00,6.283175144510116716e+00,-8.050898395883804840e-06,1.946883581985070597e-05,0.000000000000000000e+00,9.992619972492623216e-06
8.437999999999487244e+00,3.141596840019119874e+00,6.283175183371628947e+00,-8.020112181904056600e-06,1.939438801873227155e-05,0.000000000000000000e+00,9.954408696998397026e-06
8.439999999999487912e+00,3.141596824010434386e+00,6.283175222084536493e+00,-7.989443705595512170e-06,1.932022492701564005e-05,0.000000000000000000e+00,9.916343658249431731e-06
8.441999999999488580e+00,3.141596808062965263e+00,6.283175260649407790e+00,-7.958892532743368561e-06,1.924634548715704944e-05,0.000000000000000000e+00,9.878424297411390019e-06
8.443999999999489248e+00,3.141596792176478026e+00,6.283175299066809494e+00,-7.928458149973373947e-06,1.917274848819501659e-05,0.000000000000000000e+00,9.840649455181583322e-06
8.445999999999489916e+00,3.141596776350739972e+00,6.283175337337304711e+00,-7.898140103019654683e-06,1.909943283509575902e-05,0.000000000000000000e+00,9.803019005151687726e-06
8.447999999999490583e+00,3.141596760585518844e+00,6.283175375461455658e+00,-7.867938013559059766e-06,1.902639758170064879e-05,0.000000000000000000e+00,9.765532947886355723e-06
8.449999999999491251e+00,3.141596744880583270e+00,6.283175413439821888e+00,-7.837851418196282638e-06,1.895364161685570093e-05,0.000000000000000000e+00,9.728190085964627185e-06
8.451999999999491919e+00,3.141596729235702323e+00,6.283175451272961176e+00,-7.807879883285001393e-06,1.888116388816420669e-05,0.000000000000000000e+00,9.690990080952793968e-06
8.453999999999492587e+00,3.141596713650646855e+00,6.283175488961428634e+00,-7.778022958092037289e-06,1.880896331070321261e-05,0.000000000000000000e+00,9.653932246634689719e-06
8.455999999999493255e+00,3.141596698125187714e+00,6.283175526505776709e+00,-7.748280229730470373e-06,1.873703887414946120e-05,0.000000000000000000e+00,9.617016308100662103e-06
8.457999999999493923e+00,3.141596682659097084e+00,6.283175563906557848e+00,-7.718651189497491427e-06,1.866538938217603364e-05,0.000000000000000000e+00,9.580240998689022389e-06
8.459999999999494591e+00,3.141596667252148034e+00,6.283175601164320057e+00,-7.689135466599455706e-06,1.859401390805857172e-05,0.000000000000000000e+00,9.543606791361067439e-06
8.461999999999495259e+00,3.141596651904114523e+00,6.283175638279610453e+00,-7.659732648726601343e-06,1.852291144489837896e-05,0.000000000000000000e+00,9.507112828051767633e-06
8.463999999999495927e+00,3.141596636614770954e+00,6.283175675252974379e+00,-7.630442240087205165e-06,1.845208082389590792e-05,0.000000000000000000e+00,9.470757939366355321e-06
8.465999999999496595e+00,3.141596621383893062e+00,6.283175712084953624e+00,-7.601263845572750548e-06,1.838152107322852335e-05,0.000000000000000000e+00,9.434542328540912980e-06
8.467999999999497263e+00,3.141596606211257026e+00,6.283175748776089975e+00,-7.572197053387815206e-06,1.831123118934175711e-05,0.000000000000000000e+00,9.398465326946768214e-06
8.469999999999497931e+00,3.141596591096640356e+00,6.283175785326920781e+00,-7.543241363357573537e-06,1.824120999720067618e-05,0.000000000000000000e+00,9.362525735151440605e-06
8.471999999999498598e+00,3.141596576039821009e+00,6.283175821737983391e+00,-7.514396395046721649e-06,1.817145655594309543e-05,0.000000000000000000e+00,9.326723905063753414e-06
8.473999999999499266e+00,3.141596561040578273e+00,6.283175858009812487e+00,-7.485661743798707170e-06,1.810196987815532537e-05,0.000000000000000000e+00,9.291059118821522016e-06
8.475999999999499934e+00,3.141596546098691878e+00,6.283175894142939200e+00,-7.457036960222624141e-06,1.803274889007811703e-05,0.000000000000000000e+00,9.255530507638692027e-06
8.477999999999500602e+00,3.141596531213942445e+00,6.283175930137894660e+00,-7.428521614667333168e-06,1.796379255717865265e-05,0.000000000000000000e+00,9.220137685807304820e-06
8.479999999999501270e+00,3.141596516386111482e+00,6.283175965995207335e+00,-7.400115299086196832e-06,1.789509988773404733e-05,0.000000000000000000e+00,9.184880281715656312e-06
8.481999999999501938e+00,3.141596501614981385e+00,6.283176001715403913e+00,-7.371817648996892500e-06,1.782666997572856011e-05,0.000000000000000000e+00,9.149758090983613895e-06
8.483999999999502606e+00,3.141596486900335439e+00,6.283176037299008421e+00,-7.343628202901861288e-06,1.775850172683169997e-05,0.000000000000000000e+00,9.114769862407718151e-06
8.485999999999503274e+00,3.141596472241957816e+00,6.283176072746543106e+00,-7.315546522731403289e-06,1.769059409309543620e-05,0.000000000000000000e+00,9.079915246881808434e-06
8.487999999999503942e+00,3.141596457639632689e+00,6.283176108058527554e+00,-7.287572254870774273e-06,1.762294619194089757e-05,0.000000000000000000e+00,9.045194348920155246e-06
8.489999999999504610e+00,3.141596443093146451e+00,6.283176143235481348e+00,-7.259704964198781624e-06,1.755555698256219113e-05,0.000000000000000000e+00,9.010606040659439354e-06
8.491999999999505278e+00,3.141596428602285052e+00,6.283176178277920521e+00,-7.231944242535782572e-06,1.748842547758567512e-05,0.000000000000000000e+00,8.976150001962948481e-06
8.493999999999505945e+00,3.141596414166835771e+00,6.283176213186359327e+00,-7.204289680932667597e-06,1.742155068873472320e-05,0.000000000000000000e+00,8.941825710668833277e-06
8.495999999999506613e+00,3.141596399786586780e+00,6.283176247961310246e+00,-7.176740863405109536e-06,1.735493161476264577e-05,0.000000000000000000e+00,8.907632599220892053e-06
8.497999999999507281e+00,3.141596385461327134e+00,6.283176282603283092e+00,-7.149297416845120603e-06,1.728856733871851671e-05,0.000000000000000000e+00,8.873570473053623946e-06
8.499999999999507949e+00,3.141596371190846781e+00,6.283176317112786791e+00,-7.121958839680580848e-06,1.722245669404700916e-05,0.000000000000000000e+00,8.839637864218002732e-06
8.501999999999508617e+00,3.141596356974936111e+00,6.283176351490328493e+00,-7.094724856301978658e-06,1.715659895526748359e-05,0.000000000000000000e+00,8.805835946006936553e-06
8.503999999999509285e+00,3.141596342813385956e+00,6.283176385736411795e+00,-7.067595054122385199e-06,1.709099313072316094e-05,0.000000000000000000e+00,8.772163190253943164e-06
8.505999999999509953e+00,3.141596328705988928e+00,6.283176419851540295e+00,-7.040568928522278744e-06,1.702563805005472325e-05,0.000000000000000000e+00,8.738618405982451730e-06
8.507999999999510621e+00,3.141596314652538080e+00,6.283176453836214037e+00,-7.013646122786000288e-06,1.696053283185308569e-05,0.000000000000000000e+00,8.705202191234043783e-06
8.509999999999511289e+00,3.141596300652826912e+00,6.283176487690932177e+00,-6.986826343869798776e-06,1.689567671953170271e-05,0.000000000000000000e+00,8.671914518850647527e-06
8.511999999999511957e+00,3.141596286706649810e+00,6.283176521416192095e+00,-6.960109093557888428e-06,1.683106855738033882e-05,0.000000000000000000e+00,8.638753360210417800e-06
8.513999999999512625e+00,3.141596272813802049e+00,6.283176555012488507e+00,-6.933493982649117097e-06,1.676670740281865679e-05,0.000000000000000000e+00,8.605719029351538082e-06
8.515999999999513292e+00,3.141596258974079792e+00,6.283176588480314351e+00,-6.906980679003250072e-06,1.670259242520877405e-05,0.000000000000000000e+00,8.572811454742035320e-06
8.517999999999513960e+00,3.141596245187279646e+00,6.283176621820160790e+00,-6.880568759562824271e-06,1.663872261734843783e-05,0.000000000000000000e+00,8.540029465905975455e-06
8.519999999999514628e+00,3.141596231453199550e+00,6.283176655032517210e+00,-6.854257858431991018e-06,1.657509708424399793e-05,0.000000000000000000e+00,8.507372994996371778e-06
8.521999999999515296e+00,3.141596217771637889e+00,6.283176688117871223e+00,-6.828047509931379604e-06,1.651171473698038040e-05,0.000000000000000000e+00,8.474840811331435173e-06
8.523999999999515964e+00,3.141596204142393933e+00,6.283176721076708660e+00,-6.801937405965892948e-06,1.644857479461345534e-05,0.000000000000000000e+00,8.442433597080655806e-06
8.525999999999516632e+00,3.141596190565267399e+00,6.283176753909513579e+00,-6.775927128190153753e-06,1.638567626197676266e-05,0.000000000000000000e+00,8.410150045743878221e-06
8.527999999999517300e+00,3.141596177040059334e+00,6.283176786616767373e+00,-6.750016340679474736e-06,1.632301830519415864e-05,0.000000000000000000e+00,8.377990285707119511e-06
8.529999999999517968e+00,3.141596163566570787e+00,6.283176819198950547e+00,-6.724204620138764494e-06,1.626059992077575971e-05,0.000000000000000000e+00,8.345953184454532083e-06
8.531999999999518636e+00,3.141596150144604138e+00,6.283176851656540940e+00,-6.698491611234795485e-06,1.619842023846837590e-05,0.000000000000000000e+00,8.314038765571416315e-06
8.533999999999519304e+00,3.141596136773962655e+00,6.283176883990015504e+00,-6.672876955924881667e-06,1.613647838331412179e-05,0.000000000000000000e+00,8.282246530302329879e-06
8.535999999999519972e+00,3.141596123454449607e+00,6.283176916199848527e+00,-6.647360248994549546e-06,1.607477338912860983e-05,0.000000000000000000e+00,8.250575650812401809e-06
8.537999999999520639e+00,3.141596110185869595e+00,6.283176948286512520e+00,-6.621941125307754248e-06,1.601330436849510963e-05,0.000000000000000000e+00,8.219025949142313818e-06
8.539999999999521307e+00,3.141596096968028107e+00,6.283176980250479104e+00,-6.596619146122719269e-06,1.595207029124301294e-05,0.000000000000000000e+00,8.187596403534842804e-06
8.541999999999521975e+00,3.141596083800730632e+00,6.283177012092217240e+00,-6.571394017175406219e-06,1.589107040942700107e-05,0.000000000000000000e+00,8.156287617861325383e-06
8.543999999999522643e+00,3.141596070683784436e+00,6.283177043812194107e+00,-6.546265344579787248e-06,1.583030378168899177e-05,0.000000000000000000e+00,8.125098378914275693e-06
8.545999999999523311e+00,3.141596057616996784e+00,6.283177075410875112e+00,-6.521232765334279522e-06,1.576976952742326689e-05,0.000000000000000000e+00,8.094028450296528870e-06
8.547999999999523979e+00,3.141596044600175830e+00,6.283177106888724772e+00,-6.496295942941919120e-06,1.570946681832647849e-05,0.000000000000000000e+00,8.063077562684350594e-06
8.549999999999524647e+00,3.141596031633130170e+00,6.283177138246204940e+00,-6.471454447491018469e-06,1.564939464481426642e-05,0.000000000000000000e+00,8.032244554746943710e-06
8.551999999999525315e+00,3.141596018715670180e+00,6.283177169483775693e+00,-6.446707918586317654e-06,1.558955213340056664e-05,0.000000000000000000e+00,8.001529479741511554e-06
8.553999999999525983e+00,3.141596005847605788e+00,6.283177200601895329e+00,-6.422056041084335670e-06,1.552993849938994364e-05,0.000000000000000000e+00,7.970932216094512961e-06
8.555999999999526651e+00,3.141595993028748257e+00,6.283177231601021262e+00,-6.397498411593195390e-06,1.547055278678461783e-05,0.000000000000000000e+00,7.940451646407564908e-06
8.557999999999527319e+00,3.141595980258909293e+00,6.283177262481608238e+00,-6.373034702752557965e-06,1.541139418842455921e-05,0.000000000000000000e+00,7.910087878841001383e-06
8.559999999999527986e+00,3.141595967537901490e+00,6.283177293244109229e+00,-6.348664566671535648e-06,1.535246185779144725e-05,0.000000000000000000e+00,7.879840304054553171e-06
8.561999999999528654e+00,3.141595954865538332e+00,6.283177323888976318e+00,-6.324387577535870418e-06,1.529375479710450887e-05,0.000000000000000000e+00,7.849707888241824749e-06
8.563999999999529322e+00,3.141595942241633743e+00,6.283177354416658922e+00,-6.300203477656827525e-06,1.523527233693608753e-05,0.000000000000000000e+00,7.819691430845467951e-06
8.565999999999529990e+00,3.141595929666002096e+00,6.283177384827605572e+00,-6.276111838955025299e-06,1.517701347641125471e-05,0.000000000000000000e+00,7.789789211875772224e-06
8.567999999999530658e+00,3.141595917138459093e+00,6.283177415122262133e+00,-6.252112341851539600e-06,1.511897742672648540e-05,0.000000000000000000e+00,7.760001590537590928e-06
8.569999999999531326e+00,3.141595904658820437e+00,6.283177445301073583e+00,-6.228204614549027215e-06,1.506116329795324247e-05,0.000000000000000000e+00,7.730327730767934391e-06
8.571999999999531994e+00,3.141595892226903164e+00,6.283177475364483122e+00,-6.204388309234499476e-06,1.500357024751403293e-05,0.000000000000000000e+00,7.700767364987007486e-06
8.573999999999532662e+00,3.141595879842525196e+00,6.283177505312931288e+00,-6.180663013812434558e-06,1.494619730820291195e-05,0.000000000000000000e+00,7.671319571220833015e-06
8.575999999999533330e+00,3.141595867505504458e+00,6.283177535146858617e+00,-6.157028478113463294e-06,1.488904382902279084e-05,0.000000000000000000e+00,7.641985113181204436e-06
8.577999999999533998e+00,3.141595855215659761e+00,6.283177564866702092e+00,-6.133484348105180519e-06,1.483210895721966194e-05,0.000000000000000000e+00,7.612762776061437683e-06
8.579999999999534666e+00,3.141595842972810804e+00,6.283177594472898697e+00,-6.110030219742750043e-06,1.477539174311208896e-05,0.000000000000000000e+00,7.583651750112129809e-06
8.581999999999535333e+00,3.141595830776777731e+00,6.283177623965882752e+00,-6.086665797013173071e-06,1.471889144825028396e-05,0.000000000000000000e+00,7.554652400923109190e-06
8.583999999999536001e+00,3.141595818627381576e+00,6.283177653346087688e+00,-6.063390726936388008e-06,1.466260722373454746e-05,0.000000000000000000e+00,7.525763869917819621e-06
8.585999999999536669e+00,3.141595806524444257e+00,6.283177682613944270e+00,-6.040204621426708864e-06,1.460653815289757725e-05,0.000000000000000000e+00,7.496985461237200624e-06
8.587999999999537337e+00,3.141595794467787695e+00,6.283177711769881491e+00,-6.017107212151584874e-06,1.455068355306081636e-05,0.000000000000000000e+00,7.468317634877225802e-06
8.589999999999538005e+00,3.141595782457235142e+00,6.283177740814328338e+00,-5.994098109981649931e-06,1.449504250670537934e-05,0.000000000000000000e+00,7.439759060926236928e-06
8.591999999999538673e+00,3.141595770492610296e+00,6.283177769747710251e+00,-5.971176989357190366e-06,1.443961422085105393e-05,0.000000000000000000e+00,7.411309783379098175e-06
8.593999999999539341e+00,3.141595758573737740e+00,6.283177798570452666e+00,-5.948343506420207465e-06,1.438439786739950126e-05,0.000000000000000000e+00,7.382969240220097797e-06
8.595999999999540009e+00,3.141595746700442504e+00,6.283177827282978356e+00,-5.925597341026074273e-06,1.432939266519128243e-05,0.000000000000000000e+00,7.354737180235689301e-06
8.597999999999540677e+00,3.141595734872550061e+00,6.283177855885709207e+00,-5.902938165287253552e-06,1.427459781849610975e-05,0.000000000000000000e+00,7.326613123556364841e-06
8.599999999999541345e+00,3.141595723089886771e+00,6.283177884379064437e+00,-5.880365645271141445e-06,1.422001252045790083e-05,0.000000000000000000e+00,7.298596601358143046e-06
8.601999999999542013e+00,3.141595711352279885e+00,6.283177912763462380e+00,-5.857879454750569096e-06,1.416563597975211160e-05,0.000000000000000000e+00,7.270687251810883413e-06
8.603999999999542680e+00,3.141595699659556651e+00,6.283177941039320480e+00,-5.835479238524006492e-06,1.411146734919985271e-05,0.000000000000000000e+00,7.242884439520288001e-06
8.605999999999543348e+00,3.141595688011546095e+00,6.283177969207052627e+00,-5.813164642249008152e-06,1.405750578391240864e-05,0.000000000000000000e+00,7.215187752839945408e-06
8.607999999999544016e+00,3.141595676408076798e+00,6.283177997267072712e+00,-5.790935405490584867e-06,1.400375062261219253e-05,0.000000000000000000e+00,7.187597475993021470e-06
8.609999999999544684e+00,3.141595664848978675e+00,6.283178025219792850e+00,-5.768791164691597600e-06,1.395020100361802679e-05,0.000000000000000000e+00,7.160112426189105435e-06
8.611999999999545352e+00,3.141595653334082083e+00,6.283178053065623381e+00,-5.746731602463999186e-06,1.389685615584077271e-05,0.000000000000000000e+00,7.132732534304670954e-06
8.613999999999546020e+00,3.141595641863217825e+00,6.283178080804972865e+00,-5.724756409264713435e-06,1.384371532402163090e-05,0.000000000000000000e+00,7.105457448690886448e-06
8.615999999999546688e+00,3.141595630436217590e+00,6.283178108438248977e+00,-5.702865229182563588e-06,1.379077766316499030e-05,0.000000000000000000e+00,7.078286413311134055e-06
8.617999999999547356e+00,3.141595619052913513e+00,6.283178135965856725e+00,-5.681057811834372423e-06,1.373804253450546684e-05,0.000000000000000000e+00,7.051219806038060145e-06
8.619999999999548024e+00,3.141595607713138616e+00,6.283178163388200232e+00,-5.659333756751542073e-06,1.368550900734582306e-05,0.000000000000000000e+00,7.024256102813658184e-06
8.621999999999548692e+00,3.141595596416726366e+00,6.283178190705682731e+00,-5.637692790731194134e-06,1.363317639953172220e-05,0.000000000000000000e+00,6.997395847211469386e-06
8.623999999999549360e+00,3.141595585163510673e+00,6.283178217918703901e+00,-5.616134575661167724e-06,1.358104390310016904e-05,0.000000000000000000e+00,6.970638151062723449e-06
8.625999999999550027e+00,3.141595573953326781e+00,6.283178245027664310e+00,-5.594658760502376399e-06,1.352911068531633578e-05,0.000000000000000000e+00,6.943982518523277719e-06
8.627999999999550695e+00,3.141595562786009932e+00,6.283178272032961864e+00,-5.573265037514053052e-06,1.347737599848899497e-05,0.000000000000000000e+00,6.917428869818186866e-06
8.629999999999551363e+00,3.141595551661396257e+00,6.283178298934991801e+00,-5.551953210127491004e-06,1.342583931217171364e-05,0.000000000000000000e+00,6.890977634186126743e-06
8.631999999999552031e+00,3.141595540579322776e+00,6.283178325734150249e+00,-5.530722808089668586e-06,1.337449956304486799e-05,0.000000000000000000e+00,6.864626377340275754e-06
8.633999999999552699e+00,3.141595529539626508e+00,6.283178352430829783e+00,-5.509573587823923933e-06,1.332335613017602625e-05,0.000000000000000000e+00,6.838376391008101074e-06
8.635999999999553367e+00,3.141595518542145360e+00,6.283178379025422977e+00,-5.488505299399366615e-06,1.327240838073984822e-05,0.000000000000000000e+00,6.812227234358745644e-06
8.637999999999554035e+00,3.141595507586718128e+00,6.283178405518319742e+00,-5.467517491125353024e-06,1.322165528935519214e-05,0.000000000000000000e+00,6.786177010879423238e-06
8.639999999999554703e+00,3.141595496673184051e+00,6.283178431909909101e+00,-5.446610013369486234e-06,1.317109641977581422e-05,0.000000000000000000e+00,6.760227579626011847e-06
8.641999999999555371e+00,3.141595485801382814e+00,6.283178458200578298e+00,-5.425782481503656038e-06,1.312073087838500951e-05,0.000000000000000000e+00,6.734376801848613800e-06
8.643999999999556039e+00,3.141595474971154545e+00,6.283178484390713692e+00,-5.405034561319325738e-06,1.307055787038623402e-05,0.000000000000000000e+00,6.708624663300920971e-06
8.645999999999556707e+00,3.141595464182340702e+00,6.283178510480698975e+00,-5.384366006619191457e-06,1.302057677302431559e-05,0.000000000000000000e+00,6.682971432709705964e-06
8.647999999999557375e+00,3.141595453434782304e+00,6.283178536470917841e+00,-5.363776503755063167e-06,1.297078683262579393e-05,0.000000000000000000e+00,6.657416224030258955e-06
8.649999999999558042e+00,3.141595442728322141e+00,6.283178562361751318e+00,-5.343265663896658707e-06,1.292118714954764314e-05,0.000000000000000000e+00,6.631958091986604395e-06
8.651999999999558710e+00,3.141595432062803006e+00,6.283178588153579547e+00,-5.322833306391072994e-06,1.287177723041179771e-05,0.000000000000000000e+00,6.606598205543949033e-06
8.653999999999559378e+00,3.141595421438068136e+00,6.283178613846780891e+00,-5.302479060634873544e-06,1.282255621223596965e-05,0.000000000000000000e+00,6.581334768608799752e-06
8.655999999999560046e+00,3.141595410853961656e+00,6.283178639441732827e+00,-5.282202658858927955e-06,1.277352343290837682e-05,0.000000000000000000e+00,6.556168168660538899e-06
8.657999999999560714e+00,3.141595400310328579e+00,6.283178664938811053e+00,-5.262003764697605613e-06,1.272467809717391362e-05,0.000000000000000000e+00,6.531097516066994291e-06
8.659999999999561382e+00,3.141595389807013472e+00,6.283178690338389494e+00,-5.241882144327458040e-06,1.267601961024197533e-05,0.000000000000000000e+00,6.506123198427189985e-06
8.661999999999562050e+00,3.141595379343862682e+00,6.283178715640842071e+00,-5.221837451887594109e-06,1.262754715937108628e-05,0.000000000000000000e+00,6.481244006661197789e-06
8.663999999999562718e+00,3.141595368920722553e+00,6.283178740846539156e+00,-5.201869417744706744e-06,1.257926008105178879e-05,0.000000000000000000e+00,6.456460133329557701e-06
8.665999999999563386e+00,3.141595358537439875e+00,6.283178765955851119e+00,-5.181977729823480030e-06,1.253115762951249465e-05,0.000000000000000000e+00,6.431770891586778213e-06
8.667999999999564054e+00,3.141595348193862325e+00,6.283178790969146554e+00,-5.162162152504780206e-06,1.248323920854229093e-05,0.000000000000000000e+00,6.407176479387684601e-06
8.669999999999564722e+00,3.141595337889838024e+00,6.283178815886792279e+00,-5.142422289823913135e-06,1.243550390996651741e-05,0.000000000000000000e+00,6.382675333205028653e-06
8.671999999999565389e+00,3.141595327625215983e+00,6.283178840709154223e+00,-5.122757941937196325e-06,1.238795120825055812e-05,0.000000000000000000e+00,6.358268546678691718e-06
8.673999999999566057e+00,3.141595317399845211e+00,6.283178865436596539e+00,-5.103168847689791314e-06,1.234058045899567717e-05,0.000000000000000000e+00,6.333955296064606045e-06
8.675999999999566725e+00,3.141595307213575605e+00,6.283178890069482492e+00,-5.083654617114975554e-06,1.229339076723504992e-05,0.000000000000000000e+00,6.309734256769233482e-06
8.677999999999567393e+00,3.141595297066257508e+00,6.283178914608173571e+00,-5.064214997935570572e-06,1.224638150690031112e-05,0.000000000000000000e+00,6.285606090003514630e-06
8.679999999999568061e+00,3.141595286957742150e+00,6.283178939053030376e+00,-5.044849682219511107e-06,1.219955194388739735e-05,0.000000000000000000e+00,6.261570020455722776e-06
8.681999999999568729e+00,3.141595276887881649e+00,6.283178963404410844e+00,-5.025558405750990841e-06,1.215290142984369408e-05,0.000000000000000000e+00,6.237626011736346725e-06
8.683999999999569397e+00,3.141595266856527680e+00,6.283178987662672910e+00,-5.006340936829404585e-06,1.210642938037383555e-05,0.000000000000000000e+00,6.213773946599329863e-06
8.685999999999570065e+00,3.141595256863533248e+00,6.283179011828172733e+00,-4.987196948740525142e-06,1.206013502632712810e-05,0.000000000000000000e+00,6.190012758974154736e-06
8.687999999999570733e+00,3.141595246908751360e+00,6.283179035901264697e+00,-4.968126190703313745e-06,1.201401774708590924e-05,0.000000000000000000e+00,6.166342658481933046e-06
8.689999999999571401e+00,3.141595236992035911e+00,6.283179059882303186e+00,-4.949128343124226466e-06,1.196807678839730747e-05,0.000000000000000000e+00,6.142762776176907431e-06
8.691999999999572069e+00,3.141595227113241684e+00,6.283179083771639029e+00,-4.930203123238183370e-06,1.192231146835191409e-05,0.000000000000000000e+00,6.119273032177392855e-06
8.693999999999572736e+00,3.141595217272223461e+00,6.283179107569623056e+00,-4.911350286194388530e-06,1.187672117934416643e-05,0.000000000000000000e+00,6.095873357329938992e-06
8.695999999999573404e+00,3.141595207468836470e+00,6.283179131276605212e+00,-4.892569559822304426e-06,1.183130526108158880e-05,0.000000000000000000e+00,6.072563195421484122e-06
8.697999999999574072e+00,3.141595197702937270e+00,6.283179154892932772e+00,-4.873860603329441142e-06,1.178606291999587735e-05,0.000000000000000000e+00,6.049341686494903204e-06
8.699999999999574740e+00,3.141595187974382419e+00,6.283179178418953015e+00,-4.855223213461498216e-06,1.174099363106327695e-05,0.000000000000000000e+00,6.026209505358549965e-06
8.701999999999575408e+00,3.141595178283028922e+00,6.283179201855011442e+00,-4.836657096338454891e-06,1.169609669319952824e-05,0.000000000000000000e+00,6.003165629309560169e-06
8.703999999999576076e+00,3.141595168628734669e+00,6.283179225201450890e+00,-4.818161979885226641e-06,1.165137144822549090e-05,0.000000000000000000e+00,5.980209875486720665e-06
8.705999999999576744e+00,3.141595159011357996e+00,6.283179248458615085e+00,-4.799737578313395116e-06,1.160681721174094573e-05,0.000000000000000000e+00,5.957341797582706589e-06
8.707999999999577412e+00,3.141595149430757683e+00,6.283179271626845086e+00,-4.781383631522263674e-06,1.156243334994608518e-05,0.000000000000000000e+00,5.934561241938639785e-06
8.709999999999578080e+00,3.141595139886792953e+00,6.283179294706481066e+00,-4.763099907011221448e-06,1.151821928323209959e-05,0.000000000000000000e+00,5.911868073350931476e-06
8.711999999999578748e+00,3.141595130379323919e+00,6.283179317697861421e+00,-4.744886043800963214e-06,1.147417418217548397e-05,0.000000000000000000e+00,5.889260993557248521e-06
8.713999999999579416e+00,3.141595120908211136e+00,6.283179340601324547e+00,-4.726741836667527742e-06,1.143029752132145183e-05,0.000000000000000000e+00,5.866740822961665457e-06
8.715999999999580083e+00,3.141595111473315161e+00,6.283179363417206176e+00,-4.708667046311260482e-06,1.138658870934194887e-05,0.000000000000000000e+00,5.844306970308134255e-06
8.717999999999580751e+00,3.141595102074497881e+00,6.283179386145840262e+00,-4.690661335811224492e-06,1.134304696505916067e-05,0.000000000000000000e+00,5.821958370826637967e-06
8.719999999999581419e+00,3.141595092711621184e+00,6.283179408787561648e+00,-4.672724486170089566e-06,1.129967173764461903e-05,0.000000000000000000e+00,5.799695567827202469e-06
8.721999999999582087e+00,3.141595083384547404e+00,6.283179431342702514e+00,-4.654856234868351447e-06,1.125646239190508962e-05,0.000000000000000000e+00,5.777517902270869372e-06
8.723999999999582755e+00,3.141595074093139761e+00,6.283179453811593262e+00,-4.637056342750386764e-06,1.121341833864454919e-05,0.000000000000000000e+00,5.755425215403986092e-06
8.725999999999583423e+00,3.141595064837262363e+00,6.283179476194564295e+00,-4.619324453181781371e-06,1.117053876012946054e-05,0.000000000000000000e+00,5.733416301267934070e-06
8.727999999999584091e+00,3.141595055616778875e+00,6.283179498491944237e+00,-4.601660422719121789e-06,1.112782325474169452e-05,0.000000000000000000e+00,5.711492415650992662e-06
8.729999999999584759e+00,3.141595046431553850e+00,6.283179520704059939e+00,-4.584063920232897916e-06,1.108527105541690466e-05,0.000000000000000000e+00,5.689651832957150299e-06
8.731999999999585427e+00,3.141595037281452729e+00,6.283179542831238251e+00,-4.566534713778324446e-06,1.104288158891294851e-05,0.000000000000000000e+00,5.667894962585321491e-06
8.733999999999586095e+00,3.141595028166340953e+00,6.283179564873803358e+00,-4.549072540122056719e-06,1.100065422147953610e-05,0.000000000000000000e+00,5.646221244860912241e-06
8.735999999999586763e+00,3.141595019086084850e+00,6.283179586832078556e+00,-4.531677117475075431e-06,1.095858828360250168e-05,0.000000000000000000e+00,5.624630217207764616e-06
8.737999999999587430e+00,3.141595010040551195e+00,6.283179608706386254e+00,-4.514348195649796817e-06,1.091668316786106283e-05,0.000000000000000000e+00,5.603121790173290484e-06
8.739999999999588098e+00,3.141595001029607204e+00,6.283179630497047974e+00,-4.497085576822343508e-06,1.087493836930842376e-05,0.000000000000000000e+00,5.581696031381944059e-06
8.741999999999588766e+00,3.141594992053120539e+00,6.283179652204383459e+00,-4.479888960425111286e-06,1.083335318328908854e-05,0.000000000000000000e+00,5.560351852322337109e-06
8.743999999999589434e+00,3.141594983110959749e+00,6.283179673828710676e+00,-4.462758065538877804e-06,1.079192694380212154e-05,0.000000000000000000e+00,5.539089081208164837e-06
8.745999999999590102e+00,3.141594974202993384e+00,6.283179695370347595e+00,-4.445692692780352626e-06,1.075065914431266894e-05,0.000000000000000000e+00,5.517908003423123084e-06
8.747999999999590770e+00,3.141594965329090439e+00,6.283179716829610406e+00,-4.428692589158512642e-06,1.070954917418349655e-05,0.000000000000000000e+00,5.496807903682555257e-06
8.749999999999591438e+00,3.141594956489120793e+00,6.283179738206814413e+00,-4.411757537468806762e-06,1.066859649294085476e-05,0.000000000000000000e+00,5.475788730843560680e-06
8.751999999999592106e+00,3.141594947682954775e+00,6.283179759502273143e+00,-4.394887187422760340e-06,1.062780030130096971e-05,0.000000000000000000e+00,5.454849177596572760e-06
8.753999999999592774e+00,3.141594938910463153e+00,6.283179780716299234e+00,-4.378081359385679822e-06,1.058716013294745871e-05,0.000000000000000000e+00,5.433990200581577910e-06
8.755999999999593442e+00,3.141594930171517142e+00,6.283179801849203550e+00,-4.361339820989010166e-06,1.054667541925782926e-05,0.000000000000000000e+00,5.413211094056524959e-06
8.757999999999594110e+00,3.141594921465988399e+00,6.283179822901296951e+00,-4.344662288882537693e-06,1.050634549265981321e-05,0.000000000000000000e+00,5.392511167431088097e-06
8.759999999999594777e+00,3.141594912793749028e+00,6.283179843872888526e+00,-4.328048499597878803e-06,1.046616972476042777e-05,0.000000000000000000e+00,5.371890256745818007e-06
8.761999999999595445e+00,3.141594904154672019e+00,6.283179864764285583e+00,-4.311498288152616561e-06,1.042614767960691251e-05,0.000000000000000000e+00,5.351348785122918197e-06
8.763999999999596113e+00,3.141594895548630362e+00,6.283179885575795431e+00,-4.295011357495910655e-06,1.038627866428290105e-05,0.000000000000000000e+00,5.330885461867515638e-06
8.765999999999596781e+00,3.141594886975497491e+00,6.283179906307722717e+00,-4.278587442057350031e-06,1.034656204764333279e-05,0.000000000000000000e+00,5.310500213245676875e-06
8.767999999999597449e+00,3.141594878435148175e+00,6.283179926960372086e+00,-4.262226328149787015e-06,1.030699730003734537e-05,0.000000000000000000e+00,5.290193120550880802e-06
8.769999999999598117e+00,3.141594869927456735e+00,6.283179947534047294e+00,-4.245927807905316486e-06,1.026758390363788729e-05,0.000000000000000000e+00,5.269963921765289435e-06
8.771999999999598785e+00,3.141594861452297938e+00,6.283179968029049434e+00,-4.229691634522312984e-06,1.022832126524857148e-05,0.000000000000000000e+00,5.249812021853217554e-06
8.773999999999599453e+00,3.141594853009547883e+00,6.283179988445679598e+00,-4.213517490917513818e-06,1.018920865497405999e-05,0.000000000000000000e+00,5.229736596566606031e-06
8.775999999999600121e+00,3.141594844599082226e+00,6.283180008784237991e+00,-4.197405222214469935e-06,1.015024565958749820e-05,0.000000000000000000e+00,5.209738551425308842e-06
8.777999999999600789e+00,3.141594836220777953e+00,6.283180029045023041e+00,-4.181354556108129903e-06,1.011143163740941228e-05,0.000000000000000000e+00,5.189816711541773292e-06
8.779999999999601457e+00,3.141594827874512053e+00,6.283180049228331399e+00,-4.165365276269915306e-06,1.007276605625462408e-05,0.000000000000000000e+00,5.169971195087314127e-06
8.781999999999602124e+00,3.141594819560161511e+00,6.283180069334459716e+00,-4.149437125985533340e-06,1.003424830562578010e-05,0.000000000000000000e+00,5.150201404220601954e-06
8.783999999999602792e+00,3.141594811277604649e+00,6.283180089363703757e+00,-4.133569895409273050e-06,9.995877866836093780e-06,0.000000000000000000e+00,5.130507389520698111e-06
8.785999999999603460e+00,3.141594803026719784e+00,6.283180109316356621e+00,-4.117763338656942217e-06,9.957654151409194617e-06,0.000000000000000000e+00,5.110888586865882342e-06
8.787999999999604128e+00,3.141594794807386126e+00,6.283180129192712293e+00,-4.102017232528012075e-06,9.919576615410332669e-06,0.000000000000000000e+00,5.091344871560057016e-06
8.789999999999604796e+00,3.141594786619482882e+00,6.283180148993061209e+00,-4.086331296737938677e-06,9.881644604166792633e-06,0.000000000000000000e+00,5.071875524607829394e-06
8.791999999999605464e+00,3.141594778462889703e+00,6.283180168717694691e+00,-4.070705398608783903e-06,9.843857751018138838e-06,0.000000000000000000e+00,5.052481353177171262e-06
8.793999999999606132e+00,3.141594770337486686e+00,6.283180188366902286e+00,-4.055139280250329274e-06,9.806215445744065332e-06,0.000000000000000000e+00,5.033161132424722201e-06
8.795999999999606800e+00,3.141594762243154815e+00,6.283180207940972650e+00,-4.039632626793676455e-06,9.768716967439677429e-06,0.000000000000000000e+00,5.013914148992236041e-06
8.797999999999607468e+00,3.141594754179775073e+00,6.283180227440192667e+00,-4.024185296884501841e-06,9.731361933827306813e-06,0.000000000000000000e+00,4.994741405193070961e-06
8.799999999999608136e+00,3.141594746147229333e+00,6.283180246864848328e+00,-4.008797006477268333e-06,9.694149684857679609e-06,0.000000000000000000e+00,4.975641551562145180e-06
8.801999999999608804e+00,3.141594738145399912e+00,6.283180266215225629e+00,-3.993467540808750825e-06,9.657079695945222674e-06,0.000000000000000000e+00,4.956614817398080890e-06
8.803999999999609472e+00,3.141594730174169126e+00,6.283180285491607897e+00,-3.978196756578788590e-06,9.620151582315294186e-06,0.000000000000000000e+00,4.937661447169602869e-06
8.805999999999610139e+00,3.141594722233419734e+00,6.283180304694278462e+00,-3.962984347125984372e-06,9.583364641045490296e-06,0.000000000000000000e+00,4.918779941874345737e-06
8.807999999999610807e+00,3.141594714323035387e+00,6.283180323823518876e+00,-3.947830090789301951e-06,9.546718335379055423e-06,0.000000000000000000e+00,4.899970649692995169e-06
8.809999999999611475e+00,3.141594706442899732e+00,6.283180342879609803e+00,-3.932733827701690190e-06,9.510212249328031173e-06,0.000000000000000000e+00,4.881233748821550786e-06
8.811999999999612143e+00,3.141594698592897306e+00,6.283180361862831909e+00,-3.917695281868847351e-06,9.473845740998884931e-06,0.000000000000000000e+00,4.862568092769828983e-06
8.813999999999612811e+00,3.141594690772913090e+00,6.283180380773463192e+00,-3.902714199058178746e-06,9.437618211304642343e-06,0.000000000000000000e+00,4.843973563743221057e-06
8.815999999999613479e+00,3.141594682982832065e+00,6.283180399611780764e+00,-3.887790411653725963e-06,9.401529230446410132e-06,0.000000000000000000e+00,4.825450527002283184e-06
8.817999999999614147e+00,3.141594675222539657e+00,6.283180418378061738e+00,-3.872923718415841159e-06,9.365578303381525156e-06,0.000000000000000000e+00,4.806998454709692902e-06
8.819999999999614815e+00,3.141594667491922177e+00,6.283180437072581448e+00,-3.858113876330080587e-06,9.329764854058938039e-06,0.000000000000000000e+00,4.788616757920758586e-06
8.821999999999615483e+00,3.141594659790866384e+00,6.283180455695614341e+00,-3.843360640270185582e-06,9.294088302723791989e-06,0.000000000000000000e+00,4.770305145761113540e-06
8.823999999999616151e+00,3.141594652119259035e+00,6.283180474247433978e+00,-3.828663844078791853e-06,9.258548223958244639e-06,0.000000000000000000e+00,4.752063930039496318e-06
8.825999999999616819e+00,3.141594644476987330e+00,6.283180492728312139e+00,-3.814023249213578705e-06,9.223144051595890715e-06,0.000000000000000000e+00,4.733892299019107179e-06
8.827999999999617486e+00,3.141594636863939360e+00,6.283180511138520608e+00,-3.799438608251148518e-06,9.187875202574202988e-06,0.000000000000000000e+00,4.715789913540798309e-06
8.829999999999618154e+00,3.141594629280003215e+00,6.283180529478329390e+00,-3.784909749419196253e-06,9.152741241651069805e-06,0.000000000000000000e+00,4.697757064612510108e-06
8.831999999999618822e+00,3.141594621725067871e+00,6.283180547748007605e+00,-3.770436470316877023e-06,9.117741674278544397e-06,0.000000000000000000e+00,4.679793253618011808e-06
8.833999999999619490e+00,3.141594614199021862e+00,6.283180565947823482e+00,-3.756018484818436949e-06,9.082875843145798547e-06,0.000000000000000000e+00,4.661897587239711201e-06
8.835999999999620158e+00,3.141594606701755499e+00,6.283180584078044362e+00,-3.741655675634422108e-06,9.048143420279994563e-06,0.000000000000000000e+00,4.644071054117550768e-06
8.837999999999620826e+00,3.141594599233158203e+00,6.283180602138935811e+00,-3.727347780060636099e-06,9.013543794826581776e-06,0.000000000000000000e+00,4.626312303518474289e-06
8.839999999999621494e+00,3.141594591793120284e+00,6.283180620130763394e+00,-3.713094634355095574e-06,8.979076549068062155e-06,0.000000000000000000e+00,4.608621806393071486e-06
8.841999999999622162e+00,3.141594584381532496e+00,6.283180638053791789e+00,-3.698895985943874656e-06,8.944741092547790263e-06,0.000000000000000000e+00,4.590998634460615336e-06
8.843999999999622830e+00,3.141594576998286481e+00,6.283180655908283008e+00,-3.684751617558718178e-06,8.910536904064582557e-06,0.000000000000000000e+00,4.573442785873083234e-06
8.845999999999623498e+00,3.141594569643273438e+00,6.283180673694499951e+00,-3.670661300470429895e-06,8.876463440384014240e-06,0.000000000000000000e+00,4.555953913528733301e-06
8.847999999999624166e+00,3.141594562316385453e+00,6.283180691412702856e+00,-3.656624858352539377e-06,8.842520260796018537e-06,0.000000000000000000e+00,4.538532143058137021e-06
8.849999999999624833e+00,3.141594555017515500e+00,6.283180709063152847e+00,-3.642642089911261940e-06,8.808706876250986873e-06,0.000000000000000000e+00,4.521177028294319500e-06
8.851999999999625501e+00,3.141594547746555666e+00,6.283180726646108383e+00,-3.628712852678894487e-06,8.775022912877846257e-06,0.000000000000000000e+00,4.503888744767227219e-06
8.853999999999626169e+00,3.141594540503399813e+00,6.283180744161827036e+00,-3.614836825646515856e-06,8.741467649018881144e-06,0.000000000000000000e+00,4.486665705822820687e-06
8.855999999999626837e+00,3.141594533287941360e+00,6.283180761610567266e+00,-3.601013882951484050e-06,8.708040743795295735e-06,0.000000000000000000e+00,4.469509104646461617e-06
8.857999999999627505e+00,3.141594526100074614e+00,6.283180778992583981e+00,-3.587243788622282664e-06,8.674741642127275384e-06,0.000000000000000000e+00,4.452417863622017830e-06
8.859999999999628173e+00,3.141594518939693881e+00,6.283180796308132976e+00,-3.573526392449303319e-06,8.641569956404701597e-06,0.000000000000000000e+00,4.435392364897578540e-06
8.861999999999628841e+00,3.141594511806693912e+00,6.283180813557468269e+00,-3.559861457600323007e-06,8.608525130583495727e-06,0.000000000000000000e+00,4.418431707675640752e-06
8.863999999999629509e+00,3.141594504700969903e+00,6.283180830740842993e+00,-3.546248744495907116e-06,8.575606603614420784e-06,0.000000000000000000e+00,4.401535616753383864e-06
8.865999999999630177e+00,3.141594497622417936e+00,6.283180847858509388e+00,-3.532688074337765623e-06,8.542813933191442373e-06,0.000000000000000000e+00,4.384704291387163649e-06
8.867999999999630845e+00,3.141594490570934095e+00,6.283180864910718810e+00,-3.519179238836118907e-06,8.510146619991817849e-06,0.000000000000000000e+00,4.367937259181907828e-06
8.869999999999631513e+00,3.141594483546414462e+00,6.283180881897721726e+00,-3.505722095196547170e-06,8.477604292654339571e-06,0.000000000000000000e+00,4.351234755847451299e-06
8.871999999999632180e+00,3.141594476548756454e+00,6.283180898819766824e+00,-3.492316386199064965e-06,8.445186357188408510e-06,0.000000000000000000e+00,4.334595678050548982e-06
8.873999999999632848e+00,3.141594469577857041e+00,6.283180915677102796e+00,-3.478961942452877464e-06,8.412892391117199277e-06,0.000000000000000000e+00,4.318020430578949336e-06
8.875999999999633516e+00,3.141594462633614082e+00,6.283180932469977442e+00,-3.465658578883218620e-06,8.380721941727334426e-06,0.000000000000000000e+00,4.301508647718628627e-06
8.877999999999634184e+00,3.141594455715925438e+00,6.283180949198636789e+00,-3.452406103690067559e-06,8.348674543609654381e-06,0.000000000000000000e+00,4.285060031587099947e-06
8.879999999999634852e+00,3.141594448824689856e+00,6.283180965863326861e+00,-3.439204253443942787e-06,8.316749592046633225e-06,0.000000000000000000e+00,4.268673801514672080e-06
8.881999999999635520e+00,3.141594441959806083e+00,6.283180982464291908e+00,-3.426052908703440075e-06,8.284946763333696663e-06,0.000000000000000000e+00,4.252350783352180225e-06
8.883999999999636188e+00,3.141594435121173312e+00,6.283180999001776179e+00,-3.412951848940730043e-06,8.253265537066351541e-06,0.000000000000000000e+00,4.236089980212752286e-06
8.885999999999636856e+00,3.141594428308690734e+00,6.283181015476021258e+00,-3.399900909033479043e-06,8.221705501203941749e-06,0.000000000000000000e+00,4.219891559212058524e-06
8.887999999999637524e+00,3.141594421522258873e+00,6.283181031887269619e+00,-3.386899891696553152e-06,8.190266181307665443e-06,0.000000000000000000e+00,4.203755038603457662e-06
8.889999999999638192e+00,3.141594414761777809e+00,6.283181048235762844e+00,-3.373948549918252997e-06,8.158947006455540650e-06,0.000000000000000000e+00,4.187679804520678516e-06
8.891999999999638860e+00,3.141594408027148511e+00,6.283181064521739856e+00,-3.361046756933374273e-06,8.127747640333520215e-06,0.000000000000000000e+00,4.171666512416247110e-06
8.893999999999639527e+00,3.141594401318272389e+00,6.283181080745440461e+00,-3.348194268398235866e-06,8.096667517833742715e-06,0.000000000000000000e+00,4.155714046528329389e-06
8.895999999999640195e+00,3.141594394635050413e+00,6.283181096907102692e+00,-3.335390930998921833e-06,8.065706251708148805e-06,0.000000000000000000e+00,4.139822843129850691e-06
8.897999999999640863e+00,3.141594387977384883e+00,6.283181113006962804e+00,-3.322636594591540003e-06,8.034863461121785814e-06,0.000000000000000000e+00,4.123992688001001591e-06
8.899999999999641531e+00,3.141594381345177656e+00,6.283181129045257940e+00,-3.309930998148628726e-06,8.004138549465814886e-06,0.000000000000000000e+00,4.108222519211561681e-06
8.901999999999642199e+00,3.141594374738331918e+00,6.283181145022223468e+00,-3.297273944154464608e-06,7.973531044242156065e-06,0.000000000000000000e+00,4.092512571791028994e-06
8.903999999999642867e+00,3.141594368156750416e+00,6.283181160938093868e+00,-3.284665346540199017e-06,7.943040690539799719e-06,0.000000000000000000e+00,4.076863439671641991e-06
8.905999999999643535e+00,3.141594361600336338e+00,6.283181176793102729e+00,-3.272104971448757960e-06,7.912666945748528431e-06,0.000000000000000000e+00,4.061273787694203927e-06
8.907999999999644203e+00,3.141594355068993760e+00,6.283181192587483643e+00,-3.259592621352045857e-06,7.882409338347158895e-06,0.000000000000000000e+00,4.045743651501156491e-06
8.909999999999644871e+00,3.141594348562626760e+00,6.283181208321467537e+00,-3.247128117756207760e-06,7.852267434295979998e-06,0.000000000000000000e+00,4.030272940092267161e-06
8.911999999999645539e+00,3.141594342081139857e+00,6.283181223995285336e+00,-3.234711262710287641e-06,7.822240761999848906e-06,0.000000000000000000e+00,4.014861275853146526e-06
8.913999999999646207e+00,3.141594335624437573e+00,6.283181239609167079e+00,-3.222341880058819164e-06,7.792328892535616315e-06,0.000000000000000000e+00,3.999508591092065628e-06
8.915999999999646874e+00,3.141594329192425761e+00,6.283181255163341916e+00,-3.210019814425968059e-06,7.762531437863077669e-06,0.000000000000000000e+00,3.984214808326299369e-06
8.917999999999647542e+00,3.141594322785009386e+00,6.283181270658038997e+00,-3.197744852076208365e-06,7.732847896621969510e-06,0.000000000000000000e+00,3.968979264357510358e-06
8.919999999999648210e+00,3.141594316402094744e+00,6.283181286093484808e+00,-3.185516821579992856e-06,7.703277850111285219e-06,0.000000000000000000e+00,3.953802044583262180e-06
8.921999999999648878e+00,3.141594310043588134e+00,6.283181301469906721e+00,-3.173335581980333033e-06,7.673820939379407180e-06,0.000000000000000000e+00,3.938683148824227796e-06
8.923999999999649546e+00,3.141594303709395852e+00,6.283181316787529447e+00,-3.161200930495006580e-06,7.644476685354146438e-06,0.000000000000000000e+00,3.923621888932517839e-06
8.925999999999650214e+00,3.141594297399425084e+00,6.283181332046578582e+00,-3.149112678303915937e-06,7.615244636408062442e-06,0.000000000000000000e+00,3.908618142583347461e-06
8.927999999999650882e+00,3.141594291113583459e+00,6.283181347247277948e+00,-3.137070622452955050e-06,7.586124313696775747e-06,0.000000000000000000e+00,3.893671580829614898e-06
8.929999999999651550e+00,3.141594284851778607e+00,6.283181362389850477e+00,-3.125074632852426256e-06,7.557115380763659837e-06,0.000000000000000000e+00,3.878782519665350138e-06
8.931999999999652218e+00,3.141594278613918600e+00,6.283181377474519103e+00,-3.113124512445288902e-06,7.528217370924551170e-06,0.000000000000000000e+00,3.863950238248547303e-06
8.933999999999652886e+00,3.141594272399911958e+00,6.283181392501504092e+00,-3.101220110151899637e-06,7.499429907429891138e-06,0.000000000000000000e+00,3.849174855703860112e-06
8.935999999999653554e+00,3.141594266209667197e+00,6.283181407471026603e+00,-3.089361185757827813e-06,7.470752440078338651e-06,0.000000000000000000e+00,3.834455487133881478e-06
8.937999999999654221e+00,3.141594260043093723e+00,6.283181422383306902e+00,-3.077547612332853554e-06,7.442184639804599509e-06,0.000000000000000000e+00,3.819792754552661911e-06
8.939999999999654889e+00,3.141594253900100941e+00,6.283181437238563483e+00,-3.065779260006398999e-06,7.413726172152657702e-06,0.000000000000000000e+00,3.805186415275585519e-06
8.941999999999655557e+00,3.141594247780598703e+00,6.283181452037013948e+00,-3.054055867787270758e-06,7.385376447433658268e-06,0.000000000000000000e+00,3.790635273559278193e-06
8.943999999999656225e+00,3.141594241684496858e+00,6.283181466778875901e+00,-3.042377319164972238e-06,7.357135157751590747e-06,0.000000000000000000e+00,3.776140188797079845e-06
8.945999999999656893e+00,3.141594235611706143e+00,6.283181481464366058e+00,-3.030743418611599084e-06,7.329001841600298871e-06,0.000000000000000000e+00,3.761700352122290727e-06
8.947999999999657561e+00,3.141594229562137741e+00,6.283181496093699359e+00,-3.019153988685791961e-06,7.300976073021895784e-06,0.000000000000000000e+00,3.747315683151077569e-06
8.949999999999658229e+00,3.141594223535702390e+00,6.283181510667090741e+00,-3.007608923436964479e-06,7.273057565710516641e-06,0.000000000000000000e+00,3.732986497120588821e-06
8.951999999999658897e+00,3.141594217532311717e+00,6.283181525184754257e+00,-2.996107987848193657e-06,7.245245782072342492e-06,0.000000000000000000e+00,3.718711619367051115e-06
8.953999999999659565e+00,3.141594211551877791e+00,6.283181539646903069e+00,-2.984651018687229562e-06,7.217540324765522212e-06,0.000000000000000000e+00,3.704491368573641086e-06
8.955999999999660233e+00,3.141594205594312683e+00,6.283181554053749451e+00,-2.973237859096878523e-06,7.189940809114167008e-06,0.000000000000000000e+00,3.690325579816403165e-06
8.957999999999660901e+00,3.141594199659529352e+00,6.283181568405504791e+00,-2.961868326147501524e-06,7.162446800083422331e-06,0.000000000000000000e+00,3.676213844415574146e-06
8.959999999999661568e+00,3.141594193747440311e+00,6.283181582702379586e+00,-2.950542290291557897e-06,7.135057966800791593e-06,0.000000000000000000e+00,3.662156350617599369e-06
8.961999999999662236e+00,3.141594187857958520e+00,6.283181596944584335e+00,-2.939259588781095572e-06,7.107773914108470168e-06,0.000000000000000000e+00,3.648152637845806547e-06
8.963999999999662904e+00,3.141594181990997825e+00,6.283181611132327760e+00,-2.928019973627224606e-06,7.080594080988814550e-06,0.000000000000000000e+00,3.634201861329490468e-06
8.965999999999663572e+00,3.141594176146472073e+00,6.283181625265817694e+00,-2.916823394857055166e-06,7.053518292587495452e-06,0.000000000000000000e+00,3.620305286833813089e-06
8.967999999999664240e+00,3.141594170324295554e+00,6.283181639345261971e+00,-2.905669636789831914e-06,7.026546051454615982e-06,0.000000000000000000e+00,3.606461471250934150e-06
8.969999999999664908e+00,3.141594164524382560e+00,6.283181653370867537e+00,-2.894558506518701623e-06,6.999676904799818644e-06,0.000000000000000000e+00,3.592670376869374748e-06
8.971999999999665576e+00,3.141594158746648269e+00,6.283181667342839560e+00,-2.883489884641445501e-06,6.972910543335170513e-06,0.000000000000000000e+00,3.578932343491268795e-06
8.973999999999666244e+00,3.141594152991007860e+00,6.283181681261383211e+00,-2.872463562919720853e-06,6.946246484972398208e-06,0.000000000000000000e+00,3.565246503992643839e-06
8.975999999999666912e+00,3.141594147257376513e+00,6.283181695126703659e+00,-2.861479394639268944e-06,6.919684367851294098e-06,0.000000000000000000e+00,3.551613110461238586e-06
8.977999999999667580e+00,3.141594141545670293e+00,6.283181708939003407e+00,-2.850537256355360079e-06,6.893223875709801561e-06,0.000000000000000000e+00,3.538032130244515676e-06
8.979999999999668248e+00,3.141594135855805270e+00,6.283181722698485849e+00,-2.839636984572904498e-06,6.866864614553387823e-06,0.000000000000000000e+00,3.524503062827101605e-06
8.981999999999668916e+00,3.141594130187697953e+00,6.283181736405352602e+00,-2.828778357831842336e-06,6.840606077641191353e-06,0.000000000000000000e+00,3.511025273200782826e-06
8.983999999999669583e+00,3.141594124541265298e+00,6.283181750059805282e+00,-2.817961266024756922e-06,6.814447975587766747e-06,0.000000000000000000e+00,3.497599387505487007e-06
8.985999999999670251e+00,3.141594118916424261e+00,6.283181763662043728e+00,-2.807185520711985383e-06,6.788389866634756714e-06,0.000000000000000000e+00,3.484224621433590959e-06
8.987999999999670919e+00,3.141594113313092240e+00,6.283181777212267782e+00,-2.796450965047481845e-06,6.762431370851855865e-06,0.000000000000000000e+00,3.470901009758765171e-06
8.989999999999671587e+00,3.141594107731187524e+00,6.283181790710676395e+00,-2.785757424236820888e-06,6.736572073645637132e-06,0.000000000000000000e+00,3.457628217429090708e-06
8.991999999999672255e+00,3.141594102170627512e+00,6.283181804157467631e+00,-2.775104824275970154e-06,6.710811757108120749e-06,0.000000000000000000e+00,3.444406797545372743e-06
8.993999999999672923e+00,3.141594096631330935e+00,6.283181817552839554e+00,-2.764492972963309695e-06,6.685149973270995981e-06,0.000000000000000000e+00,3.431235669691147516e-06
8.995999999999673591e+00,3.141594091113216081e+00,6.283181830896988451e+00,-2.753921724403136900e-06,6.659586364759221708e-06,0.000000000000000000e+00,3.418114980663919736e-06
8.997999999999674259e+00,3.141594085616202126e+00,6.283181844190109722e+00,-2.743390887243590097e-06,6.634120485817178658e-06,0.000000000000000000e+00,3.405044195609898371e-06
8.999999999999674927e+00,3.141594080140208689e+00,6.283181857432398765e+00,-2.732900287362918892e-06,6.608751924489878785e-06,0.000000000000000000e+00,3.392023247227179353e-06
9.001999999999675595e+00,3.141594074685154947e+00,6.283181870624050092e+00,-2.722449829962498141e-06,6.583480423784200440e-06,0.000000000000000000e+00,3.379052530282989405e-06
9.003999999999676263e+00,3.141594069250961407e+00,6.283181883765257325e+00,-2.712039326177532356e-06,6.558305543624259735e-06,0.000000000000000000e+00,3.366131148930563699e-06
9.005999999999676930e+00,3.141594063837547690e+00,6.283181896856213200e+00,-2.701668640915463112e-06,6.533226948992341771e-06,0.000000000000000000e+00,3.353259310598973985e-06
9.007999999999677598e+00,3.141594058444834747e+00,6.283181909897109563e+00,-2.691337606320735599e-06,6.508244241378783475e-06,0.000000000000000000e+00,3.340436576370817406e-06
9.009999999999678266e+00,3.141594053072743087e+00,6.283181922888138260e+00,-2.681046038818699871e-06,6.483356991744795215e-06,0.000000000000000000e+00,3.327662639480738656e-06
9.011999999999678934e+00,3.141594047721194105e+00,6.283181935829490250e+00,-2.670793852710744975e-06,6.458564962201230509e-06,0.000000000000000000e+00,3.314938034158299365e-06
9.013999999999679602e+00,3.141594042390109198e+00,6.283181948721354715e+00,-2.660580842338225499e-06,6.433867681394627044e-06,0.000000000000000000e+00,3.302261676115539552e-06
9.015999999999680270e+00,3.141594037079410207e+00,6.283181961563921725e+00,-2.650406912783477255e-06,6.409264893858082712e-06,0.000000000000000000e+00,3.289634202634542873e-06
9.017999999999680938e+00,3.141594031789018970e+00,6.283181974357379573e+00,-2.640271929818484205e-06,6.384756268001297251e-06,0.000000000000000000e+00,3.277055127414341303e-06
9.019999999999681606e+00,3.141594026518857774e+00,6.283181987101915666e+00,-2.630175675019563700e-06,6.360341308285749353e-06,0.000000000000000000e+00,3.264523637447233314e-06
9.021999999999682274e+00,3.141594021268849346e+00,6.283181999797717410e+00,-2.620118019651382683e-06,6.336019694276394112e-06,0.000000000000000000e+00,3.252040210442860499e-06
9.023999999999682942e+00,3.141594016038916859e+00,6.283182012444971321e+00,-2.610098819528844872e-06,6.311791075646589578e-06,0.000000000000000000e+00,3.239604545727565879e-06
9.025999999999683610e+00,3.141594010828983485e+00,6.283182025043862140e+00,-2.600117958828518100e-06,6.287655157699823515e-06,0.000000000000000000e+00,3.227216666200648015e-06
9.027999999999684277e+00,3.141594005638972398e+00,6.283182037594575498e+00,-2.590175236555401357e-06,6.263611479939998493e-06,0.000000000000000000e+00,3.214875752951060076e-06
9.029999999999684945e+00,3.141594000468807657e+00,6.283182050097296134e+00,-2.580270514639141913e-06,6.239659704773291207e-06,0.000000000000000000e+00,3.202582088576586212e-06
9.031999999999685613e+00,3.141593995318413324e+00,6.283182062552207015e+00,-2.570403683084018793e-06,6.215799549594813440e-06,0.000000000000000000e+00,3.190335696897934198e-06
9.033999999999686281e+00,3.141593990187713903e+00,6.283182074959491104e+00,-2.560574585786196626e-06,6.192030642221925331e-06,0.000000000000000000e+00,3.178136051235357128e-06
9.035999999999686949e+00,3.141593985076633899e+00,6.283182087319329590e+00,-2.550783083886793456e-06,6.168352644320480684e-06,0.000000000000000000e+00,3.165983097010063429e-06
9.037999999999687617e+00,3.141593979985098706e+00,6.283182099631905437e+00,-2.541029013118573604e-06,6.144765168260769132e-06,0.000000000000000000e+00,3.153876462679656642e-06
9.039999999999688285e+00,3.141593974913033271e+00,6.283182111897398059e+00,-2.531312258368754535e-06,6.121267922545401602e-06,0.000000000000000000e+00,3.141816331699357184e-06
9.041999999999688953e+00,3.141593969860362989e+00,6.283182124115988643e+00,-2.521632673513659378e-06,6.097860555455075067e-06,0.000000000000000000e+00,3.129802293242789964e-06
9.043999999999689621e+00,3.141593964827013696e+00,6.283182136287855712e+00,-2.511990098018104185e-06,6.074542687437154105e-06,0.000000000000000000e+00,3.117834057934795950e-06
9.045999999999690289e+00,3.141593959812911674e+00,6.283182148413177792e+00,-2.502384364577428282e-06,6.051313925971393045e-06,0.000000000000000000e+00,3.105911397281773062e-06
9.047999999999690957e+00,3.141593954817983647e+00,6.283182160492133406e+00,-2.492815408326151382e-06,6.028174078454968855e-06,0.000000000000000000e+00,3.094034894000538809e-06
9.049999999999691624e+00,3.141593949842155897e+00,6.283182172524900189e+00,-2.483282980950747999e-06,6.005122595068703920e-06,0.000000000000000000e+00,3.082203004791452547e-06
9.051999999999692292e+00,3.141593944885355594e+00,6.283182184511654000e+00,-2.473787014060656075e-06,5.982159276867839631e-06,0.000000000000000000e+00,3.070416889971040297e-06
9.053999999999692960e+00,3.141593939947509462e+00,6.283182196452571588e+00,-2.464327429503332530e-06,5.959283906135226816e-06,0.000000000000000000e+00,3.058676301080496445e-06
9.055999999999693628e+00,3.141593935028545559e+00,6.283182208347827036e+00,-2.454903979666369423e-06,5.936495935104736482e-06,0.000000000000000000e+00,3.046979799583139723e-06
9.057999999999694296e+00,3.141593930128391499e+00,6.283182220197596202e+00,-2.445516572530254592e-06,5.913795119523480554e-06,0.000000000000000000e+00,3.035328368787348430e-06
9.059999999999694964e+00,3.141593925246975338e+00,6.283182232002052281e+00,-2.436165029380440352e-06,5.891181046404596813e-06,0.000000000000000000e+00,3.023721188319730951e-06
9.061999999999695632e+00,3.141593920384225580e+00,6.283182243761368468e+00,-2.426849255343977380e-06,5.868653466446350574e-06,0.000000000000000000e+00,3.012158707509934126e-06
9.063999999999696300e+00,3.141593915540070725e+00,6.283182255475717959e+00,-2.417569141819689158e-06,5.846212103809902830e-06,0.000000000000000000e+00,3.000640651113476885e-06
9.065999999999696968e+00,3.141593910714439275e+00,6.283182267145272171e+00,-2.408324504517940571e-06,5.823856535442518635e-06,0.000000000000000000e+00,2.989166281517805727e-06
9.067999999999697636e+00,3.141593905907261064e+00,6.283182278770203411e+00,-2.399115165619964897e-06,5.801586351033542296e-06,0.000000000000000000e+00,2.977735476258788717e-06
9.069999999999698304e+00,3.141593901118465038e+00,6.283182290350681320e+00,-2.389941068951061386e-06,5.779401377725673781e-06,0.000000000000000000e+00,2.966348968141464294e-06
9.071999999999698971e+00,3.141593896347981030e+00,6.283182301886875543e+00,-2.380802076822732046e-06,5.757301283935435677e-06,0.000000000000000000e+00,2.955005979259013637e-06
9.073999999999699639e+00,3.141593891595739318e+00,6.283182313378956607e+00,-2.371697993442578858e-06,5.735285625127030178e-06,0.000000000000000000e+00,2.943705907411397777e-06
9.075999999999700307e+00,3.141593886861669738e+00,6.283182324827092380e+00,-2.362628774032112740e-06,5.713354251353980540e-06,0.000000000000000000e+00,2.932449706553711972e-06
9.077999999999700975e+00,3.141593882145703009e+00,6.283182336231450726e+00,-2.353594184331237612e-06,5.691506643550708754e-06,0.000000000000000000e+00,2.921235797217032948e-06
9.079999999999701643e+00,3.141593877447769856e+00,6.283182347592199513e+00,-2.344594157336073713e-06,5.669742608910140803e-06,0.000000000000000000e+00,2.910065256252235884e-06
9.081999999999702311e+00,3.141593872767801443e+00,6.283182358909505716e+00,-2.335628527749704164e-06,5.648061763241537873e-06,0.000000000000000000e+00,2.898937185160787178e-06
9.083999999999702979e+00,3.141593868105728937e+00,6.283182370183534537e+00,-2.326697225708678256e-06,5.626463908641439615e-06,0.000000000000000000e+00,2.887852125652674243e-06
9.085999999999703647e+00,3.141593863461483949e+00,6.283182381414452067e+00,-2.317800055650648309e-06,5.604948602463522075e-06,0.000000000000000000e+00,2.876808976593657951e-06
9.087999999999704315e+00,3.141593858834998532e+00,6.283182392602423505e+00,-2.308936882092594882e-06,5.583515519340069391e-06,0.000000000000000000e+00,2.865808018859104670e-06
9.089999999999704983e+00,3.141593854226204741e+00,6.283182403747612277e+00,-2.300107600172981753e-06,5.562164393889898517e-06,0.000000000000000000e+00,2.854849315617316368e-06
9.091999999999705651e+00,3.141593849635034630e+00,6.283182414850182695e+00,-2.291312130414427114e-06,5.540895010441622725e-06,0.000000000000000000e+00,2.843932890744999865e-06
9.093999999999706318e+00,3.141593845061420698e+00,6.283182425910297297e+00,-2.282550271480873831e-06,5.519706915940405258e-06,0.000000000000000000e+00,2.833057674124853098e-06
9.095999999999706986e+00,3.141593840505296331e+00,6.283182436928118619e+00,-2.273821892504189105e-06,5.498599795022971071e-06,0.000000000000000000e+00,2.822224025307589921e-06
9.097999999999707654e+00,3.141593835966594472e+00,6.283182447903808310e+00,-2.265126907565465231e-06,5.477573420102681157e-06,0.000000000000000000e+00,2.811432117910190502e-06
9.099999999999708322e+00,3.141593831445248064e+00,6.283182458837528017e+00,-2.256465184323128916e-06,5.456627473381834416e-06,0.000000000000000000e+00,2.800681443938536066e-06
9.101999999999708990e+00,3.141593826941190937e+00,6.283182469729437614e+00,-2.247836603125532191e-06,5.435761661971128629e-06,0.000000000000000000e+00,2.789971935309473565e-06
9.103999999999709658e+00,3.141593822454357365e+00,6.283182480579696971e+00,-2.239241020536446956e-06,5.414975646876502701e-06,0.000000000000000000e+00,2.779303254850357509e-06
9.105999999999710326e+00,3.141593817984681181e+00,6.283182491388465962e+00,-2.230678282119847832e-06,5.394269067930214003e-06,0.000000000000000000e+00,2.768675160971263835e-06
9.107999999999710994e+00,3.141593813532096657e+00,6.283182502155902682e+00,-2.222148298829913931e-06,5.373641692608497178e-06,0.000000000000000000e+00,2.758087980279775751e-06
9.109999999999711662e+00,3.141593809096538514e+00,6.283182512882165227e+00,-2.213650949615238068e-06,5.353093226222441263e-06,0.000000000000000000e+00,2.747541315465589027e-06
9.111999999999712330e+00,3.141593804677941915e+00,6.283182523567410804e+00,-2.205186063135352081e-06,5.332623276274647608e-06,0.000000000000000000e+00,2.737034634387505152e-06
9.113999999999712998e+00,3.141593800276241577e+00,6.283182534211796622e+00,-2.196753583374022804e-06,5.312231675322455660e-06,0.000000000000000000e+00,2.726568636904612994e-06
9.115999999999713665e+00,3.141593795891373109e+00,6.283182544815478998e+00,-2.188353312269732270e-06,5.291917979241738329e-06,0.000000000000000000e+00,2.716142109573124828e-06
9.117999999999714333e+00,3.141593791523272117e+00,6.283182555378613365e+00,-2.179985112200918840e-06,5.271681861947770597e-06,0.000000000000000000e+00,2.705755344881594646e-06
9.119999999999715001e+00,3.141593787171874652e+00,6.283182565901355154e+00,-2.171648950862485790e-06,5.251523202871896460e-06,0.000000000000000000e+00,2.695408970407520881e-06
9.121999999999715669e+00,3.141593782837116766e+00,6.283182576383858020e+00,-2.163344709740608316e-06,5.231441713553334032e-06,0.000000000000000000e+00,2.685102190749533982e-06
9.123999999999716337e+00,3.141593778518934510e+00,6.283182586826276506e+00,-2.155072175788268649e-06,5.211436921661286436e-06,0.000000000000000000e+00,2.674834145676395492e-06
9.125999999999717005e+00,3.141593774217264823e+00,6.283182597228764266e+00,-2.146831311894900584e-06,5.191508697801972352e-06,0.000000000000000000e+00,2.664605991815633540e-06
9.127999999999717673e+00,3.141593769932044644e+00,6.283182607591473179e+00,-2.138621938333310334e-06,5.171656634965555721e-06,0.000000000000000000e+00,2.654416513132135894e-06
9.129999999999718341e+00,3.141593765663210913e+00,6.283182617914556012e+00,-2.130443979541423399e-06,5.151880529352095244e-06,0.000000000000000000e+00,2.644266332214661530e-06
9.131999999999719009e+00,3.141593761410701013e+00,6.283182628198163755e+00,-2.122297282004909488e-06,5.132180025437825011e-06,0.000000000000000000e+00,2.634154716687136600e-06
9.133999999999719677e+00,3.141593757174452328e+00,6.283182638442447399e+00,-2.114181741034910634e-06,5.112554863068352418e-06,0.000000000000000000e+00,2.624081877950607510e-06
9.135999999999720345e+00,3.141593752954402685e+00,6.283182648647557045e+00,-2.106097229311922053e-06,5.093004738213551636e-06,0.000000000000000000e+00,2.614047496359532671e-06
9.137999999999721013e+00,3.141593748750490356e+00,6.283182658813643684e+00,-2.098043635119208521e-06,5.073529377416223466e-06,0.000000000000000000e+00,2.604051537287828616e-06
9.139999999999721680e+00,3.141593744562653612e+00,6.283182668940855642e+00,-2.090020820218553168e-06,5.054128455795780692e-06,0.000000000000000000e+00,2.594093653070483332e-06
9.141999999999722348e+00,3.141593740390830725e+00,6.283182679029341244e+00,-2.082028708151870984e-06,5.034801769068028198e-06,0.000000000000000000e+00,2.584174154692973555e-06
9.143999999999723016e+00,3.141593736234960854e+00,6.283182689079248817e+00,-2.074067123483513547e-06,5.015548920269292198e-06,0.000000000000000000e+00,2.574292155376828534e-06
9.145999999999723684e+00,3.141593732094982716e+00,6.283182699090726686e+00,-2.066136002975864912e-06,4.996369731280993574e-06,0.000000000000000000e+00,2.564448343288125128e-06
9.147999999999724352e+00,3.141593727970835914e+00,6.283182709063920512e+00,-2.058235174858580921e-06,4.977263812753547819e-06,0.000000000000000000e+00,2.554641761357153394e-06
9.149999999999725020e+00,3.141593723862459608e+00,6.283182718998977734e+00,-2.050364592614277802e-06,4.958231019569961899e-06,0.000000000000000000e+00,2.544873196087425390e-06
9.151999999999725688e+00,3.141593719769793402e+00,6.283182728896044011e+00,-2.042524129231815234e-06,4.939271050006291014e-06,0.000000000000000000e+00,2.535141900171804154e-06
9.153999999999726356e+00,3.141593715692777344e+00,6.283182738755264118e+00,-2.034713622429529822e-06,4.920383533759464798e-06,0.000000000000000000e+00,2.525447465879447325e-06
9.155999999999727024e+00,3.141593711631351482e+00,6.283182748576783716e+00,-2.026932997706506977e-06,4.901568271824916492e-06,0.000000000000000000e+00,2.515790400672265935e-06
9.157999999999727692e+00,3.141593707585456308e+00,6.283182758360745801e+00,-2.019182125030062402e-06,4.882824957214676980e-06,0.000000000000000000e+00,2.506170145574244555e-06
9.159999999999728360e+00,3.141593703555032313e+00,6.283182768107294258e+00,-2.011460851658453029e-06,4.864153238834131725e-06,0.000000000000000000e+00,2.496586387723748798e-06
9.161999999999729027e+00,3.141593699540020435e+00,6.283182777816572973e+00,-2.003769135988895442e-06,4.845552982377418128e-06,0.000000000000000000e+00,2.487039811292302352e-06
9.163999999999729695e+00,3.141593695540362052e+00,6.283182787488724053e+00,-1.996106844910266589e-06,4.827023875438663972e-06,0.000000000000000000e+00,2.477529590457530325e-06
9.165999999999730363e+00,3.141593691555998102e+00,6.283182797123888719e+00,-1.988473791284517525e-06,4.808565500568938272e-06,0.000000000000000000e+00,2.468055180807830328e-06
9.167999999999731031e+00,3.141593687586869965e+00,6.283182806722209079e+00,-1.980869997396241448e-06,4.790177848573551849e-06,0.000000000000000000e+00,2.458617999257748125e-06
9.169999999999731699e+00,3.141593683632919909e+00,6.283182816283826355e+00,-1.973295224528966842e-06,4.771860401850816466e-06,0.000000000000000000e+00,2.449215960671427420e-06
9.171999999999732367e+00,3.141593679694089314e+00,6.283182825808879990e+00,-1.965749444296479615e-06,4.753613052927060641e-06,0.000000000000000000e+00,2.439850489968729136e-06
9.173999999999733035e+00,3.141593675770320448e+00,6.283182835297510316e+00,-1.958232533851515349e-06,4.735435510349594077e-06,0.000000000000000000e+00,2.430520743357630258e-06
9.175999999999733703e+00,3.141593671861556025e+00,6.283182844749856777e+00,-1.950744314725907489e-06,4.717327374543436976e-06,0.000000000000000000e+00,2.421226165820076701e-06
9.177999999999734371e+00,3.141593667967738757e+00,6.283182854166057929e+00,-1.943284764622124409e-06,4.699288550415685041e-06,0.000000000000000000e+00,2.411967781776037890e-06
9.179999999999735039e+00,3.141593664088811355e+00,6.283182863546252328e+00,-1.935853730727284556e-06,4.681318688836385318e-06,0.000000000000000000e+00,2.402744479879364171e-06
9.181999999999735707e+00,3.141593660224716533e+00,6.283182872890576753e+00,-1.928451135680592377e-06,4.663417587861617644e-06,0.000000000000000000e+00,2.393556682455722819e-06
9.183999999999736374e+00,3.141593656375397892e+00,6.283182882199168873e+00,-1.921076870249552287e-06,4.645584983564524049e-06,0.000000000000000000e+00,2.384404015801929550e-06
9.185999999999737042e+00,3.141593652540798587e+00,6.283182891472166354e+00,-1.913730788235574551e-06,4.627820540192769820e-06,0.000000000000000000e+00,2.375286066918082077e-06
9.187999999999737710e+00,3.141593648720862664e+00,6.283182900709704199e+00,-1.906412778050566227e-06,4.610123989718437896e-06,0.000000000000000000e+00,2.366202955054953934e-06
9.189999999999738378e+00,3.141593644915534167e+00,6.283182909911918301e+00,-1.899122754865790610e-06,4.592495116385550062e-06,0.000000000000000000e+00,2.357154744299274751e-06
9.191999999999739046e+00,3.141593641124756697e+00,6.283182919078943662e+00,-1.891860656673622273e-06,4.574933749171237397e-06,0.000000000000000000e+00,2.348141468356477720e-06
9.193999999999739714e+00,3.141593637348475188e+00,6.283182928210914397e+00,-1.884626289674580315e-06,4.557439460286489596e-06,0.000000000000000000e+00,2.339162011452260463e-06
9.195999999999740382e+00,3.141593633586633683e+00,6.283182937307965510e+00,-1.877419564666150801e-06,4.540012026074801424e-06,0.000000000000000000e+00,2.330217016305438432e-06
9.197999999999741050e+00,3.141593629839177559e+00,6.283182946370229338e+00,-1.870240454430660246e-06,4.522651343800471669e-06,0.000000000000000000e+00,2.321306810781784353e-06
9.199999999999741718e+00,3.141593626106051307e+00,6.283182955397839997e+00,-1.863088727734730226e-06,4.505356913403188500e-06,0.000000000000000000e+00,2.312429742535096738e-06
9.201999999999742386e+00,3.141593622387200302e+00,6.283182964390929826e+00,-1.855964374937060733e-06,4.488128666800651832e-06,0.000000000000000000e+00,2.303587327157199721e-06
9.203999999999743054e+00,3.141593618682569922e+00,6.283182973349630274e+00,-1.848867253611878707e-06,4.470966277334351446e-06,0.000000000000000000e+00,2.294778443783678564e-06
9.205999999999743721e+00,3.141593614992105987e+00,6.283182982274072792e+00,-1.841797308276022485e-06,4.453869588010376199e-06,0.000000000000000000e+00,2.286003606252610173e-06
9.207999999999744389e+00,3.141593611315754320e+00,6.283182991164388831e+00,-1.834754361553919663e-06,4.436838204376466877e-06,0.000000000000000000e+00,2.277261778151475156e-06
9.209999999999745057e+00,3.141593607653460740e+00,6.283183000020708953e+00,-1.827738324476703990e-06,4.419871904595522994e-06,0.000000000000000000e+00,2.268553483679636900e-06
9.211999999999745725e+00,3.141593604005171514e+00,6.283183008843162831e+00,-1.820749165954091490e-06,4.402970579729198940e-06,0.000000000000000000e+00,2.259879023819343427e-06
9.213999999999746393e+00,3.141593600370833350e+00,6.283183017631880141e+00,-1.813786740562181350e-06,4.386133898158415662e-06,0.000000000000000000e+00,2.251237417575903876e-06
9.215999999999747061e+00,3.141593596750392514e+00,6.283183026386989667e+00,-1.806850933331507526e-06,4.369361587915904069e-06,0.000000000000000000e+00,2.242628761355708062e-06
9.217999999999747729e+00,3.141593593143796159e+00,6.283183035108620196e+00,-1.799941619534097266e-06,4.352653358122981833e-06,0.000000000000000000e+00,2.234052852786538694e-06
9.219999999999748397e+00,3.141593589550990995e+00,6.283183043796899625e+00,-1.793058730587874153e-06,4.336009027496774975e-06,0.000000000000000000e+00,2.225509982993457113e-06
9.221999999999749065e+00,3.141593585971924618e+00,6.283183052451955852e+00,-1.786202174980318020e-06,4.319428370266348547e-06,0.000000000000000000e+00,2.216999850917020102e-06
9.223999999999749733e+00,3.141593582406544627e+00,6.283183061073915887e+00,-1.779371832462421497e-06,4.302911104857511978e-06,0.000000000000000000e+00,2.208522115433993399e-06
9.225999999999750401e+00,3.141593578854798174e+00,6.283183069662905851e+00,-1.772567621708883299e-06,4.286457025767463332e-06,0.000000000000000000e+00,2.200076938945367015e-06
9.227999999999751068e+00,3.141593575316633302e+00,6.283183078219051865e+00,-1.765789407384672712e-06,4.270065822327619531e-06,0.000000000000000000e+00,2.191663792953945939e-06
9.229999999999751736e+00,3.141593571791998496e+00,6.283183086742479162e+00,-1.759037127821126141e-06,4.253737327652635515e-06,0.000000000000000000e+00,2.183283099099287208e-06
9.231999999999752404e+00,3.141593568280841797e+00,6.283183095233313864e+00,-1.752310662950539174e-06,4.237471261226723106e-06,0.000000000000000000e+00,2.174934297568561050e-06
9.233999999999753072e+00,3.141593564783111248e+00,6.283183103691680316e+00,-1.745609894802136136e-06,4.221267346804711430e-06,0.000000000000000000e+00,2.166617277906340107e-06
9.235999999999753740e+00,3.141593561298755777e+00,6.283183112117701974e+00,-1.738934781334983796e-06,4.205125456335782279e-06,0.000000000000000000e+00,2.158332479651681656e-06
9.237999999999754408e+00,3.141593557827724759e+00,6.283183120511503184e+00,-1.732285148737778863e-06,4.189045204993761195e-06,0.000000000000000000e+00,2.150078800021112437e-06
9.239999999999755076e+00,3.141593554369966679e+00,6.283183128873206513e+00,-1.725660993476595910e-06,4.173026540182638761e-06,0.000000000000000000e+00,2.141857380078004709e-06
9.241999999999755744e+00,3.141593550925430911e+00,6.283183137202935420e+00,-1.719062197553927325e-06,4.157069186251487688e-06,0.000000000000000000e+00,2.133667245653235282e-06
9.243999999999756412e+00,3.141593547494066829e+00,6.283183145500811584e+00,-1.712488620841378500e-06,4.141172824693165115e-06,0.000000000000000000e+00,2.125508108358350415e-06
9.245999999999757080e+00,3.141593544075823807e+00,6.283183153766957574e+00,-1.705940121700292963e-06,4.125337134101074264e-06,0.000000000000000000e+00,2.117379835529152555e-06
9.247999999999757748e+00,3.141593540670652107e+00,6.283183162001494182e+00,-1.699416710807282575e-06,4.109562090238906409e-06,0.000000000000000000e+00,2.109283436741229978e-06
9.249999999999758415e+00,3.141593537278501547e+00,6.283183170204542201e+00,-1.692918222937644036e-06,4.093847326152873806e-06,0.000000000000000000e+00,2.101217482921278763e-06
9.251999999999759083e+00,3.141593533899322388e+00,6.283183178376222422e+00,-1.686444571089068337e-06,4.078192627477279156e-06,0.000000000000000000e+00,2.093182434991587744e-06
9.253999999999759751e+00,3.141593530533064893e+00,6.283183186516654750e+00,-1.679995734089677488e-06,4.062597908362327982e-06,0.000000000000000000e+00,2.085178661625510486e-06
9.255999999999760419e+00,3.141593527179679768e+00,6.283183194625958201e+00,-1.673571537041034022e-06,4.047062783545359583e-06,0.000000000000000000e+00,2.077204898062235718e-06
9.257999999999761087e+00,3.141593523839118163e+00,6.283183202704251791e+00,-1.667171889761675415e-06,4.031587032958015484e-06,0.000000000000000000e+00,2.069261656936457246e-06
9.259999999999761755e+00,3.141593520511330340e+00,6.283183210751654535e+00,-1.660796684251447961e-06,4.016170402118308240e-06,0.000000000000000000e+00,2.061348684581350114e-06
9.261999999999762423e+00,3.141593517196267893e+00,6.283183218768284561e+00,-1.654445891448641925e-06,4.000812790375947850e-06,0.000000000000000000e+00,2.053466451050977269e-06
9.263999999999763091e+00,3.141593513893881973e+00,6.283183226754259110e+00,-1.648119378334037115e-06,3.985513894792050347e-06,0.000000000000000000e+00,2.045614062973238239e-06
9.265999999999763759e+00,3.141593510604124617e+00,6.283183234709696308e+00,-1.641817043426246872e-06,3.970273473956983476e-06,0.000000000000000000e+00,2.037791637986047406e-06
9.267999999999764427e+00,3.141593507326946977e+00,6.283183242634711618e+00,-1.635538810215884575e-06,3.955091335435805287e-06,0.000000000000000000e+00,2.029999243985695576e-06
9.269999999999765095e+00,3.141593504062301090e+00,6.283183250529422281e+00,-1.629284585073872388e-06,3.939967253415208857e-06,0.000000000000000000e+00,2.022236637907120311e-06
9.271999999999765762e+00,3.141593500810138995e+00,6.283183258393943760e+00,-1.623054296691435097e-06,3.924901045892764024e-06,0.000000000000000000e+00,2.014503866962040739e-06
9.273999999999766430e+00,3.141593497570413174e+00,6.283183266228392405e+00,-1.616847785116874600e-06,3.909892358193421724e-06,0.000000000000000000e+00,2.006800157686264860e-06
9.275999999999767098e+00,3.141593494343075665e+00,6.283183274032881904e+00,-1.610665056300701323e-06,3.894941159166485686e-06,0.000000000000000000e+00,1.999126627427326615e-06
9.277999999999767766e+00,3.141593491128079396e+00,6.283183281807527720e+00,-1.604505950998670941e-06,3.880047095894583222e-06,0.000000000000000000e+00,1.991481931211993824e-06
9.279999999999768434e+00,3.141593487925377293e+00,6.283183289552443540e+00,-1.598370384920872358e-06,3.865209961640278019e-06,0.000000000000000000e+00,1.983866513525372761e-06
9.281999999999769102e+00,3.141593484734922281e+00,6.283183297267743050e+00,-1.592258294261167042e-06,3.850429589804366297e-06,0.000000000000000000e+00,1.976280412229673537e-06
9.283999999999769770e+00,3.141593481556667289e+00,6.283183304953539938e+00,-1.586169635052574721e-06,3.835705852572355430e-06,0.000000000000000000e+00,1.968723660925649627e-06
9.285999999999770438e+00,3.141593478390565686e+00,6.283183312609947002e+00,-1.580104173102801759e-06,3.821038251625195313e-06,0.000000000000000000e+00,1.961194729475657919e-06
9.287999999999771106e+00,3.141593475236570843e+00,6.283183320237076153e+00,-1.574061946059931518e-06,3.806426818554826668e-06,0.000000000000000000e+00,1.953695528205084790e-06
9.289999999999771774e+00,3.141593472094637018e+00,6.283183327835039300e+00,-1.568042796513891801e-06,3.791871204913377444e-06,0.000000000000000000e+00,1.946224493644307376e-06
9.291999999999772442e+00,3.141593468964717584e+00,6.283183335403948355e+00,-1.562046740301070206e-06,3.777371400082113543e-06,0.000000000000000000e+00,1.938782803380514680e-06
9.293999999999773109e+00,3.141593465846766797e+00,6.283183342943914340e+00,-1.556073549491085238e-06,3.762926918562715780e-06,0.000000000000000000e+00,1.931368529477705751e-06
9.295999999999773777e+00,3.141593462740738918e+00,6.283183350455048277e+00,-1.550123197143033335e-06,3.748537666737176829e-06,0.000000000000000000e+00,1.923983057187386107e-06
9.297999999999774445e+00,3.141593459646588204e+00,6.283183357937459412e+00,-1.544195574391541201e-06,3.734203391380667498e-06,0.000000000000000000e+00,1.916625667577859888e-06
9.299999999999775113e+00,3.141593456564269360e+00,6.283183365391258768e+00,-1.538290654005022835e-06,3.719923998605493638e-06,0.000000000000000000e+00,1.909296855993317023e-06
9.301999999999775781e+00,3.141593453493737087e+00,6.283183372816554702e+00,-1.532408328256395038e-06,3.705699237783709222e-06,0.000000000000000000e+00,1.901995913183201006e-06
9.303999999999776449e+00,3.141593450434946533e+00,6.283183380213457347e+00,-1.526548475556001633e-06,3.691528831435277331e-06,0.000000000000000000e+00,1.894722627244615348e-06
9.305999999999777117e+00,3.141593447387852844e+00,6.283183387582074175e+00,-1.520711037970077843e-06,3.677412626299410049e-06,0.000000000000000000e+00,1.887477362234949970e-06
9.307999999999777785e+00,3.141593444352410724e+00,6.283183394922513543e+00,-1.514895928862305949e-06,3.663350413319082347e-06,0.000000000000000000e+00,1.880259796212539920e-06
9.309999999999778453e+00,3.141593441328576208e+00,6.283183402234883808e+00,-1.509103039038709187e-06,3.649341939597035970e-06,0.000000000000000000e+00,1.873069652452073698e-06
9.311999999999779121e+00,3.141593438316304887e+00,6.283183409519291551e+00,-1.503332257134478005e-06,3.635386948208140179e-06,0.000000000000000000e+00,1.865906807125330405e-06
9.313999999999779789e+00,3.141593435315552352e+00,6.283183416775844243e+00,-1.497583602300878475e-06,3.621485436730853140e-06,0.000000000000000000e+00,1.858772124175314634e-06
9.315999999999780457e+00,3.141593432326274193e+00,6.283183424004648465e+00,-1.491856967711623218e-06,3.607637157358106459e-06,0.000000000000000000e+00,1.851664558748478085e-06
9.317999999999781124e+00,3.141593429348426891e+00,6.283183431205809910e+00,-1.486152175179737326e-06,3.593841723348667615e-06,0.000000000000000000e+00,1.844583472322328501e-06
9.319999999999781792e+00,3.141593426381966925e+00,6.283183438379434271e+00,-1.480469211828819692e-06,3.580099070320529176e-06,0.000000000000000000e+00,1.837529989090133653e-06
9.321999999999782460e+00,3.141593423426850329e+00,6.283183445525627242e+00,-1.474807956250225079e-06,3.566408922515893706e-06,0.000000000000000000e+00,1.830503196469655033e-06
9.323999999999783128e+00,3.141593420483034027e+00,6.283183452644493627e+00,-1.469168338266443927e-06,3.552771104147197700e-06,0.000000000000000000e+00,1.823503368771387748e-06
9.325999999999783796e+00,3.141593417550474943e+00,6.283183459736138232e+00,-1.463550295858929589e-06,3.539185455502784146e-06,0.000000000000000000e+00,1.816530462529531180e-06
9.327999999999784464e+00,3.141593414629129555e+00,6.283183466800664085e+00,-1.457953759008751048e-06,3.525651801478253374e-06,0.000000000000000000e+00,1.809584313046809327e-06
9.329999999999785132e+00,3.141593411718955231e+00,6.283183473838175992e+00,-1.452378645530497576e-06,3.512169943297869659e-06,0.000000000000000000e+00,1.802664725579830856e-06
9.331999999999785800e+00,3.141593408819909339e+00,6.283183480848776981e+00,-1.446824806206092484e-06,3.498739551729004055e-06,0.000000000000000000e+00,1.795771097601453004e-06
9.333999999999786468e+00,3.141593405931949246e+00,6.283183487832569192e+00,-1.441292250852426555e-06,3.485360607656318451e-06,0.000000000000000000e+00,1.788904508906295375e-06
9.335999999999787136e+00,3.141593403055032763e+00,6.283183494789656542e+00,-1.435780847074441873e-06,3.472032814917137403e-06,0.000000000000000000e+00,1.782063798427618254e-06
9.337999999999787804e+00,3.141593400189117258e+00,6.283183501720140285e+00,-1.430290522660270460e-06,3.458755994889509595e-06,0.000000000000000000e+00,1.775249310460570674e-06
9.339999999999788471e+00,3.141593397334160986e+00,6.283183508624121671e+00,-1.424821170898920523e-06,3.445529901772814042e-06,0.000000000000000000e+00,1.768460686023482289e-06
9.341999999999789139e+00,3.141593394490121760e+00,6.283183515501702843e+00,-1.419372698301045227e-06,3.432354315630759531e-06,0.000000000000000000e+00,1.761697923023056861e-06
9.343999999999789807e+00,3.141593391656957834e+00,6.283183522352984163e+00,-1.413945092936257720e-06,3.419229175690758198e-06,0.000000000000000000e+00,1.754961525500520463e-06
9.345999999999790475e+00,3.141593388834627909e+00,6.283183529178066884e+00,-1.408538244566725785e-06,3.406154229695774864e-06,0.000000000000000000e+00,1.748250661296390715e-06
9.347999999999791143e+00,3.141593386023090240e+00,6.283183535977050482e+00,-1.403152068522476126e-06,3.393129275426789582e-06,0.000000000000000000e+00,1.741565419047583349e-06
9.349999999999791811e+00,3.141593383222303970e+00,6.283183542750035322e+00,-1.397786458544904753e-06,3.380154068630963825e-06,0.000000000000000000e+00,1.734905538607159651e-06
9.351999999999792479e+00,3.141593380432227800e+00,6.283183549497120879e+00,-1.392441363136088351e-06,3.367228471989496023e-06,0.000000000000000000e+00,1.728271328117032216e-06
9.353999999999793147e+00,3.141593377652820873e+00,6.283183556218405741e+00,-1.387116759371867943e-06,3.354352404071865401e-06,0.000000000000000000e+00,1.721662898379329150e-06
9.355999999999793815e+00,3.141593374884042333e+00,6.283183562913988496e+00,-1.381812512358128617e-06,3.341525565301876604e-06,0.000000000000000000e+00,1.715079318800015462e-06
9.357999999999794483e+00,3.141593372125851324e+00,6.283183569583967731e+00,-1.376528527561795776e-06,3.328747734858014026e-06,0.000000000000000000e+00,1.708520790875733874e-06
9.359999999999795151e+00,3.141593369378207434e+00,6.283183576228441147e+00,-1.371264766030002319e-06,3.316018800426591314e-06,0.000000000000000000e+00,1.701987628746122081e-06
9.361999999999795818e+00,3.141593366641070251e+00,6.283183582847507331e+00,-1.366021121160574566e-06,3.303338517972803422e-06,0.000000000000000000e+00,1.695479231503483003e-06
9.363999999999796486e+00,3.141593363914399806e+00,6.283183589441262207e+00,-1.360797483713206438e-06,3.290706638538505263e-06,0.000000000000000000e+00,1.688995480144241199e-06
9.365999999999797154e+00,3.141593361198156131e+00,6.283183596009802585e+00,-1.355593843730232816e-06,3.278123106675104918e-06,0.000000000000000000e+00,1.682537018543052952e-06
9.367999999999797822e+00,3.141593358492299259e+00,6.283183602553225278e+00,-1.350410145429450446e-06,3.265587777843183332e-06,0.000000000000000000e+00,1.676103408234546396e-06
9.369999999999798490e+00,3.141593355796789222e+00,6.283183609071626208e+00,-1.345246276052410583e-06,3.253100396590113865e-06,0.000000000000000000e+00,1.669694127440083439e-06
9.371999999999799158e+00,3.141593353111586939e+00,6.283183615565101299e+00,-1.340102133786080772e-06,3.240660728871924284e-06,0.000000000000000000e+00,1.663309162381595768e-06
9.373999999999799826e+00,3.141593350436652443e+00,6.283183622033745586e+00,-1.334977614051429757e-06,3.228268535495361353e-06,0.000000000000000000e+00,1.656948395308655919e-06
9.375999999999800494e+00,3.141593347771947098e+00,6.283183628477654104e+00,-1.329872750917137423e-06,3.215923847469637622e-06,0.000000000000000000e+00,1.650612765111288648e-06
9.377999999999801162e+00,3.141593345117431380e+00,6.283183634896921888e+00,-1.324787386861944102e-06,3.203626322732673441e-06,0.000000000000000000e+00,1.644300747672588136e-06
9.379999999999801830e+00,3.141593342473066208e+00,6.283183641291642196e+00,-1.319721500139825131e-06,3.191375883846300609e-06,0.000000000000000000e+00,1.638013260498968112e-06
9.381999999999802498e+00,3.141593339838812948e+00,6.283183647661910065e+00,-1.314674962768763191e-06,3.179172246459533903e-06,0.000000000000000000e+00,1.631749417773157261e-06
9.383999999999803165e+00,3.141593337214632964e+00,6.283183654007817864e+00,-1.309647742335219952e-06,3.167015312659838646e-06,0.000000000000000000e+00,1.625509837070767002e-06
9.385999999999803833e+00,3.141593334600487619e+00,6.283183660329459741e+00,-1.304639715221989270e-06,3.154904806851271848e-06,0.000000000000000000e+00,1.619293746893602686e-06
9.387999999999804501e+00,3.141593331996338723e+00,6.283183666626928066e+00,-1.299650843604890270e-06,3.142840620895612162e-06,0.000000000000000000e+00,1.613101690258210213e-06
9.389999999999805169e+00,3.141593329402148083e+00,6.283183672900315209e+00,-1.294681037108782959e-06,3.130822544236983080e-06,0.000000000000000000e+00,1.606933184858106963e-06
9.391999999999805837e+00,3.141593326817877063e+00,6.283183679149712653e+00,-1.289730258012013447e-06,3.118850469162284855e-06,0.000000000000000000e+00,1.600788528825132788e-06
9.393999999999806505e+00,3.141593324243488361e+00,6.283183685375212768e+00,-1.284798373154798545e-06,3.106924101999310761e-06,0.000000000000000000e+00,1.594666920616129671e-06
9.395999999999807173e+00,3.141593321678944228e+00,6.283183691576907037e+00,-1.279885385336733338e-06,3.095043414257018333e-06,0.000000000000000000e+00,1.588569279190599746e-06
9.397999999999807841e+00,3.141593319124206474e+00,6.283183697754886055e+00,-1.274991169560970349e-06,3.083208128443379208e-06,0.000000000000000000e+00,1.582494563719729361e-06
9.399999999999808509e+00,3.141593316579237793e+00,6.283183703909241302e+00,-1.270115659651520031e-06,3.071418081908929229e-06,0.000000000000000000e+00,1.576443118244638978e-06
9.401999999999809177e+00,3.141593314044001328e+00,6.283183710040062486e+00,-1.265258793070441911e-06,3.059673119175622236e-06,0.000000000000000000e+00,1.570414879955477419e-06
9.403999999999809845e+00,3.141593311518459331e+00,6.283183716147439313e+00,-1.260420544341914611e-06,3.047973157149002213e-06,0.000000000000000000e+00,1.564410034722091758e-06
9.405999999999810512e+00,3.141593309002574941e+00,6.283183722231462376e+00,-1.255600741425649655e-06,3.036317827177169672e-06,0.000000000000000000e+00,1.558427401487344596e-06
9.407999999999811180e+00,3.141593306496310856e+00,6.283183728292220493e+00,-1.250799400949281574e-06,3.024707128494407250e-06,0.000000000000000000e+00,1.552468293758102144e-06
9.409999999999811848e+00,3.141593303999630660e+00,6.283183734329802483e+00,-1.246016412237174140e-06,3.013140812322346674e-06,0.000000000000000000e+00,1.546531674583619944e-06
9.411999999999812516e+00,3.141593301512497938e+00,6.283183740344297163e+00,-1.241251723022639474e-06,3.001618743809389639e-06,0.000000000000000000e+00,1.540617890838811232e-06
9.413999999999813184e+00,3.141593299034875830e+00,6.283183746335792463e+00,-1.236505223842467792e-06,2.990140676885619669e-06,0.000000000000000000e+00,1.534726426660065497e-06
9.415999999999813852e+00,3.141593296566727922e+00,6.283183752304376313e+00,-1.231776868698628490e-06,2.978706489148853433e-06,0.000000000000000000e+00,1.528857667202194971e-06
9.417999999999814520e+00,3.141593294108018242e+00,6.283183758250136641e+00,-1.227066617415970680e-06,2.967316069703973852e-06,0.000000000000000000e+00,1.523011566960543297e-06
9.419999999999815188e+00,3.141593291658710374e+00,6.283183764173161379e+00,-1.222374363439208822e-06,2.955969178497258687e-06,0.000000000000000000e+00,1.517187543715196375e-06
9.421999999999815856e+00,3.141593289218768792e+00,6.283183770073536678e+00,-1.217700063557674762e-06,2.944665698954432306e-06,0.000000000000000000e+00,1.511385981928459405e-06
9.423999999999816524e+00,3.141593286788157080e+00,6.283183775951348693e+00,-1.213043654203312930e-06,2.933405474990885294e-06,0.000000000000000000e+00,1.505606642903439189e-06
9.425999999999817192e+00,3.141593284366840155e+00,6.283183781806684465e+00,-1.208405053459368580e-06,2.922188314902953125e-06,0.000000000000000000e+00,1.499849302792529695e-06
9.427999999999817859e+00,3.141593281954782046e+00,6.283183787639630147e+00,-1.203784170568556025e-06,2.911014009874443412e-06,0.000000000000000000e+00,1.494113809996931762e-06
9.429999999999818527e+00,3.141593279551947671e+00,6.283183793450271004e+00,-1.199180950138284932e-06,2.899882420040100804e-06,0.000000000000000000e+00,1.488400341760620638e-06
9.431999999999819195e+00,3.141593277158301500e+00,6.283183799238692302e+00,-1.194595385181041280e-06,2.888793500152129989e-06,0.000000000000000000e+00,1.482709171839549124e-06
9.433999999999819863e+00,3.141593274773808453e+00,6.283183805004978417e+00,-1.190027358656331282e-06,2.877746990501899192e-06,0.000000000000000000e+00,1.477039395688425471e-06
9.435999999999820531e+00,3.141593272398433445e+00,6.283183810749214615e+00,-1.185476742073305870e-06,2.866742609193726911e-06,0.000000000000000000e+00,1.471390843647404152e-06
9.437999999999821199e+00,3.141593270032141838e+00,6.283183816471485272e+00,-1.180943523813865685e-06,2.855780302183672480e-06,0.000000000000000000e+00,1.465764300608520432e-06
9.439999999999821867e+00,3.141593267674898993e+00,6.283183822171874766e+00,-1.176427663947861367e-06,2.844859960465546763e-06,0.000000000000000000e+00,1.460159471076117829e-06
9.441999999999822535e+00,3.141593265326669826e+00,6.283183827850465697e+00,-1.171929100338333180e-06,2.833981431848453818e-06,0.000000000000000000e+00,1.454576105433408599e-06
9.443999999999823203e+00,3.141593262987420143e+00,6.283183833507342442e+00,-1.167447664058579672e-06,2.823144356090694450e-06,0.000000000000000000e+00,1.449013325311576802e-06
9.445999999999823871e+00,3.141593260657115749e+00,6.283183839142587601e+00,-1.162983433957373667e-06,2.812348855984992204e-06,0.000000000000000000e+00,1.443472891445152077e-06
9.447999999999824539e+00,3.141593258335722449e+00,6.283183844756283776e+00,-1.158536247195335209e-06,2.801594583443613532e-06,0.000000000000000000e+00,1.437952921021110010e-06
9.449999999999825206e+00,3.141593256023206049e+00,6.283183850348513566e+00,-1.154106090639327717e-06,2.790881482221642890e-06,0.000000000000000000e+00,1.432454446587195823e-06
9.451999999999825874e+00,3.141593253719532353e+00,6.283183855919358685e+00,-1.149692887073710829e-06,2.780209371361981098e-06,0.000000000000000000e+00,1.426976907444759465e-06
9.453999999999826542e+00,3.141593251424667610e+00,6.283183861468901732e+00,-1.145296505766474178e-06,2.769577965588566063e-06,0.000000000000000000e+00,1.421519824615859640e-06
9.455999999999827210e+00,3.141593249138578514e+00,6.283183866997223532e+00,-1.140916972633390806e-06,2.758987285175165681e-06,0.000000000000000000e+00,1.416084279774390683e-06
9.457999999999827878e+00,3.141593246861231314e+00,6.283183872504404910e+00,-1.136554148486162774e-06,2.748437028714719497e-06,0.000000000000000000e+00,1.410668963533495300e-06
9.459999999999828546e+00,3.141593244592592260e+00,6.283183877990527577e+00,-1.132208029623160600e-06,2.737927158876720731e-06,0.000000000000000000e+00,1.405274804810828634e-06
9.461999999999829214e+00,3.141593242332628488e+00,6.283183883455671470e+00,-1.127878489090532400e-06,2.727457398306019852e-06,0.000000000000000000e+00,1.399900801950153891e-06
9.463999999999829882e+00,3.141593240081306693e+00,6.283183888899916525e+00,-1.123565538733676919e-06,2.717027740253573532e-06,0.000000000000000000e+00,1.394547909989724954e-06
9.465999999999830550e+00,3.141593237838594010e+00,6.283183894323343566e+00,-1.119269051338172281e-06,2.706637907096279720e-06,0.000000000000000000e+00,1.389215012136739923e-06
9.467999999999831218e+00,3.141593235604457579e+00,6.283183899726031640e+00,-1.114989013619146753e-06,2.696287843361727507e-06,0.000000000000000000e+00,1.383902877048106129e-06
9.469999999999831886e+00,3.141593233378864092e+00,6.283183905108059797e+00,-1.110725360753257186e-06,2.685977393233719936e-06,0.000000000000000000e+00,1.378611041085377902e-06
9.471999999999832553e+00,3.141593231161781130e+00,6.283183910469507083e+00,-1.106478037385050979e-06,2.675706419447969206e-06,0.000000000000000000e+00,1.373339494817880143e-06
9.473999999999833221e+00,3.141593228953176276e+00,6.283183915810452547e+00,-1.102246932080844426e-06,2.665474675549060596e-06,0.000000000000000000e+00,1.368087742392159610e-06
9.475999999999833889e+00,3.141593226753017110e+00,6.283183921130975236e+00,-1.098031997367060494e-06,2.655282039884693702e-06,0.000000000000000000e+00,1.362856180406606284e-06
9.477999999999834557e+00,3.141593224561271214e+00,6.283183926431152422e+00,-1.093833157198573863e-06,2.645128335229299301e-06,0.000000000000000000e+00,1.357644518068805602e-06
9.479999999999835225e+00,3.141593222377906169e+00,6.283183931711061376e+00,-1.089650426457289030e-06,2.635013561664115900e-06,0.000000000000000000e+00,1.352453353448081121e-06
9.481999999999835893e+00,3.141593220202890446e+00,6.283183936970780259e+00,-1.085483665222624779e-06,2.624937417653961262e-06,0.000000000000000000e+00,1.347281456151868209e-06
9.483999999999836561e+00,3.141593218036191626e+00,6.283183942210386341e+00,-1.081332817381672474e-06,2.614899765142519266e-06,0.000000000000000000e+00,1.342129374089297039e-06
9.485999999999837229e+00,3.141593215877778178e+00,6.283183947429956895e+00,-1.077197839354422441e-06,2.604900490590808567e-06,0.000000000000000000e+00,1.336997120960454685e-06
9.487999999999837897e+00,3.141593213727618572e+00,6.283183952629567415e+00,-1.073078693688179801e-06,2.594939492516894264e-06,0.000000000000000000e+00,1.331884666567017378e-06
9.489999999999838565e+00,3.141593211585680834e+00,6.283183957809295173e+00,-1.068975294440578691e-06,2.585016575079369858e-06,0.000000000000000000e+00,1.326791572692722254e-06
9.491999999999839233e+00,3.141593209451933877e+00,6.283183962969215663e+00,-1.064887575179708091e-06,2.575131580505502399e-06,0.000000000000000000e+00,1.321717908449779300e-06
9.493999999999839901e+00,3.141593207326346615e+00,6.283183968109405271e+00,-1.060815436034385680e-06,2.565284285993907493e-06,0.000000000000000000e+00,1.316663348701366211e-06
9.495999999999840568e+00,3.141593205208887518e+00,6.283183973229938601e+00,-1.056758943998309668e-06,2.555474794126427051e-06,0.000000000000000000e+00,1.311629059065906708e-06
9.497999999999841236e+00,3.141593203099525500e+00,6.283183978330891151e+00,-1.052717962369298780e-06,2.545702810528353597e-06,0.000000000000000000e+00,1.306613448476143463e-06
9.499999999999841904e+00,3.141593200998229474e+00,6.283183983412338414e+00,-1.048692413829837458e-06,2.535968156617722544e-06,0.000000000000000000e+00,1.301616884319390082e-06
9.501999999999842572e+00,3.141593198904968354e+00,6.283183988474354109e+00,-1.044682321176231620e-06,2.526270849143512671e-06,0.000000000000000000e+00,1.296640034715367353e-06
9.503999999999843240e+00,3.141593196819711942e+00,6.283183993517013732e+00,-1.040687491757345381e-06,2.516610485000069450e-06,0.000000000000000000e+00,1.291681221753931551e-06
9.505999999999843908e+00,3.141593194742429596e+00,6.283183998540390114e+00,-1.036707956536758235e-06,2.506987097006901607e-06,0.000000000000000000e+00,1.286742036212437895e-06
9.507999999999844576e+00,3.141593192673090673e+00,6.283184003544556973e+00,-1.032743662840851160e-06,2.497400555146382551e-06,0.000000000000000000e+00,1.281821780878578967e-06
9.509999999999845244e+00,3.141593190611664532e+00,6.283184008529588915e+00,-1.028794486006733181e-06,2.487850589111951655e-06,0.000000000000000000e+00,1.276919846941176211e-06
9.511999999999845912e+00,3.141593188558121419e+00,6.283184013495557885e+00,-1.024860426961947515e-06,2.478337173500018913e-06,0.000000000000000000e+00,1.272037094267433653e-06
9.513999999999846580e+00,3.141593186512430691e+00,6.283184018442537599e+00,-1.020941418872065250e-06,2.468860150965287490e-06,0.000000000000000000e+00,1.267172946340747197e-06
9.515999999999847248e+00,3.141593184474562594e+00,6.283184023370600002e+00,-1.017037396547823731e-06,2.459419367426070029e-06,0.000000000000000000e+00,1.262327341708917175e-06
9.517999999999847915e+00,3.141593182444487375e+00,6.283184028279817923e+00,-1.013148295749967258e-06,2.450014670814531770e-06,0.000000000000000000e+00,1.257500214469134663e-06
9.519999999999848583e+00,3.141593180422174836e+00,6.283184033170263305e+00,-1.009274092459335861e-06,2.440645987526169278e-06,0.000000000000000000e+00,1.252691792508024704e-06
9.521999999999849251e+00,3.141593178407595666e+00,6.283184038042008090e+00,-1.005414709226966962e-06,2.431313139953775863e-06,0.000000000000000000e+00,1.247901604097895667e-06
9.523999999999849919e+00,3.141593176400720111e+00,6.283184042895123333e+00,-1.001570076763208184e-06,2.422015966472003561e-06,0.000000000000000000e+00,1.243129639530977481e-06
9.525999999999850587e+00,3.141593174401518418e+00,6.283184047729680977e+00,-9.977401087031978663e-07,2.412754272294330120e-06,0.000000000000000000e+00,1.238375699579442445e-06
9.527999999999851255e+00,3.141593172409961721e+00,6.283184052545751186e+00,-9.939247931678609311e-07,2.403528007829318100e-06,0.000000000000000000e+00,1.233640267508560266e-06
9.529999999999851923e+00,3.141593170426020709e+00,6.283184057343405016e+00,-9.901241035396323382e-07,2.394337094940468495e-06,0.000000000000000000e+00,1.228923162107571653e-06
9.531999999999852591e+00,3.141593168449666074e+00,6.283184062122712632e+00,-9.863379016045567818e-07,2.385181238099766471e-06,0.000000000000000000e+00,1.224223482576805209e-06
9.533999999999853259e+00,3.141593166480868948e+00,6.283184066883744201e+00,-9.825661987412822756e-07,2.376060433330073432e-06,0.000000000000000000e+00,1.219542271874393441e-06
9.535999999999853927e+00,3.141593164519600467e+00,6.283184071626569889e+00,-9.788089067959030375e-07,2.366974482882204222e-06,0.000000000000000000e+00,1.214878718249929874e-06
9.537999999999854595e+00,3.141593162565831765e+00,6.283184076351259861e+00,-9.750659671028097791e-07,2.357923246543996484e-06,0.000000000000000000e+00,1.210232970970325189e-06
9.539999999999855262e+00,3.141593160619534419e+00,6.283184081057882509e+00,-9.713373575596353125e-07,2.348906655455445139e-06,0.000000000000000000e+00,1.205605233223469076e-06
9.541999999999855930e+00,3.141593158680679565e+00,6.283184085746507108e+00,-9.676230183187926230e-07,2.339924567339927981e-06,0.000000000000000000e+00,1.200995153707542411e-06
9.543999999999856598e+00,3.141593156749238780e+00,6.283184090417202938e+00,-9.639229013991580890e-07,2.330976863057227062e-06,0.000000000000000000e+00,1.196402752629851076e-06
9.545999999999857266e+00,3.141593154825183642e+00,6.283184095070038389e+00,-9.602369302060327790e-07,2.322063367862211315e-06,0.000000000000000000e+00,1.191827746553397781e-06
9.547999999999857934e+00,3.141593152908485731e+00,6.283184099705081849e+00,-9.565650533362437540e-07,2.313183956161256831e-06,0.000000000000000000e+00,1.187270255601603286e-06
9.549999999999858602e+00,3.141593150999117068e+00,6.283184104322400820e+00,-9.529072238411915557e-07,2.304338511196563470e-06,0.000000000000000000e+00,1.182730242376770348e-06
9.551999999999859270e+00,3.141593149097049675e+00,6.283184108922063693e+00,-9.492633751950084566e-07,2.295526878056061477e-06,0.000000000000000000e+00,1.178207495873315300e-06
9.553999999999859938e+00,3.141593147202256020e+00,6.283184113504137969e+00,-9.456334272159943761e-07,2.286748875353564689e-06,0.000000000000000000e+00,1.173701845046215921e-06
9.555999999999860606e+00,3.141593145314707680e+00,6.283184118068690260e+00,-9.420173630467122033e-07,2.278004445305274454e-06,0.000000000000000000e+00,1.169213693320107490e-06
9.557999999999861274e+00,3.141593143434377566e+00,6.283184122615788070e+00,-9.384151283240236828e-07,2.269293457014039049e-06,0.000000000000000000e+00,1.164742694663830009e-06
9.559999999999861942e+00,3.141593141561237701e+00,6.283184127145498010e+00,-9.348266803358980498e-07,2.260615802443295905e-06,0.000000000000000000e+00,1.160288868926685800e-06
9.561999999999862609e+00,3.141593139695260550e+00,6.283184131657886695e+00,-9.312519611733344903e-07,2.251971344016609488e-06,0.000000000000000000e+00,1.155852035596616114e-06
9.563999999999863277e+00,3.141593137836418581e+00,6.283184136153019850e+00,-9.276908966568113025e-07,2.243359912529334438e-06,0.000000000000000000e+00,1.151432007326467100e-06
9.565999999999863945e+00,3.141593135984684704e+00,6.283184140630964087e+00,-9.241434441276324214e-07,2.234781400274777965e-06,0.000000000000000000e+00,1.147028952191685440e-06
9.567999999999864613e+00,3.141593134140031829e+00,6.283184145091785133e+00,-9.206096075255802777e-07,2.226235790533217388e-06,0.000000000000000000e+00,1.142643150171381776e-06
9.569999999999865281e+00,3.141593132302432867e+00,6.283184149535547824e+00,-9.170892182829176177e-07,2.217722730409186832e-06,0.000000000000000000e+00,1.138273252336761379e-06
9.571999999999865949e+00,3.141593130471860729e+00,6.283184153962317886e+00,-9.135822832804175913e-07,2.209242209071474832e-06,0.000000000000000000e+00,1.133920499031914708e-06
9.573999999999866617e+00,3.141593128648288769e+00,6.283184158372160155e+00,-9.100888062450789531e-07,2.200794209615322238e-06,0.000000000000000000e+00,1.129584801386551512e-06
9.575999999999867285e+00,3.141593126831689897e+00,6.283184162765139469e+00,-9.066086805794583819e-07,2.192378500254238534e-06,0.000000000000000000e+00,1.125265272059933794e-06
9.577999999999867953e+00,3.141593125022037913e+00,6.283184167141319776e+00,-9.031418580095301688e-07,2.183994962879112107e-06,0.000000000000000000e+00,1.120962282424278929e-06
9.579999999999868621e+00,3.141593123219305728e+00,6.283184171500765913e+00,-8.996882720243680360e-07,2.175643444072212118e-06,0.000000000000000000e+00,1.116675629321878705e-06
9.581999999999869289e+00,3.141593121423467139e+00,6.283184175843541830e+00,-8.962478952216904219e-07,2.167323866553207332e-06,0.000000000000000000e+00,1.112405542266135762e-06
9.583999999999869956e+00,3.141593119634495945e+00,6.283184180169711475e+00,-8.928206807996880426e-07,2.159036115467327378e-06,0.000000000000000000e+00,1.108151810496523231e-06
9.585999999999870624e+00,3.141593117852365502e+00,6.283184184479337908e+00,-8.894066336625732424e-07,2.150780176764251461e-06,0.000000000000000000e+00,1.103914756230879460e-06
9.587999999999871292e+00,3.141593116077049608e+00,6.283184188772485079e+00,-8.860055974647127086e-07,2.142555722176759824e-06,0.000000000000000000e+00,1.099693115386331244e-06
9.589999999999871960e+00,3.141593114308522505e+00,6.283184193049215160e+00,-8.826175315073267726e-07,2.134362648965566611e-06,0.000000000000000000e+00,1.095487684957361253e-06
9.591999999999872628e+00,3.141593112546758437e+00,6.283184197309591212e+00,-8.792424446847156019e-07,2.126200951155866162e-06,0.000000000000000000e+00,1.091298770899520637e-06
9.593999999999873296e+00,3.141593110791731203e+00,6.283184201553675408e+00,-8.758802577233314198e-07,2.118070450969513334e-06,0.000000000000000000e+00,1.087125655432522693e-06
9.595999999999873964e+00,3.141593109043415044e+00,6.283184205781530807e+00,-8.725309652981996416e-07,2.109971114892927050e-06,0.000000000000000000e+00,1.082968824642554996e-06
9.597999999999874632e+00,3.141593107301784205e+00,6.283184209993218694e+00,-8.691944335578266797e-07,2.101902658979817063e-06,0.000000000000000000e+00,1.078827260440535000e-06
9.599999999999875300e+00,3.141593105566813371e+00,6.283184214188801242e+00,-8.658706741439159470e-07,2.093865082911495697e-06,0.000000000000000000e+00,1.074701982831859038e-06
9.601999999999875968e+00,3.141593103838477230e+00,6.283184218368340623e+00,-8.625596058190034746e-07,2.085858205454301163e-06,0.000000000000000000e+00,1.070592239800334197e-06
9.603999999999876636e+00,3.141593102116750025e+00,6.283184222531897234e+00,-8.592612541295704468e-07,2.077882053637863724e-06,0.000000000000000000e+00,1.066498762578417872e-06
9.605999999999877303e+00,3.141593100401606442e+00,6.283184226679533246e+00,-8.559754801735995425e-07,2.069936333994379256e-06,0.000000000000000000e+00,1.062420267799617018e-06
9.607999999999877971e+00,3.141593098693021613e+00,6.283184230811309057e+00,-8.527022899696648395e-07,2.062021035649434646e-06,0.000000000000000000e+00,1.058357770777266886e-06
9.609999999999878639e+00,3.141593096990970224e+00,6.283184234927285061e+00,-8.494416054357783479e-07,2.054135983902314694e-06,0.000000000000000000e+00,1.054310584841272776e-06
9.611999999999879307e+00,3.141593095295427407e+00,6.283184239027521656e+00,-8.461933892098212782e-07,2.046281083450227540e-06,0.000000000000000000e+00,1.050278953692039595e-06
9.613999999999879975e+00,3.141593093606368292e+00,6.283184243112079237e+00,-8.429575769277929535e-07,2.038456186456016002e-06,0.000000000000000000e+00,1.046262615043064064e-06
9.615999999999880643e+00,3.141593091923768011e+00,6.283184247181017312e+00,-8.397341519639514318e-07,2.030661238271040476e-06,0.000000000000000000e+00,1.042261863667110866e-06
9.617999999999881311e+00,3.141593090247601694e+00,6.283184251234396278e+00,-8.365230826670311788e-07,2.022896154943321919e-06,0.000000000000000000e+00,1.038276528749333899e-06
9.619999999999881979e+00,3.141593088577845361e+00,6.283184255272275642e+00,-8.333242386343045081e-07,2.015160660239570364e-06,0.000000000000000000e+00,1.034305813502753237e-06
9.621999999999882647e+00,3.141593086914473698e+00,6.283184259294714025e+00,-8.301376713121924846e-07,2.007454832421483910e-06,0.000000000000000000e+00,1.030351013698910159e-06
9.623999999999883315e+00,3.141593085257462725e+00,6.283184263301770933e+00,-8.269632883884388315e-07,1.999778469586256949e-06,0.000000000000000000e+00,1.026410998713930519e-06
9.625999999999883983e+00,3.141593083606788017e+00,6.283184267293504988e+00,-8.238009994975290238e-07,1.992131373724585589e-06,0.000000000000000000e+00,1.022485724683582951e-06
9.627999999999884650e+00,3.141593081962425593e+00,6.283184271269974808e+00,-8.206508073241140824e-07,1.984513528317538001e-06,0.000000000000000000e+00,1.018575824608030159e-06
9.629999999999885318e+00,3.141593080324351028e+00,6.283184275231239013e+00,-8.175126744514730391e-07,1.976924838771185141e-06,0.000000000000000000e+00,1.014680941533913669e-06
9.631999999999885986e+00,3.141593078692540342e+00,6.283184279177355336e+00,-8.143865609093766275e-07,1.969365205513663261e-06,0.000000000000000000e+00,1.010800998531302414e-06
9.633999999999886654e+00,3.141593077066969553e+00,6.283184283108381507e+00,-8.112724083310125724e-07,1.961834493263495940e-06,0.000000000000000000e+00,1.006935799358668051e-06
9.635999999999887322e+00,3.141593075447615124e+00,6.283184287024376147e+00,-8.081701405484350347e-07,1.954332532108240571e-06,0.000000000000000000e+00,1.003085154739058178e-06
9.637999999999887990e+00,3.141593073834453076e+00,6.283184290925396098e+00,-8.050797078960654637e-07,1.946859203946266111e-06,0.000000000000000000e+00,9.992492031613161262e-07
9.639999999999888658e+00,3.141593072227459427e+00,6.283184294811499093e+00,-8.020011487111387302e-07,1.939414562197491348e-06,0.000000000000000000e+00,9.954285417525802126e-07
9.641999999999889326e+00,3.141593070626611084e+00,6.283184298682741087e+00,-7.989343358389468763e-07,1.931998337809135520e-06,0.000000000000000000e+00,9.916218820008558532e-07
9.643999999999889994e+00,3.141593069031884067e+00,6.283184302539179811e+00,-7.958792296026941302e-07,1.924610432347560811e-06,0.000000000000000000e+00,9.878298182687149029e-07
9.645999999999890662e+00,3.141593067443255283e+00,6.283184306380872108e+00,-7.928358435621941430e-07,1.917250851142904579e-06,0.000000000000000000e+00,9.840526893207233484e-07
9.647999999999891330e+00,3.141593065860701639e+00,6.283184310207873935e+00,-7.898040389853139098e-07,1.909919302897929941e-06,0.000000000000000000e+00,9.802893044652386846e-07
9.649999999999891998e+00,3.141593064284199599e+00,6.283184314020241246e+00,-7.867839111714367232e-07,1.902615952474426813e-06,0.000000000000000000e+00,9.765413496858347999e-07
9.651999999999892665e+00,3.141593062713725626e+00,6.283184317818029996e+00,-7.837753021528368242e-07,1.895340471240386512e-06,0.000000000000000000e+00,9.728068831084006390e-07
9.653999999999893333e+00,3.141593061149257071e+00,6.283184321601297029e+00,-7.807781976551615668e-07,1.888092810531774633e-06,0.000000000000000000e+00,9.690869198736800196e-07
9.655999999999894001e+00,3.141593059590771286e+00,6.283184325370096523e+00,-7.777925159731788604e-07,1.880872790527581502e-06,0.000000000000000000e+00,9.653808996847604513e-07
9.657999999999894669e+00,3.141593058038244735e+00,6.283184329124484435e+00,-7.748183209985565995e-07,1.873680515177789564e-06,0.000000000000000000e+00,9.616898522611644741e-07
9.659999999999895337e+00,3.141593056491655211e+00,6.283184332864515831e+00,-7.718554401808555168e-07,1.866515627712302067e-06,0.000000000000000000e+00,9.580119610732044585e-07
9.661999999999896005e+00,3.141593054950979624e+00,6.283184336590245778e+00,-7.689038878947504172e-07,1.859378135752006149e-06,0.000000000000000000e+00,9.543485634595674609e-07
9.663999999999896673e+00,3.141593053416195325e+00,6.283184340301728454e+00,-7.659636330775162809e-07,1.852267958412477364e-06,0.000000000000000000e+00,9.506992655898858580e-07
9.665999999999897341e+00,3.141593051887280108e+00,6.283184343999018928e+00,-7.630346351747010773e-07,1.845184996371966605e-06,0.000000000000000000e+00,9.470639421410543494e-07
9.667999999999898009e+00,3.141593050364211326e+00,6.283184347682170490e+00,-7.601168403259465681e-07,1.838129124531529276e-06,0.000000000000000000e+00,9.434424392831754387e-07
9.669999999999898677e+00,3.141593048846966774e+00,6.283184351351238206e+00,-7.572101535418067568e-07,1.831100137601361099e-06,0.000000000000000000e+00,9.398343972616646051e-07
9.671999999999899345e+00,3.141593047335524247e+00,6.283184355006275368e+00,-7.543146338848992976e-07,1.824098130723319790e-06,0.000000000000000000e+00,9.362409073448193630e-07
9.673999999999900012e+00,3.141593045829861097e+00,6.283184358647336154e+00,-7.514301823450071316e-07,1.817122890943362997e-06,0.000000000000000000e+00,9.326607408798536468e-07
9.675999999999900680e+00,3.141593044329955564e+00,6.283184362274473855e+00,-7.485567519982389633e-07,1.810174306961701957e-06,0.000000000000000000e+00,9.290942295257434555e-07
9.677999999999901348e+00,3.141593042835785887e+00,6.283184365887740874e+00,-7.456942916074753574e-07,1.803252259129333559e-06,0.000000000000000000e+00,9.255412885035303044e-07
9.679999999999902016e+00,3.141593041347329862e+00,6.283184369487191390e+00,-7.428428178427636906e-07,1.796356760264263823e-06,0.000000000000000000e+00,9.220023703911442957e-07
9.681999999999902684e+00,3.141593039864565284e+00,6.283184373072877804e+00,-7.400022117220998051e-07,1.789487558771543625e-06,0.000000000000000000e+00,9.184764125860648068e-07
9.683999999999903352e+00,3.141593038387470838e+00,6.283184376644852520e+00,-7.371724869938547211e-07,1.782644661900209888e-06,0.000000000000000000e+00,9.149643488081901123e-07
9.685999999999904020e+00,3.141593036916024761e+00,6.283184380203168828e+00,-7.343535933337163883e-07,1.775827952033795314e-06,0.000000000000000000e+00,9.114656506194684319e-07
9.687999999999904688e+00,3.141593035450205296e+00,6.283184383747878243e+00,-7.315454442874340657e-07,1.769037241364286015e-06,0.000000000000000000e+00,9.079799950267755486e-07
9.689999999999905356e+00,3.141593033989991124e+00,6.283184387279032279e+00,-7.287480448116897656e-07,1.762272520114544159e-06,0.000000000000000000e+00,9.045080120046453728e-07
9.691999999999906024e+00,3.141593032535360930e+00,6.283184390796683338e+00,-7.259613757503506828e-07,1.755533731704220472e-06,0.000000000000000000e+00,9.010494687492843005e-07
9.693999999999906692e+00,3.141593031086292953e+00,6.283184394300883824e+00,-7.231853670149524424e-07,1.748820720346497968e-06,0.000000000000000000e+00,8.976039349429100565e-07
9.695999999999907359e+00,3.141593029642766322e+00,6.283184397791684361e+00,-7.204199322686874335e-07,1.742133298672924580e-06,0.000000000000000000e+00,8.941712366486079646e-07
9.697999999999908027e+00,3.141593028204759275e+00,6.283184401269135577e+00,-7.176651078419957272e-07,1.735471518457953408e-06,0.000000000000000000e+00,8.907522365808460312e-07
9.699999999999908695e+00,3.141593026772251385e+00,6.283184404733289874e+00,-7.149207913264016674e-07,1.728835161074448939e-06,0.000000000000000000e+00,8.873458504182843995e-07
9.701999999999909363e+00,3.141593025345221335e+00,6.283184408184196990e+00,-7.121869764976457421e-07,1.722224195520323018e-06,0.000000000000000000e+00,8.839527425809259181e-07
9.703999999999910031e+00,3.141593023923647809e+00,6.283184411621908438e+00,-7.094636142859820221e-07,1.715638507323631132e-06,0.000000000000000000e+00,8.805725438945020663e-07
9.705999999999910699e+00,3.141593022507510380e+00,6.283184415046473958e+00,-7.067506256782940213e-07,1.709077923729617172e-06,0.000000000000000000e+00,8.772049797454832282e-07
9.707999999999911367e+00,3.141593021096788174e+00,6.283184418457944176e+00,-7.040480563591219555e-07,1.702542515075586218e-06,0.000000000000000000e+00,8.738509282780251028e-07
9.709999999999912035e+00,3.141593019691460764e+00,6.283184421856368829e+00,-7.013558096470100003e-07,1.696032074298588464e-06,0.000000000000000000e+00,8.705092800566946280e-07
9.711999999999912703e+00,3.141593018291507278e+00,6.283184425241798543e+00,-6.986738576082400764e-07,1.689546528464095589e-06,0.000000000000000000e+00,8.671804955955514154e-07
9.713999999999913371e+00,3.141593016896907287e+00,6.283184428614282169e+00,-6.960021677149392291e-07,1.683085795678498443e-06,0.000000000000000000e+00,8.638644916058864191e-07
9.715999999999914039e+00,3.141593015507639919e+00,6.283184431973869444e+00,-6.933406836156025582e-07,1.676649747734527176e-06,0.000000000000000000e+00,8.605610401781301671e-07
9.717999999999914706e+00,3.141593014123685190e+00,6.283184435320610106e+00,-6.906893590374183722e-07,1.670238276142612025e-06,0.000000000000000000e+00,8.572701668116064488e-07
9.719999999999915374e+00,3.141593012745022673e+00,6.283184438654553006e+00,-6.880482227375060080e-07,1.663851418628905891e-06,0.000000000000000000e+00,8.539923814280235299e-07
9.721999999999916042e+00,3.141593011371631938e+00,6.283184441975746992e+00,-6.854171798507585058e-07,1.657488972121881295e-06,0.000000000000000000e+00,8.507267139982977681e-07
9.723999999999916710e+00,3.141593010003493003e+00,6.283184445284240915e+00,-6.827961699614127023e-07,1.651150800766162902e-06,0.000000000000000000e+00,8.474733715302612633e-07
9.725999999999917378e+00,3.141593008640585882e+00,6.283184448580083625e+00,-6.801852199007259681e-07,1.644836938793520225e-06,0.000000000000000000e+00,8.442329549819722889e-07
9.727999999999918046e+00,3.141593007282890149e+00,6.283184451863323083e+00,-6.775841998107590210e-07,1.638547115152887946e-06,0.000000000000000000e+00,8.410042491401574115e-07
9.729999999999918714e+00,3.141593005930386262e+00,6.283184455134007251e+00,-6.749931676444940138e-07,1.632281424840221723e-06,0.000000000000000000e+00,8.377886039371217845e-07
9.731999999999919382e+00,3.141593004583054238e+00,6.283184458392184979e+00,-6.724120139105913022e-07,1.626039636624136833e-06,0.000000000000000000e+00,8.345847245221370324e-07
9.733999999999920050e+00,3.141593003240874538e+00,6.283184461637903340e+00,-6.698407375125495838e-07,1.619821730589730368e-06,0.000000000000000000e+00,8.313933691609135760e-07
9.735999999999920718e+00,3.141593001903827176e+00,6.283184464871210295e+00,-6.672793001437129357e-07,1.613627614365598800e-06,0.000000000000000000e+00,8.282142140915058851e-07
9.737999999999921386e+00,3.141593000571892613e+00,6.283184468092152919e+00,-6.647276409829734364e-07,1.607457151782986203e-06,0.000000000000000000e+00,8.250470428352641751e-07
9.739999999999922053e+00,3.141592999245051310e+00,6.283184471300779173e+00,-6.621857621985702594e-07,1.601310329466376459e-06,0.000000000000000000e+00,8.218922773664522454e-07
9.741999999999922721e+00,3.141592997923283725e+00,6.283184474497135241e+00,-6.596535841786464335e-07,1.595186974758978963e-06,0.000000000000000000e+00,8.187492615303808654e-07
9.743999999999923389e+00,3.141592996606570765e+00,6.283184477681269087e+00,-6.571311002550575836e-07,1.589087057200643380e-06,0.000000000000000000e+00,8.156184909760566277e-07
9.745999999999924057e+00,3.141592995294892887e+00,6.283184480853226894e+00,-6.546182705936519804e-07,1.583010481822267963e-06,0.000000000000000000e+00,8.124996717213489551e-07
9.747999999999924725e+00,3.141592993988230553e+00,6.283184484013055737e+00,-6.521150392182274466e-07,1.576957122233337668e-06,0.000000000000000000e+00,8.093926367230665025e-07
9.749999999999925393e+00,3.141592992686564667e+00,6.283184487160800913e+00,-6.496214032686857563e-07,1.570926955583520697e-06,0.000000000000000000e+00,8.062977341495892471e-07
9.751999999999926061e+00,3.141592991389876577e+00,6.283184490296509495e+00,-6.471372992075184192e-07,1.564919840866943319e-06,0.000000000000000000e+00,8.032144670273204737e-07
9.753999999999926729e+00,3.141592990098146743e+00,6.283184493420227668e+00,-6.446626553876979909e-07,1.558935621333794461e-06,0.000000000000000000e+00,8.001427282059621619e-07
9.755999999999927397e+00,3.141592988811356513e+00,6.283184496532000729e+00,-6.421975054087562053e-07,1.552974345438494558e-06,0.000000000000000000e+00,7.970832547218211351e-07
9.757999999999928065e+00,3.141592987529486791e+00,6.283184499631874864e+00,-6.397417962409246384e-07,1.547035892841553850e-06,0.000000000000000000e+00,7.940353558038418572e-07
9.759999999999928733e+00,3.141592986252518926e+00,6.283184502719894482e+00,-6.372954708529770020e-07,1.541120135457675868e-06,0.000000000000000000e+00,7.909989562477297677e-07
9.761999999999929400e+00,3.141592984980434267e+00,6.283184505796105768e+00,-6.348584704290474569e-07,1.535226941811001368e-06,0.000000000000000000e+00,7.879739972410261116e-07
9.763999999999930068e+00,3.141592983713213716e+00,6.283184508860554018e+00,-6.324307966402331171e-07,1.529356298404350655e-06,0.000000000000000000e+00,7.849608832806421153e-07
9.765999999999930736e+00,3.141592982450839067e+00,6.283184511913283643e+00,-6.300123858615208476e-07,1.523508064463296456e-06,0.000000000000000000e+00,7.819590829222027809e-07
9.767999999999931404e+00,3.141592981193291667e+00,6.283184514954339939e+00,-6.276032462372553619e-07,1.517682239218540579e-06,0.000000000000000000e+00,7.789690862159421160e-07
9.769999999999932072e+00,3.141592979940553310e+00,6.283184517983767314e+00,-6.252032829843853820e-07,1.511878621344448420e-06,0.000000000000000000e+00,7.759900810753306418e-07
9.771999999999932740e+00,3.141592978692605342e+00,6.283184521001610179e+00,-6.228125198046377657e-07,1.506097240526510611e-06,0.000000000000000000e+00,7.730229053876772646e-07
9.773999999999933408e+00,3.141592977449429558e+00,6.283184524007912941e+00,-6.204309398518980092e-07,1.500338047457876904e-06,0.000000000000000000e+00,7.700672128631313486e-07
9.775999999999934076e+00,3.141592976211007304e+00,6.283184527002720010e+00,-6.180584407354839715e-07,1.494600826171167235e-06,0.000000000000000000e+00,7.671223218538937073e-07
9.777999999999934744e+00,3.141592974977320818e+00,6.283184529986074907e+00,-6.156950430653884081e-07,1.488885600471999912e-06,0.000000000000000000e+00,7.641891038659702658e-07
9.779999999999935412e+00,3.141592973748351891e+00,6.283184532958022039e+00,-6.133406680457869478e-07,1.483192200554303570e-06,0.000000000000000000e+00,7.612667741728427746e-07
9.781999999999936080e+00,3.141592972524082317e+00,6.283184535918604041e+00,-6.109952788216577216e-07,1.477520538357550187e-06,0.000000000000000000e+00,7.583556020709846467e-07
9.783999999999936747e+00,3.141592971304494331e+00,6.283184538867865321e+00,-6.086588291803603527e-07,1.471870507640912241e-06,0.000000000000000000e+00,7.554554741688609509e-07
9.785999999999937415e+00,3.141592970089570169e+00,6.283184541805848511e+00,-6.063313121997908244e-07,1.466242078818110372e-06,0.000000000000000000e+00,7.525666388707690359e-07
9.787999999999938083e+00,3.141592968879292069e+00,6.283184544732597132e+00,-6.040127625696522958e-07,1.460635303504520236e-06,0.000000000000000000e+00,7.496893624875402532e-07
9.789999999999938751e+00,3.141592967673641823e+00,6.283184547648153817e+00,-6.017030746231920255e-07,1.455049959749514580e-06,0.000000000000000000e+00,7.468225588559649904e-07
9.791999999999939419e+00,3.141592966472601667e+00,6.283184550552562087e+00,-5.994022037196412878e-07,1.449485944686077519e-06,0.000000000000000000e+00,7.439666363738190228e-07
9.793999999999940087e+00,3.141592965276154281e+00,6.283184553445863685e+00,-5.971101096126566043e-07,1.443943163973993694e-06,0.000000000000000000e+00,7.411215867573166379e-07
9.795999999999940755e+00,3.141592964084282347e+00,6.283184556328101245e+00,-5.948267805699380358e-07,1.438421578980349149e-06,0.000000000000000000e+00,7.382875786097957784e-07
9.797999999999941423e+00,3.141592962896968100e+00,6.283184559199317398e+00,-5.925521889810588032e-07,1.432921120199984514e-06,0.000000000000000000e+00,7.354644514740308670e-07
9.799999999999942091e+00,3.141592961714193777e+00,6.283184562059553890e+00,-5.902863082708068902e-07,1.427441720146889722e-06,0.000000000000000000e+00,7.326521715317571462e-07
9.801999999999942759e+00,3.141592960535942503e+00,6.283184564908853353e+00,-5.880290601813146916e-07,1.421983210666025794e-06,0.000000000000000000e+00,7.298503102387980169e-07
9.803999999999943427e+00,3.141592959362196957e+00,6.283184567747257532e+00,-5.857804887860213941e-07,1.416545662121288079e-06,0.000000000000000000e+00,7.270597375819888727e-07
9.805999999999944094e+00,3.141592958192939378e+00,6.283184570574807282e+00,-5.835405040149746670e-07,1.411128883551204555e-06,0.000000000000000000e+00,7.242794114225491143e-07
9.807999999999944762e+00,3.141592957028153332e+00,6.283184573391545236e+00,-5.813090705514246129e-07,1.405732790604050837e-06,0.000000000000000000e+00,7.215096993820138975e-07
9.809999999999945430e+00,3.141592955867821058e+00,6.283184576197511362e+00,-5.790861892526563480e-07,1.400357369610152149e-06,0.000000000000000000e+00,7.187508283372907826e-07
9.811999999999946098e+00,3.141592954711926122e+00,6.283184578992748293e+00,-5.768718054694068522e-07,1.395002498727976054e-06,0.000000000000000000e+00,7.160023435994334988e-07
9.813999999999946766e+00,3.141592953560451207e+00,6.283184581777295996e+00,-5.746659110198860972e-07,1.389668146823295776e-06,0.000000000000000000e+00,7.132645492996807397e-07
9.815999999999947434e+00,3.141592952413379436e+00,6.283184584551196217e+00,-5.724683904537198950e-07,1.384354073647750218e-06,0.000000000000000000e+00,7.105366073562787159e-07
9.817999999999948102e+00,3.141592951270693934e+00,6.283184587314488923e+00,-5.702793275881632035e-07,1.379060427439901878e-06,0.000000000000000000e+00,7.078199586437264063e-07
9.819999999999948770e+00,3.141592950132377826e+00,6.283184590067214970e+00,-5.680985924645283128e-07,1.373786939859259268e-06,0.000000000000000000e+00,7.051129713311500417e-07
9.821999999999949438e+00,3.141592948998414681e+00,6.283184592809414326e+00,-5.659262009790456979e-07,1.368533626803571803e-06,0.000000000000000000e+00,7.024166913594917148e-07
9.823999999999950106e+00,3.141592947868787622e+00,6.283184595541127848e+00,-5.637621506640503561e-07,1.363300468481151284e-06,0.000000000000000000e+00,6.997309410269853631e-07
9.825999999999950774e+00,3.141592946743480219e+00,6.283184598262395504e+00,-5.616063211294602042e-07,1.358087215402527913e-06,0.000000000000000000e+00,6.970548014574565643e-07
9.827999999999951442e+00,3.141592945622476041e+00,6.283184600973257261e+00,-5.594587469482424381e-07,1.352893920058975270e-06,0.000000000000000000e+00,6.943893872304372317e-07
9.829999999999952109e+00,3.141592944505758656e+00,6.283184603673753088e+00,-5.573193920227049118e-07,1.347720497341890400e-06,0.000000000000000000e+00,6.917341315039777388e-07
9.831999999999952777e+00,3.141592943393311632e+00,6.283184606363922065e+00,-5.551882333384941449e-07,1.342566887649426217e-06,0.000000000000000000e+00,6.890890919266796900e-07
9.833999999999953445e+00,3.141592942285118539e+00,6.283184609043804159e+00,-5.530652151014808687e-07,1.337432967580385435e-06,0.000000000000000000e+00,6.864539851754073536e-07
9.835999999999954113e+00,3.141592941181162946e+00,6.283184611713438450e+00,-5.509503615201768356e-07,1.332318769721690007e-06,0.000000000000000000e+00,6.838293661664759937e-07
9.837999999999954781e+00,3.141592940081428864e+00,6.283184614372864019e+00,-5.488435450684346819e-07,1.327224030939273885e-06,0.000000000000000000e+00,6.812140666684736662e-07
9.839999999999955449e+00,3.141592938985899863e+00,6.283184617022119944e+00,-5.467448237878205364e-07,1.322148849785707627e-06,0.000000000000000000e+00,6.786094296914880054e-07
9.841999999999956117e+00,3.141592937894560400e+00,6.283184619661245307e+00,-5.446540874935447629e-07,1.317092997108534318e-06,0.000000000000000000e+00,6.760141621272661573e-07
9.843999999999956785e+00,3.141592936807394043e+00,6.283184622290279187e+00,-5.425713686535788872e-07,1.312056521768516424e-06,0.000000000000000000e+00,6.734292880769475703e-07
9.845999999999957453e+00,3.141592935724384805e+00,6.283184624909259774e+00,-5.404965795195007986e-07,1.307039238395715553e-06,0.000000000000000000e+00,6.708538735935410486e-07
9.847999999999958121e+00,3.141592934645517143e+00,6.283184627518225263e+00,-5.384297642715817143e-07,1.302041218819547577e-06,0.000000000000000000e+00,6.682888610511685803e-07
9.849999999999958789e+00,3.141592933570775070e+00,6.283184630117214731e+00,-5.363708500058235543e-07,1.297062306692060113e-06,0.000000000000000000e+00,6.657333426610527482e-07
9.851999999999959456e+00,3.141592932500142599e+00,6.283184632706265482e+00,-5.343198451080037977e-07,1.292102504181293281e-06,0.000000000000000000e+00,6.631878829181165258e-07
9.853999999999960124e+00,3.141592931433604186e+00,6.283184635285415709e+00,-5.322766244766490322e-07,1.287161553416193783e-06,0.000000000000000000e+00,6.606514500331360832e-07
9.855999999999960792e+00,3.141592930371144288e+00,6.283184637854703602e+00,-5.302412230727192126e-07,1.282239508370328457e-06,0.000000000000000000e+00,6.581251992847768502e-07
9.857999999999961460e+00,3.141592929312746918e+00,6.283184640414166466e+00,-5.282136164420818784e-07,1.277336307403232495e-06,0.000000000000000000e+00,6.556086489731334402e-07
9.859999999999962128e+00,3.141592928258396977e+00,6.283184642963842492e+00,-5.261937508296949502e-07,1.272451831780876035e-06,0.000000000000000000e+00,6.531015433605818501e-07
9.861999999999962796e+00,3.141592927208078478e+00,6.283184645503768095e+00,-5.241816364416817087e-07,1.267586087456007576e-06,0.000000000000000000e+00,6.506043211162968495e-07
9.863999999999963464e+00,3.141592926161776766e+00,6.283184648033981468e+00,-5.221771715980027621e-07,1.262738862392692671e-06,0.000000000000000000e+00,6.481161120858795993e-07
9.865999999999964132e+00,3.141592925119475854e+00,6.283184650554519912e+00,-5.201803734076428311e-07,1.257910176166566404e-06,0.000000000000000000e+00,6.456377629380938440e-07
9.867999999999964800e+00,3.141592924081160643e+00,6.283184653065419845e+00,-5.181912402992661187e-07,1.253100011949785089e-06,0.000000000000000000e+00,6.431690967806998494e-07
9.869999999999965468e+00,3.141592923046816033e+00,6.283184655566717680e+00,-5.162097176437846591e-07,1.248308249541953425e-06,0.000000000000000000e+00,6.407096831413962019e-07
9.871999999999966136e+00,3.141592922016426481e+00,6.283184658058450722e+00,-5.142357636993387904e-07,1.243534793968316354e-06,0.000000000000000000e+00,6.382595798794314353e-07
9.873999999999966803e+00,3.141592920989977333e+00,6.283184660540655386e+00,-5.122693655048270771e-07,1.238779606368135586e-06,0.000000000000000000e+00,6.358189640089163840e-07
9.875999999999967471e+00,3.141592919967453046e+00,6.283184663013368976e+00,-5.103104457002034861e-07,1.234042522402013319e-06,0.000000000000000000e+00,6.333873210599078930e-07
9.877999999999968139e+00,3.141592918948838964e+00,6.283184665476627018e+00,-5.083590348113580607e-07,1.229323588093737793e-06,0.000000000000000000e+00,6.309654160180150004e-07
9.879999999999968807e+00,3.141592917934119988e+00,6.283184667930465039e+00,-5.064151172288331766e-07,1.224622759600809541e-06,0.000000000000000000e+00,6.285528693055817784e-07
9.881999999999969475e+00,3.141592916923281020e+00,6.283184670374920344e+00,-5.044786193679726535e-07,1.219939880120940203e-06,0.000000000000000000e+00,6.261492142680544150e-07
9.883999999999970143e+00,3.141592915916307405e+00,6.283184672810027571e+00,-5.025495392919794357e-07,1.215274932475970418e-06,0.000000000000000000e+00,6.237549472161890750e-07
9.885999999999970811e+00,3.141592914913184487e+00,6.283184675235823136e+00,-5.006277799279704331e-07,1.210627714216174509e-06,0.000000000000000000e+00,6.213693241386675464e-07
9.887999999999971479e+00,3.141592913913897611e+00,6.283184677652342565e+00,-4.987133932786814330e-07,1.205998313429873133e-06,0.000000000000000000e+00,6.189934192572425038e-07
9.889999999999972147e+00,3.141592912918432123e+00,6.283184680059621385e+00,-4.968063447411682142e-07,1.201386649523226658e-06,0.000000000000000000e+00,6.166265521661157831e-07
9.891999999999972815e+00,3.141592911926772924e+00,6.283184682457695125e+00,-4.949065566664089714e-07,1.196792558052680817e-06,0.000000000000000000e+00,6.142683672292887612e-07
9.893999999999973483e+00,3.141592910938905803e+00,6.283184684846598422e+00,-4.930140610229595225e-07,1.192216088191915340e-06,0.000000000000000000e+00,6.119196438074479393e-07
9.895999999999974150e+00,3.141592909954816548e+00,6.283184687226366805e+00,-4.911288046757385666e-07,1.187657123316845248e-06,0.000000000000000000e+00,6.095797141519407217e-07
9.897999999999974818e+00,3.141592908974490506e+00,6.283184689597034911e+00,-4.892507448044471639e-07,1.183115567066205560e-06,0.000000000000000000e+00,6.072486193859795282e-07
9.899999999999975486e+00,3.141592907997913020e+00,6.283184691958638268e+00,-4.873798920105143186e-07,1.178591427143989628e-06,0.000000000000000000e+00,6.049267227859966779e-07
9.901999999999976154e+00,3.141592907025069881e+00,6.283184694311210627e+00,-4.855161616690390515e-07,1.174084525760081196e-06,0.000000000000000000e+00,6.026132794640355161e-07
9.903999999999976822e+00,3.141592906055946877e+00,6.283184696654786627e+00,-4.836595523789193888e-07,1.169594847358631248e-06,0.000000000000000000e+00,6.003088748344627651e-07
9.905999999999977490e+00,3.141592905090529797e+00,6.283184698989400907e+00,-4.818100695538676278e-07,1.165122389623345182e-06,0.000000000000000000e+00,5.980135264093593486e-07
9.907999999999978158e+00,3.141592904128804431e+00,6.283184701315088105e+00,-4.799676873478487471e-07,1.160667089459096203e-06,0.000000000000000000e+00,5.957269653270101488e-07
9.909999999999978826e+00,3.141592903170756568e+00,6.283184703631881973e+00,-4.781323428879083545e-07,1.156228811678636920e-06,0.000000000000000000e+00,5.934488814879891020e-07
9.911999999999979494e+00,3.141592902216371996e+00,6.283184705939816261e+00,-4.763040070624924235e-07,1.151807486887833229e-06,0.000000000000000000e+00,5.911794929778217038e-07
9.913999999999980162e+00,3.141592901265636950e+00,6.283184708238925609e+00,-4.744826417615386255e-07,1.147403028172840027e-06,0.000000000000000000e+00,5.889186980180047943e-07
9.915999999999980830e+00,3.141592900318537662e+00,6.283184710529242878e+00,-4.726682436357592024e-07,1.143015416488948838e-06,0.000000000000000000e+00,5.866667213823783221e-07
9.917999999999981497e+00,3.141592899375059922e+00,6.283184712810802708e+00,-4.708607484778009450e-07,1.138644514213323660e-06,0.000000000000000000e+00,5.844230770601406425e-07
9.919999999999982165e+00,3.141592898435189962e+00,6.283184715083637073e+00,-4.690602059710185019e-07,1.134290405737964447e-06,0.000000000000000000e+00,5.821885781033913601e-07
9.921999999999982833e+00,3.141592897498914017e+00,6.283184717347780612e+00,-4.672665526409844675e-07,1.129952954906125352e-06,0.000000000000000000e+00,5.799623495271908290e-07
9.923999999999983501e+00,3.141592896566218318e+00,6.283184719603266188e+00,-4.654796989672436244e-07,1.125631974923413947e-06,0.000000000000000000e+00,5.777441633830399429e-07
9.925999999999984169e+00,3.141592895637089544e+00,6.283184721850126664e+00,-4.636997127906757331e-07,1.121327585692592554e-06,0.000000000000000000e+00,5.755351585098533664e-07
9.927999999999984837e+00,3.141592894711513484e+00,6.283184724088394901e+00,-4.619265446865480677e-07,1.117039678620533371e-06,0.000000000000000000e+00,5.733344288136039794e-07
9.929999999999985505e+00,3.141592893789476815e+00,6.283184726318104651e+00,-4.601601477310374659e-07,1.112768150008797539e-06,0.000000000000000000e+00,5.711419592680424943e-07
9.931999999999986173e+00,3.141592892870966214e+00,6.283184728539287889e+00,-4.584005461946250340e-07,1.108513035050754865e-06,0.000000000000000000e+00,5.689582458390945747e-07
9.933999999999986841e+00,3.141592891955967914e+00,6.283184730751977476e+00,-4.566476299055158389e-07,1.104274106887454676e-06,0.000000000000000000e+00,5.667822576355539452e-07
9.935999999999987509e+00,3.141592891044468594e+00,6.283184732956206275e+00,-4.549014313241049612e-07,1.100051416749669483e-06,0.000000000000000000e+00,5.646150212201733244e-07
9.937999999999988177e+00,3.141592890136454486e+00,6.283184735152006262e+00,-4.531619407244615746e-07,1.095844933631572963e-06,0.000000000000000000e+00,5.624561914635033328e-07
9.939999999999988844e+00,3.141592889231912711e+00,6.283184737339409409e+00,-4.514290752371275016e-07,1.091654484022340836e-06,0.000000000000000000e+00,5.603051908005502553e-07
9.941999999999989512e+00,3.141592888330829947e+00,6.283184739518447692e+00,-4.497028373989654134e-07,1.087480060937623174e-06,0.000000000000000000e+00,5.581626229893854618e-07
9.943999999999990180e+00,3.141592887433192871e+00,6.283184741689153974e+00,-4.479832206777129133e-07,1.083321639766759322e-06,0.000000000000000000e+00,5.560283881401520954e-07
9.945999999999990848e+00,3.141592886538988161e+00,6.283184743851559340e+00,-4.462701920750553183e-07,1.079179144337752400e-06,0.000000000000000000e+00,5.539022576077579302e-07
9.947999999999991516e+00,3.141592885648202493e+00,6.283184746005695764e+00,-4.445636970578002799e-07,1.075052456605195720e-06,0.000000000000000000e+00,5.517840383923442501e-07
9.949999999999992184e+00,3.141592884760823434e+00,6.283184748151595223e+00,-4.428636921523072528e-07,1.070941480019913852e-06,0.000000000000000000e+00,5.496737818112327578e-07
9.951999999999992852e+00,3.141592883876837661e+00,6.283184750289288800e+00,-4.411702003554803091e-07,1.066846247710818236e-06,0.000000000000000000e+00,5.475719505619917014e-07
9.953999999999993520e+00,3.141592882996232294e+00,6.283184752418807584e+00,-4.394831869300423664e-07,1.062766680320495516e-06,0.000000000000000000e+00,5.454780830424832742e-07
9.955999999999994188e+00,3.141592882118994012e+00,6.283184754540183548e+00,-4.378026230847728591e-07,1.058702710135157455e-06,0.000000000000000000e+00,5.433921929151185222e-07
9.957999999999994856e+00,3.141592881245110380e+00,6.283184756653447778e+00,-4.361284833762273434e-07,1.054654275939358566e-06,0.000000000000000000e+00,5.413142733549057561e-07
9.959999999999995524e+00,3.141592880374568519e+00,6.283184758758630473e+00,-4.344607351190992447e-07,1.050621302537941233e-06,0.000000000000000000e+00,5.392442387993539102e-07
9.961999999999996191e+00,3.141592879507355551e+00,6.283184760855763606e+00,-4.327993905093967422e-07,1.046603802195835171e-06,0.000000000000000000e+00,5.371823926288984497e-07
9.963999999999996859e+00,3.141592878643458597e+00,6.283184762944877377e+00,-4.311443968320086935e-07,1.042601660767134942e-06,0.000000000000000000e+00,5.351282204432155514e-07
9.965999999999997527e+00,3.141592877782865223e+00,6.283184765026001983e+00,-4.294957303803038139e-07,1.038614820601212626e-06,0.000000000000000000e+00,5.330819082121428351e-07
9.967999999999998195e+00,3.141592876925562550e+00,6.283184767099168511e+00,-4.278533599541247175e-07,1.034643209542239311e-06,0.000000000000000000e+00,5.310433691346712120e-07
9.969999999999998863e+00,3.141592876071538143e+00,6.283184769164407157e+00,-4.262172599738254918e-07,1.030686766474768103e-06,0.000000000000000000e+00,5.290126126593380123e-07
9.971999999999999531e+00,3.141592875220779568e+00,6.283184771221749010e+00,-4.245874073449687091e-07,1.026745435007151304e-06,0.000000000000000000e+00,5.269896298613636464e-07
9.974000000000000199e+00,3.141592874373274391e+00,6.283184773271223378e+00,-4.229637805205620682e-07,1.022819162017656852e-06,0.000000000000000000e+00,5.249743991162476929e-07
9.976000000000000867e+00,3.141592873529010177e+00,6.283184775312860459e+00,-4.213463894975351108e-07,1.018907955727558794e-06,0.000000000000000000e+00,5.229671274847719751e-07
9.978000000000001535e+00,3.141592872687974491e+00,6.283184777346690453e+00,-4.197351991410726757e-07,1.015011736595366150e-06,0.000000000000000000e+00,5.209674468374187383e-07
9.980000000000002203e+00,3.141592871850154900e+00,6.283184779372743556e+00,-4.181301520552272047e-07,1.011130381650637487e-06,0.000000000000000000e+00,5.189751623586700982e-07
9.982000000000002871e+00,3.141592871015538968e+00,6.283184781391049079e+00,-4.165312407194615101e-07,1.007263865220746923e-06,0.000000000000000000e+00,5.169906148009157385e-07
9.984000000000003539e+00,3.141592870184114261e+00,6.283184783401636331e+00,-4.149384827379432905e-07,1.003412210524422906e-06,0.000000000000000000e+00,5.150139623853430045e-07
9.986000000000004206e+00,3.141592869355869233e+00,6.283184785404535511e+00,-4.133517862722931396e-07,9.995752276159142423e-07,0.000000000000000000e+00,5.130443595521236863e-07
9.988000000000004874e+00,3.141592868530791005e+00,6.283184787399775928e+00,-4.117711618293453278e-07,9.957529260831695090e-07,0.000000000000000000e+00,5.110825391936354837e-07
9.990000000000005542e+00,3.141592867708868031e+00,6.283184789387386893e+00,-4.101965756813381328e-07,9.919452292701747537e-07,0.000000000000000000e+00,5.091281420921975678e-07
9.992000000000006210e+00,3.141592866890087876e+00,6.283184791367396826e+00,-4.086279977860656469e-07,9.881520677980174779e-07,0.000000000000000000e+00,5.071811666565060814e-07
9.994000000000006878e+00,3.141592866074438994e+00,6.283184793339835039e+00,-4.070654178244507872e-07,9.843734107106453444e-07,0.000000000000000000e+00,5.052417314198569959e-07
9.996000000000007546e+00,3.141592865261908951e+00,6.283184795304730841e+00,-4.055088179837127574e-07,9.806092125658876155e-07,0.000000000000000000e+00,5.033097501033116736e-07
9.998000000000008214e+00,3.141592864452485756e+00,6.283184797262113541e+00,-4.039581856082699296e-07,9.768594379343699283e-07,0.000000000000000000e+00,5.013852332413036832e-07
1.000000000000000888e+01,3.141592863646157863e+00,6.283184799212010674e+00,-4.024134410440792272e-07,9.731239209274098096e-07,0.000000000000000000e+00,4.994676514196943573e-07


==> results/pendubot/leaderboard_entry.csv <==
Controller,Short Controller Description,Swingup Success,Swingup Time [s],Energy [J],Max. Torque [Nm],Integrated Torque [Nms],Torque Cost[N²m²],Torque Smoothness [Nm],Velocity Cost [m²/s²],Real AI Score,Username
SAC LQR,Swing-up with an RL Policy learned with SAC.,True,0.65,9.4,5.0,2.21,8.58,0.172,44.98,0.801,chiniklas


==> results/pendubot/sac_lqr/leaderboard_entry.csv <==
Controller,Short Controller Description,Swingup Success,Swingup Time [s],Energy [J],Max. Torque [Nm],Integrated Torque [Nms],Torque Cost[N²m²],Torque Smoothness [Nm],Velocity Cost [m²/s²],Real AI Score,Username
SAC LQR,Swing-up with an RL Policy learned with SAC.,True,0.65,9.4,5.0,2.21,8.58,0.172,44.98,0.801,chiniklas


==> results/pendubot/sac_lqr/model_parameters.yml <==
I1: 0.053470810264216295
I2: 0.02392374528789766
Ir: 0.0
b1: 0.0
b2: 0.0
cf1: 0.0
cf2: 0.0
g: 9.81
gr: 6.0
l1: 0.3
l2: 0.2
m1: 0.5593806151425046
m2: 0.6043459469186889
r1: 0.3
r2: 0.18377686083653508
tl1: 6.0
tl2: 0.0


==> results/pendubot/sac_lqr/scores.yml <==
delay: 0.8571428571428571
measurement_noise: 1.0
model: 0.7238095238095238
u_noise: 1.0
u_responsiveness: 1.0


==> results/pendubot/sac_lqr/sim_swingup.csv <==
time,pos_meas1,pos_meas2,vel_meas1,vel_meas2,tau_con1,tau_con2
2.000000000000000042e-03,1.627110575955501904e-04,-3.893210192241071507e-04,1.627061605058041094e-01,-3.893058538596091411e-01,5.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000083e-03,6.437988395935239413e-04,-1.540385013469929617e-03,3.183670395482933735e-01,-7.617129712299636202e-01,4.785308837890625000e+00,0.000000000000000000e+00
6.000000000000000125e-03,1.439099967186216206e-03,-3.443106603168159113e-03,4.769096342038047220e-01,-1.140932830442123791e+00,4.877449035644531250e+00,0.000000000000000000e+00
8.000000000000000167e-03,2.548819074313542210e-03,-6.097767718684005134e-03,6.327746506238902668e-01,-1.513620284504936020e+00,4.800628662109375000e+00,0.000000000000000000e+00
1.000000000000000021e-02,3.970313034879619646e-03,-9.497747376605974665e-03,7.886735009100371840e-01,-1.886217164652053135e+00,4.809089660644531250e+00,0.000000000000000000e+00
1.200000000000000025e-02,5.706909572562392056e-03,-1.365061556119087985e-02,9.478651568926617088e-01,-2.266471128887888931e+00,4.919819355010986328e+00,0.000000000000000000e+00
1.400000000000000029e-02,7.758579967343023215e-03,-1.855580625554591190e-02,1.103734359072114035e+00,-2.638499011808263628e+00,4.829569339752197266e+00,0.000000000000000000e+00
1.600000000000000033e-02,1.012223671161651718e-02,-2.420531939623217846e-02,1.259837257265799426e+00,-3.010748876272633545e+00,4.851117134094238281e+00,0.000000000000000000e+00
1.800000000000000211e-02,1.280098486890083806e-02,-3.060584252655379478e-02,1.418809698954149434e+00,-3.389458435994862739e+00,4.956489086151123047e+00,0.000000000000000000e+00
2.000000000000000389e-02,1.579688794377352018e-02,-3.776142667231081190e-02,1.576974617478255958e+00,-3.765754553881726086e+00,4.951924800872802734e+00,0.000000000000000000e+00
2.200000000000000566e-02,1.910928716388306942e-02,-4.566944899624954257e-02,1.735286379509727306e+00,-4.141835114617129499e+00,4.980129241943359375e+00,0.000000000000000000e+00
2.400000000000000744e-02,2.273612352908792322e-02,-5.432375984130739799e-02,1.891390905737011963e+00,-4.511977066274100778e+00,4.939623832702636719e+00,0.000000000000000000e+00
2.600000000000000921e-02,2.667552059050522922e-02,-6.371844949594837604e-02,2.047823762966711314e+00,-4.882139944904402284e+00,4.981253147125244141e+00,0.000000000000000000e+00
2.800000000000001099e-02,3.092529827020479294e-02,-7.384666745560328205e-02,2.201747077088934024e+00,-5.245427684221831477e+00,4.939870834350585938e+00,0.000000000000000000e+00
3.000000000000001277e-02,3.548268978346605373e-02,-8.469992513947194324e-02,2.355410477967340821e+00,-5.607093259640813621e+00,4.972623825073242188e+00,0.000000000000000000e+00
3.200000000000001454e-02,4.034541362044448409e-02,-9.627063818433721776e-02,2.507051096332478579e+00,-5.962792700192641071e+00,4.956099987030029297e+00,0.000000000000000000e+00
3.400000000000001632e-02,4.550967431196507179e-02,-1.085473317268823429e-01,2.656917244349980667e+00,-6.312977487515678554e+00,4.952655792236328125e+00,0.000000000000000000e+00
3.600000000000001810e-02,5.097001656569132011e-02,-1.215142830262819634e-01,2.803102540324943881e+00,-6.652953894992765349e+00,4.895716667175292969e+00,0.000000000000000000e+00
3.800000000000001987e-02,5.672034982789023183e-02,-1.351539551270988515e-01,2.946876303108873607e+00,-6.985595525052236354e+00,4.883872985839843750e+00,0.000000000000000000e+00
4.000000000000002165e-02,6.275939212737216555e-02,-1.494599384956538934e-01,3.091774869963203720e+00,-7.319146642432722949e+00,4.988557815551757812e+00,0.000000000000000000e+00
4.200000000000002343e-02,6.908563430675801476e-02,-1.644249222674954991e-01,3.234041715165952624e+00,-7.644484310355452727e+00,4.982885360717773438e+00,0.000000000000000000e+00
4.400000000000002520e-02,7.569304569893532675e-02,-1.800304800111579562e-01,3.372910305549019938e+00,-7.959610756637260920e+00,4.959591865539550781e+00,0.000000000000000000e+00
4.600000000000002698e-02,8.257550183758881335e-02,-1.962576037243930482e-01,3.509052001852122515e+00,-8.265937618358233152e+00,4.963783264160156250e+00,0.000000000000000000e+00
4.800000000000002875e-02,8.972771319903104226e-02,-2.130888942109616380e-01,3.642631162993945182e+00,-8.563664492289992936e+00,4.979722023010253906e+00,0.000000000000000000e+00
5.000000000000003053e-02,9.714382354763108351e-02,-2.305052331169703539e-01,3.772918689298387029e+00,-8.850878941622976726e+00,4.978943824768066406e+00,0.000000000000000000e+00
5.200000000000003231e-02,1.048165411060344165e-01,-2.484837438382623831e-01,3.899209051918053781e+00,-9.125738029323862577e+00,4.961544036865234375e+00,0.000000000000000000e+00
5.400000000000003408e-02,1.127364567549030278e-01,-2.669962257418749263e-01,4.020093041117778654e+00,-9.384769088352676647e+00,4.903890609741210938e+00,0.000000000000000000e+00
5.600000000000003586e-02,1.208959198669175422e-01,-2.860182824015178871e-01,4.138728517866309353e+00,-9.635216671601600780e+00,4.953001022338867188e+00,0.000000000000000000e+00
5.800000000000003764e-02,1.292896671707933764e-01,-3.055307665128458861e-01,4.254353348545078184e+00,-9.875112652633813326e+00,4.982718467712402344e+00,0.000000000000000000e+00
6.000000000000003941e-02,1.379100232914454993e-01,-3.255085583402256288e-01,4.365321075752876645e+00,-1.010046420916123644e+01,4.962586402893066406e+00,0.000000000000000000e+00
6.200000000000004119e-02,1.467479379912198234e-01,-3.459230555344113278e-01,4.471899055844724913e+00,-1.031176757142472411e+01,4.954031944274902344e+00,0.000000000000000000e+00
6.400000000000004297e-02,1.557953969492627544e-01,-3.667478081787540756e-01,4.574854261535115540e+00,-1.051067363010236733e+01,4.973412513732910156e+00,0.000000000000000000e+00
6.600000000000004474e-02,1.650448510049744577e-01,-3.879572009839924451e-01,4.673888139445574907e+00,-1.069637684357642726e+01,4.984643459320068359e+00,0.000000000000000000e+00
6.800000000000004652e-02,1.744875048493836345e-01,-4.095225536084753371e-01,4.768055784124334728e+00,-1.086662666893114704e+01,4.964256286621093750e+00,0.000000000000000000e+00
7.000000000000004829e-02,1.841141326115600663e-01,-4.314140589364386380e-01,4.857866798631567562e+00,-1.102253118056935399e+01,4.960515499114990234e+00,0.000000000000000000e+00
7.200000000000005007e-02,1.939168469014649898e-01,-4.536048436420189733e-01,4.944148438799382816e+00,-1.116591066181436176e+01,4.984368801116943359e+00,0.000000000000000000e+00
7.400000000000005185e-02,2.038873443763485060e-01,-4.760670075514354393e-01,5.025665221970477603e+00,-1.129394396040165915e+01,4.962772369384765625e+00,0.000000000000000000e+00
7.600000000000005362e-02,2.140176031882989605e-01,-4.987732315900690327e-01,5.103923310000677560e+00,-1.140999708193368534e+01,4.991456031799316406e+00,0.000000000000000000e+00
7.800000000000005540e-02,2.243000925690585290e-01,-5.216972833736400750e-01,5.177917307026818960e+00,-1.151182350012098965e+01,4.980466842651367188e+00,0.000000000000000000e+00
8.000000000000005718e-02,2.347262732756837389e-01,-5.448107224767657630e-01,5.247640037269279745e+00,-1.159944811743186044e+01,4.963932991027832031e+00,0.000000000000000000e+00
8.200000000000005895e-02,2.452887752510535535e-01,-5.680877639161528991e-01,5.314262328744951525e+00,-1.167548268574532244e+01,4.984998703002929688e+00,0.000000000000000000e+00
8.400000000000006073e-02,2.559810337193474394e-01,-5.915044670620777101e-01,5.377424738692145212e+00,-1.173918083633962794e+01,4.987036705017089844e+00,0.000000000000000000e+00
8.600000000000006251e-02,2.667964514771866691e-01,-6.150369160463481366e-01,5.437450985043065899e+00,-1.179130258107627860e+01,4.994821548461914062e+00,0.000000000000000000e+00
8.800000000000006428e-02,2.777286875489831663e-01,-6.386618805668515808e-01,5.494274925891500239e+00,-1.183177837900763940e+01,4.993094444274902344e+00,0.000000000000000000e+00
9.000000000000006606e-02,2.887715023097497391e-01,-6.623565081956803713e-01,5.548062657990149305e+00,-1.186105103665172500e+01,4.990225315093994141e+00,0.000000000000000000e+00
9.200000000000006783e-02,2.999192059105346697e-01,-6.860992923777156083e-01,5.599196498837979874e+00,-1.188001900076540984e+01,4.994623661041259766e+00,0.000000000000000000e+00
9.400000000000006961e-02,3.111664715141559956e-01,-7.098696815706786456e-01,5.647658592715141701e+00,-1.188874420846617852e+01,4.990351200103759766e+00,0.000000000000000000e+00
9.600000000000007139e-02,3.225083287317895842e-01,-7.336480675681495978e-01,5.693821167526268212e+00,-1.188810082495112397e+01,4.992964744567871094e+00,0.000000000000000000e+00
9.800000000000007316e-02,3.339398527089386670e-01,-7.574151624986690257e-01,5.737360343756396475e+00,-1.187754552043503509e+01,4.973888397216796875e+00,0.000000000000000000e+00
1.000000000000000749e-01,3.454569456546907613e-01,-7.811535814028961466e-01,5.779420288156994268e+00,-1.185949976251022342e+01,4.994097709655761719e+00,0.000000000000000000e+00
1.020000000000000767e-01,3.570560835487491813e-01,-8.048473069785284650e-01,5.819437897178530328e+00,-1.183293685198949774e+01,4.982836246490478516e+00,0.000000000000000000e+00
1.040000000000000785e-01,3.687333441485787788e-01,-8.284797524903265709e-01,5.857574657779927030e+00,-1.179830176447758028e+01,4.970084190368652344e+00,0.000000000000000000e+00
1.060000000000000803e-01,3.804853218927153891e-01,-8.520355907526988570e-01,5.894184778875517061e+00,-1.175640541047508769e+01,4.964532375335693359e+00,0.000000000000000000e+00
1.080000000000000820e-01,3.923099232331784258e-01,-8.755022394456193346e-01,5.930223521826569311e+00,-1.170917161257501959e+01,4.993580818176269531e+00,0.000000000000000000e+00
1.100000000000000838e-01,4.042055361051066775e-01,-8.988681963937521502e-01,5.965222883517542485e+00,-1.165577932828882446e+01,4.995291233062744141e+00,0.000000000000000000e+00
1.120000000000000856e-01,4.161702564560991191e-01,-9.221215629355866694e-01,5.999356151224916722e+00,-1.159664260134549885e+01,4.997835159301757812e+00,0.000000000000000000e+00
1.140000000000000874e-01,4.282023291708182966e-01,-9.452508970491756424e-01,6.032599661253933654e+00,-1.153180695250574672e+01,4.992571353912353516e+00,0.000000000000000000e+00
1.160000000000000892e-01,4.403003522854836427e-01,-9.682455765196508191e-01,6.065328684439913687e+00,-1.146204027660819236e+01,4.998082160949707031e+00,0.000000000000000000e+00
1.180000000000000909e-01,4.524631805546654451e-01,-9.910956058334420282e-01,6.097426452853072831e+00,-1.138720895434194524e+01,4.992121696472167969e+00,0.000000000000000000e+00
1.200000000000000927e-01,4.646899547247495543e-01,-1.013791645995136159e+00,6.129293877997464612e+00,-1.130809512044892884e+01,4.999163150787353516e+00,0.000000000000000000e+00
1.220000000000000945e-01,4.769801373172545267e-01,-1.036325058247707931e+00,6.160853485330262558e+00,-1.122462417109212041e+01,4.997204780578613281e+00,0.000000000000000000e+00
1.240000000000000963e-01,4.893331996750606150e-01,-1.058687343596510066e+00,6.192190994980950158e+00,-1.113700799244714368e+01,4.994165897369384766e+00,0.000000000000000000e+00
1.260000000000000842e-01,5.017488740845297279e-01,-1.080870569530204994e+00,6.223481373346705148e+00,-1.104559991207239023e+01,4.994746208190917969e+00,0.000000000000000000e+00
1.280000000000000859e-01,5.142271265954986292e-01,-1.102867303404216681e+00,6.254783799987264636e+00,-1.095054823516601239e+01,4.993749618530273438e+00,0.000000000000000000e+00
1.300000000000000877e-01,5.267670157926013230e-01,-1.124668754796883441e+00,6.285134380283375677e+00,-1.085036142371839318e+01,4.940725326538085938e+00,0.000000000000000000e+00
1.320000000000000895e-01,5.393686496570023747e-01,-1.146267970428822114e+00,6.316538403062357254e+00,-1.074832621870429428e+01,4.982858657836914062e+00,0.000000000000000000e+00
1.340000000000000913e-01,5.520336617696931514e-01,-1.167660482562310253e+00,6.348523059024847370e+00,-1.064367666202877771e+01,4.998622894287109375e+00,0.000000000000000000e+00
1.360000000000000930e-01,5.647626695975728195e-01,-1.188840238711441177e+00,6.380544983664711900e+00,-1.053559471671507630e+01,4.983918666839599609e+00,0.000000000000000000e+00
1.380000000000000948e-01,5.775556763427232010e-01,-1.209800322419568364e+00,6.412532020537132560e+00,-1.042402791903412052e+01,4.962273597717285156e+00,0.000000000000000000e+00
1.400000000000000966e-01,5.904132807387673099e-01,-1.230534811194307299e+00,6.445150356119868640e+00,-1.031001302438942524e+01,4.971772193908691406e+00,0.000000000000000000e+00
1.420000000000000984e-01,6.033366166832181410e-01,-1.251038628910181583e+00,6.478270758611233582e+00,-1.019337037533280288e+01,4.972395896911621094e+00,0.000000000000000000e+00
1.440000000000001001e-01,6.163270480980366228e-01,-1.271307048269947781e+00,6.512251589535833496e+00,-1.007462224534950046e+01,4.989524364471435547e+00,0.000000000000000000e+00
1.460000000000001019e-01,6.293860268011465253e-01,-1.291335471563943349e+00,6.546823554144806323e+00,-9.953384092959616680e+00,4.991007804870605469e+00,0.000000000000000000e+00
1.480000000000001037e-01,6.425148367284524431e-01,-1.311119069261430070e+00,6.582087406875288593e+00,-9.829803987541559707e+00,4.996174812316894531e+00,0.000000000000000000e+00
1.500000000000001055e-01,6.557140892673847254e-01,-1.330652128575230853e+00,6.617271071066080701e+00,-9.702861366858918757e+00,4.959410667419433594e+00,0.000000000000000000e+00
1.520000000000001072e-01,6.689847071765632203e-01,-1.349929417137870180e+00,6.653455400331282910e+00,-9.574034619685324543e+00,4.978184700012207031e+00,0.000000000000000000e+00
1.540000000000001090e-01,6.823284602195454074e-01,-1.368946847577441117e+00,6.690408467081912391e+00,-9.443006515499144271e+00,4.984004974365234375e+00,0.000000000000000000e+00
1.560000000000001108e-01,6.957465870448472645e-01,-1.387699640515113853e+00,6.727831060912991212e+00,-9.309403016699400624e+00,4.973328113555908203e+00,0.000000000000000000e+00
1.580000000000001126e-01,7.092388000027918249e-01,-1.406181159444009232e+00,6.764496801877181831e+00,-9.171751654022081368e+00,4.896765708923339844e+00,0.000000000000000000e+00
1.600000000000001144e-01,7.228058645610945243e-01,-1.424386195918970754e+00,6.802682008480094744e+00,-9.032912602463369467e+00,4.941102027893066406e+00,0.000000000000000000e+00
1.620000000000001161e-01,7.364487095145743067e-01,-1.442309815863864753e+00,6.840277515861465929e+00,-8.890350394555968094e+00,4.872882366180419922e+00,0.000000000000000000e+00
1.640000000000001179e-01,7.501674995987458461e-01,-1.459946250241985988e+00,6.878625691389810726e+00,-8.745726410504390813e+00,4.876590251922607422e+00,0.000000000000000000e+00
1.660000000000001197e-01,7.639634653283874366e-01,-1.477291068921137374e+00,6.917451213442151747e+00,-8.598736513991024566e+00,4.866080284118652344e+00,0.000000000000000000e+00
1.680000000000001215e-01,7.778380889260617659e-01,-1.494340154421894828e+00,6.957280719180002571e+00,-8.449988755461486534e+00,4.884624004364013672e+00,0.000000000000000000e+00
1.700000000000001232e-01,7.917921283872296767e-01,-1.511088618193616062e+00,6.996864057734325293e+00,-8.298123279430710042e+00,4.836879253387451172e+00,0.000000000000000000e+00
1.720000000000001250e-01,8.058270370630057355e-01,-1.527532383632422830e+00,7.038145670492708561e+00,-8.145277679466506271e+00,4.894976615905761719e+00,0.000000000000000000e+00
1.740000000000001268e-01,8.199456030520629879e-01,-1.543668784388072313e+00,7.080516799932227379e+00,-7.990752052607211553e+00,4.921737670898437500e+00,0.000000000000000000e+00
1.760000000000001286e-01,8.341481035029074675e-01,-1.559492504364608401e+00,7.122075162433525897e+00,-7.832609792332513088e+00,4.847489356994628906e+00,0.000000000000000000e+00
1.780000000000001303e-01,8.484363343597315366e-01,-1.574999853963486629e+00,7.166241386266957392e+00,-7.674358869758957091e+00,4.959445953369140625e+00,0.000000000000000000e+00
1.800000000000001321e-01,8.628129993295096112e-01,-1.590188023549600649e+00,7.210503037649538705e+00,-7.513432566282778780e+00,4.937853813171386719e+00,0.000000000000000000e+00
1.820000000000001339e-01,8.772765264129279705e-01,-1.605050045210243637e+00,7.253096352990906936e+00,-7.348231116288223674e+00,4.823319911956787109e+00,0.000000000000000000e+00
1.840000000000001357e-01,8.918272065130573578e-01,-1.619580955929633914e+00,7.297648681962174422e+00,-7.182305028500405975e+00,4.906711101531982422e+00,0.000000000000000000e+00
1.860000000000001374e-01,9.064670477599316989e-01,-1.633777475881107000e+00,7.342249308533672192e+00,-7.013842642863696852e+00,4.889628410339355469e+00,0.000000000000000000e+00
1.880000000000001392e-01,9.211960378730715826e-01,-1.647634500780726263e+00,7.386788710762569821e+00,-6.842813081786521145e+00,4.869411468505859375e+00,0.000000000000000000e+00
1.900000000000001410e-01,9.360154036482770668e-01,-1.661148148066092567e+00,7.432615983195890230e+00,-6.670454790462728489e+00,4.924664497375488281e+00,0.000000000000000000e+00
1.920000000000001428e-01,9.509199994295491898e-01,-1.674309130041935934e+00,7.472006385342697676e+00,-6.490211841969568241e+00,4.568144798278808594e+00,0.000000000000000000e+00
1.940000000000001446e-01,9.659099355647695617e-01,-1.687113104576902334e+00,7.517948212140312947e+00,-6.313386401363548117e+00,4.912586212158203125e+00,0.000000000000000000e+00
1.960000000000001463e-01,9.809885242794260662e-01,-1.699558453957954685e+00,7.560646550223703244e+00,-6.131619156914274171e+00,4.734712600708007812e+00,0.000000000000000000e+00
1.980000000000001481e-01,9.961555281925628114e-01,-1.711640617434723177e+00,7.606353208605128202e+00,-5.950173700871337346e+00,4.895487785339355469e+00,0.000000000000000000e+00
2.000000000000001499e-01,1.011411858711929401e+00,-1.723356070025392928e+00,7.649960141987124373e+00,-5.764929302808399214e+00,4.786611557006835938e+00,0.000000000000000000e+00
2.020000000000001517e-01,1.026753389239987602e+00,-1.734697490652101548e+00,7.691539681378726456e+00,-5.576161730681003625e+00,4.686012268066406250e+00,0.000000000000000000e+00
2.040000000000001534e-01,1.042178205821365111e+00,-1.745659658422213933e+00,7.733233308886028112e+00,-5.385676448437859420e+00,4.703965187072753906e+00,0.000000000000000000e+00
2.060000000000001552e-01,1.057687726891589852e+00,-1.756240071042684869e+00,7.776231556982710735e+00,-5.194395661385803997e+00,4.789332866668701172e+00,0.000000000000000000e+00
2.080000000000001570e-01,1.073275686382319627e+00,-1.766430677225848012e+00,7.811653898077895342e+00,-4.995939387778421725e+00,4.407484531402587891e+00,0.000000000000000000e+00
2.100000000000001588e-01,1.088932795483301019e+00,-1.776221884768895531e+00,7.845366243701611175e+00,-4.795012841474144416e+00,4.342696666717529297e+00,0.000000000000000000e+00
2.120000000000001605e-01,1.104663138873991812e+00,-1.785614161380763454e+00,7.884877199468011355e+00,-4.596957280021189085e+00,4.679830551147460938e+00,0.000000000000000000e+00
2.140000000000001623e-01,1.120468532016568819e+00,-1.794606211228686021e+00,7.920399282694748244e+00,-4.394821821747683543e+00,4.503266334533691406e+00,0.000000000000000000e+00
2.160000000000001641e-01,1.136348483462366277e+00,-1.803195233569822253e+00,7.959422741308784133e+00,-4.193899433774330276e+00,4.727058410644531250e+00,0.000000000000000000e+00
2.180000000000001659e-01,1.152297863306090298e+00,-1.811375455247463906e+00,7.989808074097004997e+00,-3.986096599985941236e+00,4.315850734710693359e+00,0.000000000000000000e+00
2.200000000000001676e-01,1.168313651090979732e+00,-1.819142999750165801e+00,8.025818765070173555e+00,-3.781173727952934271e+00,4.660738945007324219e+00,0.000000000000000000e+00
2.220000000000001694e-01,1.184389834562907362e+00,-1.826492269859363526e+00,8.050182616370447519e+00,-3.567921930608114245e+00,4.103008270263671875e+00,0.000000000000000000e+00
2.240000000000001712e-01,1.200503296968115086e+00,-1.833407501142847451e+00,8.063077328294044221e+00,-3.347231532100574114e+00,3.562010526657104492e+00,0.000000000000000000e+00
2.260000000000001730e-01,1.216653301370595797e+00,-1.839888353422286293e+00,8.086715523202391509e+00,-3.133451629213206413e+00,4.189645767211914062e+00,0.000000000000000000e+00
2.280000000000001747e-01,1.232842495354673495e+00,-1.845936494563009900e+00,8.102248614730134690e+00,-2.914587172302912421e+00,3.835079669952392578e+00,0.000000000000000000e+00
2.300000000000001765e-01,1.249058177910815859e+00,-1.851544397748005055e+00,8.113188058446294093e+00,-2.693250369488490392e+00,3.669744729995727539e+00,0.000000000000000000e+00
2.320000000000001783e-01,1.265287752391540677e+00,-1.856705382832559481e+00,8.116123765037743354e+00,-2.467732789875383137e+00,3.331934928894042969e+00,0.000000000000000000e+00
2.340000000000001801e-01,1.281535057136815148e+00,-1.861423293706130577e+00,8.130909661786219544e+00,-2.250078704797799922e+00,4.032576560974121094e+00,0.000000000000000000e+00
2.360000000000001819e-01,1.297814580916901495e+00,-1.865707839713223848e+00,8.148329939868725447e+00,-2.034345673690171274e+00,4.256331920623779297e+00,0.000000000000000000e+00
2.380000000000001836e-01,1.314124012214962001e+00,-1.869558362918471328e+00,8.160801874198265082e+00,-1.816093943647841380e+00,4.090179443359375000e+00,0.000000000000000000e+00
2.400000000000001854e-01,1.330444292736573164e+00,-1.872964863467535768e+00,8.159162232017354910e+00,-1.590432123301764866e+00,3.453471183776855469e+00,0.000000000000000000e+00
2.420000000000001872e-01,1.346769368832516633e+00,-1.875925914628495006e+00,8.165587460843745760e+00,-1.370579707815160253e+00,3.971875905990600586e+00,0.000000000000000000e+00
2.440000000000001890e-01,1.363087284121380582e+00,-1.878436848531474856e+00,8.151985414110971107e+00,-1.140466479752894502e+00,3.037796020507812500e+00,0.000000000000000000e+00
2.460000000000001907e-01,1.379354847464893341e+00,-1.880476392210202352e+00,8.115222275967429511e+00,-8.993608255597040912e-01,1.946541070938110352e+00,0.000000000000000000e+00
2.480000000000001925e-01,1.395569738114957437e+00,-1.882048339218935329e+00,8.099307826718003867e+00,-6.727090249926046539e-01,3.137205839157104492e+00,0.000000000000000000e+00
2.500000000000001665e-01,1.411753280727388260e+00,-1.883169232596757059e+00,8.083865313943354280e+00,-4.483003728227465956e-01,3.274990320205688477e+00,0.000000000000000000e+00
2.520000000000001683e-01,1.427886048935329555e+00,-1.883832190170856347e+00,8.048524373202313953e+00,-2.149140751860431076e-01,2.361632585525512695e+00,0.000000000000000000e+00
2.540000000000001701e-01,1.443933357554736840e+00,-1.884022981593270751e+00,7.998400188948617817e+00,2.376587816035291567e-02,1.715298295021057129e+00,0.000000000000000000e+00
2.560000000000001719e-01,1.459883066142305452e+00,-1.883741334125798916e+00,7.950920590276968625e+00,2.575503354625015007e-01,1.971890330314636230e+00,0.000000000000000000e+00
2.580000000000001736e-01,1.475701424794188643e+00,-1.882975136619428946e+00,7.867050847040966133e+00,5.080732201236808354e-01,2.097833156585693359e-01,0.000000000000000000e+00
2.600000000000001754e-01,1.491371894746965410e+00,-1.881723734585351471e+00,7.803030701669802838e+00,7.429000109506813665e-01,1.357197761535644531e+00,0.000000000000000000e+00
2.620000000000001772e-01,1.506928027739541154e+00,-1.880014259146649103e+00,7.752711044480014024e+00,9.662447864055847546e-01,2.187361240386962891e+00,0.000000000000000000e+00
2.640000000000001790e-01,1.522376983196964018e+00,-1.877857737207519362e+00,7.695853205822843712e+00,1.189910069411668658e+00,1.970391869544982910e+00,0.000000000000000000e+00
2.660000000000001807e-01,1.537694560444285319e+00,-1.875247426674202522e+00,7.621337419988109652e+00,1.419928186889995114e+00,1.176491975784301758e+00,0.000000000000000000e+00
2.680000000000001825e-01,1.552857186028900660e+00,-1.872177867331402012e+00,7.540905962961886644e+00,1.649131352510537329e+00,9.894090890884399414e-01,0.000000000000000000e+00
2.700000000000001843e-01,1.567857783333758359e+00,-1.868653552179010413e+00,7.459313400788441406e+00,1.874686645085895886e+00,1.047509908676147461e+00,0.000000000000000000e+00
2.720000000000001861e-01,1.582710092298494464e+00,-1.864691063633610479e+00,7.392616500160233528e+00,2.087401836107682929e+00,1.938990354537963867e+00,0.000000000000000000e+00
2.740000000000001878e-01,1.597431888692703472e+00,-1.860308572249836923e+00,7.328802715588467187e+00,2.294712524583311097e+00,2.206812381744384766e+00,0.000000000000000000e+00
2.760000000000001896e-01,1.612024639337552134e+00,-1.855514231226234045e+00,7.263574511340800122e+00,2.499249106294942457e+00,2.250411510467529297e+00,0.000000000000000000e+00
2.780000000000001914e-01,1.626449751932468324e+00,-1.850292199586115460e+00,7.161185587025665100e+00,2.722203981537147488e+00,4.279220104217529297e-01,0.000000000000000000e+00
2.800000000000001932e-01,1.640685778105556825e+00,-1.844638499322714731e+00,7.074489178013976698e+00,2.931013559494191512e+00,1.356648206710815430e+00,0.000000000000000000e+00
2.820000000000001950e-01,1.654751716196609879e+00,-1.838573392342448987e+00,6.991103062555986014e+00,3.133636269741491454e+00,1.638826131820678711e+00,0.000000000000000000e+00
2.840000000000001967e-01,1.668658289245785076e+00,-1.832111676225745001e+00,6.915127470350036276e+00,3.327667578461245501e+00,2.134457826614379883e+00,0.000000000000000000e+00
2.860000000000001985e-01,1.682385921193101375e+00,-1.825248639077460711e+00,6.812183533041410222e+00,3.534830110438573314e+00,8.261483907699584961e-01,0.000000000000000000e+00
2.880000000000002003e-01,1.695913369631555812e+00,-1.817979383674585225e+00,6.714950973566082837e+00,3.733923521360322795e+00,1.225686669349670410e+00,0.000000000000000000e+00
2.900000000000002021e-01,1.709257904933588756e+00,-1.810323679308338818e+00,6.629273680713809291e+00,3.921341199700140390e+00,1.931253671646118164e+00,0.000000000000000000e+00
2.920000000000002038e-01,1.722415415556268314e+00,-1.802286638634783333e+00,6.527944457349605933e+00,4.115196133942512269e+00,1.202844381332397461e+00,0.000000000000000000e+00
2.940000000000002056e-01,1.735382187699973988e+00,-1.793874085980157185e+00,6.438539141860787574e+00,4.296913487068199089e+00,1.923207044601440430e+00,0.000000000000000000e+00
2.960000000000002074e-01,1.748153955119894132e+00,-1.785090847751962917e+00,6.332959376933439799e+00,4.485820672575536960e+00,1.157613992691040039e+00,0.000000000000000000e+00
2.980000000000002092e-01,1.760701676857087783e+00,-1.775924944097970526e+00,6.214512974514057042e+00,4.679537060571551166e+00,5.594676733016967773e-01,0.000000000000000000e+00
3.000000000000002109e-01,1.773044266466548002e+00,-1.766398443231891990e+00,6.127821827006521005e+00,4.846550604063978973e+00,2.321541786193847656e+00,0.000000000000000000e+00
3.020000000000002127e-01,1.785204720580796600e+00,-1.756535159054714024e+00,6.032393263315324106e+00,5.016292873944996344e+00,1.936610341072082520e+00,0.000000000000000000e+00
3.040000000000002145e-01,1.797156476028233474e+00,-1.746322930132906626e+00,5.919144985243670831e+00,5.195439081380050617e+00,1.062451004981994629e+00,0.000000000000000000e+00
3.060000000000002163e-01,1.808886157023866126e+00,-1.735759657650133070e+00,5.810329575300722027e+00,5.367360918367720224e+00,1.366020441055297852e+00,0.000000000000000000e+00
3.080000000000002180e-01,1.820402078162327575e+00,-1.724859258902477155e+00,5.705396035273855304e+00,5.532585939182728119e+00,1.637221574783325195e+00,0.000000000000000000e+00
3.100000000000002198e-01,1.831692414682665859e+00,-1.713619733297112369e+00,5.584765938237968186e+00,5.706448722696006115e+00,8.585661649703979492e-01,0.000000000000000000e+00
3.120000000000002216e-01,1.842768086318379961e+00,-1.702057416509614285e+00,5.490731867446459802e+00,5.855461567568196024e+00,2.336245775222778320e+00,0.000000000000000000e+00
3.140000000000002234e-01,1.853670092158429039e+00,-1.690212048156598756e+00,5.411105790057046505e+00,5.989542164303482963e+00,3.162467479705810547e+00,0.000000000000000000e+00
3.160000000000002252e-01,1.864371885952581520e+00,-1.678067539436545630e+00,5.290549322960004019e+00,6.154502681054668578e+00,1.017933487892150879e+00,0.000000000000000000e+00
3.180000000000002269e-01,1.874870744568841729e+00,-1.665628890603169987e+00,5.208169119165146022e+00,6.283778436553352442e+00,3.111510276794433594e+00,0.000000000000000000e+00
3.200000000000002287e-01,1.885204697637642646e+00,-1.652934478339668445e+00,5.125655920710213920e+00,6.410266783462035711e+00,3.147594928741455078e+00,0.000000000000000000e+00
3.220000000000002305e-01,1.895358107851851992e+00,-1.639976258731867809e+00,5.027643408239109490e+00,6.547556576390570982e+00,2.352682352066040039e+00,0.000000000000000000e+00
3.240000000000002323e-01,1.905299523395544981e+00,-1.626732024436833512e+00,4.913678405389228843e+00,6.696258008034218001e+00,1.527167558670043945e+00,0.000000000000000000e+00
3.260000000000002340e-01,1.915023935271889410e+00,-1.613203428873311474e+00,4.810650406637853926e+00,6.831942581784101520e+00,2.144771814346313477e+00,0.000000000000000000e+00
3.280000000000002358e-01,1.924535143452835717e+00,-1.599399560588523839e+00,4.700488717447109721e+00,6.971526438303383699e+00,1.784936785697937012e+00,0.000000000000000000e+00
3.300000000000002376e-01,1.933830226726908297e+00,-1.585323301920521288e+00,4.594537727541461614e+00,7.104344547214177297e+00,2.032297849655151367e+00,0.000000000000000000e+00
3.320000000000002394e-01,1.942908718613033603e+00,-1.570979445056441159e+00,4.483910128837373499e+00,7.239126237043702616e+00,1.796420216560363770e+00,0.000000000000000000e+00
3.340000000000002411e-01,1.951757400569010148e+00,-1.556360026253721829e+00,4.364740163489444491e+00,7.379908088126409638e+00,1.347963809967041016e+00,0.000000000000000000e+00
3.360000000000002429e-01,1.960357178494557262e+00,-1.541450734666750977e+00,4.235017545154900809e+00,7.529004865766225407e+00,7.872843742370605469e-01,0.000000000000000000e+00
3.380000000000002447e-01,1.968704793839257450e+00,-1.526253170623978805e+00,4.112590217408738091e+00,7.668195275229972907e+00,1.185066699981689453e+00,0.000000000000000000e+00
3.400000000000002465e-01,1.976845371315133715e+00,-1.510819558850159616e+00,4.027998579263152301e+00,7.765059940737824462e+00,3.223237991333007812e+00,0.000000000000000000e+00
3.420000000000002482e-01,1.984814135145947178e+00,-1.495191409947687289e+00,3.940787279167745183e+00,7.862732696912406283e+00,3.076783418655395508e+00,0.000000000000000000e+00
3.440000000000002500e-01,1.992605072221104168e+00,-1.479366119123754819e+00,3.850181834903144917e+00,7.962203777441629882e+00,2.885450839996337891e+00,0.000000000000000000e+00
3.460000000000002518e-01,2.000171289145749487e+00,-1.463294708824757873e+00,3.716059394768310042e+00,8.108886827014874399e+00,5.378353595733642578e-01,0.000000000000000000e+00
3.480000000000002536e-01,2.007503643683788752e+00,-1.446971174869253529e+00,3.616346541648183699e+00,8.214307440973831476e+00,2.372214317321777344e+00,0.000000000000000000e+00
3.500000000000002554e-01,2.014640137808705767e+00,-1.430442626747840063e+00,3.520211136686839382e+00,8.313900484816953096e+00,2.545402526855468750e+00,0.000000000000000000e+00
3.520000000000002571e-01,2.021573184887345498e+00,-1.413703079795599837e+00,3.412901649050213315e+00,8.425326729538904047e+00,1.927090883255004883e+00,0.000000000000000000e+00
3.540000000000002589e-01,2.028305630373856250e+00,-1.396759176474148711e+00,3.319629425434606596e+00,8.518238354285069036e+00,2.651948451995849609e+00,0.000000000000000000e+00
3.560000000000002607e-01,2.034856078171883631e+00,-1.379636465838462556e+00,3.230917092953910608e+00,8.604127006689751056e+00,2.865258455276489258e+00,0.000000000000000000e+00
3.580000000000002625e-01,2.041255701072311801e+00,-1.362376968839757341e+00,3.168838988257408396e+00,8.654964514722767177e+00,4.242446899414062500e+00,0.000000000000000000e+00
3.600000000000002642e-01,2.047515521073287381e+00,-1.344996997355738078e+00,3.091107654768724178e+00,8.724634307986697479e+00,3.372516155242919922e+00,0.000000000000000000e+00
3.620000000000002660e-01,2.053621485304907957e+00,-1.327481018016990255e+00,3.014993960458232092e+00,8.790965753470587174e+00,3.416075706481933594e+00,0.000000000000000000e+00
3.640000000000002678e-01,2.059565124170197770e+00,-1.309820019585552497e+00,2.928778499585219297e+00,8.869681354467966017e+00,2.842113971710205078e+00,0.000000000000000000e+00
3.660000000000002696e-01,2.065335012838370510e+00,-1.292000787925938532e+00,2.841249867579850097e+00,8.949204132292459590e+00,2.730362415313720703e+00,0.000000000000000000e+00
3.680000000000002713e-01,2.070944156570192263e+00,-1.274043246007627861e+00,2.768061481362959153e+00,9.007942017328247175e+00,3.430461883544921875e+00,0.000000000000000000e+00
3.700000000000002731e-01,2.076410452245131211e+00,-1.255974148454222172e+00,2.698415017802940685e+00,9.060743339256640994e+00,3.560152530670166016e+00,0.000000000000000000e+00
3.720000000000002749e-01,2.081733048065999014e+00,-1.237794031947387685e+00,2.624362142636378348e+00,9.118974969931219476e+00,3.276122093200683594e+00,0.000000000000000000e+00
3.740000000000002767e-01,2.086919645479443641e+00,-1.219515903477063068e+00,2.562444564075224029e+00,9.158700698333570145e+00,3.840222358703613281e+00,0.000000000000000000e+00
3.760000000000002784e-01,2.091953400478374636e+00,-1.201116157869664303e+00,2.471474361976740308e+00,9.240719080079990988e+00,2.295835018157958984e+00,0.000000000000000000e+00
3.780000000000002802e-01,2.096795991080789179e+00,-1.182538926040353600e+00,2.371267852214503868e+00,9.336236152543703426e+00,1.777477264404296875e+00,0.000000000000000000e+00
3.800000000000002820e-01,2.101479623282875853e+00,-1.163834381152104802e+00,2.312604683288526530e+00,9.367824147114742317e+00,3.820376396179199219e+00,0.000000000000000000e+00
3.820000000000002838e-01,2.106046560298923342e+00,-1.145068304000044446e+00,2.254580484773467841e+00,9.397759100680264766e+00,3.778803348541259766e+00,0.000000000000000000e+00
3.840000000000002855e-01,2.110486155957562726e+00,-1.126225130749147763e+00,2.185244482112913111e+00,9.444978399950887393e+00,3.141903877258300781e+00,0.000000000000000000e+00
3.860000000000002873e-01,2.114792964329321290e+00,-1.107297356118870368e+00,2.121812151358136944e+00,9.482323108253783772e+00,3.363845825195312500e+00,0.000000000000000000e+00
3.880000000000002891e-01,2.118987271066355316e+00,-1.088318674111599771e+00,2.072782655224524540e+00,9.495793293729411388e+00,3.994514942169189453e+00,0.000000000000000000e+00
3.900000000000002909e-01,2.123084422661843718e+00,-1.069315087696061761e+00,2.024664722903642744e+00,9.507214797953722041e+00,3.953404426574707031e+00,0.000000000000000000e+00
3.920000000000002927e-01,2.127069627097373239e+00,-1.050262859945580551e+00,1.960800175920765609e+00,9.544531823431245954e+00,3.107526302337646484e+00,0.000000000000000000e+00
3.940000000000002944e-01,2.130934526057458811e+00,-1.031148830353641133e+00,1.904383361167458322e+00,9.568962786613917970e+00,3.387655019760131836e+00,0.000000000000000000e+00
3.960000000000002962e-01,2.134675450906216021e+00,-1.011967047976100043e+00,1.836799621519715764e+00,9.612359695002572479e+00,2.775962352752685547e+00,0.000000000000000000e+00
3.980000000000002980e-01,2.138313550279157038e+00,-9.927549059568530065e-01,1.801653218909274878e+00,9.599083310235231536e+00,4.226831912994384766e+00,0.000000000000000000e+00
4.000000000000002998e-01,2.141882316426248156e+00,-9.735714707727467498e-01,1.767473012652644559e+00,9.583638666198591949e+00,4.171620368957519531e+00,0.000000000000000000e+00
4.020000000000003015e-01,2.145376539040047881e+00,-9.544082972647532914e-01,1.727094781017157299e+00,9.578862621091865037e+00,3.784235715866088867e+00,0.000000000000000000e+00
4.040000000000003033e-01,2.148798708726344486e+00,-9.352707215653178752e-01,1.695449547100166043e+00,9.557967290224310020e+00,4.087782382965087891e+00,0.000000000000000000e+00
4.060000000000003051e-01,2.152152460358469188e+00,-9.161659156021512151e-01,1.658663487269627979e+00,9.546128575482127232e+00,3.751515150070190430e+00,0.000000000000000000e+00
4.080000000000003069e-01,2.155445381438135133e+00,-8.971086457173329531e-01,1.634661339936627433e+00,9.510322977168250702e+00,4.226951122283935547e+00,0.000000000000000000e+00
4.100000000000003086e-01,2.158687019798286588e+00,-8.781172301040847117e-01,1.607371852768469944e+00,9.480297319096530728e+00,3.971767425537109375e+00,0.000000000000000000e+00
4.120000000000003104e-01,2.161861554478349490e+00,-8.591624426509789636e-01,1.567518359134896011e+00,9.473796925345455477e+00,3.312941074371337891e+00,0.000000000000000000e+00
4.140000000000003122e-01,2.164976645664451027e+00,-8.402595262951524369e-01,1.547996097849399399e+00,9.428251056121286666e+00,4.105343818664550781e+00,0.000000000000000000e+00
4.160000000000003140e-01,2.168059369704219641e+00,-8.214609270796551233e-01,1.535173214361222671e+00,9.369421161264671838e+00,4.283818244934082031e+00,0.000000000000000000e+00
4.180000000000003157e-01,2.171120106554544904e+00,-8.027874917512574093e-01,1.526020065902630618e+00,9.303055949127609026e+00,4.325441360473632812e+00,0.000000000000000000e+00
4.200000000000003175e-01,2.174133075276784233e+00,-7.841890599358201097e-01,1.487304814489940341e+00,9.294676099004608005e+00,2.957975387573242188e+00,0.000000000000000000e+00
4.220000000000003193e-01,2.177104757381106204e+00,-7.656792737827300410e-01,1.484855109836758613e+00,9.214093020748830298e+00,4.386212825775146484e+00,0.000000000000000000e+00
4.240000000000003211e-01,2.180057311222542538e+00,-7.473024411084503438e-01,1.468125215131080852e+00,9.161852950614949975e+00,3.674666404724121094e+00,0.000000000000000000e+00
4.260000000000003229e-01,2.182995672796346653e+00,-7.290692646759958651e-01,1.470725157890204082e+00,9.070271752252581976e+00,4.361985206604003906e+00,0.000000000000000000e+00
4.280000000000003246e-01,2.185942601984371958e+00,-7.110264628756074456e-01,1.476698916626979052e+00,8.971458408753717251e+00,4.379305839538574219e+00,0.000000000000000000e+00
4.300000000000003264e-01,2.188914342488827547e+00,-6.932081020429960994e-01,1.495572962287508245e+00,8.845731561502516271e+00,4.778119087219238281e+00,0.000000000000000000e+00
4.320000000000003282e-01,2.191926741261734257e+00,-6.756476550802029690e-01,1.517358050909294764e+00,8.713537430263421868e+00,4.766841888427734375e+00,0.000000000000000000e+00
4.340000000000003300e-01,2.194986221379550351e+00,-6.583593389485007386e-01,1.542655949214360778e+00,8.573591624466448735e+00,4.779327392578125000e+00,0.000000000000000000e+00
4.360000000000003317e-01,2.198101425836280765e+00,-6.413620983872958536e-01,1.573087840278099447e+00,8.422442970159277564e+00,4.854743480682373047e+00,0.000000000000000000e+00
4.380000000000003335e-01,2.201279613469276253e+00,-6.246720328523455157e-01,1.605633460358182774e+00,8.266426476826266523e+00,4.811572551727294922e+00,0.000000000000000000e+00
4.400000000000003353e-01,2.204526644866894980e+00,-6.083023572765344777e-01,1.641929932873508857e+00,8.102052800712856495e+00,4.832954883575439453e+00,0.000000000000000000e+00
4.420000000000003371e-01,2.207848281123307110e+00,-5.922660801211268033e-01,1.680230068562710066e+00,7.933044924609037096e+00,4.788356781005859375e+00,0.000000000000000000e+00
4.440000000000003388e-01,2.211251541666646503e+00,-5.765789590732438574e-01,1.723553801363141069e+00,7.752893818419118510e+00,4.859774589538574219e+00,0.000000000000000000e+00
4.460000000000003406e-01,2.214742888559280143e+00,-5.612555452419276669e-01,1.768304175376429033e+00,7.569365248917114819e+00,4.796670913696289062e+00,0.000000000000000000e+00
4.480000000000003424e-01,2.218326547694084994e+00,-5.463055617878359582e-01,1.815856938949480526e+00,7.379483325599328403e+00,4.787811279296875000e+00,0.000000000000000000e+00
4.500000000000003442e-01,2.222006990076601518e+00,-5.317392268026723823e-01,1.865074364545105112e+00,7.185746976792503737e+00,4.739404201507568359e+00,0.000000000000000000e+00
4.520000000000003459e-01,2.225792784428328730e+00,-5.175757629746118305e-01,1.921208590923934478e+00,6.976610798356239762e+00,4.885560035705566406e+00,0.000000000000000000e+00
4.540000000000003477e-01,2.229688542651568461e+00,-5.038256234102491682e-01,1.975013232453778578e+00,6.772483437273796980e+00,4.696735382080078125e+00,0.000000000000000000e+00
4.560000000000003495e-01,2.233679162035284271e+00,-4.904555168781716268e-01,2.016021206874998750e+00,6.596696750134935172e+00,4.139090538024902344e+00,0.000000000000000000e+00
4.580000000000003513e-01,2.237767964801342657e+00,-4.774730343722324299e-01,2.073217477783696694e+00,6.384807126770676966e+00,4.628212928771972656e+00,0.000000000000000000e+00
4.600000000000003531e-01,2.241967895240617903e+00,-4.649070380603483321e-01,2.127122876382704586e+00,6.180274049901318456e+00,4.420564174652099609e+00,0.000000000000000000e+00
4.620000000000003548e-01,2.246276216267542036e+00,-4.527513724389815586e-01,2.181591392133004792e+00,5.974517217074570397e+00,4.355210781097412109e+00,0.000000000000000000e+00
4.640000000000003566e-01,2.250702629349218054e+00,-4.410277716867909703e-01,2.245215256400690418e+00,5.748209402541937685e+00,4.594141006469726562e+00,0.000000000000000000e+00
4.660000000000003584e-01,2.255254051073916521e+00,-4.297516272879440269e-01,2.306576716463315968e+00,5.527118274983298996e+00,4.434962272644042969e+00,0.000000000000000000e+00
4.680000000000003602e-01,2.259905495676225229e+00,-4.188660759291435443e-01,2.345179962953804154e+00,5.357755369798187672e+00,3.572900295257568359e+00,0.000000000000000000e+00
4.700000000000003619e-01,2.264639248829346752e+00,-4.083306519685260261e-01,2.388880823114370333e+00,5.177002786152736569e+00,3.684828758239746094e+00,0.000000000000000000e+00
4.720000000000003637e-01,2.269473325260739305e+00,-3.981859576537338241e-01,2.445510341171852176e+00,4.967011538539443549e+00,4.065161705017089844e+00,0.000000000000000000e+00
4.740000000000003655e-01,2.274408403889688124e+00,-3.884330148082343337e-01,2.489848884723204314e+00,4.785332319784751931e+00,3.583531379699707031e+00,0.000000000000000000e+00
4.760000000000003673e-01,2.279428373178555844e+00,-3.790344991479272507e-01,2.530382763846028116e+00,4.612628284220840591e+00,3.398495912551879883e+00,0.000000000000000000e+00
4.780000000000003690e-01,2.284533678611174956e+00,-3.699908971096478871e-01,2.575179165901562151e+00,4.430434726173031024e+00,3.490233421325683594e+00,0.000000000000000000e+00
4.800000000000003708e-01,2.289717004858510041e+00,-3.612847794272504576e-01,2.608376685124826899e+00,4.275206378939055973e+00,3.049423694610595703e+00,0.000000000000000000e+00
4.820000000000003726e-01,2.294990011815609243e+00,-3.529424171114614595e-01,2.664878634699718862e+00,4.066642051122178358e+00,3.784819126129150391e+00,0.000000000000000000e+00
4.840000000000003744e-01,2.300357254747509739e+00,-3.449735362077810397e-01,2.702578375484155693e+00,3.901802533950933682e+00,3.108508110046386719e+00,0.000000000000000000e+00
4.860000000000003761e-01,2.305811191524422821e+00,-3.373600728589763453e-01,2.751575224809925224e+00,3.711222814642672230e+00,3.442451953887939453e+00,0.000000000000000000e+00
4.880000000000003779e-01,2.311339074370503788e+00,-3.300717438755141897e-01,2.776489486880890922e+00,3.576744195767989964e+00,2.601474523544311523e+00,0.000000000000000000e+00
4.900000000000003797e-01,2.316907213506643526e+00,-3.230298340375602484e-01,2.791815147131991637e+00,3.464839997691712803e+00,2.248917818069458008e+00,0.000000000000000000e+00
4.920000000000003815e-01,2.322525572134748639e+00,-3.162567792321459570e-01,2.826721235879011029e+00,3.307868131661091837e+00,2.862293243408203125e+00,0.000000000000000000e+00
4.940000000000003832e-01,2.328227304435112721e+00,-3.098287701001944949e-01,2.875192880844257726e+00,3.119791123117682474e+00,3.273996829986572266e+00,0.000000000000000000e+00
4.960000000000003850e-01,2.334022012638723886e+00,-3.037672459338884301e-01,2.919685254928421347e+00,2.941411075262217345e+00,3.108448982238769531e+00,0.000000000000000000e+00
4.980000000000003868e-01,2.339895062322673081e+00,-2.980372567349065527e-01,2.953518738904141294e+00,2.788289681459565017e+00,2.726905345916748047e+00,0.000000000000000000e+00
5.000000000000003331e-01,2.345842775548701020e+00,-2.926293853820730040e-01,2.994347406170345227e+00,2.619300757900233201e+00,2.925678491592407227e+00,0.000000000000000000e+00
5.020000000000003348e-01,2.351882050598198326e+00,-2.875821368435416692e-01,3.045080282865551879e+00,2.427673556546390277e+00,3.219192504882812500e+00,0.000000000000000000e+00
5.040000000000003366e-01,2.358035263206104126e+00,-2.829467616597713397e-01,3.108284909566738641e+00,2.207435608301037355e+00,3.595846176147460938e+00,0.000000000000000000e+00
5.060000000000003384e-01,2.364293790591076139e+00,-2.787020310108517251e-01,3.150376254136575849e+00,2.037063877523451527e+00,2.880976200103759766e+00,0.000000000000000000e+00
5.080000000000003402e-01,2.370628787907768764e+00,-2.747795190933854936e-01,3.184745849904283777e+00,1.885234925018487662e+00,2.604956626892089844e+00,0.000000000000000000e+00
5.100000000000003419e-01,2.377034052929895225e+00,-2.711637649627061109e-01,3.220640243415555215e+00,1.730316745844181936e+00,2.630493640899658203e+00,0.000000000000000000e+00
5.120000000000003437e-01,2.383536411781941755e+00,-2.679165888416514818e-01,3.281845130897449003e+00,1.516660647793378613e+00,3.426284790039062500e+00,0.000000000000000000e+00
5.140000000000003455e-01,2.390145687849431155e+00,-2.650598538919137215e-01,3.327546350300747413e+00,1.339893853804751567e+00,2.901219129562377930e+00,0.000000000000000000e+00
5.160000000000003473e-01,2.396850657664473694e+00,-2.625661625962154022e-01,3.377535807235767074e+00,1.153628564100389164e+00,3.017733097076416016e+00,0.000000000000000000e+00
5.180000000000003491e-01,2.403655989226726852e+00,-2.604453282687232973e-01,3.427903873440049320e+00,9.670487923758138704e-01,3.008605957031250000e+00,0.000000000000000000e+00
5.200000000000003508e-01,2.410545309940028691e+00,-2.586578094610801348e-01,3.461517660049350908e+00,8.203198065391060778e-01,2.447793483734130859e+00,0.000000000000000000e+00
5.220000000000003526e-01,2.417460061442177732e+00,-2.570652170182774476e-01,3.453324704849298321e+00,7.721162819529050481e-01,1.081159710884094238e+00,0.000000000000000000e+00
5.240000000000003544e-01,2.424391095762079562e+00,-2.556453143752720480e-01,3.477804984401499322e+00,6.476437065456573938e-01,2.116138458251953125e+00,0.000000000000000000e+00
5.260000000000003562e-01,2.431334315087528619e+00,-2.543875930804341268e-01,3.465502777941464441e+00,6.099245651724272133e-01,9.135550260543823242e-01,0.000000000000000000e+00
5.280000000000003579e-01,2.438295928491346132e+00,-2.533058745111640975e-01,3.496203807512061168e+00,4.716622636365392363e-01,2.280601978302001953e+00,0.000000000000000000e+00
5.300000000000003597e-01,2.445284213666890416e+00,-2.524186523957974160e-01,3.492169389480262787e+00,4.154144870570963821e-01,1.145144701004028320e+00,0.000000000000000000e+00
5.320000000000003615e-01,2.452288423431880471e+00,-2.516998713754182160e-01,3.512129718546195711e+00,3.032367705983431416e-01,1.900061368942260742e+00,0.000000000000000000e+00
5.340000000000003633e-01,2.459333301838718455e+00,-2.512067198406628954e-01,3.532836866688229271e+00,1.897888952638950300e-01,1.906954646110534668e+00,0.000000000000000000e+00
5.360000000000003650e-01,2.466394984921913558e+00,-2.508822060250558428e-01,3.528932479663044131e+00,1.345844100482118111e-01,1.098576784133911133e+00,0.000000000000000000e+00
5.380000000000003668e-01,2.473444667581579992e+00,-2.506578879710180674e-01,3.520835845481266713e+00,8.959135943492065046e-02,9.471750259399414062e-01,0.000000000000000000e+00
5.400000000000003686e-01,2.480467796511785838e+00,-2.504988796133617579e-01,3.502378109573589082e+00,6.926808584251177570e-02,5.975383520126342773e-01,0.000000000000000000e+00
5.420000000000003704e-01,2.487468176182745960e+00,-2.504134700812544190e-01,3.498086399736961560e+00,1.600441296068214753e-02,1.036649942398071289e+00,0.000000000000000000e+00
5.440000000000003721e-01,2.494441834668926994e+00,-2.503916321686077140e-01,3.475656446147134204e+00,5.683154426034817824e-03,4.371261596679687500e-01,0.000000000000000000e+00
5.460000000000003739e-01,2.501358843440035340e+00,-2.503624702705617433e-01,3.441436116307184268e+00,2.332060118948952460e-02,4.180729389190673828e-02,0.000000000000000000e+00
5.480000000000003757e-01,2.508231531887604948e+00,-2.503544287587338157e-01,3.431335741007221607e+00,-1.541709164263885268e-02,8.012050390243530273e-01,0.000000000000000000e+00
5.500000000000003775e-01,2.515095709154979708e+00,-2.504509588942989140e-01,3.432924546893810103e+00,-8.124087550486246145e-02,1.160988211631774902e+00,0.000000000000000000e+00
5.520000000000003793e-01,2.521901844459259578e+00,-2.505350084323549886e-01,3.373293871835207458e+00,-2.984955740658545853e-03,-8.234876394271850586e-01,0.000000000000000000e+00
5.540000000000003810e-01,2.528580528220037760e+00,-2.504432011241274902e-01,3.305470946741016380e+00,9.461613130173453234e-02,-1.102751255035400391e+00,0.000000000000000000e+00
5.560000000000003828e-01,2.535185057163021227e+00,-2.503004706803989565e-01,3.299139042038583991e+00,4.798527437123557143e-02,8.587980270385742188e-01,0.000000000000000000e+00
5.580000000000003846e-01,2.541757014181511565e+00,-2.502038929778576115e-01,3.272898357470884090e+00,4.844998960508361402e-02,2.031183242797851562e-01,0.000000000000000000e+00
5.600000000000003864e-01,2.548275404007415812e+00,-2.501035576959049767e-01,3.245571268334401349e+00,5.174357753268538085e-02,1.527392864227294922e-01,0.000000000000000000e+00
5.620000000000003881e-01,2.554738154752207890e+00,-2.499940477878686007e-01,3.217258662526554236e+00,5.762551614636773900e-02,1.057207584381103516e-01,0.000000000000000000e+00
5.640000000000003899e-01,2.561179411578788923e+00,-2.499549898352645683e-01,3.224077332020818698e+00,-1.868258828551755402e-02,1.219871640205383301e+00,0.000000000000000000e+00
5.660000000000003917e-01,2.567594992008069177e+00,-2.499758149277279129e-01,3.191581906540688074e+00,-2.285829990585803995e-03,-5.924373865127563477e-02,0.000000000000000000e+00
5.680000000000003935e-01,2.573930778720885382e+00,-2.499288378248975262e-01,3.144282583545514154e+00,4.911174796872860848e-02,-5.502760410308837891e-01,0.000000000000000000e+00
5.700000000000003952e-01,2.580206150447421187e+00,-2.498591392771139230e-01,3.131166461097338427e+00,2.046154247977938212e-02,5.336976051330566406e-01,0.000000000000000000e+00
5.720000000000003970e-01,2.586452863230926713e+00,-2.498407050541517349e-01,3.115623291759364033e+00,-2.153660311244295911e-03,4.407954216003417969e-01,0.000000000000000000e+00
5.740000000000003988e-01,2.592613187747473180e+00,-2.497373209545689365e-01,3.044776597491864578e+00,1.053766836696657799e-01,-1.351770162582397461e+00,0.000000000000000000e+00
5.760000000000004006e-01,2.598675229570034162e+00,-2.495207115204045312e-01,3.017339856778995077e+00,1.111044760433798628e-01,2.924263477325439453e-02,0.000000000000000000e+00
5.780000000000004023e-01,2.604648392608479579e+00,-2.492125101226262962e-01,2.955895445996747473e+00,1.969520853514637460e-01,-1.078066825866699219e+00,0.000000000000000000e+00
5.800000000000004041e-01,2.610492698093835884e+00,-2.487184428415477044e-01,2.888479455046622846e+00,2.969752205723736327e-01,-1.283660531044006348e+00,0.000000000000000000e+00
5.820000000000004059e-01,2.616227839521127585e+00,-2.480844708637031937e-01,2.846731067694734385e+00,3.368751844441196797e-01,-4.721766710281372070e-01,0.000000000000000000e+00
5.840000000000004077e-01,2.621897628138997405e+00,-2.474130707675618601e-01,2.823127053584317370e+00,3.344138918488354095e-01,9.740650653839111328e-02,0.000000000000000000e+00
5.860000000000004095e-01,2.627465877499192803e+00,-2.466186470527345909e-01,2.745185432760736788e+00,4.598826728022402666e-01,-1.660745143890380859e+00,0.000000000000000000e+00
5.880000000000004112e-01,2.632876126634525527e+00,-2.455681777081897832e-01,2.665122692641097135e+00,5.904715606511613535e-01,-1.740624308586120605e+00,0.000000000000000000e+00
5.900000000000004130e-01,2.638149231142683515e+00,-2.443103849353898960e-01,2.608040705925978475e+00,6.672214405399563564e-01,-1.014273166656494141e+00,0.000000000000000000e+00
5.920000000000004148e-01,2.643332641228424595e+00,-2.429563691861713337e-01,2.575430245681899599e+00,6.867036073887313741e-01,-2.405881881713867188e-01,0.000000000000000000e+00
5.940000000000004166e-01,2.648464004250391302e+00,-2.415940432579914421e-01,2.555994780293928237e+00,6.755357407985964624e-01,1.701354980468750000e-01,0.000000000000000000e+00
5.960000000000004183e-01,2.653523736037518344e+00,-2.401766673351748704e-01,2.503792657994014625e+00,7.417531884470358605e-01,-8.915871381759643555e-01,0.000000000000000000e+00
5.980000000000004201e-01,2.658513217734600254e+00,-2.387069147478953490e-01,2.485748954959931645e+00,7.279192326086717513e-01,1.918071508407592773e-01,0.000000000000000000e+00
6.000000000000004219e-01,2.663422642658524797e+00,-2.371610343936153553e-01,2.423727055984624013e+00,8.178823794303111683e-01,-1.227318644523620605e+00,0.000000000000000000e+00
6.020000000000004237e-01,2.668243079114636984e+00,-2.355174557060394636e-01,2.396764938618771712e+00,8.256238230700567726e-01,-1.152944564819335938e-01,0.000000000000000000e+00
6.040000000000004254e-01,2.672959073867833268e+00,-2.337391530639204018e-01,2.319273690143951239e+00,9.526140844044356237e-01,-1.741402387619018555e+00,0.000000000000000000e+00
6.060000000000004272e-01,2.677569564660423396e+00,-2.318231084577375978e-01,2.291268698856514519e+00,9.633692847577332019e-01,-1.682811975479125977e-01,0.000000000000000000e+00
6.080000000000004290e-01,2.682152987604931926e+00,-2.299533417318204709e-01,2.292211145333327149e+00,9.063347168956527034e-01,7.462912797927856445e-01,0.000000000000000000e+00
6.100000000000004308e-01,2.686705321216372067e+00,-2.281195528261914796e-01,2.260172141627268871e+00,9.273955656513447332e-01,-3.171557188034057617e-01,0.000000000000000000e+00
6.120000000000004325e-01,2.691149624593581979e+00,-2.261397419058548963e-01,2.184169602054527370e+00,1.052368899699886784e+00,-1.728727579116821289e+00,0.000000000000000000e+00
6.140000000000004343e-01,2.695456477890495250e+00,-2.239440136670191595e-01,2.122721852594169345e+00,1.143321510774183425e+00,-1.271808743476867676e+00,0.000000000000000000e+00
6.160000000000004361e-01,2.699672872964207215e+00,-2.216425283178043437e-01,2.093717147774555976e+00,1.158124244275962278e+00,-2.455818653106689453e-01,0.000000000000000000e+00
6.180000000000004379e-01,2.703849386900833540e+00,-2.193538003258328761e-01,2.082844208070678160e+00,1.130561532107033251e+00,3.231900930404663086e-01,0.000000000000000000e+00
6.200000000000004396e-01,2.707998726103697074e+00,-2.171069751398022052e-01,2.066540484660216226e+00,1.116224038653290895e+00,1.414716243743896484e-01,0.000000000000000000e+00
6.220000000000004414e-01,2.712099182021025623e+00,-2.148500166649270904e-01,2.033956199211727878e+00,1.140701249828784958e+00,-3.845706582069396973e-01,0.000000000000000000e+00
6.240000000000004432e-01,2.716135296048234338e+00,-2.125456753992062131e-01,2.002197505012144774e+00,1.163610197457710216e+00,-3.660005331039428711e-01,0.000000000000000000e+00
6.260000000000004450e-01,2.720133297264446082e+00,-2.102551085620154858e-01,1.995848457184642877e+00,1.126921907433171777e+00,4.330015182495117188e-01,0.000000000000000000e+00
6.280000000000004468e-01,2.724108963060991595e+00,-2.080147348744081637e-01,1.979859351514670740e+00,1.113420436691807458e+00,1.187705993652343750e-01,0.000000000000000000e+00
6.300000000000004485e-01,2.728031636930448922e+00,-2.057513186515994574e-01,1.942850823202782795e+00,1.149972488860687481e+00,-5.553883314132690430e-01,0.000000000000000000e+00
6.320000000000004503e-01,2.731915149608210136e+00,-2.034967812618638516e-01,1.940705057021843150e+00,1.104534402848482921e+00,5.421102046966552734e-01,0.000000000000000000e+00
6.340000000000004521e-01,2.735773836851851382e+00,-2.012841599054879249e-01,1.918020394398450845e+00,1.108062583794125366e+00,-1.162257790565490723e-01,0.000000000000000000e+00
6.360000000000004539e-01,2.739621067668717380e+00,-1.991442605967598534e-01,1.929255325479634964e+00,1.031804614561260047e+00,9.496468305587768555e-01,0.000000000000000000e+00
6.380000000000004556e-01,2.743473279156582567e+00,-1.971150780308097150e-01,1.922997425932146287e+00,9.973490752857329111e-01,3.880536556243896484e-01,0.000000000000000000e+00
6.400000000000004574e-01,2.747342820709487210e+00,-1.952249884806809277e-01,1.946590840408292333e+00,8.927055113027084765e-01,1.323562860488891602e+00,0.000000000000000000e+00
6.420000000000004592e-01,2.751227107033515917e+00,-1.934669853292142472e-01,1.937736668653075700e+00,8.652661018691909511e-01,2.898299694061279297e-01,0.000000000000000000e+00
6.440000000000004610e-01,2.755051627185657104e+00,-1.916639475383524471e-01,1.886816616372393174e+00,9.377484466882671788e-01,-1.045939683914184570e+00,0.000000000000000000e+00
6.460000000000004627e-01,2.758823527125247033e+00,-1.898321020843484475e-01,1.885123677417491095e+00,8.940694453538103881e-01,5.012524127960205078e-01,0.000000000000000000e+00
6.480000000000004645e-01,2.762578456564549256e+00,-1.880550503483835179e-01,1.869843573539970105e+00,8.829567895023395785e-01,6.511032581329345703e-02,0.000000000000000000e+00
6.500000000000004663e-01,2.766288635674965857e+00,-1.862662421992337392e-01,1.840370266316032621e+00,9.058296647487081854e-01,-3.894066810607910156e-01,0.000000000000000000e+00
6.520000000000004681e-01,2.769953883418502461e+00,-1.844645149641712667e-01,1.824913645421142760e+00,8.958758428726875112e-01,4.576183777284681398e-02,0.000000000000000000e+00
6.540000000000004698e-01,2.773588798068379546e+00,-1.826836863760424590e-01,1.810036746314737544e+00,8.849318600855260453e-01,5.723136447461651954e-02,0.000000000000000000e+00
6.560000000000004716e-01,2.777194491315865044e+00,-1.809256248521019794e-01,1.795691834162333578e+00,8.731095427762416428e-01,6.727101225547604813e-02,0.000000000000000000e+00
6.580000000000004734e-01,2.780771982544850029e+00,-1.791919828216289035e-01,1.781834335766620425e+00,8.605130573983654774e-01,7.597850120995897072e-02,0.000000000000000000e+00
6.600000000000004752e-01,2.784322204983679772e+00,-1.774842116253237123e-01,1.768422668145315235e+00,8.472393306300352034e-01,8.344610688991060954e-02,0.000000000000000000e+00
6.620000000000004770e-01,2.787846011522045142e+00,-1.758035755942241873e-01,1.755418075008383649e+00,8.333784497393904589e-01,8.976091887052106699e-02,0.000000000000000000e+00
6.640000000000004787e-01,2.791344180208343850e+00,-1.741511653466734366e-01,1.742784470741017389e+00,8.190140442029663070e-01,9.500508795421236385e-02,0.000000000000000000e+00
6.660000000000004805e-01,2.794817419442165107e+00,-1.725279103398966452e-01,1.730488291541575574e+00,8.042236495076555691e-01,9.925606284491816922e-02,0.000000000000000000e+00
6.680000000000004823e-01,2.798266372875894525e+00,-1.709345907109799112e-01,1.718498353398975054e+00,7.890790539696604933e-01,1.025868169892776294e-01,0.000000000000000000e+00
6.700000000000004841e-01,2.801691624038824990e+00,-1.693718484404589941e-01,1.706785716622828852e+00,7.736466293238732916e-01,1.050660661653268768e-01,0.000000000000000000e+00
6.720000000000004858e-01,2.805093700696620562e+00,-1.678401978702853958e-01,1.695323556663167697e+00,7.579876457712817484e-01,1.067584773082450589e-01,0.000000000000000000e+00
6.740000000000004876e-01,2.808473078958464431e+00,-1.663400356066170593e-01,1.684087040975679184e+00,7.421585721181411799e-01,1.077248689862888575e-01,0.000000000000000000e+00
6.760000000000004894e-01,2.811830187143751658e+00,-1.648716498366574190e-01,1.673053211703860566e+00,7.262113615966473423e-01,1.080224038796102626e-01,0.000000000000000000e+00
6.780000000000004912e-01,2.815165409419746467e+00,-1.634352290876244784e-01,1.662200873962003334e+00,7.101937239209282771e-01,1.077047735665948025e-01,0.000000000000000000e+00
6.800000000000004929e-01,2.818479089221200606e+00,-1.620308704548527323e-01,1.651510489513091429e+00,6.941493841027949196e-01,1.068223758850428418e-01,0.000000000000000000e+00
6.820000000000004947e-01,2.821771532462519438e+00,-1.606585873250072904e-01,1.640964075643972730e+00,6.781183285275889094e-01,1.054224851064362589e-01,0.000000000000000000e+00
6.840000000000004965e-01,2.825043010552684919e+00,-1.593183166194085398e-01,1.630545109046966257e+00,6.621370387705725058e-01,1.035494151391960216e-01,0.000000000000000000e+00
6.860000000000004983e-01,2.828293763222761825e+00,-1.580099255815219372e-01,1.620238434522789150e+00,6.462387136175784530e-01,1.012446759617775527e-01,0.000000000000000000e+00
6.880000000000005000e-01,2.831524001175446337e+00,-1.567332181317543371e-01,1.610030178324519445e+00,6.304534797395107137e-01,9.854712347339100731e-02,0.000000000000000000e+00
6.900000000000005018e-01,2.834733908565769234e+00,-1.554879408118118589e-01,1.599907665966588732e+00,6.148085914579208833e-01,9.549310294341095684e-02,0.000000000000000000e+00
6.920000000000005036e-01,2.837923645321705823e+00,-1.542737883400105425e-01,1.589859344326630675e+00,5.993286200279182019e-01,9.211658623460960982e-02,0.000000000000000000e+00
6.940000000000005054e-01,2.841093349313112082e+00,-1.530904087980891337e-01,1.579874707871578021e+00,5.840356328546520981e-01,8.844930297196018643e-02,0.000000000000000000e+00
6.960000000000005071e-01,2.844243138377072544e+00,-1.519374084692497462e-01,1.569944228842824030e+00,5.689493630501550880e-01,8.452086582763795874e-02,0.000000000000000000e+00
6.980000000000005089e-01,2.847373112207414625e+00,-1.508143563463484882e-01,1.560059291238611090e+00,5.540873697282924226e-01,8.035889009144892015e-02,0.000000000000000000e+00
7.000000000000005107e-01,2.850483354115822543e+00,-1.497207883283707130e-01,1.550212128435180414e+00,5.394651894266186964e-01,7.598910769680422561e-02,0.000000000000000000e+00
7.020000000000005125e-01,2.853573932671680691e+00,-1.486562111225575855e-01,1.540395764291588643e+00,5.250964790351364542e-01,7.143547587110665731e-02,0.000000000000000000e+00
7.040000000000005143e-01,2.856644903227454346e+00,-1.476201058687992007e-01,1.530603957586612829e+00,5.109931506029258275e-01,6.672028058177303933e-02,0.000000000000000000e+00
7.060000000000005160e-01,2.859696309336130060e+00,-1.466119315021767455e-01,1.520831149639717328e+00,4.971654983845764653e-01,6.186423494773940490e-02,0.000000000000000000e+00
7.080000000000005178e-01,2.862728184066937853e+00,-1.456311278688215971e-01,1.511072414971758482e+00,4.836223184790448548e-01,5.688657278763464831e-02,0.000000000000000000e+00
7.100000000000005196e-01,2.865740551225290922e+00,-1.446771186095636430e-01,1.501323414864887296e+00,4.703710214041179061e-01,5.180513747492110355e-02,0.000000000000000000e+00
7.120000000000005214e-01,2.868733426482611204e+00,-1.437493138251640379e-01,1.491580353684992977e+00,4.574177379400157784e-01,4.663646626986439614e-02,0.000000000000000000e+00
7.140000000000005231e-01,2.871706818421427165e+00,-1.428471125362706373e-01,1.481839937834044774e+00,4.447674185657599089e-01,4.139587029837255017e-02,0.000000000000000000e+00
7.160000000000005249e-01,2.874660729500880141e+00,-1.419699049505970256e-01,1.472099337203718106e+00,4.324239268020245719e-01,3.609751034436214923e-02,0.000000000000000000e+00
7.180000000000005267e-01,2.877595156947513111e+00,-1.411170745492087153e-01,1.462356149005847872e+00,4.203901267639723605e-01,3.075446862292174899e-02,0.000000000000000000e+00
7.200000000000005285e-01,2.880510093575977315e+00,-1.402880000032032393e-01,1.452608363859410501e+00,4.086679652174077249e-01,2.537881669756369973e-02,0.000000000000000000e+00
7.220000000000005302e-01,2.883405528544055407e+00,-1.394820569314945691e-01,1.442854334017945606e+00,3.972585484212808327e-01,1.998167970327369147e-02,0.000000000000000000e+00
7.240000000000005320e-01,2.886281448046167153e+00,-1.386986195098564023e-01,1.433092743625566046e+00,3.861622140292314542e-01,1.457329703451382130e-02,0.000000000000000000e+00
7.260000000000005338e-01,2.889137835949308730e+00,-1.379370619408440135e-01,1.423322580893900291e+00,3.753785983126203818e-01,9.163079652982908385e-03,0.000000000000000000e+00
7.280000000000005356e-01,2.891974674375165755e+00,-1.371967597936992189e-01,1.413543112096529164e+00,3.649066989572223307e-01,3.759664167550358371e-03,0.000000000000000000e+00
7.300000000000005373e-01,2.894791944231930536e+00,-1.364770912228493449e-01,1.403753857281651918e+00,3.547449336755750249e-01,-1.629036165063268982e-03,0.000000000000000000e+00
7.320000000000005391e-01,2.897589625699172444e+00,-1.357774380731368025e-01,1.393954567607822659e+00,3.448911948669773908e-01,-6.995783375072228694e-03,0.000000000000000000e+00
7.340000000000005409e-01,2.900367698668908645e+00,-1.350971868794617614e-01,1.384145204211685742e+00,3.353429005471820212e-01,-1.233396950900012001e-02,0.000000000000000000e+00
7.360000000000005427e-01,2.903126143145859928e+00,-1.344357297680864038e-01,1.374325918520618917e+00,3.260970417601178895e-01,-1.763757401792620527e-02,0.000000000000000000e+00
7.380000000000005445e-01,2.905864939609689834e+00,-1.337924652664335967e-01,1.364497033927122738e+00,3.171502266744264387e-01,-2.290112367279917294e-02,0.000000000000000000e+00
7.400000000000005462e-01,2.908584069341879630e+00,-1.331667990278169178e-01,1.354659028745613503e+00,3.084987215582782882e-01,-2.811965487972845068e-02,0.000000000000000000e+00
7.420000000000005480e-01,2.911283514719722021e+00,-1.325581444771611606e-01,1.344812520376022169e+00,3.001384888168278087e-01,-3.328867827240244992e-02,0.000000000000000000e+00
7.440000000000005498e-01,2.913963259479778412e+00,-1.319659233834122036e-01,1.334958250602230834e+00,2.920652222678185583e-01,-3.840414546352199920e-02,0.000000000000000000e+00
7.460000000000005516e-01,2.916623288952999715e+00,-1.313895663639931544e-01,1.325097071956901296e+00,2.842743798222684415e-01,-4.346241784174598166e-02,0.000000000000000000e+00
7.480000000000005533e-01,2.919263590273579734e+00,-1.308285133263377975e-01,1.315229935087678825e+00,2.767612137288211205e-01,-4.846023730481308078e-02,0.000000000000000000e+00
7.500000000000005551e-01,2.921884152563479109e+00,-1.302822138512234884e-01,1.305357877063055838e+00,2.695207985322916056e-01,-5.339469882410741164e-02,0.000000000000000000e+00
7.520000000000005569e-01,2.924484967094446386e+00,-1.297501275223321704e-01,1.295482010559354968e+00,2.625480568892127331e-01,-5.826322474111389482e-02,0.000000000000000000e+00
7.540000000000005587e-01,2.927066027429235717e+00,-1.292317242061901406e-01,1.285603513873396997e+00,2.558377833756073638e-01,-6.306354069869435364e-02,0.000000000000000000e+00
7.560000000000005604e-01,2.929627329543625702e+00,-1.287264842863740100e-01,1.275723621708329869e+00,2.493846664151264381e-01,-6.779365311716123443e-02,0.000000000000000000e+00
7.580000000000005622e-01,2.932168871930733722e+00,-1.282338988556208370e-01,1.265843616682984507e+00,2.431833084486436647e-01,-7.245182812605843736e-02,0.000000000000000000e+00
7.600000000000005640e-01,2.934690655689024652e+00,-1.277534698692448512e-01,1.255964821517801866e+00,2.372282444598665940e-01,-7.703657186971657467e-02,0.000000000000000000e+00
7.620000000000005658e-01,2.937192684595327563e+00,-1.272847102630407234e-01,1.246088591853014682e+00,2.315139589650945240e-01,-8.154661210627756063e-02,0.000000000000000000e+00
7.640000000000005675e-01,2.939674965164075005e+00,-1.268271440386425364e-01,1.236216309657245160e+00,2.260349015692083297e-01,-8.598088102516276976e-02,0.000000000000000000e+00
7.660000000000005693e-01,2.942137506693915938e+00,-1.263803063191101528e-01,1.226349377187065048e+00,2.207855011841553805e-01,-9.033849921103609404e-02,0.000000000000000000e+00
7.680000000000005711e-01,2.944580321302757486e+00,-1.259437433773266668e-01,1.216489211460346942e+00,2.157601790006343501e-01,-9.461876068592189881e-02,0.000000000000000000e+00
7.700000000000005729e-01,2.947003423952236467e+00,-1.255170126396153996e-01,1.206637239208392165e+00,2.109533602984189349e-01,-9.882111896501655224e-02,0.000000000000000000e+00
7.720000000000005747e-01,2.949406832462538652e+00,-1.250996826668186179e-01,1.196794892273890909e+00,2.063594851757089010e-01,-1.029451740646178948e-01,0.000000000000000000e+00
7.740000000000005764e-01,2.951790567518430830e+00,-1.246913331149240162e-01,1.186963603423724312e+00,2.019730182731279688e-01,-1.069906604042758502e-01,0.000000000000000000e+00
7.760000000000005782e-01,2.954154652667302816e+00,-1.242915546771788809e-01,1.177144802547497981e+00,1.977884575634056286e-01,-1.109574355476938834e-01,0.000000000000000000e+00
7.780000000000005800e-01,2.956499114309967702e+00,-1.238999490094934985e-01,1.167339913214444858e+00,1.938003422735057601e-01,-1.148454697308949335e-01,0.000000000000000000e+00
7.800000000000005818e-01,2.958823981684907345e+00,-1.235161286408063275e-01,1.157550349563043035e+00,1.900032600018066731e-01,-1.186548361276229535e-01,0.000000000000000000e+00
7.820000000000005835e-01,2.961129286846606146e+00,-1.231397168699619599e-01,1.147777513499248503e+00,1.863918530891288394e-01,-1.223857018064342661e-01,0.000000000000000000e+00
7.840000000000005853e-01,2.963415064638567742e+00,-1.227703476505390967e-01,1.138022792180787945e+00,1.829608242986512368e-01,-1.260383193345435693e-01,0.000000000000000000e+00
7.860000000000005871e-01,2.965681352661565739e+00,-1.224076654649590284e-01,1.128287555766349870e+00,1.797049418563407275e-01,-1.296130189877842120e-01,0.000000000000000000e+00
7.880000000000005889e-01,2.967928191237638291e+00,-1.220513251891052892e-01,1.118573155409883668e+00,1.766190439001830981e-01,-1.331102015270175798e-01,0.000000000000000000e+00
7.900000000000005906e-01,2.970155623370297704e+00,-1.217009919485916164e-01,1.108880921481471660e+00,1.736980423834272313e-01,-1.365303315045482968e-01,0.000000000000000000e+00
7.920000000000005924e-01,2.972363694701391612e+00,-1.213563409677278215e-01,1.099212161997454196e+00,1.709369264740965844e-01,-1.398739310655416901e-01,0.000000000000000000e+00
7.940000000000005942e-01,2.974552453465016288e+00,-1.210170574121516018e-01,1.089568161243608113e+00,1.683307654902801154e-01,-1.431415742121471268e-01,0.000000000000000000e+00
7.960000000000005960e-01,2.976721950438857345e+00,-1.206828362260176923e-01,1.079950178576266628e+00,1.658747114080598162e-01,-1.463338814989896264e-01,0.000000000000000000e+00
7.980000000000005977e-01,2.978872238893294000e+00,-1.203533819645646596e-01,1.070359447387253748e+00,1.635640009765258751e-01,-1.494515151318394075e-01,0.000000000000000000e+00
8.000000000000005995e-01,2.981003374538585327e+00,-1.200284086228130542e-01,1.060797174219468397e+00,1.613939574719814030e-01,-1.524951744418525656e-01,0.000000000000000000e+00
8.020000000000006013e-01,2.983115415470425358e+00,-1.197076394610865069e-01,1.051264538020850070e+00,1.593599921212439929e-01,-1.554655917096745554e-01,0.000000000000000000e+00
8.040000000000006031e-01,2.985208422114134841e+00,-1.193908068279896789e-01,1.041762689525273178e+00,1.574576052219653077e-01,-1.583635283162725393e-01,0.000000000000000000e+00
8.060000000000006048e-01,2.987282457167728555e+00,-1.190776519814230605e-01,1.032292750749733923e+00,1.556823869858867115e-01,-1.611897711970069480e-01,0.000000000000000000e+00
8.080000000000006066e-01,2.989337585544086906e+00,-1.187679249081645683e-01,1.022855814597920299e+00,1.540300181291842652e-01,-1.639451295784501994e-01,0.000000000000000000e+00
8.100000000000006084e-01,2.991373874312428516e+00,-1.184613841425012498e-01,1.013452944560945035e+00,1.524962702323585384e-01,-1.666304319781843901e-01,0.000000000000000000e+00
8.120000000000006102e-01,2.993391392639275228e+00,-1.181577965843511602e-01,1.004085174506682776e+00,1.510770058905170632e-01,-1.692465234488800263e-01,0.000000000000000000e+00
8.140000000000006120e-01,2.995390211729076491e+00,-1.178569373172752427e-01,9.947535085497702934e-01,1.497681786733883746e-01,-1.717942630491147149e-01,0.000000000000000000e+00
8.160000000000006137e-01,2.997370404764645446e+00,-1.175585894267417303e-01,9.854589209948795281e-01,1.485658329130528088e-01,-1.742745215253118651e-01,0.000000000000000000e+00
8.180000000000006155e-01,2.999332046847549726e+00,-1.172625438189710267e-01,9.762023563464313769e-01,1.474661033360182560e-01,-1.766881791890062559e-01,0.000000000000000000e+00
8.200000000000006173e-01,3.001275214938581293e+00,-1.169685990406568593e-01,9.669847293784157305e-01,1.464652145550485729e-01,-1.790361239753366362e-01,0.000000000000000000e+00
8.220000000000006191e-01,3.003199987798420345e+00,-1.166765610998299618e-01,9.578069252584372473e-01,1.455594804350434646e-01,-1.813192496700066769e-01,0.000000000000000000e+00
8.240000000000006208e-01,3.005106445928595882e+00,-1.163862432881029862e-01,9.486697997205744137e-01,1.447453033461245098e-01,-1.835384542913858219e-01,0.000000000000000000e+00
8.260000000000006226e-01,3.006994671512835726e+00,-1.160974660045099860e-01,9.395741792820221372e-01,1.440191733161462762e-01,-1.856946386170803542e-01,0.000000000000000000e+00
8.280000000000006244e-01,3.008864748358889507e+00,-1.158100565811303467e-01,9.305208614988879079e-01,1.433776670938747277e-01,-1.877887048436277517e-01,0.000000000000000000e+00
8.300000000000006262e-01,3.010716761840898759e+00,-1.155238491106654747e-01,9.215106152568691700e-01,1.428174471331970230e-01,-1.898215553692144120e-01,0.000000000000000000e+00
8.320000000000006279e-01,3.012550798842377198e+00,-1.152386842761165403e-01,9.125441810928609510e-01,1.423352605079479249e-01,-1.917940916905003235e-01,0.000000000000000000e+00
8.340000000000006297e-01,3.014366947699864241e+00,-1.149544091826933540e-01,9.036222715438746445e-01,1.419279377661181174e-01,-1.937072134040236371e-01,0.000000000000000000e+00
8.360000000000006315e-01,3.016165298147297946e+00,-1.146708771920673386e-01,8.947455715199151838e-01,1.415923917315661251e-01,-1.955618173048976338e-01,0.000000000000000000e+00
8.380000000000006333e-01,3.017945941261156229e+00,-1.143879477590663551e-01,8.859147386977579419e-01,1.413256162606291444e-01,-1.973587965743384132e-01,0.000000000000000000e+00
8.400000000000006350e-01,3.019708969406403654e+00,-1.141054862708945072e-01,8.771304039327975088e-01,1.411246849604711473e-01,-1.990990400497238966e-01,0.000000000000000000e+00
8.420000000000006368e-01,3.021454476183275784e+00,-1.138233638889474958e-01,8.683931716863922956e-01,1.409867498753838433e-01,-2.007834315699525973e-01,0.000000000000000000e+00
8.440000000000006386e-01,3.023182556374934382e+00,-1.135414573932816279e-01,8.597036204663297543e-01,1.409090401467691378e-01,-2.024128493905785753e-01,0.000000000000000000e+00
8.460000000000006404e-01,3.024893305896010798e+00,-1.132596490297840680e-01,8.510623032782530517e-01,1.408888606520024012e-01,-2.039881656625994744e-01,0.000000000000000000e+00
8.480000000000006422e-01,3.026586821742064171e+00,-1.129778263600817872e-01,8.424697480860747767e-01,1.409235906269226124e-01,-2.055102459697044637e-01,0.000000000000000000e+00
8.500000000000006439e-01,3.028263201939967342e+00,-1.126958821142175077e-01,8.339264582795619107e-01,1.410106822763111112e-01,-2.069799489196300080e-01,0.000000000000000000e+00
8.520000000000006457e-01,3.029922545499230679e+00,-1.124137140461128614e-01,8.254329131474683612e-01,1.411476593762454323e-01,-2.083981257840621382e-01,0.000000000000000000e+00
8.540000000000006475e-01,3.031564952364280252e+00,-1.121312247918314076e-01,8.169895683547093723e-01,1.413321158719310910e-01,-2.097656201839424028e-01,0.000000000000000000e+00
8.560000000000006493e-01,3.033190523367689906e+00,-1.118483217306471961e-01,8.085968564222315580e-01,1.415617144742228328e-01,-2.110832678156207010e-01,0.000000000000000000e+00
8.580000000000006510e-01,3.034799360184376571e+00,-1.115649168489188103e-01,8.002551872083496498e-01,1.418341852577582607e-01,-2.123518962145705125e-01,0.000000000000000000e+00
8.600000000000006528e-01,3.036391565286756578e+00,-1.112809266067627950e-01,7.919649483904450671e-01,1.421473242633251033e-01,-2.135723245531946368e-01,0.000000000000000000e+00
8.620000000000006546e-01,3.037967241900867421e+00,-1.109962718075157700e-01,7.837265059460321037e-01,1.424989921068138821e-01,-2.147453634696181446e-01,0.000000000000000000e+00
8.640000000000006564e-01,3.039526493963447429e+00,-1.107108774699699510e-01,7.755402046322881215e-01,1.428871125968828870e-01,-2.158718149249274632e-01,0.000000000000000000e+00
8.660000000000006581e-01,3.041069426079973770e+00,-1.104246727033627029e-01,7.674063684632508320e-01,1.433096713632056873e-01,-2.169524720858468925e-01,0.000000000000000000e+00
8.680000000000006599e-01,3.042596143483651261e+00,-1.101375905850973252e-01,7.593253011839653510e-01,1.437647144969740609e-01,-2.179881192306214466e-01,0.000000000000000000e+00
8.700000000000006617e-01,3.044106751995346194e+00,-1.098495680411690351e-01,7.512972867409405398e-01,1.442503472051420432e-01,-2.189795316759437505e-01,0.000000000000000000e+00
8.720000000000006635e-01,3.045601357984455859e+00,-1.095605457292674473e-01,7.433225897483464184e-01,1.447647324797207702e-01,-2.199274757229083832e-01,0.000000000000000000e+00
8.740000000000006652e-01,3.047080068330706659e+00,-1.092704679245241756e-01,7.354014559494617131e-01,1.453060897832462728e-01,-2.208327086197878764e-01,0.000000000000000000e+00
8.760000000000006670e-01,3.048542990386869267e+00,-1.089792824078723577e-01,7.275341126729287788e-01,1.458726937514220612e-01,-2.216959785402878857e-01,0.000000000000000000e+00
8.780000000000006688e-01,3.049990231942382390e+00,-1.086869403569827724e-01,7.197207692834308723e-01,1.464628729137983087e-01,-2.225180245756597230e-01,0.000000000000000000e+00
8.800000000000006706e-01,3.051421901187868269e+00,-1.083933962397398421e-01,7.119616176264749186e-01,1.470750084331866603e-01,-2.232995767387193631e-01,0.000000000000000000e+00
8.820000000000006724e-01,3.052838106680535901e+00,-1.080986077102193410e-01,7.042568324669756796e-01,1.477075328644721630e-01,-2.240413559794567355e-01,0.000000000000000000e+00
8.840000000000006741e-01,3.054238957310452030e+00,-1.078025355071286495e-01,6.966065719214236118e-01,1.483589289332793992e-01,-2.247440742097115418e-01,0.000000000000000000e+00
8.860000000000006759e-01,3.055624562267670985e+00,-1.075051433546692359e-01,6.890109778834222487e-01,1.490277283349384363e-01,-2.254084343368960575e-01,0.000000000000000000e+00
8.880000000000006777e-01,3.056995031010208752e+00,-1.072063978657806088e-01,6.814701764424281327e-01,1.497125105540796641e-01,-2.260351303053611538e-01,0.000000000000000000e+00
8.900000000000006795e-01,3.058350473232846589e+00,-1.069062684477241204e-01,6.739842782955688394e-01,1.504119017050885021e-01,-2.266248471442264822e-01,0.000000000000000000e+00
8.920000000000006812e-01,3.059690998836752662e+00,-1.066047272099648058e-01,6.665533791524270724e-01,1.511245733936147639e-01,-2.271782610212969011e-01,0.000000000000000000e+00
8.940000000000006830e-01,3.061016717899906148e+00,-1.063017488743089323e-01,6.591775601327173328e-01,1.518492415992424571e-01,-2.276960393019673567e-01,0.000000000000000000e+00
8.960000000000006848e-01,3.062327740648307373e+00,-1.059973106872550141e-01,6.518568881568025386e-01,1.525846655793727247e-01,-2.281788406125078161e-01,0.000000000000000000e+00
8.980000000000006866e-01,3.063624177427964224e+00,-1.056913923345157297e-01,6.445914163290158427e-01,1.533296467943314201e-01,-2.286273149072295396e-01,0.000000000000000000e+00
9.000000000000006883e-01,3.064906138677637504e+00,-1.053839758576684271e-01,6.373811843137764388e-01,1.540830278536516329e-01,-2.290421035387875115e-01,0.000000000000000000e+00
9.020000000000006901e-01,3.066173734902329695e+00,-1.050750455728919203e-01,6.302262187045019060e-01,1.548436914834569744e-01,-2.294238393313379198e-01,0.000000000000000000e+00
9.040000000000006919e-01,3.067427076647506023e+00,-1.047645879917474959e-01,6.231265333853455157e-01,1.556105595147970200e-01,-2.297731466556016677e-01,0.000000000000000000e+00
9.060000000000006937e-01,3.068666274474030953e+00,-1.044525917439623752e-01,6.160821298857784845e-01,1.563825918928191949e-01,-2.300906415062913268e-01,0.000000000000000000e+00
9.080000000000006954e-01,3.069891438933808114e+00,-1.041390475021741341e-01,6.090929977280784557e-01,1.571587857065526450e-01,-2.303769315804862217e-01,0.000000000000000000e+00
9.100000000000006972e-01,3.071102680546105912e+00,-1.038239479085951433e-01,6.021591147677722855e-01,1.579381742391167687e-01,-2.306326163574619059e-01,0.000000000000000000e+00
9.120000000000006990e-01,3.072300109774558585e+00,-1.035072875035563111e-01,5.952804475271020745e-01,1.587198260381164905e-01,-2.308582871792985713e-01,0.000000000000000000e+00
9.140000000000007008e-01,3.073483837004827190e+00,-1.031890626558900348e-01,5.884569515215881674e-01,1.595028440059722552e-01,-2.310545273320938620e-01,0.000000000000000000e+00
9.160000000000007025e-01,3.074653972522906287e+00,-1.028692714951128379e-01,5.816885715797787126e-01,1.602863645099014689e-01,-2.312219121273551004e-01,0.000000000000000000e+00
9.180000000000007043e-01,3.075810626494063449e+00,-1.025479138453685851e-01,5.749752421562590587e-01,1.610695565112984506e-01,-2.313610089839546191e-01,0.000000000000000000e+00
9.200000000000007061e-01,3.076953908942399618e+00,-1.022249911610937645e-01,5.683168876380310097e-01,1.618516207141831864e-01,-2.314723775096283465e-01,0.000000000000000000e+00
9.220000000000007079e-01,3.078083929731012969e+00,-1.019005064643671021e-01,5.617134226443506462e-01,1.626317887324295886e-01,-2.315565695825245740e-01,0.000000000000000000e+00
9.240000000000007097e-01,3.079200798542757855e+00,-1.015744642839062073e-01,5.551647523201258538e-01,1.634093222754662844e-01,-2.316141294325417821e-01,0.000000000000000000e+00
9.260000000000007114e-01,3.080304624861584628e+00,-1.012468705956745540e-01,5.486707726229823612e-01,1.641835123521133144e-01,-2.316455937220436301e-01,0.000000000000000000e+00
9.280000000000007132e-01,3.081395517954445218e+00,-1.009177327650630368e-01,5.422313706041083092e-01,1.649536784922283339e-01,-2.316514916260508095e-01,0.000000000000000000e+00
9.300000000000007150e-01,3.082473586853756053e+00,-1.005870594906105864e-01,5.358464246829707234e-01,1.657191679858643629e-01,-2.316323449122477118e-01,0.000000000000000000e+00
9.320000000000007168e-01,3.083538940340404988e+00,-1.002548607492293187e-01,5.295158049160347824e-01,1.664793551395619409e-01,-2.315886680197276615e-01,0.000000000000000000e+00
9.340000000000007185e-01,3.084591686927286691e+00,-9.992114774290025703e-02,5.232393732595828073e-01,1.672336405494758704e-01,-2.315209681374605921e-01,0.000000000000000000e+00
9.360000000000007203e-01,3.085631934843361623e+00,-9.958593284680619662e-02,5.170169838267453244e-01,1.679814503909995149e-01,-2.314297452819324974e-01,0.000000000000000000e+00
9.380000000000007221e-01,3.086659792018220827e+00,-9.924922955886916753e-02,5.108484831388663272e-01,1.687222357245314885e-01,-2.313154923737026358e-01,0.000000000000000000e+00
9.400000000000007239e-01,3.087675366067148097e+00,-9.891105245066048046e-02,5.047337103712987716e-01,1.694554718170888374e-01,-2.311786953135919198e-01,0.000000000000000000e+00
9.420000000000007256e-01,3.088678764276670652e+00,-9.857141711965194952e-02,4.986724975937496529e-01,1.701806574794189064e-01,-2.310198330577777348e-01,0.000000000000000000e+00
9.440000000000007274e-01,3.089670093590580979e+00,-9.823034014277776116e-02,4.926646700052865757e-01,1.708973144182778792e-01,-2.308393776919674956e-01,0.000000000000000000e+00
9.460000000000007292e-01,3.090649460596427645e+00,-9.788783903127683261e-02,4.867100461641081233e-01,1.716049866035705973e-01,-2.306377945049302713e-01,0.000000000000000000e+00
9.480000000000007310e-01,3.091616971512458178e+00,-9.754393218678632238e-02,4.808084382121901590e-01,1.723032396500221719e-01,-2.304155420610463079e-01,0.000000000000000000e+00
9.500000000000007327e-01,3.092572732175006056e+00,-9.719863885865751008e-02,4.749596520949104783e-01,1.729916602130773251e-01,-2.301730722721302413e-01,0.000000000000000000e+00
9.520000000000007345e-01,3.093516848026313770e+00,-9.685197910246599873e-02,4.691634877757609456e-01,1.736698553987061078e-01,-2.299108304682726533e-01,0.000000000000000000e+00
9.540000000000007363e-01,3.094449424102777790e+00,-9.650397373968859493e-02,4.634197394462497011e-01,1.743374521868140958e-01,-2.296292554678964759e-01,0.000000000000000000e+00
9.560000000000007381e-01,3.095370565023612297e+00,-9.615464431852001337e-02,4.577281957310874172e-01,1.749940968679745412e-01,-2.293287796472156526e-01,0.000000000000000000e+00
9.580000000000007399e-01,3.096280374979914374e+00,-9.580401307580309334e-02,4.520886398887689617e-01,1.756394544931613733e-01,-2.290098290085649246e-01,0.000000000000000000e+00
9.600000000000007416e-01,3.097178957724129766e+00,-9.545210290004681186e-02,4.465008500076367293e-01,1.762732083362202884e-01,-2.286728232482866385e-01,0.000000000000000000e+00
9.620000000000007434e-01,3.098066416559903669e+00,-9.509893729550680797e-02,4.409645991975321144e-01,1.768950593687706185e-01,-2.283181758235586223e-01,0.000000000000000000e+00
9.640000000000007452e-01,3.098942854332311647e+00,-9.474454034730392382e-02,4.354796557771185572e-01,1.775047257472856521e-01,-2.279462940188108355e-01,0.000000000000000000e+00
9.660000000000007470e-01,3.099808373418460938e+00,-9.438893668755669875e-02,4.300457834569720861e-01,1.781019423120694389e-01,-2.275575790113077979e-01,0.000000000000000000e+00
9.680000000000007487e-01,3.100663075718453232e+00,-9.403215146250418210e-02,4.246627415185345589e-01,1.786864600978520790e-01,-2.271524259358841391e-01,0.000000000000000000e+00
9.700000000000007505e-01,3.101507062646701396e+00,-9.367421030059615294e-02,4.193302849890068740e-01,1.792580458557689049e-01,-2.267312239493466386e-01,0.000000000000000000e+00
9.720000000000007523e-01,3.102340435123593032e+00,-9.331513928152830595e-02,4.140481648122761316e-01,1.798164815864497779e-01,-2.262943562939956355e-01,0.000000000000000000e+00
9.740000000000007541e-01,3.103163293567490655e+00,-9.295496490620025476e-02,4.088161280159520183e-01,1.803615640839912326e-01,-2.258422003607916118e-01,0.000000000000000000e+00
9.760000000000007558e-01,3.103975737887062714e+00,-9.259371406757498091e-02,4.036339178746065626e-01,1.808931044905388308e-01,-2.253751277515525508e-01,0.000000000000000000e+00
9.780000000000007576e-01,3.104777867473937025e+00,-9.223141402241870346e-02,3.985012740692827626e-01,1.814109278612776321e-01,-2.248935043410296153e-01,0.000000000000000000e+00
9.800000000000007594e-01,3.105569781195670842e+00,-9.186809236390054700e-02,3.934179328433581313e-01,1.819148727395805965e-01,-2.243976903381890153e-01,0.000000000000000000e+00
9.820000000000007612e-01,3.106351577389027341e+00,-9.150377699503194073e-02,3.883836271548390395e-01,1.824047907420889569e-01,-2.238880403469722946e-01,0.000000000000000000e+00
9.840000000000007629e-01,3.107123353853553649e+00,-9.113849610292616699e-02,3.833980868251523066e-01,1.828805461535233934e-01,-2.233649034267943811e-01,0.000000000000000000e+00
9.860000000000007647e-01,3.107885207845454190e+00,-9.077227813385864430e-02,3.784610386845150831e-01,1.833420155309900268e-01,-2.228286231522857985e-01,0.000000000000000000e+00
9.880000000000007665e-01,3.108637236071749577e+00,-9.040515176910939033e-02,3.735722067139463087e-01,1.837890873175887785e-01,-2.222795376727892958e-01,0.000000000000000000e+00
9.900000000000007683e-01,3.109379534684717505e+00,-9.003714590156908226e-02,3.687313121839920216e-01,1.842216614651119022e-01,-2.217179797713131340e-01,0.000000000000000000e+00
9.920000000000007701e-01,3.110112199276608091e+00,-8.966828961309078472e-02,3.639380737902280782e-01,1.846396490656412592e-01,-2.211442769231513061e-01,0.000000000000000000e+00
9.940000000000007718e-01,3.110835324874626107e+00,-8.929861215256978957e-02,3.591922077856078421e-01,1.850429719918441074e-01,-2.205587513540196998e-01,0.000000000000000000e+00
9.960000000000007736e-01,3.111549005936174339e+00,-8.892814291473434551e-02,3.544934281097147366e-01,1.854315625457885475e-01,-2.199617200979300247e-01,0.000000000000000000e+00
9.980000000000007754e-01,3.112253336344354970e+00,-8.855691141963031865e-02,3.498414465149839447e-01,1.858053631160867802e-01,-2.193534950545901197e-01,0.000000000000000000e+00
1.000000000000000666e+00,3.112948409403716976e+00,-8.818494729278346378e-02,3.452359726899543735e-01,1.861643258431859571e-01,-2.187343830464330008e-01,0.000000000000000000e+00
1.002000000000000668e+00,3.113634317836250442e+00,-8.781228024602306947e-02,3.406767143796044506e-01,1.865084122926434496e-01,-2.181046858754522866e-01,0.000000000000000000e+00
1.004000000000000670e+00,3.114311153777615804e+00,-8.743894005895125332e-02,3.361633775028312066e-01,1.868375931362103448e-01,-2.174647003796292832e-01,0.000000000000000000e+00
1.006000000000000671e+00,3.114979008773607116e+00,-8.706495656104241976e-02,3.316956662671323164e-01,1.871518478405488350e-01,-2.168147184889299695e-01,0.000000000000000000e+00
1.008000000000000673e+00,3.115637973776841818e+00,-8.669035961435773985e-02,3.272732832805406167e-01,1.874511643634315383e-01,-2.161550272811187945e-01,0.000000000000000000e+00
1.010000000000000675e+00,3.116288139143669866e+00,-8.631517909685994250e-02,3.228959296608612251e-01,1.877355388572734818e-01,-2.154859090373855146e-01,0.000000000000000000e+00
1.012000000000000677e+00,3.116929594631301370e+00,-8.593944488631381773e-02,3.185633051422724904e-01,1.880049753798183065e-01,-2.148076412973527471e-01,0.000000000000000000e+00
1.014000000000000679e+00,3.117562429395142498e+00,-8.556318684475833214e-02,3.142751081793321855e-01,1.882594856118516846e-01,-2.141204969141041747e-01,0.000000000000000000e+00
1.016000000000000680e+00,3.118186731986338778e+00,-8.518643480353639552e-02,3.100310360484425654e-01,1.884990885817835748e-01,-2.134247441087735453e-01,0.000000000000000000e+00
1.018000000000000682e+00,3.118802590349517345e+00,-8.480921854886873390e-02,3.058307849468206441e-01,1.887238103969622882e-01,-2.127206465249333878e-01,0.000000000000000000e+00
1.020000000000000684e+00,3.119410091820724595e+00,-8.443156780795851857e-02,3.016740500890245924e-01,1.889336839815695113e-01,-2.120084632825736115e-01,0.000000000000000000e+00
1.022000000000000686e+00,3.120009323125556122e+00,-8.405351223561374763e-02,2.975605258010740051e-01,1.891287488209807965e-01,-2.112884490320683373e-01,0.000000000000000000e+00
1.024000000000000687e+00,3.120600370377471400e+00,-8.367508140137454309e-02,2.934899056122174943e-01,1.893090507124380872e-01,-2.105608540076253643e-01,0.000000000000000000e+00
1.026000000000000689e+00,3.121183319076289653e+00,-8.329630477713292902e-02,2.894618823443886324e-01,1.894746415219103752e-01,-2.098259240805420145e-01,0.000000000000000000e+00
1.028000000000000691e+00,3.121758254106861585e+00,-8.291721172523273953e-02,2.854761481993896566e-01,1.896255789470247810e-01,-2.090839008123264176e-01,0.000000000000000000e+00
1.030000000000000693e+00,3.122325259737915637e+00,-8.253783148703783268e-02,2.815323948438526180e-01,1.897619262859255584e-01,-2.083350215073076495e-01,0.000000000000000000e+00
1.032000000000000695e+00,3.122884419621069441e+00,-8.215819317195660609e-02,2.776303134920081184e-01,1.898837522119654064e-01,-2.075795192653304699e-01,0.000000000000000000e+00
1.034000000000000696e+00,3.123435816790006481e+00,-8.177832574691150380e-02,2.737695949863154232e-01,1.899911305540790685e-01,-2.068176230337712695e-01,0.000000000000000000e+00
1.036000000000000698e+00,3.123979533659810404e+00,-8.139825802624219009e-02,2.699499298759829857e-01,1.900841400827480987e-01,-2.060495576596150791e-01,0.000000000000000000e+00
1.038000000000000700e+00,3.124515652026456092e+00,-8.101801866203126035e-02,2.661710084934215681e-01,1.901628643014347531e-01,-2.052755439411602101e-01,0.000000000000000000e+00
1.040000000000000702e+00,3.125044253066449063e+00,-8.063763613484170589e-02,2.624325210286737042e-01,1.902273912433601610e-01,-2.044957986792728111e-01,0.000000000000000000e+00
1.042000000000000703e+00,3.125565417336614082e+00,-8.025713874485561339e-02,2.587341576018407086e-01,1.902778132735564731e-01,-2.037105347288723500e-01,0.000000000000000000e+00
1.044000000000000705e+00,3.126079224774026777e+00,-7.987655460340359337e-02,2.550756083335670166e-01,1.903142268960312522e-01,-2.029199610494289985e-01,0.000000000000000000e+00
1.046000000000000707e+00,3.126585754696081132e+00,-7.949591162487476548e-02,2.514565634135969008e-01,1.903367325659891529e-01,-2.021242827558189514e-01,0.000000000000000000e+00
1.048000000000000709e+00,3.127085085800695996e+00,-7.911523751899741941e-02,2.478767131674510793e-01,1.903454345069801878e-01,-2.013237011685355959e-01,0.000000000000000000e+00
1.050000000000000711e+00,3.127577296166651699e+00,-7.873455978348053996e-02,2.443357481212525550e-01,1.903404405328857352e-01,-2.005184138637614577e-01,0.000000000000000000e+00
1.052000000000000712e+00,3.128062463254052794e+00,-7.835390569700653729e-02,2.408333590647417366e-01,1.903218618746314594e-01,-1.997086147229873987e-01,0.000000000000000000e+00
1.054000000000000714e+00,3.128540663904918251e+00,-7.797330231256596744e-02,2.373692371125031841e-01,1.902898130115562025e-01,-1.988944939826622349e-01,0.000000000000000000e+00
1.056000000000000716e+00,3.129011974343889335e+00,-7.759277645112491739e-02,2.339430737634498603e-01,1.902444115073120556e-01,-1.980762382831642299e-01,0.000000000000000000e+00
1.058000000000000718e+00,3.129476470179056946e+00,-7.721235469561620046e-02,2.305545609585910594e-01,1.901857778502175911e-01,-1.972540307176409158e-01,0.000000000000000000e+00
1.060000000000000719e+00,3.129934226402901309e+00,-7.683206338524534162e-02,2.272033911371114934e-01,1.901140352979839854e-01,-1.964280508806972581e-01,0.000000000000000000e+00
1.062000000000000721e+00,3.130385317393343136e+00,-7.645192861010294272e-02,2.238892572908039447e-01,1.900293097266985975e-01,-1.955984749164152436e-01,0.000000000000000000e+00
1.064000000000000723e+00,3.130829816914901809e+00,-7.607197620607483723e-02,2.206118530168769409e-01,1.899317294840007775e-01,-1.947654755663563719e-01,0.000000000000000000e+00
1.066000000000000725e+00,3.131267798119957035e+00,-7.569223175004181903e-02,2.173708725691724242e-01,1.898214252463526486e-01,-1.939292222170918567e-01,0.000000000000000000e+00
1.068000000000000727e+00,3.131699333550111763e+00,-7.531272055536072929e-02,2.141660109078200036e-01,1.896985298803298414e-01,-1.930898809475232181e-01,0.000000000000000000e+00
1.070000000000000728e+00,3.132124495137653675e+00,-7.493346766761913025e-02,2.109969637473640414e-01,1.895631783078314259e-01,-1.922476145756415455e-01,0.000000000000000000e+00
1.072000000000000730e+00,3.132543354207109054e+00,-7.455449786065559969e-02,2.078634276033851924e-01,1.894155073751467300e-01,-1.914025827051974993e-01,0.000000000000000000e+00
1.074000000000000732e+00,3.132955981476891694e+00,-7.417583563283819403e-02,2.047650998376462639e-01,1.892556557257956129e-01,-1.905549417719789584e-01,0.000000000000000000e+00
1.076000000000000734e+00,3.133362447061037948e+00,-7.379750520359344701e-02,2.017016787017981705e-01,1.890837636770457131e-01,-1.897048450895142402e-01,0.000000000000000000e+00
1.078000000000000735e+00,3.133762820471029276e+00,-7.341953051017882648e-02,1.986728633796633336e-01,1.888999731000543525e-01,-1.888524428947413458e-01,0.000000000000000000e+00
1.080000000000000737e+00,3.134157170617697385e+00,-7.304193520469123846e-02,1.956783540281309963e-01,1.887044273035429764e-01,-1.879978823931094389e-01,0.000000000000000000e+00
1.082000000000000739e+00,3.134545565813209755e+00,-7.266474265130480614e-02,1.927178518166912380e-01,1.884972709209290220e-01,-1.871413078033161703e-01,0.000000000000000000e+00
1.084000000000000741e+00,3.134928073773132429e+00,-7.228797592373092940e-02,1.897910589656273128e-01,1.882786498008603149e-01,-1.862828604019057810e-01,0.000000000000000000e+00
1.086000000000000743e+00,3.135304761618569636e+00,-7.191165780289401899e-02,1.868976787829044195e-01,1.880487109010501035e-01,-1.854226785671229116e-01,0.000000000000000000e+00
1.088000000000000744e+00,3.135675695878374469e+00,-7.153581077481620254e-02,1.840374156997716393e-01,1.878076021853653521e-01,-1.845608978226855879e-01,0.000000000000000000e+00
1.090000000000000746e+00,3.136040942491428840e+00,-7.116045702870478495e-02,1.812099753051043260e-01,1.875554725240934362e-01,-1.836976508811145603e-01,0.000000000000000000e+00
1.092000000000000748e+00,3.136400566808993151e+00,-7.078561845523598239e-02,1.784150643785150370e-01,1.872924715973126875e-01,-1.828330676865987936e-01,0.000000000000000000e+00
1.094000000000000750e+00,3.136754633597118147e+00,-7.041131664502893461e-02,1.756523909222593993e-01,1.870187498012953475e-01,-1.819672754574230833e-01,0.000000000000000000e+00
1.096000000000000751e+00,3.137103207039122488e+00,-7.003757288730383390e-02,1.729216641919513187e-01,1.867344581579015173e-01,-1.811003987283208438e-01,0.000000000000000000e+00
1.098000000000000753e+00,3.137446350738127610e+00,-6.966440816871845298e-02,1.702225947261266359e-01,1.864397482268626560e-01,-1.802325593919691382e-01,0.000000000000000000e+00
1.100000000000000755e+00,3.137784127719652982e+00,-6.929184317237722934e-02,1.675548943746661967e-01,1.861347720209222401e-01,-1.793638767404872603e-01,0.000000000000000000e+00
1.102000000000000757e+00,3.138116600434265546e+00,-6.891989827700722993e-02,1.649182763261123619e-01,1.858196819237449837e-01,-1.784944675062096753e-01,0.000000000000000000e+00
1.104000000000000759e+00,3.138443830760283770e+00,-6.854859355629565332e-02,1.623124551338908650e-01,1.854946306105604015e-01,-1.776244459024078903e-01,0.000000000000000000e+00
1.106000000000000760e+00,3.138765880006531450e+00,-6.817794877838331824e-02,1.597371467414752111e-01,1.851597709714452034e-01,-1.767539236631618937e-01,0.000000000000000000e+00
1.108000000000000762e+00,3.139082808915143019e+00,-6.780798340550898973e-02,1.571920685065012757e-01,1.848152560372203490e-01,-1.758830100832800003e-01,0.000000000000000000e+00
1.110000000000000764e+00,3.139394677664414157e+00,-6.743871659379944983e-02,1.546769392238694363e-01,1.844612389078686687e-01,-1.750118120573570524e-01,0.000000000000000000e+00
1.112000000000000766e+00,3.139701545871698585e+00,-6.707016719320012255e-02,1.521914791478406193e-01,1.840978726834513191e-01,-1.741404341188832472e-01,0.000000000000000000e+00
1.114000000000000767e+00,3.140003472596348821e+00,-6.670235374754153457e-02,1.497354100131598476e-01,1.837253103974388346e-01,-1.732689784785824694e-01,0.000000000000000000e+00
1.116000000000000769e+00,3.140300516342695580e+00,-6.633529449473669903e-02,1.473084550552274941e-01,1.833437049524029860e-01,-1.723975450623675965e-01,0.000000000000000000e+00
1.118000000000000771e+00,3.140592735063069352e+00,-6.596900736710481494e-02,1.449103390293337845e-01,1.829532090580274217e-01,-1.715262315490406753e-01,0.000000000000000000e+00
1.120000000000000773e+00,3.140880186160857956e+00,-6.560350999181670251e-02,1.425407882289801420e-01,1.825539751713769199e-01,-1.706551334074927206e-01,0.000000000000000000e+00
1.122000000000000774e+00,3.141162926493601404e+00,-6.523881969145740867e-02,1.401995305033088279e-01,1.821461554393695170e-01,-1.697843439334566495e-01,0.000000000000000000e+00
1.124000000000000776e+00,3.141441012376118280e+00,-6.487495348470184720e-02,1.378862952736631398e-01,1.817299016433939207e-01,-1.689139542857616139e-01,0.000000000000000000e+00
1.126000000000000778e+00,3.141714499583666775e+00,-6.451192808709899085e-02,1.356008135492933475e-01,1.813053651460325988e-01,-1.680440535223234333e-01,0.000000000000000000e+00
1.128000000000000780e+00,3.141983443355134575e+00,-6.414975991196059102e-02,1.333428179422311011e-01,1.808726968398322033e-01,-1.671747286356042306e-01,0.000000000000000000e+00
1.130000000000000782e+00,3.142247898396258954e+00,-6.378846507135041421e-02,1.311120426813490170e-01,1.804320470980783353e-01,-1.663060645877380006e-01,0.000000000000000000e+00
1.132000000000000783e+00,3.142507918882873508e+00,-6.342805937716988751e-02,1.289082236256301472e-01,1.799835657275117851e-01,-1.654381443450508860e-01,0.000000000000000000e+00
1.134000000000000785e+00,3.142763558464181539e+00,-6.306855834233646152e-02,1.267310982766611804e-01,1.795274019229507467e-01,-1.645710489123167752e-01,0.000000000000000000e+00
1.136000000000000787e+00,3.143014870266051197e+00,-6.270997718205084670e-02,1.245804057903680401e-01,1.790637042237707977e-01,-1.637048573665735862e-01,0.000000000000000000e+00
1.138000000000000789e+00,3.143261906894336821e+00,-6.235233081514950787e-02,1.224558869880143647e-01,1.785926204721913213e-01,-1.628396468904516059e-01,0.000000000000000000e+00
1.140000000000000790e+00,3.143504720438218936e+00,-6.199563386553879479e-02,1.203572843664818953e-01,1.781142977733201072e-01,-1.619754928050465281e-01,0.000000000000000000e+00
1.142000000000000792e+00,3.143743362473565561e+00,-6.163990066370726717e-02,1.182843421078481477e-01,1.776288824569170199e-01,-1.611124686024341113e-01,0.000000000000000000e+00
1.144000000000000794e+00,3.143977884066310846e+00,-6.128514524831283478e-02,1.162368060882736781e-01,1.771365200408447638e-01,-1.602506459779270420e-01,0.000000000000000000e+00
1.146000000000000796e+00,3.144208335775851904e+00,-6.093138136784133352e-02,1.142144238862314864e-01,1.766373551961271660e-01,-1.593900948614275226e-01,0.000000000000000000e+00
1.148000000000000798e+00,3.144434767658460306e+00,-6.057862248233342878e-02,1.122169447900773775e-01,1.761315317136153413e-01,-1.585308834489235208e-01,0.000000000000000000e+00
1.150000000000000799e+00,3.144657229270709564e+00,-6.022688176517660558e-02,1.102441198049906312e-01,1.756191924721897113e-01,-1.576730782331662306e-01,0.000000000000000000e+00
1.152000000000000801e+00,3.144875769672914601e+00,-5.987617210495926878e-02,1.082957016592978050e-01,1.751004794084658200e-01,-1.568167440340431096e-01,0.000000000000000000e+00
1.154000000000000803e+00,3.145090437432583652e+00,-5.952650610738397657e-02,1.063714448101904381e-01,1.745755334879761367e-01,-1.559619440286970082e-01,0.000000000000000000e+00
1.156000000000000805e+00,3.145301280627880836e+00,-5.917789609723684424e-02,1.044711054488618174e-01,1.740444946777660873e-01,-1.551087397809418622e-01,0.000000000000000000e+00
1.158000000000000806e+00,3.145508346851099368e+00,-5.883035412041039830e-02,1.025944415050693004e-01,1.735075019203876912e-01,-1.542571912705436032e-01,0.000000000000000000e+00
1.160000000000000808e+00,3.145711683212142340e+00,-5.848389194597708451e-02,1.007412126511473827e-01,1.729646931092290174e-01,-1.534073569217915267e-01,0.000000000000000000e+00
1.162000000000000810e+00,3.145911336342011033e+00,-5.813852106831081390e-02,9.891118030547545181e-02,1.724162050651688038e-01,-1.525592936319956072e-01,0.000000000000000000e+00
1.164000000000000812e+00,3.146107352396300350e+00,-5.779425270925388908e-02,9.710410763542354218e-02,1.718621735144993667e-01,-1.517130567993201229e-01,0.000000000000000000e+00
1.166000000000000814e+00,3.146299777058698233e+00,-5.745109782032690321e-02,9.531975955978740089e-02,1.713027330680897131e-01,-1.508687003503097479e-01,0.000000000000000000e+00
1.168000000000000815e+00,3.146488655544491309e+00,-5.710906708497904410e-02,9.355790275072606299e-02,1.707380172017565201e-01,-1.500262767670474950e-01,0.000000000000000000e+00
1.170000000000000817e+00,3.146674032604072746e+00,-5.676817092087652061e-02,9.181830563521846400e-02,1.701681582378023472e-01,-1.491858371138407025e-01,0.000000000000000000e+00
1.172000000000000819e+00,3.146855952526452782e+00,-5.642841948222677984e-02,9.010073839605164947e-02,1.695932873276902453e-01,-1.483474310635416460e-01,0.000000000000000000e+00
1.174000000000000821e+00,3.147034459142771023e+00,-5.608982266213623918e-02,8.840497297235240526e-02,1.690135344358261738e-01,-1.475111069235339745e-01,0.000000000000000000e+00
1.176000000000000822e+00,3.147209595829808748e+00,-5.575239009499943776e-02,8.673078305968134893e-02,1.684290283244027631e-01,-1.466769116611494894e-01,0.000000000000000000e+00
1.178000000000000824e+00,3.147381405513501651e+00,-5.541613115891738661e-02,8.507794410969278520e-02,1.678398965392958464e-01,-1.458448909289932205e-01,0.000000000000000000e+00
1.180000000000000826e+00,3.147549930672451257e+00,-5.508105497814318186e-02,8.344623332938416738e-02,1.672462653969566115e-01,-1.450150890895505196e-01,0.000000000000000000e+00
1.182000000000000828e+00,3.147715213341434115e+00,-5.474717042555281993e-02,8.183542967993884254e-02,1.666482599722900193e-01,-1.441875492396843539e-01,0.000000000000000000e+00
1.184000000000000830e+00,3.147877295114908325e+00,-5.441448612513932054e-02,8.024531387518006598e-02,1.660460040874761345e-01,-1.433623132345792639e-01,0.000000000000000000e+00
1.186000000000000831e+00,3.148036217150518290e+00,-5.408301045452827693e-02,7.867566837964143356e-02,1.654396203017216849e-01,-1.425394217115237838e-01,0.000000000000000000e+00
1.188000000000000833e+00,3.148192020172591477e+00,-5.375275154751304324e-02,7.712627740627904516e-02,1.648292299018810914e-01,-1.417189141129115981e-01,0.000000000000000000e+00
1.190000000000000835e+00,3.148344744475634727e+00,-5.342371729660776170e-02,7.559692691381859897e-02,1.642149528939634839e-01,-1.409008287094374312e-01,0.000000000000000000e+00
1.192000000000000837e+00,3.148494429927821248e+00,-5.309591535561659220e-02,7.408740460376492254e-02,1.635969079954590899e-01,-1.400852026224385094e-01,0.000000000000000000e+00
1.194000000000000838e+00,3.148641115974473603e+00,-5.276935314221746498e-02,7.259749991707611927e-02,1.629752126284802760e-01,-1.392720718461426532e-01,0.000000000000000000e+00
1.196000000000000840e+00,3.148784841641538712e+00,-5.244403784055874651e-02,7.112700403051716580e-02,1.623499829136814954e-01,-1.384614712694536287e-01,0.000000000000000000e+00
1.198000000000000842e+00,3.148925645539055296e+00,-5.211997640386734770e-02,6.967570985269724848e-02,1.617213336649481470e-01,-1.376534346975676337e-01,0.000000000000000000e+00
1.200000000000000844e+00,3.149063565864612890e+00,-5.179717555706669224e-02,6.824341201981420912e-02,1.610893783847981431e-01,-1.368479948728532625e-01,0.000000000000000000e+00
1.202000000000000846e+00,3.149198640406803751e+00,-5.147564179940317119e-02,6.682990689110158977e-02,1.604542292605074805e-01,-1.360451834958369410e-01,0.000000000000000000e+00
1.204000000000000847e+00,3.149330906548661879e+00,-5.115538140707970305e-02,6.543499254399828824e-02,1.598159971609117713e-01,-1.352450312455436565e-01,0.000000000000000000e+00
1.206000000000000849e+00,3.149460401271096721e+00,-5.083640043589499058e-02,6.405846876904734699e-02,1.591747916338686619e-01,-1.344475677995951024e-01,0.000000000000000000e+00
1.208000000000000851e+00,3.149587161156311765e+00,-5.051870472388721861e-02,6.270013706453120284e-02,1.585307209043636256e-01,-1.336528218540588009e-01,0.000000000000000000e+00
1.210000000000000853e+00,3.149711222391216037e+00,-5.020229989398094367e-02,6.135980063085795522e-02,1.578838918732245189e-01,-1.328608211427939612e-01,0.000000000000000000e+00
1.212000000000000854e+00,3.149832620770821379e+00,-4.988719135663596121e-02,6.003726436470428751e-02,1.572344101164319941e-01,-1.320715924565913912e-01,0.000000000000000000e+00
1.214000000000000856e+00,3.149951391701628634e+00,-4.957338431249695004e-02,5.873233485292286837e-02,1.565823798850070614e-01,-1.312851616620263062e-01,0.000000000000000000e+00
1.216000000000000858e+00,3.150067570205003165e+00,-4.926088375504283218e-02,5.744482036622867993e-02,1.559279041054416892e-01,-1.305015537198156439e-01,0.000000000000000000e+00
1.218000000000000860e+00,3.150181190920534391e+00,-4.894969447323470335e-02,5.617453085266515406e-02,1.552710843806709151e-01,-1.297207927031089891e-01,0.000000000000000000e+00
1.220000000000000862e+00,3.150292288109384664e+00,-4.863982105416134183e-02,5.492127793086577087e-02,1.546120209915492205e-01,-1.289429018152353779e-01,0.000000000000000000e+00
1.222000000000000863e+00,3.150400895657622158e+00,-4.833126788568123389e-02,5.368487488311454031e-02,1.539508128988233415e-01,-1.281679034072999990e-01,0.000000000000000000e+00
1.224000000000000865e+00,3.150507047079542211e+00,-4.802403915906021392e-02,5.246513664821309680e-02,1.532875577455835858e-01,-1.273958189954866871e-01,0.000000000000000000e+00
1.226000000000000867e+00,3.150610775520973128e+00,-4.771813887160372691e-02,5.126187981416775730e-02,1.526223518601623197e-01,-1.266266692778894587e-01,0.000000000000000000e+00
1.228000000000000869e+00,3.150712113762565991e+00,-4.741357082928285976e-02,5.007492261069836081e-02,1.519552902594756560e-01,-1.258604741512399094e-01,0.000000000000000000e+00
1.230000000000000870e+00,3.150811094223070707e+00,-4.711033864935328802e-02,4.890408490157829163e-02,1.512864666527860280e-01,-1.250972527272720125e-01,0.000000000000000000e+00
1.232000000000000872e+00,3.150907748962596955e+00,-4.680844576296625675e-02,4.774918817681324257e-02,1.506159734458687172e-01,-1.243370233488039212e-01,0.000000000000000000e+00
1.234000000000000874e+00,3.151002109685857366e+00,-4.650789541777088087e-02,4.661005554466658707e-02,1.499439017455636014e-01,-1.235798036055122395e-01,0.000000000000000000e+00
1.236000000000000876e+00,3.151094207745397391e+00,-4.620869068050694611e-02,4.548651172353619654e-02,1.492703413647010757e-01,-1.228256103494899110e-01,0.000000000000000000e+00
1.238000000000000878e+00,3.151184074144805614e+00,-4.591083443958751675e-02,4.437838303369309734e-02,1.485953808273783594e-01,-1.220744597104245210e-01,0.000000000000000000e+00
1.240000000000000879e+00,3.151271739541910755e+00,-4.561432940767064237e-02,4.328549738888235604e-02,1.479191073745849960e-01,-1.213263671106940000e-01,0.000000000000000000e+00
1.242000000000000881e+00,3.151357234251958239e+00,-4.531917812421948355e-02,4.220768428779938380e-02,1.472416069701473484e-01,-1.205813472799909247e-01,0.000000000000000000e+00
1.244000000000000883e+00,3.151440588250773001e+00,-4.502538295805026680e-02,4.114477480544395660e-02,1.465629643069867871e-01,-1.198394142698055997e-01,0.000000000000000000e+00
1.246000000000000885e+00,3.151521831177901856e+00,-4.473294610986738168e-02,4.009660158436004901e-02,1.458832628136728093e-01,-1.191005814675919483e-01,0.000000000000000000e+00
1.248000000000000886e+00,3.151600992339740781e+00,-4.444186961478514136e-02,3.906299882576402815e-02,1.452025846612657878e-01,-1.183648616107827456e-01,0.000000000000000000e+00
1.250000000000000888e+00,3.151678100712643094e+00,-4.415215534483554055e-02,3.804380228057242797e-02,1.445210107704229252e-01,-1.176322668003882965e-01,0.000000000000000000e+00
1.252000000000000890e+00,3.151753184946008979e+00,-4.386380501146156657e-02,3.703884924032940090e-02,1.438386208187678317e-01,-1.169028085145210616e-01,0.000000000000000000e+00
1.254000000000000892e+00,3.151826273365358144e+00,-4.357682016799553637e-02,3.604797852804544206e-02,1.431554932484969400e-01,-1.161764976214875178e-01,0.000000000000000000e+00
1.256000000000000894e+00,3.151897393975382933e+00,-4.329120221212197361e-02,3.507103048894467251e-02,1.424717052742291434e-01,-1.154533443928892344e-01,0.000000000000000000e+00
1.258000000000000895e+00,3.151966574462984561e+00,-4.300695238832457495e-02,3.410784698113206864e-02,1.417873328910728425e-01,-1.147333585163006209e-01,0.000000000000000000e+00
1.260000000000000897e+00,3.152033842200287594e+00,-4.272407179031681435e-02,3.315827136618779147e-02,1.411024508828935264e-01,-1.140165491076520210e-01,0.000000000000000000e+00
1.262000000000000899e+00,3.152099224247639331e+00,-4.244256136345585934e-02,3.222214849968386280e-02,1.404171328307937394e-01,-1.133029247236783110e-01,0.000000000000000000e+00
1.264000000000000901e+00,3.152162747356586525e+00,-4.216242190713927890e-02,3.129932472163785701e-02,1.397314511217714328e-01,-1.125924933738438050e-01,0.000000000000000000e+00
1.266000000000000902e+00,3.152224437972835247e+00,-4.188365407718432076e-02,3.038964784690395896e-02,1.390454769575560912e-01,-1.118852625321755667e-01,0.000000000000000000e+00
1.268000000000000904e+00,3.152284322239191638e+00,-4.160625838818931416e-02,2.949296715550425024e-02,1.383592803636164992e-01,-1.111812391489342966e-01,0.000000000000000000e+00
1.270000000000000906e+00,3.152342425998480469e+00,-4.133023521587689264e-02,2.860913338290852620e-02,1.376729301983212195e-01,-1.104804296619503745e-01,0.000000000000000000e+00
1.272000000000000908e+00,3.152398774796448588e+00,-4.105558479941878725e-02,2.773799871026412858e-02,1.369864941622483401e-01,-1.097828400078312283e-01,0.000000000000000000e+00
1.274000000000000909e+00,3.152453393884645294e+00,-4.078230724374183602e-02,2.687941675458411367e-02,1.363000388076258396e-01,-1.090884756328449057e-01,0.000000000000000000e+00
1.276000000000000911e+00,3.152506308223283149e+00,-4.051040252181499490e-02,2.603324255888771893e-02,1.356136295479169751e-01,-1.083973415038970156e-01,0.000000000000000000e+00
1.278000000000000913e+00,3.152557542484081932e+00,-4.023987047691704455e-02,2.519933258231107226e-02,1.349273306675089212e-01,-1.077094421188841133e-01,0.000000000000000000e+00
1.280000000000000915e+00,3.152607121053089489e+00,-3.997071082488482668e-02,2.437754469018116668e-02,1.342412053315217013e-01,-1.070247815171808115e-01,0.000000000000000000e+00
1.282000000000000917e+00,3.152655068033484831e+00,-3.970292315634175312e-02,2.356773814405851986e-02,1.335553155957251714e-01,-1.063433632898782566e-01,0.000000000000000000e+00
1.284000000000000918e+00,3.152701407248360344e+00,-3.943650693890638631e-02,2.276977359176183061e-02,1.328697224165328039e-01,-1.056651905895357735e-01,0.000000000000000000e+00
1.286000000000000920e+00,3.152746162243484918e+00,-3.917146151938095261e-02,2.198351305735873548e-02,1.321844856611108232e-01,-1.049902661403380177e-01,0.000000000000000000e+00
1.288000000000000922e+00,3.152789356290044420e+00,-3.890778612591953844e-02,2.120881993114847805e-02,1.314996641175416037e-01,-1.043185922473831573e-01,0.000000000000000000e+00
1.290000000000000924e+00,3.152831012387366627e+00,-3.864547987017591391e-02,2.044555895962087491e-02,1.308153155050794658e-01,-1.036501708063609639e-01,0.000000000000000000e+00
1.292000000000000925e+00,3.152871153265621729e+00,-3.838454174943074781e-02,1.969359623540605994e-02,1.301314964844644262e-01,-1.029850033127186482e-01,0.000000000000000000e+00
1.294000000000000927e+00,3.152909801388505073e+00,-3.812497064869817265e-02,1.895279918721617593e-02,1.294482626682920690e-01,-1.023230908706980746e-01,0.000000000000000000e+00
1.296000000000000929e+00,3.152946978955899038e+00,-3.786676534281152584e-02,1.822303656977737607e-02,1.287656686314437582e-01,-1.016644342023507175e-01,0.000000000000000000e+00
1.298000000000000931e+00,3.152982707906515358e+00,-3.760992449848821889e-02,1.750417845375910539e-02,1.280837679215612868e-01,-1.010090336562528557e-01,0.000000000000000000e+00
1.300000000000000933e+00,3.153017009920516145e+00,-3.735444667637357469e-02,1.679609621570186603e-02,1.274026130695636583e-01,-1.003568892161074144e-01,0.000000000000000000e+00
1.302000000000000934e+00,3.153049906422117132e+00,-3.710033033306363304e-02,1.609866252794902794e-02,1.267222556001929290e-01,-9.970800050909228718e-02,0.000000000000000000e+00
1.304000000000000936e+00,3.153081418582166506e+00,-3.684757382310682033e-02,1.541175134858143586e-02,1.260427460425931623e-01,-9.906236681416968892e-02,0.000000000000000000e+00
1.306000000000000938e+00,3.153111567320709074e+00,-3.659617540098444172e-02,1.473523791135676608e-02,1.253641339409178879e-01,-9.841998707024701698e-02,0.000000000000000000e+00
1.308000000000000940e+00,3.153140373309525568e+00,-3.634613322306994715e-02,1.406899871566089956e-02,1.246864678649496211e-01,-9.778085988404916495e-02,0.000000000000000000e+00
1.310000000000000941e+00,3.153167856974655070e+00,-3.609744534956692980e-02,1.341291151647155261e-02,1.240097954207309700e-01,-9.714498353788836305e-02,0.000000000000000000e+00
1.312000000000000943e+00,3.153194038498894791e+00,-3.585010974642587056e-02,1.276685531433032969e-02,1.233341632612174887e-01,-9.651235599748381189e-02,0.000000000000000000e+00
1.314000000000000945e+00,3.153218937824282531e+00,-3.560412428723956635e-02,1.213071034533912476e-02,1.226596170969142668e-01,-9.588297491920438897e-02,0.000000000000000000e+00
1.316000000000000947e+00,3.153242574654556485e+00,-3.535948675511729061e-02,1.150435807116634290e-02,1.219862017065318771e-01,-9.525683765768799827e-02,0.000000000000000000e+00
1.318000000000000949e+00,3.153264968457598183e+00,-3.511619484453764456e-02,1.088768116907668296e-02,1.213139609476288905e-01,-9.463394127294816327e-02,0.000000000000000000e+00
1.320000000000000950e+00,3.153286138467851440e+00,-3.487424616318014065e-02,1.028056352198706419e-02,1.206429377672359193e-01,-9.401428253733773444e-02,0.000000000000000000e+00
1.322000000000000952e+00,3.153306103688725326e+00,-3.463363823373553224e-02,9.682890208538193211e-03,1.199731742124859335e-01,-9.339785794273902653e-02,0.000000000000000000e+00
1.324000000000000954e+00,3.153324882894974923e+00,-3.439436849569493110e-02,9.094547493198696861e-03,1.193047114412116028e-01,-9.278466370717408651e-02,0.000000000000000000e+00
1.326000000000000956e+00,3.153342494635063442e+00,-3.415643430711771955e-02,8.515422816391891511e-03,1.186375897325333273e-01,-9.217469578162973409e-02,0.000000000000000000e+00
1.328000000000000957e+00,3.153358957233503901e+00,-3.391983294637834767e-02,7.945404784658730013e-03,1.179718484974064813e-01,-9.156794985639410411e-02,0.000000000000000000e+00
1.330000000000000959e+00,3.153374288793182156e+00,-3.368456161389202230e-02,7.384383160839723924e-03,1.173075262891690174e-01,-9.096442136784860244e-02,0.000000000000000000e+00
1.332000000000000961e+00,3.153388507197659063e+00,-3.345061743381937819e-02,6.832248854303519386e-03,1.166446608140240676e-01,-9.036410550432366628e-02,0.000000000000000000e+00
1.334000000000000963e+00,3.153401630113453535e+00,-3.321799745575017282e-02,6.288893911196358211e-03,1.159832889415191581e-01,-8.976699721268099896e-02,0.000000000000000000e+00
1.336000000000000965e+00,3.153413674992306959e+00,-3.298669865636610909e-02,5.754211504735064903e-03,1.153234467149688164e-01,-8.917309120411387457e-02,0.000000000000000000e+00
1.338000000000000966e+00,3.153424659073427616e+00,-3.275671794108279966e-02,5.228095925533571969e-03,1.146651693618443019e-01,-8.858238196018797250e-02,0.000000000000000000e+00
1.340000000000000968e+00,3.153434599385715575e+00,-3.252805214567106029e-02,4.710442571968692475e-03,1.140084913041177483e-01,-8.799486373862797084e-02,0.000000000000000000e+00
1.342000000000000970e+00,3.153443512749968036e+00,-3.230069803785749066e-02,4.201147940580232318e-03,1.133534461685724304e-01,-8.741053057918030111e-02,0.000000000000000000e+00
1.344000000000000972e+00,3.153451415781067357e+00,-3.207465231890453683e-02,3.700109616520562937e-03,1.127000667970435716e-01,-8.682937630893544645e-02,0.000000000000000000e+00
1.346000000000000973e+00,3.153458324890147768e+00,-3.184991162517009783e-02,3.207226264036058296e-03,1.120483852566321187e-01,-8.625139454812497108e-02,0.000000000000000000e+00
1.348000000000000975e+00,3.153464256286743872e+00,-3.162647252964678052e-02,2.722397616997768513e-03,1.113984328498501680e-01,-8.567657871530232061e-02,0.000000000000000000e+00
1.350000000000000977e+00,3.153469225980921387e+00,-3.140433154348087896e-02,2.245524469473732503e-03,1.107502401247167922e-01,-8.510492203268849032e-02,0.000000000000000000e+00
1.352000000000000979e+00,3.153473249785387456e+00,-3.118348511747125879e-02,1.776508666341820907e-03,1.101038368848070159e-01,-8.453641753148194438e-02,0.000000000000000000e+00
1.354000000000000981e+00,3.153476343317582753e+00,-3.096392964354818117e-02,1.315253093956836187e-03,1.094592521992217432e-01,-8.397105805667171019e-02,0.000000000000000000e+00
1.356000000000000982e+00,3.153478522001755824e+00,-3.074566145623226776e-02,8.616616708571007760e-04,1.088165144125137762e-01,-8.340883627223327768e-02,0.000000000000000000e+00
1.358000000000000984e+00,3.153479801071016997e+00,-3.052867683407364807e-02,4.156393385197403251e-04,1.081756511545489130e-01,-8.284974466597294640e-02,0.000000000000000000e+00
1.360000000000000986e+00,3.153480195569376310e+00,-3.031297200107147677e-02,-2.290794783292978082e-05,1.075366893502959637e-01,-8.229377555422384694e-02,0.000000000000000000e+00
1.362000000000000988e+00,3.153479720353761451e+00,-3.009854312807392490e-02,-4.540732283824022784e-04,1.068996552295620045e-01,-8.174092108667913026e-02,0.000000000000000000e+00
1.364000000000000989e+00,3.153478390096017048e+00,-2.988538633415876652e-02,-8.779485478085243769e-04,1.062645743366494866e-01,-8.119117325084457271e-02,0.000000000000000000e+00
1.366000000000000991e+00,3.153476219284887527e+00,-2.967349768799472376e-02,-1.294624964338555919e-03,1.056314715399566256e-01,-8.064452387670451028e-02,0.000000000000000000e+00
1.368000000000000993e+00,3.153473222227980433e+00,-2.946287320918367786e-02,-1.704192558742365950e-03,1.050003710415018526e-01,-8.010096464105770364e-02,0.000000000000000000e+00
1.370000000000000995e+00,3.153469413053712866e+00,-2.925350886958391974e-02,-2.106740443274612937e-03,1.043712963863741017e-01,-7.956048707181656576e-02,0.000000000000000000e+00
1.372000000000000997e+00,3.153464805713239283e+00,-2.904540059461454757e-02,-2.502356770565703978e-03,1.037442704721139169e-01,-7.902308255228929212e-02,0.000000000000000000e+00
1.374000000000000998e+00,3.153459413982361514e+00,-2.883854426454118824e-02,-2.891128742463787687e-03,1.031193155580304999e-01,-7.848874232546826368e-02,0.000000000000000000e+00
1.376000000000001000e+00,3.153453251463422369e+00,-2.863293571574316437e-02,-3.273142618819287197e-03,1.024964532744350176e-01,-7.795745749798882462e-02,0.000000000000000000e+00
1.378000000000001002e+00,3.153446331587180129e+00,-2.842857074196226616e-02,-3.648483726211973043e-03,1.018757046317904646e-01,-7.742921904402277899e-02,0.000000000000000000e+00
1.380000000000001004e+00,3.153438667614666624e+00,-2.822544509553329140e-02,-4.017236466634785917e-03,1.012570900298116888e-01,-7.690401780954631006e-02,0.000000000000000000e+00
1.382000000000001005e+00,3.153430272639027976e+00,-2.802355448859648532e-02,-4.379484326110152231e-03,1.006406292664585311e-01,-7.638184451579388412e-02,0.000000000000000000e+00
1.384000000000001007e+00,3.153421159587347589e+00,-2.782289459429204345e-02,-4.735309883263537876e-03,1.000263415468809342e-01,-7.586268976341126180e-02,0.000000000000000000e+00
1.386000000000001009e+00,3.153411341222452702e+00,-2.762346104793682658e-02,-5.084794817830031247e-03,9.941424549225846841e-02,-7.534654403580104409e-02,0.000000000000000000e+00
1.388000000000001011e+00,3.153400830144703182e+00,-2.742524944818346827e-02,-5.428019919112772942e-03,9.880435914857946256e-02,-7.483339770298108595e-02,0.000000000000000000e+00
1.390000000000001013e+00,3.153389638793764327e+00,-2.722825535816199988e-02,-5.765065094384293556e-03,9.819669999533854610e-02,-7.432324102510751151e-02,0.000000000000000000e+00
1.392000000000001014e+00,3.153377779450362794e+00,-2.703247430660416645e-02,-6.096009377226544595e-03,9.759128495414269577e-02,-7.381606415580838076e-02,0.000000000000000000e+00
1.394000000000001016e+00,3.153365264238025656e+00,-2.683790178895061398e-02,-6.420930935821041359e-03,9.698813039725316665e-02,-7.331185714580307211e-02,0.000000000000000000e+00
1.396000000000001018e+00,3.153352105124802573e+00,-2.664453326844106601e-02,-6.739907081176445616e-03,9.638725215603324847e-02,-7.281060994607518877e-02,0.000000000000000000e+00
1.398000000000001020e+00,3.153338313924971548e+00,-2.645236417718768718e-02,-7.053014275303734482e-03,9.578866552932623069e-02,-7.231231241129382203e-02,0.000000000000000000e+00
1.400000000000001021e+00,3.153323902300729564e+00,-2.626138991723178315e-02,-7.360328139331468421e-03,9.519238529174567365e-02,-7.181695430294537941e-02,0.000000000000000000e+00
1.402000000000001023e+00,3.153308881763866367e+00,-2.607160586158400323e-02,-7.661923461560647512e-03,9.459842570187705635e-02,-7.132452529239285965e-02,0.000000000000000000e+00
1.404000000000001025e+00,3.153293263677421354e+00,-2.588300735524819499e-02,-7.957874205470123752e-03,9.400680051041715446e-02,-7.083501496421318322e-02,0.000000000000000000e+00
1.406000000000001027e+00,3.153277059257325821e+00,-2.569558971622910165e-02,-8.248253517657119088e-03,9.341752296821409507e-02,-7.034841281899928411e-02,0.000000000000000000e+00
1.408000000000001029e+00,3.153260279574028324e+00,-2.550934823652403066e-02,-8.533133735721166319e-03,9.283060583422828027e-02,-6.986470827636254155e-02,0.000000000000000000e+00
1.410000000000001030e+00,3.153242935554105397e+00,-2.532427818309870848e-02,-8.812586396093552779e-03,9.224606138341923112e-02,-6.938389067793998555e-02,0.000000000000000000e+00
1.412000000000001032e+00,3.153225037981855827e+00,-2.514037479884741882e-02,-9.086682241805456306e-03,9.166390141454199003e-02,-6.890594929013932335e-02,0.000000000000000000e+00
1.414000000000001034e+00,3.153206597500879393e+00,-2.495763330353765325e-02,-9.355491230200501523e-03,9.108413725786713988e-02,-6.843087330699976212e-02,0.000000000000000000e+00
1.416000000000001036e+00,3.153187624615641393e+00,-2.477604889473939906e-02,-9.619082540585301502e-03,9.050677978280864677e-02,-6.795865185280303145e-02,0.000000000000000000e+00
1.418000000000001037e+00,3.153168129693019850e+00,-2.459561674873924492e-02,-9.877524581827357500e-03,8.993183940548270250e-02,-6.748927398491638696e-02,0.000000000000000000e+00
1.420000000000001039e+00,3.153148122963840283e+00,-2.441633202143946024e-02,-1.013088499989166745e-02,8.935932609617623645e-02,-6.702272869631392682e-02,0.000000000000000000e+00
1.422000000000001041e+00,3.153127614524392719e+00,-2.423818984924221848e-02,-1.037923068531898182e-02,8.878924938673257716e-02,-6.655900491813832032e-02,0.000000000000000000e+00
1.424000000000001043e+00,3.153106614337936264e+00,-2.406118534991913763e-02,-1.062262778064660372e-02,8.822161837785645611e-02,-6.609809152223294904e-02,0.000000000000000000e+00
1.426000000000001044e+00,3.153085132236186361e+00,-2.388531362346628037e-02,-1.086114168777467873e-02,8.765644174634514008e-02,-6.563997732371384952e-02,0.000000000000000000e+00
1.428000000000001046e+00,3.153063177920790050e+00,-2.371056975294478369e-02,-1.109483707526953342e-02,8.709372775222593011e-02,-6.518465108322829549e-02,0.000000000000000000e+00
1.430000000000001048e+00,3.153040760964784806e+00,-2.353694880530729158e-02,-1.132377788561138819e-02,8.653348424581717990e-02,-6.473210150939145979e-02,0.000000000000000000e+00
1.432000000000001050e+00,3.153017890814043156e+00,-2.336444583221035029e-02,-1.154802734238591366e-02,8.597571867471195950e-02,-6.428231726114852496e-02,0.000000000000000000e+00
1.434000000000001052e+00,3.152994576788703984e+00,-2.319305587081291892e-02,-1.176764795741619928e-02,8.542043809067582927e-02,-6.383528694998649722e-02,0.000000000000000000e+00
1.436000000000001053e+00,3.152970828084588284e+00,-2.302277394456115830e-02,-1.198270153783752463e-02,8.486764915646460850e-02,-6.339099914216722587e-02,0.000000000000000000e+00
1.438000000000001055e+00,3.152946653774602037e+00,-2.285359506395967522e-02,-1.219324919311464903e-02,8.431735815256158340e-02,-6.294944236090105338e-02,0.000000000000000000e+00
1.440000000000001057e+00,3.152922062810124881e+00,-2.268551422732936404e-02,-1.239935134200485442e-02,8.376957098384153755e-02,-6.251060508857281262e-02,0.000000000000000000e+00
1.442000000000001059e+00,3.152897064022383233e+00,-2.251852642155200562e-02,-1.260106771946043966e-02,8.322429318614693594e-02,-6.207447576872582307e-02,0.000000000000000000e+00
1.444000000000001060e+00,3.152871666123812311e+00,-2.235262662280178628e-02,-1.279845738347595678e-02,8.268152993278848895e-02,-6.164104280815638215e-02,0.000000000000000000e+00
1.446000000000001062e+00,3.152845877709403055e+00,-2.218780979726391392e-02,-1.299157872187742951e-02,8.214128604096380959e-02,-6.121029457888049752e-02,0.000000000000000000e+00
1.448000000000001064e+00,3.152819707258035287e+00,-2.202407090184045277e-02,-1.318048945905734258e-02,8.160356597810296264e-02,-6.078221942016825974e-02,0.000000000000000000e+00
1.450000000000001066e+00,3.152793163133797982e+00,-2.186140488484355701e-02,-1.336524666265146918e-02,8.106837386813166291e-02,-6.035680564040973861e-02,0.000000000000000000e+00
1.452000000000001068e+00,3.152766253587296230e+00,-2.169980668667625609e-02,-1.354590675016114666e-02,8.053571349766044940e-02,-5.993404151904724309e-02,0.000000000000000000e+00
1.454000000000001069e+00,3.152738986756944861e+00,-2.153927124050093733e-02,-1.372252549551834094e-02,8.000558832209365978e-02,-5.951391530837979449e-02,0.000000000000000000e+00
1.456000000000001071e+00,3.152711370670249202e+00,-2.137979347289568552e-02,-1.389515803559709765e-02,7.947800147166668439e-02,-5.909641523543179842e-02,0.000000000000000000e+00
1.458000000000001073e+00,3.152683413245072952e+00,-2.122136830449863551e-02,-1.406385887666522852e-02,7.895295575739681715e-02,-5.868152950359034614e-02,0.000000000000000000e+00
1.460000000000001075e+00,3.152655122290892287e+00,-2.106399065064048712e-02,-1.422868190078448863e-02,7.843045367696710457e-02,-5.826924629445112691e-02,0.000000000000000000e+00
1.462000000000001076e+00,3.152626505510038424e+00,-2.090765542196532795e-02,-1.438968037215746301e-02,7.791049742053916816e-02,-5.785955376956392060e-02,0.000000000000000000e+00
1.464000000000001078e+00,3.152597570498926860e+00,-2.075235752503991685e-02,-1.454690694341336660e-02,7.739308887647618207e-02,-5.745244007189909130e-02,0.000000000000000000e+00
1.466000000000001080e+00,3.152568324749274620e+00,-2.059809186295158412e-02,-1.470041366184720623e-02,7.687822963701042289e-02,-5.704789332771192933e-02,0.000000000000000000e+00
1.468000000000001082e+00,3.152538775649303737e+00,-2.044485333589488377e-02,-1.485025197559496080e-02,7.636592100381388304e-02,-5.664590164783356308e-02,0.000000000000000000e+00
1.470000000000001084e+00,3.152508930484934524e+00,-2.029263684174715740e-02,-1.499647273976804918e-02,7.585616399352752837e-02,-5.624645312963383326e-02,0.000000000000000000e+00
1.472000000000001085e+00,3.152478796440964626e+00,-2.014143727663313815e-02,-1.513912622252137560e-02,7.534895934318758259e-02,-5.584953585815560784e-02,0.000000000000000000e+00
1.474000000000001087e+00,3.152448380602238309e+00,-1.999124953547875422e-02,-1.527826211107457220e-02,7.484430751559564832e-02,-5.545513790780567942e-02,0.000000000000000000e+00
1.476000000000001089e+00,3.152417689954800650e+00,-1.984206851255427076e-02,-1.541392951767968367e-02,7.434220870461656638e-02,-5.506324734380635411e-02,0.000000000000000000e+00
1.478000000000001091e+00,3.152386731387042396e+00,-1.969388910200691595e-02,-1.554617698553433652e-02,7.384266284040134909e-02,-5.467385222356824226e-02,0.000000000000000000e+00
1.480000000000001092e+00,3.152355511690832390e+00,-1.954670619838311599e-02,-1.567505249464284586e-02,7.334566959454118240e-02,-5.428694059810196260e-02,0.000000000000000000e+00
1.482000000000001094e+00,3.152324037562637571e+00,-1.940051469714050569e-02,-1.580060346762666296e-02,7.285122838515567523e-02,-5.390250051344047666e-02,0.000000000000000000e+00
1.484000000000001096e+00,3.152292315604632300e+00,-1.925530949514981868e-02,-1.592287677547988417e-02,7.235933838190479472e-02,-5.352052001187962427e-02,0.000000000000000000e+00
1.486000000000001098e+00,3.152260352325796156e+00,-1.911108549118684455e-02,-1.604191874327639405e-02,7.186999851094057201e-02,-5.314098713339304725e-02,0.000000000000000000e+00
1.488000000000001100e+00,3.152228154142999283e+00,-1.896783758641452239e-02,-1.615777515582296833e-02,7.138320745978429804e-02,-5.276388991682762208e-02,0.000000000000000000e+00
1.490000000000001101e+00,3.152195727382077983e+00,-1.882556068485536846e-02,-1.627049126326273951e-02,7.089896368214011757e-02,-5.238921640119989509e-02,0.000000000000000000e+00
1.492000000000001103e+00,3.152163078278898301e+00,-1.868424969385433856e-02,-1.638011178662894529e-02,7.041726540264429957e-02,-5.201695462695440919e-02,0.000000000000000000e+00
1.494000000000001105e+00,3.152130212980408963e+00,-1.854389952453225354e-02,-1.648668092334413041e-02,6.993811062153885982e-02,-5.164709263703440301e-02,0.000000000000000000e+00
1.496000000000001107e+00,3.152097137545682326e+00,-1.840450509222995093e-02,-1.659024235267285083e-02,6.946149711928828463e-02,-5.127961847816508989e-02,0.000000000000000000e+00
1.498000000000001108e+00,3.152063857946946435e+00,-1.826606131694325993e-02,-1.669083924112527845e-02,6.898742246113331866e-02,-5.091452020201958639e-02,0.000000000000000000e+00
1.500000000000001110e+00,3.152030380070604210e+00,-1.812856312374894543e-02,-1.678851424780892707e-02,6.851588400157483660e-02,-5.055178586627073756e-02,0.000000000000000000e+00
1.502000000000001112e+00,3.151996709718243750e+00,-1.799200544322172857e-02,-1.688330952973111920e-02,6.804687888879390467e-02,-5.019140353567563828e-02,0.000000000000000000e+00
1.504000000000001114e+00,3.151962852607636201e+00,-1.785638321184255389e-02,-1.697526674705411923e-02,6.758040406901259789e-02,-4.983336128320031699e-02,0.000000000000000000e+00
1.506000000000001116e+00,3.151928814373725185e+00,-1.772169137239818296e-02,-1.706442706830071585e-02,6.711645629079006359e-02,-4.947764719102912268e-02,0.000000000000000000e+00
1.508000000000001117e+00,3.151894600569604687e+00,-1.758792487437225993e-02,-1.715083117551308503e-02,6.665503210926040922e-02,-4.912424935163628437e-02,0.000000000000000000e+00
1.510000000000001119e+00,3.151860216667486725e+00,-1.745507867432796040e-02,-1.723451926936180739e-02,6.619612789030482336e-02,-4.877315586872266184e-02,0.000000000000000000e+00
1.512000000000001121e+00,3.151825668059658359e+00,-1.732314773628236895e-02,-1.731553107420836721e-02,6.573973981466571526e-02,-4.842435485822596530e-02,0.000000000000000000e+00
1.514000000000001123e+00,3.151790960059431157e+00,-1.719212703207267587e-02,-1.739390584312117127e-02,6.528586388200267876e-02,-4.807783444929458749e-02,0.000000000000000000e+00
1.516000000000001124e+00,3.151756097902076448e+00,-1.706201154171432463e-02,-1.746968236284091730e-02,6.483449591488051056e-02,-4.773358278510858588e-02,0.000000000000000000e+00
1.518000000000001126e+00,3.151721086745755240e+00,-1.693279625375124567e-02,-1.754289895870742022e-02,6.438563156271751020e-02,-4.739158802403112269e-02,0.000000000000000000e+00
1.520000000000001128e+00,3.151685931672434382e+00,-1.680447616559825261e-02,-1.761359349953012243e-02,6.393926630565191505e-02,-4.705183834019291411e-02,0.000000000000000000e+00
1.522000000000001130e+00,3.151650637688796053e+00,-1.667704628387574675e-02,-1.768180340242249751e-02,6.349539545837422361e-02,-4.671432192465865829e-02,0.000000000000000000e+00
1.524000000000001132e+00,3.151615209727135269e+00,-1.655050162473684777e-02,-1.774756563758094624e-02,6.305401417387911100e-02,-4.637902698597012874e-02,0.000000000000000000e+00
1.526000000000001133e+00,3.151579652646249841e+00,-1.642483721418704426e-02,-1.781091673302821754e-02,6.261511744718445405e-02,-4.604594175127385558e-02,0.000000000000000000e+00
1.528000000000001135e+00,3.151543971232319663e+00,-1.630004808839647865e-02,-1.787189277930430198e-02,6.217870011897668608e-02,-4.571505446689558272e-02,0.000000000000000000e+00
1.530000000000001137e+00,3.151508170199777137e+00,-1.617612929400498792e-02,-1.793052943411858544e-02,6.174475687921508749e-02,-4.538635339930827128e-02,0.000000000000000000e+00
1.532000000000001139e+00,3.151472254192167810e+00,-1.605307588842000074e-02,-1.798686192695266028e-02,6.131328227066969172e-02,-4.505982683574435987e-02,0.000000000000000000e+00
1.534000000000001140e+00,3.151436227783003030e+00,-1.593088294010740549e-02,-1.804092506362435858e-02,6.088427069241755807e-02,-4.473546308510462088e-02,0.000000000000000000e+00
1.536000000000001142e+00,3.151400095476601937e+00,-1.580954552887547937e-02,-1.809275323080243927e-02,6.045771640327233382e-02,-4.441325047851421570e-02,0.000000000000000000e+00
1.538000000000001144e+00,3.151363861708925906e+00,-1.568905874615201049e-02,-1.814238040048503711e-02,6.003361352517788685e-02,-4.409317737025289508e-02,0.000000000000000000e+00
1.540000000000001146e+00,3.151327530848402780e+00,-1.556941769525470136e-02,-1.818984013442624670e-02,5.961195604652877456e-02,-4.377523213817485770e-02,0.000000000000000000e+00
1.542000000000001148e+00,3.151291107196743546e+00,-1.545061749165494401e-02,-1.823516558853134975e-02,5.919273782546604495e-02,-4.345940318473676123e-02,0.000000000000000000e+00
1.544000000000001149e+00,3.151254594989749691e+00,-1.533265326323509856e-02,-1.827838951719985838e-02,5.877595259309874309e-02,-4.314567893735321569e-02,0.000000000000000000e+00
1.546000000000001151e+00,3.151217998398111231e+00,-1.521552015053935503e-02,-1.831954427763103979e-02,5.836159395668575472e-02,-4.283404784917752006e-02,0.000000000000000000e+00
1.548000000000001153e+00,3.151181321528197632e+00,-1.509921330701827907e-02,-1.835866183408918148e-02,5.794965540277111082e-02,-4.252449839977384682e-02,0.000000000000000000e+00
1.550000000000001155e+00,3.151144568422838965e+00,-1.498372789926714910e-02,-1.839577376212583881e-02,5.754013030026640385e-02,-4.221701909567496247e-02,0.000000000000000000e+00
1.552000000000001156e+00,3.151107743062099065e+00,-1.486905910725817154e-02,-1.843091125275792691e-02,5.713301190347687408e-02,-4.191159847088507528e-02,0.000000000000000000e+00
1.554000000000001158e+00,3.151070849364041138e+00,-1.475520212456668534e-02,-1.846410511661442100e-02,5.672829335510180121e-02,-4.160822508773834305e-02,0.000000000000000000e+00
1.556000000000001160e+00,3.151033891185483604e+00,-1.464215215859142848e-02,-1.849538578803120933e-02,5.632596768915995589e-02,-4.130688753711764249e-02,0.000000000000000000e+00
1.558000000000001162e+00,3.150996872322749276e+00,-1.452990443076897925e-02,-1.852478332911678197e-02,5.592602783389422072e-02,-4.100757443933206181e-02,0.000000000000000000e+00
1.560000000000001164e+00,3.150959796512405209e+00,-1.441845417678245915e-02,-1.855232743377034296e-02,5.552846661461106198e-02,-4.071027444441543963e-02,0.000000000000000000e+00
1.562000000000001165e+00,3.150922667431995006e+00,-1.430779664676457875e-02,-1.857804743166528716e-02,5.513327675648559134e-02,-4.041497623278736406e-02,0.000000000000000000e+00
1.564000000000001167e+00,3.150885488700764459e+00,-1.419792710549513774e-02,-1.860197229219065149e-02,5.474045088731430142e-02,-4.012166851567328107e-02,0.000000000000000000e+00
1.566000000000001169e+00,3.150848263880376976e+00,-1.408884083259304663e-02,-1.862413062835938798e-02,5.434998154023661099e-02,-3.983034003576466087e-02,0.000000000000000000e+00
1.568000000000001171e+00,3.150810996475623238e+00,-1.398053312270297437e-02,-1.864455070066876538e-02,5.396186115638965802e-02,-3.954097956740901254e-02,0.000000000000000000e+00
1.570000000000001172e+00,3.150773689935121524e+00,-1.387299928567669628e-02,-1.866326042093343143e-02,5.357608208754520429e-02,-3.925357591740613605e-02,0.000000000000000000e+00
1.572000000000001174e+00,3.150736347652012270e+00,-1.376623464674923795e-02,-1.868028735607506902e-02,5.319263659869014754e-02,-3.896811792528581675e-02,0.000000000000000000e+00
1.574000000000001176e+00,3.150698972964643740e+00,-1.366023454670989290e-02,-1.869565873187392299e-02,5.281151687056306887e-02,-3.868459446372965460e-02,0.000000000000000000e+00
1.576000000000001178e+00,3.150661569157250153e+00,-1.355499434206820612e-02,-1.870940143668586852e-02,5.243271500215509334e-02,-3.840299443907840837e-02,0.000000000000000000e+00
1.578000000000001180e+00,3.150624139460623141e+00,-1.345050940521499462e-02,-1.872154202512320287e-02,5.205622301317089362e-02,-3.812330679176417769e-02,0.000000000000000000e+00
1.580000000000001181e+00,3.150586687052776114e+00,-1.334677512457849505e-02,-1.873210672169678404e-02,5.168203284644359158e-02,-3.784552049664757778e-02,0.000000000000000000e+00
1.582000000000001183e+00,3.150549215059600172e+00,-1.324378690477571834e-02,-1.874112142442227805e-02,5.131013637031011515e-02,-3.756962456341789158e-02,0.000000000000000000e+00
1.584000000000001185e+00,3.150511726555513370e+00,-1.314154016675909108e-02,-1.874861170839261029e-02,5.094052538095176358e-02,-3.729560803703679817e-02,0.000000000000000000e+00
1.586000000000001187e+00,3.150474224564103753e+00,-1.304003034795845478e-02,-1.875460282931418893e-02,5.057319160469385400e-02,-3.702345999808384636e-02,0.000000000000000000e+00
1.588000000000001188e+00,3.150436712058763966e+00,-1.293925290241850629e-02,-1.875911972700771563e-02,5.020812670026635061e-02,-3.675316956311061589e-02,0.000000000000000000e+00
1.590000000000001190e+00,3.150399191963320078e+00,-1.283920330093176257e-02,-1.876218702887178999e-02,4.984532226102079272e-02,-3.648472588491516455e-02,0.000000000000000000e+00
1.592000000000001192e+00,3.150361667152652423e+00,-1.273987703116710897e-02,-1.876382905331793263e-02,4.948476981712397749e-02,-3.621811815306483218e-02,0.000000000000000000e+00
1.594000000000001194e+00,3.150324140453310662e+00,-1.264126959779402100e-02,-1.876406981316536618e-02,4.912646083770034339e-02,-3.595333559403848800e-02,0.000000000000000000e+00
1.596000000000001195e+00,3.150286614644121297e+00,-1.254337652260252220e-02,-1.876293301900500837e-02,4.877038673294532140e-02,-3.569036747163846501e-02,0.000000000000000000e+00
1.598000000000001197e+00,3.150249092456788969e+00,-1.244619334461895960e-02,-1.876044208252787560e-02,4.841653885619802422e-02,-3.542920308724049894e-02,0.000000000000000000e+00
1.600000000000001199e+00,3.150211576576490646e+00,-1.234971562021766091e-02,-1.875662011982434998e-02,4.806490850598847675e-02,-3.516983178021569623e-02,0.000000000000000000e+00
1.602000000000001201e+00,3.150174069642464492e+00,-1.225393892322854117e-02,-1.875148995464495996e-02,4.771548692803667668e-02,-3.491224292805253371e-02,0.000000000000000000e+00
1.604000000000001203e+00,3.150136574248589838e+00,-1.215885884504075247e-02,-1.874507412162962003e-02,4.736826531722015954e-02,-3.465642594667060761e-02,0.000000000000000000e+00
1.606000000000001204e+00,3.150099092943963619e+00,-1.206447099470240800e-02,-1.873739486950861538e-02,4.702323481951725670e-02,-3.440237029081551212e-02,0.000000000000000000e+00
1.608000000000001206e+00,3.150061628233467470e+00,-1.197077099901647582e-02,-1.872847416426718856e-02,4.668038653390679110e-02,-3.415006545418862449e-02,0.000000000000000000e+00
1.610000000000001208e+00,3.150024182578331722e+00,-1.187775450263290136e-02,-1.871833369227937638e-02,4.633971151423706830e-02,-3.389950096972950411e-02,0.000000000000000000e+00
1.612000000000001210e+00,3.149986758396690512e+00,-1.178541716813701762e-02,-1.870699486341229067e-02,4.600120077106719524e-02,-3.365066640991788705e-02,0.000000000000000000e+00
1.614000000000001211e+00,3.149949358064132010e+00,-1.169375467613432105e-02,-1.869447881409282836e-02,4.566484527346104105e-02,-3.340355138681409819e-02,0.000000000000000000e+00
1.616000000000001213e+00,3.149911983914242430e+00,-1.160276272533166883e-02,-1.868080641035169132e-02,4.533063595076922830e-02,-3.315814555253603080e-02,0.000000000000000000e+00
1.618000000000001215e+00,3.149874638239143376e+00,-1.151243703261495971e-02,-1.866599825083293390e-02,4.499856369437094106e-02,-3.291443859935916372e-02,0.000000000000000000e+00
1.620000000000001217e+00,3.149837323290023861e+00,-1.142277333312336982e-02,-1.865007466976823652e-02,4.466861935937310735e-02,-3.267242025977210029e-02,0.000000000000000000e+00
1.622000000000001219e+00,3.149800041277666107e+00,-1.133376738032019354e-02,-1.863305573993121605e-02,4.434079376630348929e-02,-3.243208030699061550e-02,0.000000000000000000e+00
1.624000000000001220e+00,3.149762794372965580e+00,-1.124541494606035551e-02,-1.861496127555224006e-02,4.401507770275094045e-02,-3.219340855485069985e-02,0.000000000000000000e+00
1.626000000000001222e+00,3.149725584707445236e+00,-1.115771182065465605e-02,-1.859581083521040859e-02,4.369146192499195891e-02,-3.195639485820019055e-02,0.000000000000000000e+00
1.628000000000001224e+00,3.149688414373764012e+00,-1.107065381293080228e-02,-1.857562372469075129e-02,4.336993715957519757e-02,-3.172102911290375360e-02,0.000000000000000000e+00
1.630000000000001226e+00,3.149651285426219083e+00,-1.098423675029129229e-02,-1.855441899981594839e-02,4.305049410488573369e-02,-3.148730125612192454e-02,0.000000000000000000e+00
1.632000000000001227e+00,3.149614199881244136e+00,-1.089845647876820124e-02,-1.853221546924941482e-02,4.273312343268122898e-02,-3.125520126647454711e-02,0.000000000000000000e+00
1.634000000000001229e+00,3.149577159717899644e+00,-1.081330886307492814e-02,-1.850903169726608732e-02,4.241781578959132049e-02,-3.102471916407911756e-02,0.000000000000000000e+00
1.636000000000001231e+00,3.149540166878359582e+00,-1.072878978665496932e-02,-1.848488600649767291e-02,4.210456179859572989e-02,-3.079584501077695102e-02,0.000000000000000000e+00
1.638000000000001233e+00,3.149503223268391494e+00,-1.064489515172775333e-02,-1.845979648065252873e-02,4.179335206048161167e-02,-3.056856891035386603e-02,0.000000000000000000e+00
1.640000000000001235e+00,3.149466330757832555e+00,-1.056162087933160305e-02,-1.843378096720224915e-02,4.148417715526080130e-02,-3.034288100849831527e-02,0.000000000000000000e+00
1.642000000000001236e+00,3.149429491181058083e+00,-1.047896290936388419e-02,-1.840685708004247134e-02,4.117702764356480361e-02,-3.011877149298358702e-02,0.000000000000000000e+00
1.644000000000001238e+00,3.149392706337447390e+00,-1.039691720061838853e-02,-1.837904220212852394e-02,4.087189406801854108e-02,-2.989623059384137471e-02,0.000000000000000000e+00
1.646000000000001240e+00,3.149355977991842082e+00,-1.031547973081999373e-02,-1.835035348808289682e-02,4.056876695458575682e-02,-2.967524858344289251e-02,0.000000000000000000e+00
1.648000000000001242e+00,3.149319307875000362e+00,-1.023464649665666200e-02,-1.832080786677645415e-02,4.026763681389013833e-02,-2.945581577661456063e-02,0.000000000000000000e+00
1.650000000000001243e+00,3.149282697684046006e+00,-1.015441351380881943e-02,-1.829042204388044851e-02,3.996849414250508437e-02,-2.923792253065184144e-02,0.000000000000000000e+00
1.652000000000001245e+00,3.149246149082912893e+00,-1.007477681697618518e-02,-1.825921250439552571e-02,3.967132942422647857e-02,-2.902155924551289012e-02,0.000000000000000000e+00
1.654000000000001247e+00,3.149209663702782880e+00,-9.995732459902073250e-03,-1.822719551515259925e-02,3.937613313131636816e-02,-2.880671636383902445e-02,0.000000000000000000e+00
1.656000000000001249e+00,3.149173243142520118e+00,-9.917276515395230876e-03,-1.819438712729072247e-02,3.908289572572899717e-02,-2.859338437111488829e-02,0.000000000000000000e+00
1.658000000000001251e+00,3.149136888969099601e+00,-9.839405075349258803e-03,-1.816080317870379796e-02,3.879160766030017443e-02,-2.838155379557456837e-02,0.000000000000000000e+00
1.660000000000001252e+00,3.149100602718031716e+00,-9.762114250759656650e-03,-1.812645929647102930e-02,3.850225937993467795e-02,-2.817121520854032335e-02,0.000000000000000000e+00
1.662000000000001254e+00,3.149064385893781459e+00,-9.685400171738540315e-03,-1.809137089925255681e-02,3.821484132274751561e-02,-2.796235922419056108e-02,0.000000000000000000e+00
1.664000000000001256e+00,3.149028239970182330e+00,-9.609258987527083407e-03,-1.805555319966560546e-02,3.792934392119557546e-02,-2.775497649977706760e-02,0.000000000000000000e+00
1.666000000000001258e+00,3.148992166390846670e+00,-9.533686866505717422e-03,-1.801902120663805007e-02,3.764575760319143621e-02,-2.754905773573800010e-02,0.000000000000000000e+00
1.668000000000001259e+00,3.148956166569570669e+00,-9.458679996202139229e-03,-1.798178972772957601e-02,3.736407279317639080e-02,-2.734459367549596509e-02,0.000000000000000000e+00
1.670000000000001261e+00,3.148920241890734495e+00,-9.384234583297177898e-03,-1.794387337143841382e-02,3.708427991319483696e-02,-2.714157510579935650e-02,0.000000000000000000e+00
1.672000000000001263e+00,3.148884393709697971e+00,-9.310346853628548650e-03,-1.790528654947760867e-02,3.680636938393177376e-02,-2.693999285655242215e-02,0.000000000000000000e+00
1.674000000000001265e+00,3.148848623353192711e+00,-9.237013052192542470e-03,-1.786604347902978965e-02,3.653033162573453285e-02,-2.673983780091299112e-02,0.000000000000000000e+00
1.676000000000001267e+00,3.148812932119707586e+00,-9.164229443143696516e-03,-1.782615818497933907e-02,3.625615705961587193e-02,-2.654110085534719388e-02,0.000000000000000000e+00
1.678000000000001268e+00,3.148777321279872865e+00,-9.091992309792481727e-03,-1.778564450211887402e-02,3.598383610823074896e-02,-2.634377297956938535e-02,0.000000000000000000e+00
1.680000000000001270e+00,3.148741792076836354e+00,-9.020297954601057960e-03,-1.774451607733404379e-02,3.571335919683645693e-02,-2.614784517660563579e-02,0.000000000000000000e+00
1.682000000000001272e+00,3.148706345726638656e+00,-8.949142699177113983e-03,-1.770278637176884995e-02,3.544471675424060858e-02,-2.595330849290004849e-02,0.000000000000000000e+00
1.684000000000001274e+00,3.148670983418581759e+00,-8.878522884265851317e-03,-1.766046866296168069e-02,3.517789921371388545e-02,-2.576015401811924954e-02,0.000000000000000000e+00
1.686000000000001275e+00,3.148635706315593641e+00,-8.808434869740148360e-03,-1.761757604696527479e-02,3.491289701389851258e-02,-2.556837288534820340e-02,0.000000000000000000e+00
1.688000000000001277e+00,3.148600515554589752e+00,-8.738875034588934262e-03,-1.757412144043960997e-02,3.464970059968605631e-02,-2.537795627093432371e-02,0.000000000000000000e+00
1.690000000000001279e+00,3.148565412246830508e+00,-8.669839776903822889e-03,-1.753011758272668072e-02,3.438830042308577140e-02,-2.518889539460023030e-02,0.000000000000000000e+00
1.692000000000001281e+00,3.148530397478272125e+00,-8.601325513864022457e-03,-1.748557703790183313e-02,3.412868694407066722e-02,-2.500118151938220123e-02,0.000000000000000000e+00
1.694000000000001283e+00,3.148495472309916110e+00,-8.533328681719581574e-03,-1.744051219680372786e-02,3.387085063140569952e-02,-2.481480595161754399e-02,0.000000000000000000e+00
1.696000000000001284e+00,3.148460637778153881e+00,-8.465845735772989031e-03,-1.739493527904317077e-02,3.361478196345864256e-02,-2.462976004093253568e-02,0.000000000000000000e+00
1.698000000000001286e+00,3.148425894895106936e+00,-8.398873150359172438e-03,-1.734885833499170971e-02,3.336047142899568885e-02,-2.444603518024773825e-02,0.000000000000000000e+00
1.700000000000001288e+00,3.148391244648963472e+00,-8.332407418823925202e-03,-1.730229324774671187e-02,3.310790952795333864e-02,-2.426362280567137542e-02,0.000000000000000000e+00
1.702000000000001290e+00,3.148356688004310566e+00,-8.266445053500801748e-03,-1.725525173507852159e-02,3.285708677220026269e-02,-2.408251439655399728e-02,0.000000000000000000e+00
1.704000000000001291e+00,3.148322225902463689e+00,-8.200982585686508730e-03,-1.720774535135618372e-02,3.260799368627990275e-02,-2.390270147542780665e-02,0.000000000000000000e+00
1.706000000000001293e+00,3.148287859261790889e+00,-8.136016565614823462e-03,-1.715978548945441828e-02,3.236062080814063741e-02,-2.372417560801647063e-02,0.000000000000000000e+00
1.708000000000001295e+00,3.148253588978033868e+00,-8.071543562429081206e-03,-1.711138338263480316e-02,3.211495868983589574e-02,-2.354692840302033408e-02,0.000000000000000000e+00
1.710000000000001297e+00,3.148219415924626396e+00,-8.007560164153260801e-03,-1.706255010641441125e-02,3.187099789822614437e-02,-2.337095151229716394e-02,0.000000000000000000e+00
1.712000000000001299e+00,3.148185340953006506e+00,-7.944062977661687716e-03,-1.701329658041218426e-02,3.162872901565901701e-02,-2.319623663074060760e-02,0.000000000000000000e+00
1.714000000000001300e+00,3.148151364892927351e+00,-7.881048628647401369e-03,-1.696363357017328585e-02,3.138814264062805837e-02,-2.302277549614932528e-02,0.000000000000000000e+00
1.716000000000001302e+00,3.148117488552763632e+00,-7.818513761589209257e-03,-1.691357168897709637e-02,3.114922938842318301e-02,-2.285055988926683324e-02,0.000000000000000000e+00
1.718000000000001304e+00,3.148083712719813132e+00,-7.756455039717464334e-03,-1.686312139962329107e-02,3.091197989175997404e-02,-2.267958163363899271e-02,0.000000000000000000e+00
1.720000000000001306e+00,3.148050038160597808e+00,-7.694869144978582973e-03,-1.681229301620421404e-02,3.067638480140634158e-02,-2.250983259571555373e-02,0.000000000000000000e+00
1.722000000000001307e+00,3.148016465621158222e+00,-7.633752777998341690e-03,-1.676109670585286190e-02,3.044243478678154702e-02,-2.234130468461462127e-02,0.000000000000000000e+00
1.724000000000001309e+00,3.147982995827345309e+00,-7.573102658043983845e-03,-1.670954249047412396e-02,3.021012053654537413e-02,-2.217398985211697926e-02,0.000000000000000000e+00
1.726000000000001311e+00,3.147949629485110812e+00,-7.512915522985159737e-03,-1.665764024845844612e-02,2.997943275917498360e-02,-2.200788009261610279e-02,0.000000000000000000e+00
1.728000000000001313e+00,3.147916367280790606e+00,-7.453188129253729595e-03,-1.660539971637621515e-02,2.975036218352587400e-02,-2.184296744302356708e-02,0.000000000000000000e+00
1.730000000000001315e+00,3.147883209881388034e+00,-7.393917251802451136e-03,-1.655283049065683215e-02,2.952289955938531413e-02,-2.167924398277133735e-02,0.000000000000000000e+00
1.732000000000001316e+00,3.147850157934852344e+00,-7.335099684062584662e-03,-1.649994202924681685e-02,2.929703565800535758e-02,-2.151670183364409739e-02,0.000000000000000000e+00
1.734000000000001318e+00,3.147817212070353143e+00,-7.276732237900440832e-03,-1.644674365324938839e-02,2.907276127262056406e-02,-2.135533315967529100e-02,0.000000000000000000e+00
1.736000000000001320e+00,3.147784372898553507e+00,-7.218811743572899758e-03,-1.639324454855209043e-02,2.885006721896600512e-02,-2.119513016723198473e-02,0.000000000000000000e+00
1.738000000000001322e+00,3.147751641011878654e+00,-7.161335049681918745e-03,-1.633945376742962016e-02,2.862894433576489844e-02,-2.103608510470690585e-02,0.000000000000000000e+00
1.740000000000001323e+00,3.147719016984780627e+00,-7.104299023128067721e-03,-1.628538023013586730e-02,2.840938348521883025e-02,-2.087819026262593969e-02,0.000000000000000000e+00
1.742000000000001325e+00,3.147686501374002077e+00,-7.047700549063096696e-03,-1.623103272647630213e-02,2.819137555347940235e-02,-2.072143797347700267e-02,0.000000000000000000e+00
1.744000000000001327e+00,3.147654094718834727e+00,-6.991536530841582948e-03,-1.617641991736137874e-02,2.797491145110257704e-02,-2.056582061155426411e-02,0.000000000000000000e+00
1.746000000000001329e+00,3.147621797541375610e+00,-6.935803889971666608e-03,-1.612155033634834339e-02,2.775998211350332381e-02,-2.041133059302002728e-02,0.000000000000000000e+00
1.748000000000001330e+00,3.147589610346780642e+00,-6.880499566064898070e-03,-1.606643239116218799e-02,2.754657850138790207e-02,-2.025796037567591246e-02,0.000000000000000000e+00
1.750000000000001332e+00,3.147557533623515091e+00,-6.825620516785228450e-03,-1.601107436520296870e-02,2.733469160118141492e-02,-2.010570245894702235e-02,0.000000000000000000e+00
1.752000000000001334e+00,3.147525567843599603e+00,-6.771163717797159566e-03,-1.595548441903551357e-02,2.712431242544033685e-02,-1.995454938374212339e-02,0.000000000000000000e+00
1.754000000000001336e+00,3.147493713462855780e+00,-6.717126162713078601e-03,-1.589967059186233808e-02,2.691543201325201015e-02,-1.980449373232169574e-02,0.000000000000000000e+00
1.756000000000001338e+00,3.147461970921145991e+00,-6.663504863039805201e-03,-1.584364080298281477e-02,2.670804143062853117e-02,-1.965552812826504292e-02,0.000000000000000000e+00
1.758000000000001339e+00,3.147430340642612734e+00,-6.610296848124358818e-03,-1.578740285323577269e-02,2.650213177088736605e-02,-1.950764523633291558e-02,0.000000000000000000e+00
1.760000000000001341e+00,3.147398823035914450e+00,-6.557499165098976644e-03,-1.573096442642676548e-02,2.629769415502209579e-02,-1.936083776237104703e-02,0.000000000000000000e+00
1.762000000000001343e+00,3.147367418494456892e+00,-6.505108878825404707e-03,-1.567433309073888031e-02,2.609471973206021686e-02,-1.921509845316454745e-02,0.000000000000000000e+00
1.764000000000001345e+00,3.147336127396624050e+00,-6.453123071838480322e-03,-1.561751630012883814e-02,2.589319967941172695e-02,-1.907042009634497826e-02,0.000000000000000000e+00
1.766000000000001346e+00,3.147304950106004640e+00,-6.401538844289022395e-03,-1.556052139571042180e-02,2.569312520321359247e-02,-1.892679552034927382e-02,0.000000000000000000e+00
1.768000000000001348e+00,3.147273886971616808e+00,-6.350353313886052987e-03,-1.550335560711865561e-02,2.549448753865387468e-02,-1.878421759417431280e-02,0.000000000000000000e+00
1.770000000000001350e+00,3.147242938328129291e+00,-6.299563615838373563e-03,-1.544602605386269888e-02,2.529727795029450624e-02,-1.864267922736873029e-02,0.000000000000000000e+00
1.772000000000001352e+00,3.147212104496080798e+00,-6.249166902795508932e-03,-1.538853974666151703e-02,2.510148773237830602e-02,-1.850217336983195349e-02,0.000000000000000000e+00
1.774000000000001354e+00,3.147181385782096275e+00,-6.199160344788038832e-03,-1.533090358876870209e-02,2.490710820913520987e-02,-1.836269301181045477e-02,0.000000000000000000e+00
1.776000000000001355e+00,3.147150782479100073e+00,-6.149541129167337972e-03,-1.527312437727884435e-02,2.471413073506951649e-02,-1.822423118365014416e-02,0.000000000000000000e+00
1.778000000000001357e+00,3.147120294866526891e+00,-6.100306460544745353e-03,-1.521520880442063343e-02,2.452254669524029859e-02,-1.808678095570055711e-02,0.000000000000000000e+00
1.780000000000001359e+00,3.147089923210531381e+00,-6.051453560730175874e-03,-1.515716345884008352e-02,2.433234750554261194e-02,-1.795033543831997536e-02,0.000000000000000000e+00
1.782000000000001361e+00,3.147059667764192437e+00,-6.002979668670188097e-03,-1.509899482686328197e-02,2.414352461296456753e-02,-1.781488778155100594e-02,0.000000000000000000e+00
1.784000000000001362e+00,3.147029528767717910e+00,-5.954882040385541149e-03,-1.504070929375063773e-02,2.395606949584811948e-02,-1.768043117515222251e-02,0.000000000000000000e+00
1.786000000000001364e+00,3.146999506448644457e+00,-5.907157948908235527e-03,-1.498231314493590240e-02,2.376997366413771684e-02,-1.754695884842473463e-02,0.000000000000000000e+00
1.788000000000001366e+00,3.146969601022036933e+00,-5.859804684218077736e-03,-1.492381256724848761e-02,2.358522865961282244e-02,-1.741446406998241325e-02,0.000000000000000000e+00
1.790000000000001368e+00,3.146939812690683791e+00,-5.812819553178774808e-03,-1.486521365012739154e-02,2.340182605612428635e-02,-1.728294014777589926e-02,0.000000000000000000e+00
1.792000000000001370e+00,3.146910141645290704e+00,-5.766199879473565652e-03,-1.480652238682020685e-02,2.321975745981848596e-02,-1.715238042890784853e-02,0.000000000000000000e+00
1.794000000000001371e+00,3.146880588064671525e+00,-5.719943003540418729e-03,-1.474774467556770607e-02,2.303901450935051665e-02,-1.702277829946077792e-02,0.000000000000000000e+00
1.796000000000001373e+00,3.146851152115937911e+00,-5.674046282506803839e-03,-1.468888632077739766e-02,2.285958887609403425e-02,-1.689412718441965500e-02,0.000000000000000000e+00
1.798000000000001375e+00,3.146821833954684955e+00,-5.628507090124061467e-03,-1.462995303418174534e-02,2.268147226433771604e-02,-1.676642054746348143e-02,0.000000000000000000e+00
1.800000000000001377e+00,3.146792633725176369e+00,-5.583322816701379206e-03,-1.457095043598490881e-02,2.250465641147688864e-02,-1.663965189086435981e-02,0.000000000000000000e+00
1.802000000000001378e+00,3.146763551560525229e+00,-5.538490869039390876e-03,-1.451188405599916631e-02,2.232913308820356352e-02,-1.651381475542237909e-02,0.000000000000000000e+00
1.804000000000001380e+00,3.146734587582874720e+00,-5.494008670363406156e-03,-1.445275933476601951e-02,2.215489409868186960e-02,-1.638890272023577066e-02,0.000000000000000000e+00
1.806000000000001382e+00,3.146705741903574882e+00,-5.449873660256300198e-03,-1.439358162466450840e-02,2.198193128071576630e-02,-1.626490940255020945e-02,0.000000000000000000e+00
1.808000000000001384e+00,3.146677014623357582e+00,-5.406083294591065846e-03,-1.433435619101142838e-02,2.181023650591919216e-02,-1.614182845774388142e-02,0.000000000000000000e+00
1.810000000000001386e+00,3.146648405832511042e+00,-5.362635045463041462e-03,-1.427508821314457145e-02,2.163980167986778030e-02,-1.601965357903525899e-02,0.000000000000000000e+00
1.812000000000001387e+00,3.146619915611048590e+00,-5.319526401121840373e-03,-1.421578278549506628e-02,2.147061874224643827e-02,-1.589837849737511799e-02,0.000000000000000000e+00
1.814000000000001389e+00,3.146591544028879195e+00,-5.276754865902979347e-03,-1.415644491865336065e-02,2.130267966700323187e-02,-1.577799698147067109e-02,0.000000000000000000e+00
1.816000000000001391e+00,3.146563291145973551e+00,-5.234317960159226915e-03,-1.409707954041450155e-02,2.113597646247539555e-02,-1.565850283736704152e-02,0.000000000000000000e+00
1.818000000000001393e+00,3.146535157012527950e+00,-5.192213220191688010e-03,-1.403769149681991651e-02,2.097050117152831142e-02,-1.553988990855124930e-02,0.000000000000000000e+00
1.820000000000001394e+00,3.146507141669127261e+00,-5.150438198180628396e-03,-1.397828555318204879e-02,2.080624587167460848e-02,-1.542215207563198132e-02,0.000000000000000000e+00
1.822000000000001396e+00,3.146479245146905690e+00,-5.108990462116063183e-03,-1.391886639509969277e-02,2.064320267519201627e-02,-1.530528325625783725e-02,0.000000000000000000e+00
1.824000000000001398e+00,3.146451467467705321e+00,-5.067867595728107674e-03,-1.385943862946560634e-02,2.048136372924366441e-02,-1.518927740507941548e-02,0.000000000000000000e+00
1.826000000000001400e+00,3.146423808644231102e+00,-5.027067198417111381e-03,-1.380000678545517494e-02,2.032072121597381861e-02,-1.507412851336251136e-02,0.000000000000000000e+00
1.828000000000001402e+00,3.146396268680207164e+00,-4.986586885183588204e-03,-1.374057531551203630e-02,2.016126735261671368e-02,-1.495983060908424866e-02,0.000000000000000000e+00
1.830000000000001403e+00,3.146368847570528260e+00,-4.946424286557946255e-03,-1.368114859631750641e-02,2.000299439158710960e-02,-1.484637775662114856e-02,0.000000000000000000e+00
1.832000000000001405e+00,3.146341545301410747e+00,-4.906577048530039002e-03,-1.362173092975113575e-02,1.984589462056984138e-02,-1.473376405666243505e-02,0.000000000000000000e+00
1.834000000000001407e+00,3.146314361850540475e+00,-4.867042832478540339e-03,-1.356232654384131354e-02,1.968996036260564630e-02,-1.462198364608079115e-02,0.000000000000000000e+00
1.836000000000001409e+00,3.146287297187220666e+00,-4.827819315100156591e-03,-1.350293959370357615e-02,1.953518397616734598e-02,-1.451103069772856358e-02,0.000000000000000000e+00
1.838000000000001410e+00,3.146260351272515798e+00,-4.788904188338686738e-03,-1.344357416247121684e-02,1.938155785523749605e-02,-1.440089942037485471e-02,0.000000000000000000e+00
1.840000000000001412e+00,3.146233524059395492e+00,-4.750295159313942979e-03,-1.338423426221068378e-02,1.922907442936917441e-02,-1.429158405840105783e-02,0.000000000000000000e+00
1.842000000000001414e+00,3.146206815492875286e+00,-4.711989950250544679e-03,-1.332492383483168709e-02,1.907772616375349312e-02,-1.418307889180836501e-02,0.000000000000000000e+00
1.844000000000001416e+00,3.146180225510155637e+00,-4.673986298406582196e-03,-1.326564675298534147e-02,1.892750555927790596e-02,-1.407537823600327198e-02,0.000000000000000000e+00
1.846000000000001418e+00,3.146153754040760919e+00,-4.636281956002175769e-03,-1.320640682095156060e-02,1.877840515257772624e-02,-1.396847644162754754e-02,0.000000000000000000e+00
1.848000000000001419e+00,3.146127401006673541e+00,-4.598874690147931182e-03,-1.314720777551768756e-02,1.863041751608580238e-02,-1.386236789444124373e-02,0.000000000000000000e+00
1.850000000000001421e+00,3.146101166322469389e+00,-4.561762282773305227e-03,-1.308805328684532060e-02,1.848353525807275299e-02,-1.375704701510717387e-02,0.000000000000000000e+00
1.852000000000001423e+00,3.146075049895449727e+00,-4.524942530554891366e-03,-1.302894695932959451e-02,1.833775102268773299e-02,-1.365250825910691024e-02,0.000000000000000000e+00
1.854000000000001425e+00,3.146049051625771753e+00,-4.488413244844623867e-03,-1.296989233244984392e-02,1.819305748999719419e-02,-1.354874611661759098e-02,0.000000000000000000e+00
1.856000000000001426e+00,3.146023171406577834e+00,-4.452172251597924686e-03,-1.291089288160528897e-02,1.804944737600618770e-02,-1.344575511219073261e-02,0.000000000000000000e+00
1.858000000000001428e+00,3.145997409124122512e+00,-4.416217391301793110e-03,-1.285195201894821435e-02,1.790691343269179905e-02,-1.334352980481047501e-02,0.000000000000000000e+00
1.860000000000001430e+00,3.145971764657898628e+00,-4.380546518902847693e-03,-1.279307309420208566e-02,1.776544844801863574e-02,-1.324206478756302652e-02,0.000000000000000000e+00
1.862000000000001432e+00,3.145946237880761220e+00,-4.345157503735330891e-03,-1.273425939547469243e-02,1.762504524596057026e-02,-1.314135468761480630e-02,0.000000000000000000e+00
1.864000000000001434e+00,3.145920828659049651e+00,-4.310048229449077277e-03,-1.267551415006058953e-02,1.748569668651435080e-02,-1.304139416600720580e-02,0.000000000000000000e+00
1.866000000000001435e+00,3.145895536852708840e+00,-4.275216593937468737e-03,-1.261684052523147706e-02,1.734739566570214428e-02,-1.294217791741181234e-02,0.000000000000000000e+00
1.868000000000001437e+00,3.145870362315408286e+00,-4.240660509265375792e-03,-1.255824162902140738e-02,1.721013511557923856e-02,-1.284370067008767935e-02,0.000000000000000000e+00
1.870000000000001439e+00,3.145845304894659744e+00,-4.206377901597083309e-03,-1.249972051100561518e-02,1.707390800424385402e-02,-1.274595718580612269e-02,0.000000000000000000e+00
1.872000000000001441e+00,3.145820364431933580e+00,-4.172366711124220542e-03,-1.244128016306159795e-02,1.693870733582151025e-02,-1.264894225941658179e-02,0.000000000000000000e+00
1.874000000000001442e+00,3.145795540762772902e+00,-4.138624891993706797e-03,-1.238292352013080182e-02,1.680452615046823528e-02,-1.255265071897748719e-02,0.000000000000000000e+00
1.876000000000001444e+00,3.145770833716907688e+00,-4.105150412235702290e-03,-1.232465346096709054e-02,1.667135752435877638e-02,-1.245707742545718033e-02,0.000000000000000000e+00
1.878000000000001446e+00,3.145746243118365815e+00,-4.071941253691590233e-03,-1.226647280887511841e-02,1.653919456966771590e-02,-1.236221727253083991e-02,0.000000000000000000e+00
1.880000000000001448e+00,3.145721768785582739e+00,-4.038995411941990153e-03,-1.220838433244595886e-02,1.640803043456053739e-02,-1.226806518659792622e-02,0.000000000000000000e+00
1.882000000000001450e+00,3.145697410531510751e+00,-4.006310896234802424e-03,-1.215039074627820466e-02,1.627785830316649460e-02,-1.217461612643394586e-02,0.000000000000000000e+00
1.884000000000001451e+00,3.145673168163725997e+00,-3.973885729413302245e-03,-1.209249471169580523e-02,1.614867139555998046e-02,-1.208186508318868924e-02,0.000000000000000000e+00
1.886000000000001453e+00,3.145649041484535058e+00,-3.941717947844273519e-03,-1.203469883745614082e-02,1.602046296773493653e-02,-1.198980708018029806e-02,0.000000000000000000e+00
1.888000000000001455e+00,3.145625030291078428e+00,-3.909805601346212113e-03,-1.197700568044714718e-02,1.589322631156911414e-02,-1.189843717265173795e-02,0.000000000000000000e+00
1.890000000000001457e+00,3.145601134375433983e+00,-3.878146753117584205e-03,-1.191941774638038791e-02,1.576695475479463968e-02,-1.180775044773322430e-02,0.000000000000000000e+00
1.892000000000001458e+00,3.145577353524718678e+00,-3.846739479665158348e-03,-1.186193749047457190e-02,1.564164166096156453e-02,-1.171774202423686573e-02,0.000000000000000000e+00
1.894000000000001460e+00,3.145553687521188913e+00,-3.815581870732407364e-03,-1.180456731813222908e-02,1.551728042940072987e-02,-1.162840705253107704e-02,0.000000000000000000e+00
1.896000000000001462e+00,3.145530136142339117e+00,-3.784672029227999571e-03,-1.174730958560381115e-02,1.539386449517225926e-02,-1.153974071423403969e-02,0.000000000000000000e+00
1.898000000000001464e+00,3.145506699160999897e+00,-3.754008071154375445e-03,-1.169016660065329283e-02,1.527138732903300135e-02,-1.145173822233998273e-02,0.000000000000000000e+00
1.900000000000001465e+00,3.145483376345433513e+00,-3.723588125536409724e-03,-1.163314062320790210e-02,1.514984243738135353e-02,-1.136439482080910113e-02,0.000000000000000000e+00
1.902000000000001467e+00,3.145460167459430245e+00,-3.693410334350174986e-03,-1.157623386600580527e-02,1.502922336221235167e-02,-1.127770578457676365e-02,0.000000000000000000e+00
1.904000000000001469e+00,3.145437072262401212e+00,-3.663472852451810178e-03,-1.151944849523130719e-02,1.490952368105815350e-02,-1.119166641924569661e-02,0.000000000000000000e+00
1.906000000000001471e+00,3.145414090509470739e+00,-3.633773847506501474e-03,-1.146278663114598875e-02,1.479073700693358043e-02,-1.110627206102898779e-02,0.000000000000000000e+00
1.908000000000001473e+00,3.145391221951568284e+00,-3.604311499917572416e-03,-1.140625034871421174e-02,1.467285698828306451e-02,-1.102151807664415034e-02,0.000000000000000000e+00
1.910000000000001474e+00,3.145368466335517699e+00,-3.575084002755692450e-03,-1.134984167821674259e-02,1.455587730891387717e-02,-1.093739986301534017e-02,0.000000000000000000e+00
1.912000000000001476e+00,3.145345823404126051e+00,-3.546089561688213834e-03,-1.129356260586087193e-02,1.443979168793559954e-02,-1.085391284722636573e-02,0.000000000000000000e+00
1.914000000000001478e+00,3.145323292896271550e+00,-3.517326394908635179e-03,-1.123741507438201156e-02,1.432459387969352640e-02,-1.077105248632268669e-02,0.000000000000000000e+00
1.916000000000001480e+00,3.145300874546990144e+00,-3.488792733066198130e-03,-1.118140098363888842e-02,1.421027767370129993e-02,-1.068881426717212257e-02,0.000000000000000000e+00
1.918000000000001481e+00,3.145278568087560345e+00,-3.460486819195620223e-03,-1.112552219120330720e-02,1.409683689457453919e-02,-1.060719370635612724e-02,0.000000000000000000e+00
1.920000000000001483e+00,3.145256373245586268e+00,-3.432406908646973460e-03,-1.106978051293735360e-02,1.398426540194879115e-02,-1.052618634983881751e-02,0.000000000000000000e+00
1.922000000000001485e+00,3.145234289745082457e+00,-3.404551269015712502e-03,-1.101417772357156898e-02,1.387255709041340657e-02,-1.044578777304651374e-02,0.000000000000000000e+00
1.924000000000001487e+00,3.145212317306553373e+00,-3.376918180072849014e-03,-1.095871555727115365e-02,1.376170588943110597e-02,-1.036599358055661363e-02,0.000000000000000000e+00
1.926000000000001489e+00,3.145190455647076444e+00,-3.349505933695283433e-03,-1.090339570819838337e-02,1.365170576326169352e-02,-1.028679940602451881e-02,0.000000000000000000e+00
1.928000000000001490e+00,3.145168704480378885e+00,-3.322312833796296772e-03,-1.084821983106551424e-02,1.354255071087718913e-02,-1.020820091194417356e-02,0.000000000000000000e+00
1.930000000000001492e+00,3.145147063516918085e+00,-3.295337196256205477e-03,-1.079318954168535967e-02,1.343423476588443723e-02,-1.013019378961659694e-02,0.000000000000000000e+00
1.932000000000001494e+00,3.145125532463957985e+00,-3.268577348853182827e-03,-1.073830641751094030e-02,1.332675199643524287e-02,-1.005277375886023256e-02,0.000000000000000000e+00
1.934000000000001496e+00,3.145104111025645022e+00,-3.242031631194257704e-03,-1.068357199817129323e-02,1.322009650514054287e-02,-9.975936567935751731e-03,0.000000000000000000e+00
1.936000000000001497e+00,3.145082798903083621e+00,-3.215698394646482067e-03,-1.062898778600185508e-02,1.311426242898466703e-02,-9.899677993416143573e-03,0.000000000000000000e+00
1.938000000000001499e+00,3.145061595794410803e+00,-3.189576002268275368e-03,-1.057455524656862426e-02,1.300924393923786476e-02,-9.823993840034794811e-03,0.000000000000000000e+00
1.940000000000001501e+00,3.145040501394868571e+00,-3.163662828740952844e-03,-1.052027580918125406e-02,1.290503524135533202e-02,-9.748879940383307907e-03,0.000000000000000000e+00
1.942000000000001503e+00,3.145019515396875409e+00,-3.137957260300445507e-03,-1.046615086740722116e-02,1.280163057489152635e-02,-9.674332154978537712e-03,0.000000000000000000e+00
1.944000000000001505e+00,3.144998637490098226e+00,-3.112457694669200099e-03,-1.041218177957524589e-02,1.269902421340154963e-02,-9.600346371962852066e-03,0.000000000000000000e+00
1.946000000000001506e+00,3.144977867361521628e+00,-3.087162540988279413e-03,-1.035836986927326717e-02,1.259721046434211095e-02,-9.526918506972008316e-03,0.000000000000000000e+00
1.948000000000001508e+00,3.144957204695517650e+00,-3.062070219749653006e-03,-1.030471642584419867e-02,1.249618366897964350e-02,-9.454044503092208507e-03,0.000000000000000000e+00
1.950000000000001510e+00,3.144936649173913246e+00,-3.037179162728679150e-03,-1.025122270487252227e-02,1.239593820228900717e-02,-9.381720330613144143e-03,0.000000000000000000e+00
1.952000000000001512e+00,3.144916200476057355e+00,-3.012487812916801906e-03,-1.019788992866217658e-02,1.229646847284354173e-02,-9.309941986781034018e-03,0.000000000000000000e+00
1.954000000000001513e+00,3.144895858278886625e+00,-2.987994624454446378e-03,-1.014471928671653068e-02,1.219776892272235111e-02,-9.238705495890044139e-03,0.000000000000000000e+00
1.956000000000001515e+00,3.144875622256992020e+00,-2.963698062564116935e-03,-1.009171193620741862e-02,1.209983402740342356e-02,-9.168006908970079138e-03,0.000000000000000000e+00
1.958000000000001517e+00,3.144855492082680559e+00,-2.939596603483712271e-03,-1.003886900243758894e-02,1.200265829565311249e-02,-9.097842303607731052e-03,0.000000000000000000e+00
1.960000000000001519e+00,3.144835467426041475e+00,-2.915688734400048634e-03,-9.986191579302684113e-03,1.190623626942617294e-02,-9.028207783949040999e-03,0.000000000000000000e+00
1.962000000000001521e+00,3.144815547955005730e+00,-2.891972953382599461e-03,-9.933680729742632928e-03,1.181056252375240964e-02,-8.959099480396186255e-03,0.000000000000000000e+00
1.964000000000001522e+00,3.144795733335409960e+00,-2.868447769317449252e-03,-9.881337486192595318e-03,1.171563166663378355e-02,-8.890513549610797039e-03,0.000000000000000000e+00
1.966000000000001524e+00,3.144776023231055095e+00,-2.845111701841473387e-03,-9.829162851021059841e-03,1.162143833892243655e-02,-8.822446174135842312e-03,0.000000000000000000e+00
1.968000000000001526e+00,3.144756417303767204e+00,-2.821963281276735225e-03,-9.777157796973929421e-03,1.152797721422441427e-02,-8.754893562593131506e-03,0.000000000000000000e+00
1.970000000000001528e+00,3.144736915213456108e+00,-2.799001048565108278e-03,-9.725323267600578109e-03,1.143524299877172849e-02,-8.687851949146264963e-03,0.000000000000000000e+00
1.972000000000001529e+00,3.144717516618173114e+00,-2.776223555203129103e-03,-9.673660177685870082e-03,1.134323043131985065e-02,-8.621317593693084147e-03,0.000000000000000000e+00
1.974000000000001531e+00,3.144698221174168307e+00,-2.753629363177073543e-03,-9.622169413668906282e-03,1.125193428302467998e-02,-8.555286781470390622e-03,0.000000000000000000e+00
1.976000000000001533e+00,3.144679028535946941e+00,-2.731217044898271492e-03,-9.570851834061394614e-03,1.116134935732959743e-02,-8.489755823053335426e-03,0.000000000000000000e+00
1.978000000000001535e+00,3.144659938356324069e+00,-2.708985183138648035e-03,-9.519708269861121286e-03,1.107147048985186212e-02,-8.424721054211263549e-03,0.000000000000000000e+00
1.980000000000001537e+00,3.144640950286480052e+00,-2.686932370966500522e-03,-9.468739524956266279e-03,1.098229254825792804e-02,-8.360178835634841932e-03,0.000000000000000000e+00
1.982000000000001538e+00,3.144622063976014736e+00,-2.665057211682516757e-03,-9.417946376529776065e-03,1.089381043214957337e-02,-8.296125552943692250e-03,0.000000000000000000e+00
1.984000000000001540e+00,3.144603279072998969e+00,-2.643358318756030851e-03,-9.367329575454660245e-03,1.080601907293925017e-02,-8.232557616415295265e-03,0.000000000000000000e+00
1.986000000000001542e+00,3.144584595224028334e+00,-2.621834315761517598e-03,-9.316889846688877069e-03,1.071891343373477558e-02,-8.169471460971564070e-03,0.000000000000000000e+00
1.988000000000001544e+00,3.144566012074273331e+00,-2.600483836315328409e-03,-9.266627889662563608e-03,1.063248850921635902e-02,-8.106863545949680172e-03,0.000000000000000000e+00
1.990000000000001545e+00,3.144547529267531338e+00,-2.579305524012671415e-03,-9.216544378659949008e-03,1.054673932551119034e-02,-8.044730354939917671e-03,0.000000000000000000e+00
1.992000000000001547e+00,3.144529146446275458e+00,-2.558298032364842226e-03,-9.166639963198853006e-03,1.046166094007268746e-02,-7.983068395710050946e-03,0.000000000000000000e+00
1.994000000000001549e+00,3.144510863251704258e+00,-2.537460024736697562e-03,-9.116915268403677497e-03,1.037724844155436983e-02,-7.921874200008227618e-03,0.000000000000000000e+00
1.996000000000001551e+00,3.144492679323790174e+00,-2.516790174284376513e-03,-9.067370895377440537e-03,1.029349694969142019e-02,-7.861144323529432876e-03,0.000000000000000000e+00
1.998000000000001553e+00,3.144474594301326587e+00,-2.496287163893272029e-03,-9.018007421562732398e-03,1.021040161516602665e-02,-7.800875345573547726e-03,0.000000000000000000e+00
2.000000000000001332e+00,3.144456607821975336e+00,-2.475949686116260887e-03,-8.968825401104238079e-03,1.012795761948610644e-02,-7.741063869088467275e-03,0.000000000000000000e+00
2.002000000000001112e+00,3.144438719522312908e+00,-2.455776443112177819e-03,-8.919825365206232592e-03,1.004616017486217698e-02,-7.681706520513920111e-03,0.000000000000000000e+00
2.004000000000000892e+00,3.144420929037876178e+00,-2.435766146584541179e-03,-8.871007822482670710e-03,9.965004524076080672e-03,-7.622799949544477316e-03,0.000000000000000000e+00
2.006000000000000671e+00,3.144403236003206370e+00,-2.415917517720544451e-03,-8.822373259303651141e-03,9.884485940350773089e-03,-7.564340829015324397e-03,0.000000000000000000e+00
2.008000000000000451e+00,3.144385640051894359e+00,-2.396229287130298424e-03,-8.773922140140366296e-03,9.804599727226076880e-03,-7.506325854845743994e-03,0.000000000000000000e+00
2.010000000000000231e+00,3.144368140816623747e+00,-2.376700194786326645e-03,-8.725654907904912064e-03,9.725341218431739904e-03,-7.448751745874962471e-03,0.000000000000000000e+00
2.012000000000000011e+00,3.144350737929212602e+00,-2.357328989963328007e-03,-8.677571984280679773e-03,9.646705777747203656e-03,-7.391615243561154569e-03,0.000000000000000000e+00
2.013999999999999790e+00,3.144333431020656988e+00,-2.338114431178192620e-03,-8.629673770059211740e-03,9.568688798886353444e-03,-7.334913112170514393e-03,0.000000000000000000e+00
2.015999999999999570e+00,3.144316219721172256e+00,-2.319055286130279614e-03,-8.581960645461740936e-03,9.491285705354667382e-03,-7.278642138296737008e-03,0.000000000000000000e+00
2.017999999999999350e+00,3.144299103660232575e+00,-2.300150331641959492e-03,-8.534432970464109897e-03,9.414491950323995370e-03,-7.222799130952639590e-03,0.000000000000000000e+00
2.019999999999999130e+00,3.144282082466612671e+00,-2.281398353599411923e-03,-8.487091085116587816e-03,9.338303016503802720e-03,-7.167380921399131577e-03,0.000000000000000000e+00
2.021999999999998909e+00,3.144265155768426911e+00,-2.262798146893689813e-03,-8.439935309856282097e-03,9.262714416003970871e-03,-7.112384362905802004e-03,0.000000000000000000e+00
2.023999999999998689e+00,3.144248323193167050e+00,-2.244348515362049653e-03,-8.392965945819034698e-03,9.187721690205178857e-03,-7.057806330720423071e-03,0.000000000000000000e+00
2.025999999999998469e+00,3.144231584367742638e+00,-2.226048271729547286e-03,-8.346183275144867034e-03,9.113320409622720567e-03,-7.003643721854309334e-03,0.000000000000000000e+00
2.027999999999998249e+00,3.144214938918516999e+00,-2.207896237550895178e-03,-8.299587561284849091e-03,9.039506173782600393e-03,-6.949893455112238216e-03,0.000000000000000000e+00
2.029999999999998028e+00,3.144198386471344975e+00,-2.189891243152582503e-03,-8.253179049297376321e-03,8.966274611080796847e-03,-6.896552470748759656e-03,0.000000000000000000e+00
2.031999999999997808e+00,3.144181926651608894e+00,-2.172032127575268881e-03,-8.206957966144529798e-03,8.893621378651451331e-03,-6.843617730454026882e-03,0.000000000000000000e+00
2.033999999999997588e+00,3.144165559084255435e+00,-2.154317738516442655e-03,-8.160924520984725802e-03,8.821542162234661394e-03,-6.791086217220992927e-03,0.000000000000000000e+00
2.035999999999997367e+00,3.144149283393830707e+00,-2.136746932273346326e-03,-8.115078905459953071e-03,8.750032676039753293e-03,-6.738954935160641757e-03,0.000000000000000000e+00
2.037999999999997147e+00,3.144133099204514004e+00,-2.119318573686170860e-03,-8.069421293981964005e-03,8.679088662614612218e-03,-6.687220909452257223e-03,0.000000000000000000e+00
2.039999999999996927e+00,3.144117006140152881e+00,-2.102031536081518017e-03,-8.023951844012111589e-03,8.608705892707849833e-03,-6.635881186123696041e-03,0.000000000000000000e+00
2.041999999999996707e+00,3.144101003824296470e+00,-2.084884701216131557e-03,-7.978670696340598237e-03,8.538880165137905515e-03,-6.584932832016249238e-03,0.000000000000000000e+00
2.043999999999996486e+00,3.144085091880228777e+00,-2.067876959220896465e-03,-7.933577975359578510e-03,8.469607306655619824e-03,-6.534372934571430758e-03,0.000000000000000000e+00
2.045999999999996266e+00,3.144069269931001553e+00,-2.051007208545109223e-03,-7.888673789334639877e-03,8.400883171810929681e-03,-6.484198601761748115e-03,0.000000000000000000e+00
2.047999999999996046e+00,3.144053537599464931e+00,-2.034274355901022607e-03,-7.843958230669500695e-03,8.332703642811523093e-03,-6.434406961858631091e-03,0.000000000000000000e+00
2.049999999999995826e+00,3.144037894508300734e+00,-2.017677316208653284e-03,-7.799431376175698996e-03,8.265064629401047691e-03,-6.384995163560461262e-03,0.000000000000000000e+00
2.051999999999995605e+00,3.144022340280051342e+00,-2.001215012540862644e-03,-7.755093287326688713e-03,8.197962068708127339e-03,-6.335960375491611618e-03,0.000000000000000000e+00
2.053999999999995385e+00,3.144006874537152108e+00,-1.984886376068709969e-03,-7.710944010521122993e-03,8.131391925125018225e-03,-6.287299786459178697e-03,0.000000000000000000e+00
2.055999999999995165e+00,3.143991496901959781e+00,-1.968690346007076226e-03,-7.666983577331192880e-03,8.065350190158328963e-03,-6.239010604969529028e-03,0.000000000000000000e+00
2.057999999999994944e+00,3.143976206996783151e+00,-1.952625869560558692e-03,-7.623212004759177297e-03,7.999832882306837090e-03,-6.191090059452966643e-03,0.000000000000000000e+00
2.059999999999994724e+00,3.143961004443910578e+00,-1.936691901869635980e-03,-7.579629295480103980e-03,7.934836046913851942e-03,-6.143535397813745802e-03,0.000000000000000000e+00
2.061999999999994504e+00,3.143945888865639304e+00,-1.920887405957108669e-03,-7.536235438089579873e-03,7.870355756039334322e-03,-6.096343887559130953e-03,0.000000000000000000e+00
2.063999999999994284e+00,3.143930859884302986e+00,-1.905211352674802093e-03,-7.493030407345671433e-03,7.806388108325222099e-03,-6.049512815589738052e-03,0.000000000000000000e+00
2.065999999999994063e+00,3.143915917122299675e+00,-1.889662720650547986e-03,-7.450014164403816544e-03,7.742929228851430819e-03,-6.003039487960212112e-03,0.000000000000000000e+00
2.067999999999993843e+00,3.143901060202118014e+00,-1.874240496235435229e-03,-7.407186657056493047e-03,7.679975269010590189e-03,-5.956921229993757116e-03,0.000000000000000000e+00
2.069999999999993623e+00,3.143886288746364333e+00,-1.858943673451332514e-03,-7.364547819961155331e-03,7.617522406361860662e-03,-5.911155385894321240e-03,0.000000000000000000e+00
2.071999999999993403e+00,3.143871602377788843e+00,-1.843771253938680755e-03,-7.322097574874382106e-03,7.555566844506799232e-03,-5.865739318908838595e-03,0.000000000000000000e+00
2.073999999999993182e+00,3.143857000719310513e+00,-1.828722246904560889e-03,-7.279835830871833266e-03,7.494104812938494863e-03,-5.820670410860703109e-03,0.000000000000000000e+00
2.075999999999992962e+00,3.143842483394042375e+00,-1.813795669071030124e-03,-7.237762484579051379e-03,7.433132566923442500e-03,-5.775946062452099600e-03,0.000000000000000000e+00
2.077999999999992742e+00,3.143828050025316401e+00,-1.798990544623726854e-03,-7.195877420386135453e-03,7.372646387351911024e-03,-5.731563692739194416e-03,0.000000000000000000e+00
2.079999999999992522e+00,3.143813700236707920e+00,-1.784305905160750742e-03,-7.154180510669180121e-03,7.312642580611391704e-03,-5.687520739306350243e-03,0.000000000000000000e+00
2.081999999999992301e+00,3.143799433652059161e+00,-1.769740789641808219e-03,-7.112671616003918111e-03,7.253117478448264412e-03,-5.643814657999048079e-03,0.000000000000000000e+00
2.083999999999992081e+00,3.143785249895503231e+00,-1.755294244337634452e-03,-7.071350585376811812e-03,7.194067437829996386e-03,-5.600442922810200397e-03,0.000000000000000000e+00
2.085999999999991861e+00,3.143771148591485431e+00,-1.740965322779681372e-03,-7.030217256396961018e-03,7.135488840816241012e-03,-5.557403025875276570e-03,0.000000000000000000e+00
2.087999999999991640e+00,3.143757129364788128e+00,-1.726753085710074813e-03,-6.989271455500575651e-03,7.077378094418457048e-03,-5.514692477208784499e-03,0.000000000000000000e+00
2.089999999999991420e+00,3.143743191840551177e+00,-1.712656601031848106e-03,-6.948512998154806643e-03,7.019731630464893374e-03,-5.472308804653863018e-03,0.000000000000000000e+00
2.091999999999991200e+00,3.143729335644294132e+00,-1.698674943759437847e-03,-6.907941689061709509e-03,6.962545905472185617e-03,-5.430249553851098504e-03,0.000000000000000000e+00
2.093999999999990980e+00,3.143715560401938003e+00,-1.684807195969448973e-03,-6.867557322354687042e-03,6.905817400505548723e-03,-5.388512287974316084e-03,0.000000000000000000e+00
2.095999999999990759e+00,3.143701865739825241e+00,-1.671052446751692191e-03,-6.827359681794887766e-03,6.849542621045190231e-03,-5.347094587695111478e-03,0.000000000000000000e+00
2.097999999999990539e+00,3.143688251284741497e+00,-1.657409792160485958e-03,-6.787348540966441253e-03,6.793718096856279746e-03,-5.305994051112424698e-03,0.000000000000000000e+00
2.099999999999990319e+00,3.143674716663934721e+00,-1.643878335166230583e-03,-6.747523663463635656e-03,6.738340381845953075e-03,-5.265208293470564210e-03,0.000000000000000000e+00
2.101999999999990099e+00,3.143661261505136029e+00,-1.630457185607247540e-03,-6.707884803084675912e-03,6.683406053942192102e-03,-5.224734947325712642e-03,0.000000000000000000e+00
2.103999999999989878e+00,3.143647885436577916e+00,-1.617145460141884402e-03,-6.668431704012364736e-03,6.628911714947810507e-03,-5.184571662109067891e-03,0.000000000000000000e+00
2.105999999999989658e+00,3.143634588087014237e+00,-1.603942282200892773e-03,-6.629164101001068510e-03,6.574853990415250107e-03,-5.144716104284172142e-03,0.000000000000000000e+00
2.107999999999989438e+00,3.143621369085737971e+00,-1.590846781940062757e-03,-6.590081719557846704e-03,6.521229529513673275e-03,-5.105165957130699400e-03,0.000000000000000000e+00
2.109999999999989218e+00,3.143608228062600762e+00,-1.577858096193127373e-03,-6.551184276119826483e-03,6.468035004892961487e-03,-5.065918920593479036e-03,0.000000000000000000e+00
2.111999999999988997e+00,3.143595164648029794e+00,-1.564975368424934574e-03,-6.512471478230619747e-03,6.415267112551460010e-03,-5.026972711216125267e-03,0.000000000000000000e+00
2.113999999999988777e+00,3.143582178473045996e+00,-1.552197748684883138e-03,-6.473943024714788608e-03,6.362922571704781628e-03,-4.988325062044565716e-03,0.000000000000000000e+00
2.115999999999988557e+00,3.143569269169281366e+00,-1.539524393560620739e-03,-6.435598605849752150e-03,6.310998124654390064e-03,-4.949973722511116780e-03,0.000000000000000000e+00
2.117999999999988336e+00,3.143556436368994955e+00,-1.526954466132005245e-03,-6.397437903535428509e-03,6.259490536656601468e-03,-4.911916458327499763e-03,0.000000000000000000e+00
2.119999999999988116e+00,3.143543679705091076e+00,-1.514487135925327976e-03,-6.359460591461125675e-03,6.208396595790499975e-03,-4.874151051362286130e-03,0.000000000000000000e+00
2.121999999999987896e+00,3.143530998811133959e+00,-1.502121578867807563e-03,-6.321666335267532577e-03,6.157713112820015038e-03,-4.836675299452135313e-03,0.000000000000000000e+00
2.123999999999987676e+00,3.143518393321364623e+00,-1.489856977242336872e-03,-6.284054792716119164e-03,6.107436921079120035e-03,-4.799487016591941213e-03,0.000000000000000000e+00
2.125999999999987455e+00,3.143505862870715983e+00,-1.477692519642493166e-03,-6.246625613841837177e-03,6.057564876322782225e-03,-4.762584032384564042e-03,0.000000000000000000e+00
2.127999999999987235e+00,3.143493407094828829e+00,-1.465627400927811729e-03,-6.209378441118042907e-03,6.008093856612520441e-03,-4.725964192373581507e-03,0.000000000000000000e+00
2.129999999999987015e+00,3.143481025630066039e+00,-1.453660822179311677e-03,-6.172312909609674152e-03,5.959020762179444326e-03,-4.689625357648569831e-03,0.000000000000000000e+00
2.131999999999986795e+00,3.143468718113527682e+00,-1.441791990655291733e-03,-6.135428647125381989e-03,5.910342515290018840e-03,-4.653565404771943526e-03,0.000000000000000000e+00
2.133999999999986574e+00,3.143456484183065225e+00,-1.430020119747380577e-03,-6.098725274373736557e-03,5.862056060127039669e-03,-4.617782225863831941e-03,0.000000000000000000e+00
2.135999999999986354e+00,3.143444323477295743e+00,-1.418344428936839157e-03,-6.062202405110947434e-03,5.814158362655515687e-03,-4.582273728302783955e-03,0.000000000000000000e+00
2.137999999999986134e+00,3.143432235635615246e+00,-1.406764143751125821e-03,-6.025859646289166011e-03,5.766646410495239634e-03,-4.547037834706463971e-03,0.000000000000000000e+00
2.139999999999985913e+00,3.143420220298212442e+00,-1.395278495720717960e-03,-5.989696598201164034e-03,5.719517212789780938e-03,-4.512072482774735771e-03,0.000000000000000000e+00
2.141999999999985693e+00,3.143408277106082505e+00,-1.383886722336192350e-03,-5.953712854625224649e-03,5.672767800081187500e-03,-4.477375625262545317e-03,0.000000000000000000e+00
2.143999999999985473e+00,3.143396405701038621e+00,-1.372588067005555508e-03,-5.917908002967342020e-03,5.626395224183381241e-03,-4.442945229854278200e-03,0.000000000000000000e+00
2.145999999999985253e+00,3.143384605725725756e+00,-1.361381779011824498e-03,-5.882281624402733999e-03,5.580396558058822731e-03,-4.408779279102003484e-03,0.000000000000000000e+00
2.147999999999985032e+00,3.143372876823632200e+00,-1.350267113470870334e-03,-5.846833294008766183e-03,5.534768895679666526e-03,-4.374875770121453011e-03,0.000000000000000000e+00
2.149999999999984812e+00,3.143361218639102450e+00,-1.339243331289510959e-03,-5.811562580907588677e-03,5.489509351917143051e-03,-4.341232714851196023e-03,0.000000000000000000e+00
2.151999999999984592e+00,3.143349630817348750e+00,-1.328309699123851649e-03,-5.776469048395245498e-03,5.444615062403378343e-03,-4.307848139595060744e-03,0.000000000000000000e+00
2.153999999999984372e+00,3.143338113004461309e+00,-1.317465489337888221e-03,-5.741552254075109503e-03,5.400083183408552201e-03,-4.274720085116218843e-03,0.000000000000000000e+00
2.155999999999984151e+00,3.143326664847421625e+00,-1.306709979962345511e-03,-5.706811749993240257e-03,5.355910891727186200e-03,-4.241846606650861995e-03,0.000000000000000000e+00
2.157999999999983931e+00,3.143315285994112251e+00,-1.296042454653773685e-03,-5.672247082759214465e-03,5.312095384534780071e-03,-4.209225773426097938e-03,0.000000000000000000e+00
2.159999999999983711e+00,3.143303976093327456e+00,-1.285462202653896938e-03,-5.637857793679234772e-03,5.268633879278198859e-03,-4.176855668992986159e-03,0.000000000000000000e+00
2.161999999999983491e+00,3.143292734794784327e+00,-1.274968518749202903e-03,-5.603643418878321084e-03,5.225523613544776763e-03,-4.144734390850675354e-03,0.000000000000000000e+00
2.163999999999983270e+00,3.143281561749132536e+00,-1.264560703230781409e-03,-5.569603489426091895e-03,5.182761844944558036e-03,-4.112860050514602350e-03,0.000000000000000000e+00
2.165999999999983050e+00,3.143270456607964558e+00,-1.254238061854410450e-03,-5.535737531455126210e-03,5.140345850979478881e-03,-4.081230773249209381e-03,0.000000000000000000e+00
2.167999999999982830e+00,3.143259419023825441e+00,-1.243999905800889779e-03,-5.502045066283782829e-03,5.098272928927518287e-03,-4.049844698160380563e-03,0.000000000000000000e+00
2.169999999999982609e+00,3.143248448650222127e+00,-1.233845551636613682e-03,-5.468525610533901335e-03,5.056540395719254233e-03,-4.018699977998776290e-03,0.000000000000000000e+00
2.171999999999982389e+00,3.143237545141632783e+00,-1.223774321274389643e-03,-5.435178676246970458e-03,5.015145587815112924e-03,-3.987794779070453349e-03,0.000000000000000000e+00
2.173999999999982169e+00,3.143226708153516569e+00,-1.213785541934499874e-03,-5.402003770999613819e-03,4.974085861085403987e-03,-3.957127281172881372e-03,0.000000000000000000e+00
2.175999999999981949e+00,3.143215937342320743e+00,-1.203878546106008961e-03,-5.369000398014786568e-03,4.933358590684488836e-03,-3.926695677425581787e-03,0.000000000000000000e+00
2.177999999999981728e+00,3.143205232365490875e+00,-1.194052671508309162e-03,-5.336168056276739853e-03,4.892961170938144207e-03,-3.896498174336238129e-03,0.000000000000000000e+00
2.179999999999981508e+00,3.143194592881478400e+00,-1.184307261052901629e-03,-5.303506240640101961e-03,4.852891015221201705e-03,-3.866532991586159318e-03,0.000000000000000000e+00
2.181999999999981288e+00,3.143184018549749492e+00,-1.174641662805423316e-03,-5.271014441936484017e-03,4.813145555833457830e-03,-3.836798361905424670e-03,0.000000000000000000e+00
2.183999999999981068e+00,3.143173509030791735e+00,-1.165055229947911533e-03,-5.238692147083889861e-03,4.773722243886537910e-03,-3.807292531122965368e-03,0.000000000000000000e+00
2.185999999999980847e+00,3.143163063986123440e+00,-1.155547320741298579e-03,-5.206538839192858571e-03,4.734618549186921967e-03,-3.778013758019165003e-03,0.000000000000000000e+00
2.187999999999980627e+00,3.143152683078299869e+00,-1.146117298488149661e-03,-5.174553997666829497e-03,4.695831960109496384e-03,-3.748960314109105879e-03,0.000000000000000000e+00
2.189999999999980407e+00,3.143142365970921226e+00,-1.136764531495639344e-03,-5.142737098306952512e-03,4.657359983485573167e-03,-3.720130483735165083e-03,0.000000000000000000e+00
2.191999999999980187e+00,3.143132112328639760e+00,-1.127488393038753728e-03,-5.111087613414304863e-03,4.619200144488756418e-03,-3.691522563946454671e-03,0.000000000000000000e+00
2.193999999999979966e+00,3.143121921817165987e+00,-1.118288261323732886e-03,-5.079605011885640099e-03,4.581349986509508816e-03,-3.663134864257087953e-03,0.000000000000000000e+00
2.195999999999979746e+00,3.143111794103276235e+00,-1.109163519451743588e-03,-5.048288759316042068e-03,4.543807071049904209e-03,-3.634965706816428721e-03,0.000000000000000000e+00
2.197999999999979526e+00,3.143101728854818422e+00,-1.100113555382784903e-03,-5.017138318090421170e-03,4.506568977595712573e-03,-3.607013426022556701e-03,0.000000000000000000e+00
2.199999999999979305e+00,3.143091725740719156e+00,-1.091137761899822365e-03,-4.986153147484972264e-03,4.469633303516231011e-03,-3.579276368787225743e-03,0.000000000000000000e+00
2.201999999999979085e+00,3.143081784430989511e+00,-1.082235536573153498e-03,-4.955332703754038344e-03,4.432997663932913140e-03,-3.551752894046057707e-03,0.000000000000000000e+00
2.203999999999978865e+00,3.143071904596730359e+00,-1.073406281725006444e-03,-4.924676440227645363e-03,4.396659691617467100e-03,-3.524441373042346698e-03,0.000000000000000000e+00
2.205999999999978645e+00,3.143062085910139025e+00,-1.064649404394356737e-03,-4.894183807401620255e-03,4.360617036875656834e-03,-3.497340189056230564e-03,0.000000000000000000e+00
2.207999999999978424e+00,3.143052328044515065e+00,-1.055964316301975878e-03,-4.863854253026472958e-03,4.324867367432259566e-03,-3.470447737326184251e-03,0.000000000000000000e+00
2.209999999999978204e+00,3.143042630674264259e+00,-1.047350433815708677e-03,-4.833687222195039851e-03,4.289408368316427467e-03,-3.443762424970128050e-03,0.000000000000000000e+00
2.211999999999977984e+00,3.143032993474905279e+00,-1.038807177915974586e-03,-4.803682157430907811e-03,4.254237741752675897e-03,-3.417282670960548191e-03,0.000000000000000000e+00
2.213999999999977764e+00,3.143023416123074121e+00,-1.030333974161491521e-03,-4.773838498773705363e-03,4.219353207047931223e-03,-3.391006905992980519e-03,0.000000000000000000e+00
2.215999999999977543e+00,3.143013898296528552e+00,-1.021930252655221284e-03,-4.744155683864361740e-03,4.184752500482119206e-03,-3.364933572439048060e-03,0.000000000000000000e+00
2.217999999999977323e+00,3.143004439674153883e+00,-1.013595448010538120e-03,-4.714633148027233892e-03,4.150433375194714954e-03,-3.339061124207644976e-03,0.000000000000000000e+00
2.219999999999977103e+00,3.142995039935966961e+00,-1.005328999317620835e-03,-4.685270324352184060e-03,4.116393601074712881e-03,-3.313388026703369127e-03,0.000000000000000000e+00
2.221999999999976882e+00,3.142985698763120617e+00,-9.971303501100595851e-04,-4.656066643777443184e-03,4.082630964655973443e-03,-3.287912756806767034e-03,0.000000000000000000e+00
2.223999999999976662e+00,3.142976415837907211e+00,-9.889989483316881814e-04,-4.627021535164215285e-03,4.049143268996215766e-03,-3.262633802577918213e-03,0.000000000000000000e+00
2.225999999999976442e+00,3.142967190843763969e+00,-9.809342463036338847e-04,-4.598134425380293738e-03,4.015928333580841107e-03,-3.237549663491965518e-03,0.000000000000000000e+00
2.227999999999976222e+00,3.142958023465276085e+00,-9.729357006915776438e-04,-4.569404739374442748e-03,3.982983994208142732e-03,-3.212658850113604692e-03,0.000000000000000000e+00
2.229999999999976001e+00,3.142948913388180276e+00,-9.650027724732337768e-04,-4.540831900253806779e-03,3.950308102885070720e-03,-3.187959884145916828e-03,0.000000000000000000e+00
2.231999999999975781e+00,3.142939860299369226e+00,-9.571349269060441074e-04,-4.512415329357370025e-03,3.917898527716809007e-03,-3.163451298268815312e-03,0.000000000000000000e+00
2.233999999999975561e+00,3.142930863886894244e+00,-9.493316334950915435e-04,-4.484154446328763623e-03,3.885753152798019500e-03,-3.139131636076496895e-03,0.000000000000000000e+00
2.235999999999975341e+00,3.142921923839969267e+00,-9.415923659612190043e-04,-4.456048669192555316e-03,3.853869878115704500e-03,-3.114999452141201455e-03,0.000000000000000000e+00
2.237999999999975120e+00,3.142913039848973966e+00,-9.339166022093621511e-04,-4.428097414421365910e-03,3.822246619433249549e-03,-3.091053311691733044e-03,0.000000000000000000e+00
2.239999999999974900e+00,3.142904211605455522e+00,-9.263038242970975502e-04,-4.400300097008193363e-03,3.790881308190148600e-03,-3.067291790729665540e-03,0.000000000000000000e+00
2.241999999999974680e+00,3.142895438802133068e+00,-9.187535184033972669e-04,-4.372656130535358503e-03,3.759771891396674216e-03,-3.043713475882017794e-03,0.000000000000000000e+00
2.243999999999974460e+00,3.142886721132900352e+00,-9.112651747975922777e-04,-4.345164927242567768e-03,3.728916331529612879e-03,-3.020316964336680274e-03,0.000000000000000000e+00
2.245999999999974239e+00,3.142878058292826626e+00,-9.038382878085411210e-04,-4.317825898095295142e-03,3.698312606431830574e-03,-2.997100863807264370e-03,0.000000000000000000e+00
2.247999999999974019e+00,3.142869449978161533e+00,-8.964723557940095346e-04,-4.290638452847650268e-03,3.667958709201530644e-03,-2.974063792321951852e-03,0.000000000000000000e+00
2.249999999999973799e+00,3.142860895886335992e+00,-8.891668811102588013e-04,-4.263602000109154889e-03,3.637852648094123953e-03,-2.951204378302322434e-03,0.000000000000000000e+00
2.251999999999973578e+00,3.142852395715964420e+00,-8.819213700818340218e-04,-4.236715947408948441e-03,3.607992446420691616e-03,-2.928521260444752472e-03,0.000000000000000000e+00
2.253999999999973358e+00,3.142843949166847395e+00,-8.747353329715536153e-04,-4.209979701259494896e-03,3.578376142448250977e-03,-2.906013087660190564e-03,0.000000000000000000e+00
2.255999999999973138e+00,3.142835555939973435e+00,-8.676082839507050356e-04,-4.183392667216049958e-03,3.549001789292864119e-03,-2.883678518903681071e-03,0.000000000000000000e+00
2.257999999999972918e+00,3.142827215737520774e+00,-8.605397410694439917e-04,-4.156954249939576011e-03,3.519867454823732804e-03,-2.861516223240632290e-03,0.000000000000000000e+00
2.259999999999972697e+00,3.142818928262858691e+00,-8.535292262273941376e-04,-4.130663853254462441e-03,3.490971221557925049e-03,-2.839524879643465227e-03,0.000000000000000000e+00
2.261999999999972477e+00,3.142810693220550622e+00,-8.465762651444445203e-04,-4.104520880210742358e-03,3.462311186568430444e-03,-2.817703177089417310e-03,0.000000000000000000e+00
2.263999999999972257e+00,3.142802510316353271e+00,-8.396803873317438107e-04,-4.078524733139533495e-03,3.433885461379025065e-03,-2.796049814312185494e-03,0.000000000000000000e+00
2.265999999999972037e+00,3.142794379257220161e+00,-8.328411260628981478e-04,-4.052674813710160050e-03,3.405692171865723136e-03,-2.774563499809104550e-03,0.000000000000000000e+00
2.267999999999971816e+00,3.142786299751301637e+00,-8.260580183453601275e-04,-4.026970522988631944e-03,3.377729458164365709e-03,-2.753242951846193373e-03,0.000000000000000000e+00
2.269999999999971596e+00,3.142778271507946641e+00,-8.193306048920167423e-04,-4.001411261489114073e-03,3.349995474564048357e-03,-2.732086898198924849e-03,0.000000000000000000e+00
2.271999999999971376e+00,3.142770294237703155e+00,-8.126584300929692254e-04,-3.975996429233133282e-03,3.322488389421797937e-03,-2.711094076350338208e-03,0.000000000000000000e+00
2.273999999999971156e+00,3.142762367652319977e+00,-8.060410419875043645e-04,-3.950725425798924315e-03,3.295206385056231434e-03,-2.690263233146316518e-03,0.000000000000000000e+00
2.275999999999970935e+00,3.142754491464747169e+00,-7.994779922362661760e-04,-3.925597650374797708e-03,3.268147657653639338e-03,-2.669593124879299229e-03,0.000000000000000000e+00
2.277999999999970715e+00,3.142746665389136496e+00,-7.929688360936130867e-04,-3.900612501812546293e-03,3.241310417176524947e-03,-2.649082517249249161e-03,0.000000000000000000e+00
2.279999999999970495e+00,3.142738889140841874e+00,-7.865131323801673440e-04,-3.875769378675774594e-03,3.214692887262731932e-03,-2.628730185166523736e-03,0.000000000000000000e+00
2.281999999999970274e+00,3.142731162436420700e+00,-7.801104434555561134e-04,-3.851067679291397990e-03,3.188293305134564347e-03,-2.608534912807002754e-03,0.000000000000000000e+00
2.283999999999970054e+00,3.142723484993634298e+00,-7.737603351913365651e-04,-3.826506801799084076e-03,3.162109921505684446e-03,-2.588495493511630552e-03,0.000000000000000000e+00
2.285999999999969834e+00,3.142715856531447027e+00,-7.674623769441100453e-04,-3.802086144198545559e-03,3.136141000485248402e-03,-2.568610729680466040e-03,0.000000000000000000e+00
2.287999999999969614e+00,3.142708276770027620e+00,-7.612161415288244649e-04,-3.777805104397205689e-03,3.110384819485306762e-03,-2.548879432739807951e-03,0.000000000000000000e+00
2.289999999999969393e+00,3.142700745430748732e+00,-7.550212051922602441e-04,-3.753663080257555774e-03,3.084839669130111373e-03,-2.529300423096316613e-03,0.000000000000000000e+00
2.291999999999969173e+00,3.142693262236187834e+00,-7.488771475867001372e-04,-3.729659469642509963e-03,3.059503853162872256e-03,-2.509872530034490054e-03,0.000000000000000000e+00
2.293999999999968953e+00,3.142685826910126323e+00,-7.427835517437844561e-04,-3.705793670460066566e-03,3.034375688353365373e-03,-2.490594591657428400e-03,0.000000000000000000e+00
2.295999999999968733e+00,3.142678439177549077e+00,-7.367400040485495242e-04,-3.682065080707724349e-03,3.009453504407295921e-03,-2.471465454835775760e-03,0.000000000000000000e+00
2.297999999999968512e+00,3.142671098764645787e+00,-7.307460942136454569e-04,-3.658473098516859794e-03,2.984735643877758481e-03,-2.452483975169336000e-03,0.000000000000000000e+00
2.299999999999968292e+00,3.142663805398809185e+00,-7.248014152537322939e-04,-3.635017122195318036e-03,2.960220462074998875e-03,-2.433649016893047259e-03,0.000000000000000000e+00
2.301999999999968072e+00,3.142656558808635037e+00,-7.189055634600592529e-04,-3.611696550268049186e-03,2.935906326973617298e-03,-2.414959452776619525e-03,0.000000000000000000e+00
2.303999999999967851e+00,3.142649358723921704e+00,-7.130581383752213585e-04,-3.588510781520464713e-03,2.911791619128524002e-03,-2.396414164169432745e-03,0.000000000000000000e+00
2.305999999999967631e+00,3.142642204875670142e+00,-7.072587427680919296e-04,-3.565459215037282241e-03,2.887874731582470295e-03,-2.378012040820609574e-03,0.000000000000000000e+00
2.307999999999967411e+00,3.142635096996082122e+00,-7.015069826089339591e-04,-3.542541250243102027e-03,2.864154069779843194e-03,-2.359751980897446810e-03,0.000000000000000000e+00
2.309999999999967191e+00,3.142628034818560234e+00,-6.958024670446835572e-04,-3.519756286942201523e-03,2.840628051480833041e-03,-2.341632890918722218e-03,0.000000000000000000e+00
2.311999999999966970e+00,3.142621018077707884e+00,-6.901448083744095774e-04,-3.497103725355573019e-03,2.817295106671113391e-03,-2.323653685631466709e-03,0.000000000000000000e+00
2.313999999999966750e+00,3.142614046509326187e+00,-6.845336220249488828e-04,-3.474582966159025978e-03,2.794153677476416287e-03,-2.305813288008985024e-03,0.000000000000000000e+00
2.315999999999966530e+00,3.142607119850415298e+00,-6.789685265267091227e-04,-3.452193410521976757e-03,2.771202218080563110e-03,-2.288110629226975529e-03,0.000000000000000000e+00
2.317999999999966310e+00,3.142600237839172639e+00,-6.734491434896466063e-04,-3.429934460140550163e-03,2.748439194632254414e-03,-2.270544648455243703e-03,0.000000000000000000e+00
2.319999999999966089e+00,3.142593400214990673e+00,-6.679750975794140726e-04,-3.407805517276705273e-03,2.725863085168326195e-03,-2.253114293004175248e-03,0.000000000000000000e+00
2.321999999999965869e+00,3.142586606718457354e+00,-6.625460164936764016e-04,-3.385805984790526881e-03,2.703472379522500399e-03,-2.235818518072271374e-03,0.000000000000000000e+00
2.323999999999965649e+00,3.142579857091354345e+00,-6.571615309385977393e-04,-3.363935266176361957e-03,2.681265579245659201e-03,-2.218656286831858018e-03,0.000000000000000000e+00
2.325999999999965429e+00,3.142573151076655247e+00,-6.518212746054900591e-04,-3.342192765597047036e-03,2.659241197523414414e-03,-2.201626570328334837e-03,0.000000000000000000e+00
2.327999999999965208e+00,3.142566488418524706e+00,-6.465248841476357389e-04,-3.320577887913689526e-03,2.637397759085024964e-03,-2.184728347307844307e-03,0.000000000000000000e+00
2.329999999999964988e+00,3.142559868862317085e+00,-6.412719991572704906e-04,-3.299090038723685465e-03,2.615733800134134156e-03,-2.167960604431180480e-03,0.000000000000000000e+00
2.331999999999964768e+00,3.142553292154574685e+00,-6.360622621427310889e-04,-3.277728624386896505e-03,2.594247868252912322e-03,-2.151322335873864094e-03,0.000000000000000000e+00
2.333999999999964547e+00,3.142546758043025967e+00,-6.308953185057698506e-04,-3.256493052061502740e-03,2.572938522331496506e-03,-2.134812543585719660e-03,0.000000000000000000e+00
2.335999999999964327e+00,3.142540266276584671e+00,-6.257708165190270814e-04,-3.235382729731838079e-03,2.551804332480027849e-03,-2.118430237005518649e-03,0.000000000000000000e+00
2.337999999999964107e+00,3.142533816605347141e+00,-6.206884073036714666e-04,-3.214397066239106128e-03,2.530843879949577682e-03,-2.102174433114292751e-03,0.000000000000000000e+00
2.339999999999963887e+00,3.142527408780591447e+00,-6.156477448071939838e-04,-3.193535471312936112e-03,2.510055757056821931e-03,-2.086044156422734580e-03,0.000000000000000000e+00
2.341999999999963666e+00,3.142521042554775157e+00,-6.106484857813634709e-04,-3.172797355597733321e-03,2.489438567098206136e-03,-2.070038438775182593e-03,0.000000000000000000e+00
2.343999999999963446e+00,3.142514717681533565e+00,-6.056902897603468842e-04,-3.152182130680994572e-03,2.468990924270692000e-03,-2.054156319372096168e-03,0.000000000000000000e+00
2.345999999999963226e+00,3.142508433915677912e+00,-6.007728190389834046e-04,-3.131689209123060449e-03,2.448711453597622253e-03,-2.038396844779404027e-03,0.000000000000000000e+00
2.347999999999963006e+00,3.142502191013193613e+00,-5.958957386512095736e-04,-3.111318004484826209e-03,2.428598790851616528e-03,-2.022759068827553741e-03,0.000000000000000000e+00
2.349999999999962785e+00,3.142495988731237144e+00,-5.910587163486457577e-04,-3.091067931351645839e-03,2.408651582470079482e-03,-2.007242052459660975e-03,0.000000000000000000e+00
2.351999999999962565e+00,3.142489826828134714e+00,-5.862614225793443771e-04,-3.070938405359756665e-03,2.388868485478499136e-03,-1.991844863769175536e-03,0.000000000000000000e+00
2.353999999999962345e+00,3.142483705063380928e+00,-5.815035304666790793e-04,-3.050928843226961406e-03,2.369248167425618522e-03,-1.976566578098403262e-03,0.000000000000000000e+00
2.355999999999962125e+00,3.142477623197635239e+00,-5.767847157883916652e-04,-3.031038662770914761e-03,2.349789306290771956e-03,-1.961406277620992775e-03,0.000000000000000000e+00
2.357999999999961904e+00,3.142471580992720614e+00,-5.721046569557979586e-04,-3.011267282937795785e-03,2.330490590417723124e-03,-1.946363051623415177e-03,0.000000000000000000e+00
2.359999999999961684e+00,3.142465578211620869e+00,-5.674630349931367905e-04,-2.991614123825561862e-03,2.311350718437239164e-03,-1.931435996303677155e-03,0.000000000000000000e+00
2.361999999999961464e+00,3.142459614618478003e+00,-5.628595335170699047e-04,-2.972078606708498504e-03,2.292368399194379732e-03,-1.916624214776637899e-03,0.000000000000000000e+00
2.363999999999961243e+00,3.142453689978590869e+00,-5.582938387163338678e-04,-2.952660154058002213e-03,2.273542351668433881e-03,-1.901926816919663824e-03,0.000000000000000000e+00
2.365999999999961023e+00,3.142447804058411620e+00,-5.537656393315444191e-04,-2.933358189566014854e-03,2.254871304900837956e-03,-1.887342919422918194e-03,0.000000000000000000e+00
2.367999999999960803e+00,3.142441956625543931e+00,-5.492746266351387300e-04,-2.914172138170417412e-03,2.236353997929475985e-03,-1.872871645811766822e-03,0.000000000000000000e+00
2.369999999999960583e+00,3.142436147448740336e+00,-5.448204944114668500e-04,-2.895101426072241042e-03,2.217989179704805362e-03,-1.858512126159169581e-03,0.000000000000000000e+00
2.371999999999960362e+00,3.142430376297900008e+00,-5.404029389370346159e-04,-2.876145480759248908e-03,2.199775609022999300e-03,-1.844263497250347300e-03,0.000000000000000000e+00
2.373999999999960142e+00,3.142424642944064761e+00,-5.360216589608890253e-04,-2.857303731024795224e-03,2.181712054449264689e-03,-1.830124902399836093e-03,0.000000000000000000e+00
2.375999999999959922e+00,3.142418947159418607e+00,-5.316763556851424955e-04,-2.838575606992576727e-03,2.163797294256705230e-03,-1.816095491598047201e-03,0.000000000000000000e+00
2.377999999999959702e+00,3.142413288717283315e+00,-5.273667327456432741e-04,-2.819960540130356068e-03,2.146030116340534588e-03,-1.802174421139442900e-03,0.000000000000000000e+00
2.379999999999959481e+00,3.142407667392116632e+00,-5.230924961927933001e-04,-2.801457963273359768e-03,2.128409318156746551e-03,-1.788360853884249022e-03,0.000000000000000000e+00
2.381999999999959261e+00,3.142402082959508736e+00,-5.188533544724998562e-04,-2.783067310642367478e-03,2.110933706649693355e-03,-1.774653959062249056e-03,0.000000000000000000e+00
2.383999999999959041e+00,3.142396535196180452e+00,-5.146490184072662153e-04,-2.764788017863503873e-03,2.093602098185172195e-03,-1.761052912288807795e-03,0.000000000000000000e+00
2.385999999999958820e+00,3.142391023879979706e+00,-5.104792011774282210e-04,-2.746619521982592189e-03,2.076413318471958050e-03,-1.747556895366451923e-03,0.000000000000000000e+00
2.387999999999958600e+00,3.142385548789878857e+00,-5.063436183025283449e-04,-2.728561261486776683e-03,2.059366202502163883e-03,-1.734165096472863737e-03,0.000000000000000000e+00
2.389999999999958380e+00,3.142380109705971591e+00,-5.022419876228231004e-04,-2.710612676319884909e-03,2.042459594478154578e-03,-1.720876709935226581e-03,0.000000000000000000e+00
2.391999999999958160e+00,3.142374706409470697e+00,-4.981740292809305358e-04,-2.692773207899587604e-03,2.025692347744893155e-03,-1.707690936251842970e-03,0.000000000000000000e+00
2.393999999999957939e+00,3.142369338682704072e+00,-4.941394657036117348e-04,-2.675042299134508268e-03,2.009063324724005232e-03,-1.694606982057391548e-03,0.000000000000000000e+00
2.395999999999957719e+00,3.142364006309112501e+00,-4.901380215836871916e-04,-2.657419394439713804e-03,1.992571396844897928e-03,-1.681624060040612725e-03,0.000000000000000000e+00
2.397999999999957499e+00,3.142358709073246548e+00,-4.861694238620895242e-04,-2.639903939751943665e-03,1.976215444476933040e-03,-1.668741388901020389e-03,0.000000000000000000e+00
2.399999999999957279e+00,3.142353446760763003e+00,-4.822334017100484609e-04,-2.622495382545867674e-03,1.959994356865258757e-03,-1.655958193350302692e-03,0.000000000000000000e+00
2.401999999999957058e+00,3.142348219158422218e+00,-4.783296865114093459e-04,-2.605193171847590417e-03,1.943907032061440885e-03,-1.643273703993666096e-03,0.000000000000000000e+00
2.403999999999956838e+00,3.142343026054084998e+00,-4.744580118450770329e-04,-2.587996758253127347e-03,1.927952376867315921e-03,-1.630687157449032566e-03,0.000000000000000000e+00
2.405999999999956618e+00,3.142337867236709492e+00,-4.706181134675961717e-04,-2.570905593936237497e-03,1.912129306754701977e-03,-1.618197795988663042e-03,0.000000000000000000e+00
2.407999999999956398e+00,3.142332742496347642e+00,-4.668097292958627367e-04,-2.553919132668166798e-03,1.896436745814793863e-03,-1.605804867873689319e-03,0.000000000000000000e+00
2.409999999999956177e+00,3.142327651624142515e+00,-4.630325993899590473e-04,-2.537036829827241970e-03,1.880873626684727252e-03,-1.593507627007560538e-03,0.000000000000000000e+00
2.411999999999955957e+00,3.142322594412324310e+00,-4.592864659361242576e-04,-2.520258142412999842e-03,1.865438890486105505e-03,-1.581305333045157288e-03,0.000000000000000000e+00
2.413999999999955737e+00,3.142317570654207692e+00,-4.555710732298448151e-04,-2.503582529060762504e-03,1.850131486765927997e-03,-1.569197251373900467e-03,0.000000000000000000e+00
2.415999999999955516e+00,3.142312580144188239e+00,-4.518861676590756179e-04,-2.487009450050695590e-03,1.834950373425523482e-03,-1.557182652912393259e-03,0.000000000000000000e+00
2.417999999999955296e+00,3.142307622677739776e+00,-4.482314976875849356e-04,-2.470538367323942518e-03,1.819894516667552344e-03,-1.545260814295688727e-03,0.000000000000000000e+00
2.419999999999955076e+00,3.142302698051410381e+00,-4.446068138384218433e-04,-2.454168744491146310e-03,1.804962890926250325e-03,-1.533431017611772314e-03,0.000000000000000000e+00
2.421999999999954856e+00,3.142297806062819276e+00,-4.410118686775155498e-04,-2.437900046844045793e-03,1.790154478805976385e-03,-1.521692550463196562e-03,0.000000000000000000e+00
2.423999999999954635e+00,3.142292946510652829e+00,-4.374464167973929037e-04,-2.421731741368142541e-03,1.775468271023634189e-03,-1.510044705969612079e-03,0.000000000000000000e+00
2.425999999999954415e+00,3.142288119194662332e+00,-4.339102148010145652e-04,-2.405663296753762347e-03,1.760903266348309805e-03,-1.498486782684584073e-03,0.000000000000000000e+00
2.427999999999954195e+00,3.142283323915659565e+00,-4.304030212857381924e-04,-2.389694183403749152e-03,1.746458471534177151e-03,-1.487018084465372737e-03,0.000000000000000000e+00
2.429999999999953975e+00,3.142278560475513682e+00,-4.269245968274030579e-04,-2.373823873446161917e-03,1.732132901266327137e-03,-1.475637920593140043e-03,0.000000000000000000e+00
2.431999999999953754e+00,3.142273828677148551e+00,-4.234747039645296455e-04,-2.358051840743677699e-03,1.717925578099983386e-03,-1.464345605641732655e-03,0.000000000000000000e+00
2.433999999999953534e+00,3.142269128324537419e+00,-4.200531071826394303e-04,-2.342377560903008589e-03,1.703835532400868082e-03,-1.453140459448051987e-03,0.000000000000000000e+00
2.435999999999953314e+00,3.142264459222701589e+00,-4.166595728986954394e-04,-2.326800511283421812e-03,1.689861802284408580e-03,-1.442021807053668614e-03,0.000000000000000000e+00
2.437999999999953094e+00,3.142259821177705525e+00,-4.132938694456612613e-04,-2.311320171005937230e-03,1.676003433557747991e-03,-1.430988978695435683e-03,0.000000000000000000e+00
2.439999999999952873e+00,3.142255213996653307e+00,-4.099557670571742757e-04,-2.295936020962905614e-03,1.662259479663809889e-03,-1.420041309788124331e-03,0.000000000000000000e+00
2.441999999999952653e+00,3.142250637487685516e+00,-4.066450378523353820e-04,-2.280647543825127521e-03,1.648629001620333405e-03,-1.409178140816571591e-03,0.000000000000000000e+00
2.443999999999952433e+00,3.142246091459975688e+00,-4.033614558206132720e-04,-2.265454224051694377e-03,1.635111067966720432e-03,-1.398398817391035415e-03,0.000000000000000000e+00
2.445999999999952212e+00,3.142241575723726754e+00,-4.001047968068630338e-04,-2.250355547896047432e-03,1.621704754702693423e-03,-1.387702690103066912e-03,0.000000000000000000e+00
2.447999999999951992e+00,3.142237090090167495e+00,-3.968748384964614138e-04,-2.235351003413974403e-03,1.608409145232756908e-03,-1.377089114552526930e-03,0.000000000000000000e+00
2.449999999999951772e+00,3.142232634371548095e+00,-3.936713604005532110e-04,-2.220440080471343738e-03,1.595223330310977568e-03,-1.366557451311591412e-03,0.000000000000000000e+00
2.451999999999951552e+00,3.142228208381137478e+00,-3.904941438414072288e-04,-2.205622270751630282e-03,1.582146407986284933e-03,-1.356107065889618907e-03,0.000000000000000000e+00
2.453999999999951331e+00,3.142223811933219757e+00,-3.873429719378858522e-04,-2.190897067761420850e-03,1.569177483543891501e-03,-1.345737328640255262e-03,0.000000000000000000e+00
2.455999999999951111e+00,3.142219444843089793e+00,-3.842176295910263513e-04,-2.176263966837576041e-03,1.556315669451825310e-03,-1.335447614786228025e-03,0.000000000000000000e+00
2.457999999999950891e+00,3.142215106927049639e+00,-3.811179034697297920e-04,-2.161722465153833022e-03,1.543560085306893087e-03,-1.325237304370872199e-03,0.000000000000000000e+00
2.459999999999950671e+00,3.142210798002405436e+00,-3.780435819965627040e-04,-2.147272061725109382e-03,1.530909857776214644e-03,-1.315105782158722779e-03,0.000000000000000000e+00
2.461999999999950450e+00,3.142206517887463857e+00,-3.749944553336633196e-04,-2.132912257416364962e-03,1.518364120550565752e-03,-1.305052437749102713e-03,0.000000000000000000e+00
2.463999999999950230e+00,3.142202266401527222e+00,-3.719703153687548784e-04,-2.118642554945507957e-03,1.505922014284573340e-03,-1.295076665364730366e-03,0.000000000000000000e+00
2.465999999999950010e+00,3.142198043364890836e+00,-3.689709557012675134e-04,-2.104462458890424444e-03,1.493582686547446740e-03,-1.285177863947352221e-03,0.000000000000000000e+00
2.467999999999949789e+00,3.142193848598838546e+00,-3.659961716285655775e-04,-2.090371475692758343e-03,1.481345291767061480e-03,-1.275355437032075177e-03,0.000000000000000000e+00
2.469999999999949569e+00,3.142189681925640521e+00,-3.630457601322800818e-04,-2.076369113664190691e-03,1.469208991180768814e-03,-1.265608792795941406e-03,0.000000000000000000e+00
2.471999999999949349e+00,3.142185543168547479e+00,-3.601195198647501512e-04,-2.062454882987695571e-03,1.457172952775352172e-03,-1.255937343876994960e-03,0.000000000000000000e+00
2.473999999999949129e+00,3.142181432151788023e+00,-3.572172511355665579e-04,-2.048628295726225446e-03,1.445236351245310314e-03,-1.246340507572080147e-03,0.000000000000000000e+00
2.475999999999948908e+00,3.142177348700564643e+00,-3.543387558982114775e-04,-2.034888865825493220e-03,1.433398367938115746e-03,-1.236817705629520391e-03,0.000000000000000000e+00
2.477999999999948688e+00,3.142173292641050608e+00,-3.514838377368065562e-04,-2.021236109116845373e-03,1.421658190800515484e-03,-1.227368364224831233e-03,0.000000000000000000e+00
2.479999999999948468e+00,3.142169263800385082e+00,-3.486523018529649547e-04,-2.007669543321407950e-03,1.410015014328762275e-03,-1.217991913972999579e-03,0.000000000000000000e+00
2.481999999999948248e+00,3.142165262006670012e+00,-3.458439550527419985e-04,-1.994188688054062547e-03,1.398468039519146786e-03,-1.208687789894470101e-03,0.000000000000000000e+00
2.483999999999948027e+00,3.142161287088966137e+00,-3.430586057336850337e-04,-1.980793064827086631e-03,1.387016473818776779e-03,-1.199455431379433355e-03,0.000000000000000000e+00
2.485999999999947807e+00,3.142157338877288986e+00,-3.402960638719833546e-04,-1.967482197052648069e-03,1.375659531074246208e-03,-1.190294282124995835e-03,0.000000000000000000e+00
2.487999999999947587e+00,3.142153417202605770e+00,-3.375561410097194497e-04,-1.954255610045719030e-03,1.364396431482237668e-03,-1.181203790120202365e-03,0.000000000000000000e+00
2.489999999999947367e+00,3.142149521896831388e+00,-3.348386502422151154e-04,-1.941112831028009257e-03,1.353226401543393929e-03,-1.172183407654614311e-03,0.000000000000000000e+00
2.491999999999947146e+00,3.142145652792823540e+00,-3.321434062054789429e-04,-1.928053389127946547e-03,1.342148674007514336e-03,-1.163232591167677465e-03,0.000000000000000000e+00
2.493999999999946926e+00,3.142141809724380508e+00,-3.294702250637491061e-04,-1.915076815386323929e-03,1.331162487832966614e-03,-1.154350801395503945e-03,0.000000000000000000e+00
2.495999999999946706e+00,3.142137992526236268e+00,-3.268189244971297707e-04,-1.902182642756275162e-03,1.320267088133526921e-03,-1.145537503173399071e-03,0.000000000000000000e+00
2.497999999999946485e+00,3.142134201034056495e+00,-3.241893236893271957e-04,-1.889370406105846893e-03,1.309461726132055788e-03,-1.136792165487911753e-03,0.000000000000000000e+00
2.499999999999946265e+00,3.142130435084435902e+00,-3.215812433154778831e-04,-1.876639642220339450e-03,1.298745659114427771e-03,-1.128114261444011779e-03,0.000000000000000000e+00
2.501999999999946045e+00,3.142126694514893348e+00,-3.189945055300720837e-04,-1.863989889803131707e-03,1.288118150380612682e-03,-1.119503268192502919e-03,0.000000000000000000e+00
2.503999999999945825e+00,3.142122979163868735e+00,-3.164289339549702733e-04,-1.851420689478179083e-03,1.277578469200488058e-03,-1.110958666957906002e-03,0.000000000000000000e+00
2.505999999999945604e+00,3.142119288870718119e+00,-3.138843536675159059e-04,-1.838931583788835445e-03,1.267125890761585391e-03,-1.102479942897408548e-03,0.000000000000000000e+00
2.507999999999945384e+00,3.142115623475710606e+00,-3.113605911887384805e-04,-1.826522117202412400e-03,1.256759696131313055e-03,-1.094066585252798790e-03,0.000000000000000000e+00
2.509999999999945164e+00,3.142111982820024796e+00,-3.088574744716411765e-04,-1.814191836110599964e-03,1.246479172209880460e-03,-1.085718087198193384e-03,0.000000000000000000e+00
2.511999999999944944e+00,3.142108366745744785e+00,-3.063748328895864463e-04,-1.801940288828001802e-03,1.236283611679623966e-03,-1.077433945758094272e-03,0.000000000000000000e+00
2.513999999999944723e+00,3.142104775095855285e+00,-3.039124972247776680e-04,-1.789767025592550482e-03,1.226172312959497492e-03,-1.069213661839082084e-03,0.000000000000000000e+00
2.515999999999944503e+00,3.142101207714239397e+00,-3.014702996568217343e-04,-1.777671598569976552e-03,1.216144580169707581e-03,-1.061056740329469061e-03,0.000000000000000000e+00
2.517999999999944283e+00,3.142097664445673288e+00,-2.990480737513761546e-04,-1.765653561852079025e-03,1.206199723082588627e-03,-1.052962689885399844e-03,0.000000000000000000e+00
2.519999999999944063e+00,3.142094145135823524e+00,-2.966456544488966628e-04,-1.753712471453863081e-03,1.196337057071098940e-03,-1.044931022869249708e-03,0.000000000000000000e+00
2.521999999999943842e+00,3.142090649631242183e+00,-2.942628780534679292e-04,-1.741847885318630832e-03,1.186555903077255066e-03,-1.036961255573004906e-03,0.000000000000000000e+00
2.523999999999943622e+00,3.142087177779364193e+00,-2.918995822217188940e-04,-1.730059363313917950e-03,1.176855587559170243e-03,-1.029052907909305814e-03,0.000000000000000000e+00
2.525999999999943402e+00,3.142083729428502004e+00,-2.895556059518263016e-04,-1.718346467234467415e-03,1.167235442455744109e-03,-1.021205503606967616e-03,0.000000000000000000e+00
2.527999999999943181e+00,3.142080304427842918e+00,-2.872307895726015003e-04,-1.706708760799738236e-03,1.157694805138730337e-03,-1.013418570015279206e-03,0.000000000000000000e+00
2.529999999999942961e+00,3.142076902627445101e+00,-2.849249747326676658e-04,-1.695145809653297430e-03,1.148233018370116215e-03,-1.005691638141003111e-03,0.000000000000000000e+00
2.531999999999942741e+00,3.142073523878233132e+00,-2.826380043897195314e-04,-1.683657181363210336e-03,1.138849430262440414e-03,-9.980242426550454959e-04,0.000000000000000000e+00
2.533999999999942521e+00,3.142070168031994459e+00,-2.803697227998655180e-04,-1.672242445420851894e-03,1.129543394235957461e-03,-9.904159218187581770e-04,0.000000000000000000e+00
2.535999999999942300e+00,3.142066834941375841e+00,-2.781199755070529146e-04,-1.660901173240523490e-03,1.120314268978363746e-03,-9.828662174864808559e-04,0.000000000000000000e+00
2.537999999999942080e+00,3.142063524459879353e+00,-2.758886093325811487e-04,-1.649632938155725249e-03,1.111161418397155079e-03,-9.753746749790338094e-04,0.000000000000000000e+00
2.539999999999941860e+00,3.142060236441858390e+00,-2.736754723646919285e-04,-1.638437315422786381e-03,1.102084211590156340e-03,-9.679408432874628959e-04,0.000000000000000000e+00
2.541999999999941640e+00,3.142056970742513666e+00,-2.714804139482416201e-04,-1.627313882214572903e-03,1.093082022792900808e-03,-9.605642747440292992e-04,0.000000000000000000e+00
2.543999999999941419e+00,3.142053727217889669e+00,-2.693032846744576516e-04,-1.616262217622883727e-03,1.084154231347400372e-03,-9.532445252660413926e-04,0.000000000000000000e+00
2.545999999999941199e+00,3.142050505724871101e+00,-2.671439363707707026e-04,-1.605281902654839181e-03,1.075300221657107336e-03,-9.459811541498988272e-04,0.000000000000000000e+00
2.547999999999940979e+00,3.142047306121178440e+00,-2.650022220907304309e-04,-1.594372520231906098e-03,1.066519383148850468e-03,-9.387737241283002423e-04,0.000000000000000000e+00
2.549999999999940758e+00,3.142044128265363945e+00,-2.628779961040001302e-04,-1.583533655187562006e-03,1.057811110231833074e-03,-9.316218013056621131e-04,0.000000000000000000e+00
2.551999999999940538e+00,3.142040972016809430e+00,-2.607711138864307501e-04,-1.572764894265676850e-03,1.049174802259169844e-03,-9.245249551581100761e-04,0.000000000000000000e+00
2.553999999999940318e+00,3.142037837235720055e+00,-2.586814321102121127e-04,-1.562065826118585717e-03,1.040609863489218127e-03,-9.174827585039556713e-04,0.000000000000000000e+00
2.555999999999940098e+00,3.142034723783122541e+00,-2.566088086340977451e-04,-1.551436041306634766e-03,1.032115703050756183e-03,-9.104947875217730274e-04,0.000000000000000000e+00
2.557999999999939877e+00,3.142031631520860735e+00,-2.545531024937122753e-04,-1.540875132291876816e-03,1.023691734894945212e-03,-9.035606215522596144e-04,0.000000000000000000e+00
2.559999999999939657e+00,3.142028560311590724e+00,-2.525141738919348296e-04,-1.530382693440131541e-03,1.015337377767732514e-03,-8.966798433352948794e-04,0.000000000000000000e+00
2.561999999999939437e+00,3.142025510018778611e+00,-2.504918841893537707e-04,-1.519958321015944585e-03,1.007052055165738331e-03,-8.898520387631931802e-04,0.000000000000000000e+00
2.563999999999939217e+00,3.142022480506696080e+00,-2.484860958948026974e-04,-1.509601613180301411e-03,9.988351952994001335e-04,-8.830767969498342501e-04,0.000000000000000000e+00
2.565999999999938996e+00,3.142019471640416395e+00,-2.464966726559691393e-04,-1.499312169988537393e-03,9.906862310569513035e-04,-8.763537102132084103e-04,0.000000000000000000e+00
2.567999999999938776e+00,3.142016483285810402e+00,-2.445234792500742670e-04,-1.489089593388440245e-03,9.826045999694447714e-04,-8.696823740588048579e-04,0.000000000000000000e+00
2.569999999999938556e+00,3.142013515309543870e+00,-2.425663815746270603e-04,-1.478933487216295287e-03,9.745897441713368466e-04,-8.630623870963670570e-04,0.000000000000000000e+00
2.571999999999938336e+00,3.142010567579072600e+00,-2.406252466382555893e-04,-1.468843457193425971e-03,9.666411103627897249e-04,-8.564933510340744759e-04,0.000000000000000000e+00
2.573999999999938115e+00,3.142007639962639320e+00,-2.386999425516091763e-04,-1.458819110924441595e-03,9.587581497764633516e-04,-8.499748707088057055e-04,0.000000000000000000e+00
2.575999999999937895e+00,3.142004732329269689e+00,-2.367903385183307049e-04,-1.448860057893642085e-03,9.509403181404763646e-04,-8.435065540091869936e-04,0.000000000000000000e+00
2.577999999999937675e+00,3.142001844548767853e+00,-2.348963048261031971e-04,-1.438965909461230016e-03,9.431870756413323438e-04,-8.370880118507067688e-04,0.000000000000000000e+00
2.579999999999937454e+00,3.141998976491713780e+00,-2.330177128377660235e-04,-1.429136278861190120e-03,9.354978868912125749e-04,-8.307188582013856452e-04,0.000000000000000000e+00
2.581999999999937234e+00,3.141996128029459268e+00,-2.311544349825011256e-04,-1.419370781197014722e-03,9.278722208908281397e-04,-8.243987099998679839e-04,0.000000000000000000e+00
2.583999999999937014e+00,3.141993299034123943e+00,-2.293063447470908766e-04,-1.409669033438420331e-03,9.203095509948067609e-04,-8.181271871636726714e-04,0.000000000000000000e+00
2.585999999999936794e+00,3.141990489378591267e+00,-2.274733166672413475e-04,-1.400030654419365727e-03,9.128093548809092673e-04,-8.119039126091923131e-04,0.000000000000000000e+00
2.587999999999936573e+00,3.141987698936505424e+00,-2.256552263189751507e-04,-1.390455264832635715e-03,9.053711145112818340e-04,-8.057285121243584584e-04,0.000000000000000000e+00
2.589999999999936353e+00,3.141984927582267328e+00,-2.238519503101000163e-04,-1.380942487224925790e-03,8.979943160954287438e-04,-7.996006143655377471e-04,0.000000000000000000e+00
2.591999999999936133e+00,3.141982175191031068e+00,-2.220633662717404677e-04,-1.371491945996302633e-03,8.906784500641117376e-04,-7.935198509721641709e-04,0.000000000000000000e+00
2.593999999999935913e+00,3.141979441638699466e+00,-2.202893528499311085e-04,-1.362103267395620328e-03,8.834230110339923387e-04,-7.874858564213315162e-04,0.000000000000000000e+00
2.595999999999935692e+00,3.141976726801921860e+00,-2.185297896972844469e-04,-1.352776079514116624e-03,8.762274977682347641e-04,-7.814982679526238929e-04,0.000000000000000000e+00
2.597999999999935472e+00,3.141974030558089215e+00,-2.167845574647217673e-04,-1.343510012285344200e-03,8.690914131529613911e-04,-7.755567257453901617e-04,0.000000000000000000e+00
2.599999999999935252e+00,3.141971352785330573e+00,-2.150535377932718184e-04,-1.334304697476408359e-03,8.620142641530160067e-04,-7.696608726287831707e-04,0.000000000000000000e+00
2.601999999999935032e+00,3.141968693362509502e+00,-2.133366133059388090e-04,-1.325159768686940505e-03,8.549955617867815863e-04,-7.638103542999576112e-04,0.000000000000000000e+00
2.603999999999934811e+00,3.141966052169220980e+00,-2.116336675996244516e-04,-1.316074861346422983e-03,8.480348210974505627e-04,-7.580048192574063287e-04,0.000000000000000000e+00
2.605999999999934591e+00,3.141963429085786963e+00,-2.099445852371225653e-04,-1.307049612704927390e-03,8.411315611089894119e-04,-7.522439185766154751e-04,0.000000000000000000e+00
2.607999999999934371e+00,3.141960823993253271e+00,-2.082692517391771599e-04,-1.298083661834136980e-03,8.342853048070030279e-04,-7.465273062096876820e-04,0.000000000000000000e+00
2.609999999999934150e+00,3.141958236773385593e+00,-2.066075535765985241e-04,-1.289176649619812971e-03,8.274955790995763751e-04,-7.408546386988485756e-04,0.000000000000000000e+00
2.611999999999933930e+00,3.141955667308665934e+00,-2.049593781624488385e-04,-1.280328218757779968e-03,8.207619147869294049e-04,-7.352255752702875104e-04,0.000000000000000000e+00
2.613999999999933710e+00,3.141953115482289061e+00,-2.033246138442890724e-04,-1.271538013749636204e-03,8.140838465307069201e-04,-7.296397778049530658e-04,0.000000000000000000e+00
2.615999999999933490e+00,3.141950581178159396e+00,-2.017031498964835616e-04,-1.262805680899740110e-03,8.074609128267660769e-04,-7.240969108594447548e-04,0.000000000000000000e+00
2.617999999999933269e+00,3.141948064280886577e+00,-2.000948765125667636e-04,-1.254130868308812657e-03,8.008926559703311021e-04,-7.185966415446287843e-04,0.000000000000000000e+00
2.619999999999933049e+00,3.141945564675782343e+00,-1.984996847976779391e-04,-1.245513225868171347e-03,7.943786220228354639e-04,-7.131386395236374853e-04,0.000000000000000000e+00
2.621999999999932829e+00,3.141943082248856545e+00,-1.969174667610524014e-04,-1.236952405257862571e-03,7.879183607885898409e-04,-7.077225771180140068e-04,0.000000000000000000e+00
2.623999999999932609e+00,3.141940616886814031e+00,-1.953481153085691714e-04,-1.228448059940609157e-03,7.815114257816664677e-04,-7.023481291555302292e-04,0.000000000000000000e+00
2.625999999999932388e+00,3.141938168477051541e+00,-1.937915242353629801e-04,-1.219999845156341002e-03,7.751573741946450559e-04,-6.970149729742924211e-04,0.000000000000000000e+00
2.627999999999932168e+00,3.141935736907652377e+00,-1.922475882184975556e-04,-1.211607417917057259e-03,7.688557668685667328e-04,-6.917227884134986328e-04,0.000000000000000000e+00
2.629999999999931948e+00,3.141933322067385070e+00,-1.907162028096919546e-04,-1.203270437004687419e-03,7.626061682700610621e-04,-6.864712578872524812e-04,0.000000000000000000e+00
2.631999999999931728e+00,3.141930923845698498e+00,-1.891972644281055764e-04,-1.194988562963138256e-03,7.564081464553803471e-04,-6.812600661898768686e-04,0.000000000000000000e+00
2.633999999999931507e+00,3.141928542132718327e+00,-1.876906703531874972e-04,-1.186761458093545671e-03,7.502612730420783185e-04,-6.760889005746045094e-04,0.000000000000000000e+00
2.635999999999931287e+00,3.141926176819244354e+00,-1.861963187175763015e-04,-1.178588786451958840e-03,7.441651231869163708e-04,-6.709574508110245986e-04,0.000000000000000000e+00
2.637999999999931067e+00,3.141923827796746060e+00,-1.847141085000597875e-04,-1.170470213840244401e-03,7.381192755479819723e-04,-6.658654089612392989e-04,0.000000000000000000e+00
2.639999999999930846e+00,3.141921494957359950e+00,-1.832439395185940880e-04,-1.162405407803758462e-03,7.321233122632152821e-04,-6.608124695700241281e-04,0.000000000000000000e+00
2.641999999999930626e+00,3.141919178193885553e+00,-1.817857124233747781e-04,-1.154394037625112871e-03,7.261768189198727040e-04,-6.557983295251233052e-04,0.000000000000000000e+00
2.643999999999930406e+00,3.141916877399781871e+00,-1.803393286899648493e-04,-1.146435774319449173e-03,7.202793845281519345e-04,-6.508226880895750209e-04,0.000000000000000000e+00
2.645999999999930186e+00,3.141914592469164269e+00,-1.789046906124770297e-04,-1.138530290629102826e-03,7.144306014932747320e-04,-6.458852468640076568e-04,0.000000000000000000e+00
2.647999999999929965e+00,3.141912323296800924e+00,-1.774817012968148947e-04,-1.130677261016793753e-03,7.086300655846620739e-04,-6.409857097258750240e-04,0.000000000000000000e+00
2.649999999999929745e+00,3.141910069778109715e+00,-1.760702646539655583e-04,-1.122876361662876162e-03,7.028773759150253172e-04,-6.361237829351808204e-04,0.000000000000000000e+00
2.651999999999929525e+00,3.141907831809153784e+00,-1.746702853933483374e-04,-1.115127270456581438e-03,6.971721349054050155e-04,-6.312991749375610612e-04,0.000000000000000000e+00
2.653999999999929305e+00,3.141905609286639312e+00,-1.732816690162153751e-04,-1.107429666994722093e-03,6.915139482682293925e-04,-6.265115965714608028e-04,0.000000000000000000e+00
2.655999999999929084e+00,3.141903402107911081e+00,-1.719043218091030330e-04,-1.099783232573056527e-03,6.859024249732965234e-04,-6.217607608304661845e-04,0.000000000000000000e+00
2.657999999999928864e+00,3.141901210170950254e+00,-1.705381508373408808e-04,-1.092187650182058689e-03,6.803371772243664095e-04,-6.170463829793127603e-04,0.000000000000000000e+00
2.659999999999928644e+00,3.141899033374369488e+00,-1.691830639386114545e-04,-1.084642604500804909e-03,6.748178204317565763e-04,-6.123681804823784616e-04,0.000000000000000000e+00
2.661999999999928423e+00,3.141896871617410714e+00,-1.678389697165634108e-04,-1.077147781891378336e-03,6.693439731862465191e-04,-6.077258730007610230e-04,0.000000000000000000e+00
2.663999999999928203e+00,3.141894724799942029e+00,-1.665057775344723056e-04,-1.069702870395077042e-03,6.639152572376753360e-04,-6.031191824338046591e-04,0.000000000000000000e+00
2.665999999999927983e+00,3.141892592822452812e+00,-1.651833975089552300e-04,-1.062307559723842327e-03,6.585312974624576206e-04,-5.985478327566111194e-04,0.000000000000000000e+00
2.667999999999927763e+00,3.141890475586051945e+00,-1.638717405037391685e-04,-1.054961541256372280e-03,6.531917218423042605e-04,-5.940115501438581781e-04,0.000000000000000000e+00
2.669999999999927542e+00,3.141888372992463818e+00,-1.625707181234755988e-04,-1.047664508032464204e-03,6.478961614392665961e-04,-5.895100629050606215e-04,0.000000000000000000e+00
2.671999999999927322e+00,3.141886284944024776e+00,-1.612802427076034733e-04,-1.040416154747984129e-03,6.426442503723591793e-04,-5.850431014857247064e-04,0.000000000000000000e+00
2.673999999999927102e+00,3.141884211343680455e+00,-1.600002273242680652e-04,-1.033216177745848851e-03,6.374356257849746188e-04,-5.806103983282007858e-04,0.000000000000000000e+00
2.675999999999926882e+00,3.141882152094982228e+00,-1.587305857642855398e-04,-1.026064275015092873e-03,6.322699278318354241e-04,-5.762116881056593420e-04,0.000000000000000000e+00
2.677999999999926661e+00,3.141880107102083208e+00,-1.574712325351558279e-04,-1.018960146180499524e-03,6.271467996437104890e-04,-5.718467074194966658e-04,0.000000000000000000e+00
2.679999999999926441e+00,3.141878076269736475e+00,-1.562220828551258596e-04,-1.011903492500622944e-03,6.220658873122773521e-04,-5.675151950348300729e-04,0.000000000000000000e+00
2.681999999999926221e+00,3.141876059503290186e+00,-1.549830526472988231e-04,-1.004894016859072181e-03,6.170268398593452752e-04,-5.632168916662864434e-04,0.000000000000000000e+00
2.683999999999926001e+00,3.141874056708685359e+00,-1.537540585337950582e-04,-9.979314237598701544e-04,6.120293092158813524e-04,-5.589515400825344899e-04,0.000000000000000000e+00
2.685999999999925780e+00,3.141872067792452761e+00,-1.525350178299573480e-04,-9.910154193217067357e-04,6.070729501986507235e-04,-5.547188850592741846e-04,0.000000000000000000e+00
2.687999999999925560e+00,3.141870092661708469e+00,-1.513258485386038889e-04,-9.841457112716521082e-04,6.021574204858868608e-04,-5.505186733485590428e-04,0.000000000000000000e+00
2.689999999999925340e+00,3.141868131224152538e+00,-1.501264693443270129e-04,-9.773220089400230706e-04,5.972823805958783587e-04,-5.463506536977800684e-04,0.000000000000000000e+00
2.691999999999925119e+00,3.141866183388064115e+00,-1.489367996078380706e-04,-9.705440232537512974e-04,5.924474938621898190e-04,-5.422145767899513684e-04,0.000000000000000000e+00
2.693999999999924899e+00,3.141864249062298775e+00,-1.477567593603629735e-04,-9.638114667291812010e-04,5.876524264077918110e-04,-5.381101952121520628e-04,0.000000000000000000e+00
2.695999999999924679e+00,3.141862328156285855e+00,-1.465862692980796132e-04,-9.571240534689091570e-04,5.828968471290251960e-04,-5.340372635615942172e-04,0.000000000000000000e+00
2.697999999999924459e+00,3.141860420580024460e+00,-1.454252507765976463e-04,-9.504814991542627186e-04,5.781804276693530264e-04,-5.299955383025849176e-04,0.000000000000000000e+00
2.699999999999924238e+00,3.141858526244081240e+00,-1.442736258054865797e-04,-9.438835210394125319e-04,5.735028423972569163e-04,-5.259847777980817575e-04,0.000000000000000000e+00
2.701999999999924018e+00,3.141856645059586395e+00,-1.431313170428496107e-04,-9.373298379446657865e-04,5.688637683824643906e-04,-5.220047422721100540e-04,0.000000000000000000e+00
2.703999999999923798e+00,3.141854776938231009e+00,-1.419982477899403182e-04,-9.308201702518420929e-04,5.642628853771378692e-04,-5.180551938598751058e-04,0.000000000000000000e+00
2.705999999999923578e+00,3.141852921792264386e+00,-1.408743419858219650e-04,-9.243542398972803787e-04,5.596998757918348688e-04,-5.141358965185627121e-04,0.000000000000000000e+00
2.707999999999923357e+00,3.141851079534489166e+00,-1.397595242020703836e-04,-9.179317703666984695e-04,5.551744246760348649e-04,-5.102466160749143977e-04,0.000000000000000000e+00
2.709999999999923137e+00,3.141849250078260880e+00,-1.386537196375242154e-04,-9.115524866865449497e-04,5.506862196903343845e-04,-5.063871200974155891e-04,0.000000000000000000e+00
2.711999999999922917e+00,3.141847433337482176e+00,-1.375568541130757526e-04,-9.052161154213965357e-04,5.462349510935255933e-04,-5.025571780735938951e-04,0.000000000000000000e+00
2.713999999999922697e+00,3.141845629226601933e+00,-1.364688540664998906e-04,-8.989223846662323762e-04,5.418203117174359750e-04,-4.987565612352565583e-04,0.000000000000000000e+00
2.715999999999922476e+00,3.141843837660610816e+00,-1.353896465473305403e-04,-8.926710240398309359e-04,5.374419969447382902e-04,-4.949850425816893461e-04,0.000000000000000000e+00
2.717999999999922256e+00,3.141842058555039063e+00,-1.343191592117792712e-04,-8.864617646789829577e-04,5.330997046887871269e-04,-4.912423968893076844e-04,0.000000000000000000e+00
2.719999999999922036e+00,3.141840291825952924e+00,-1.332573203176907084e-04,-8.802943392340347416e-04,5.287931353770354862e-04,-4.875284007410745322e-04,0.000000000000000000e+00
2.721999999999921815e+00,3.141838537389952002e+00,-1.322040587195417039e-04,-8.741684818600435483e-04,5.245219919239194279e-04,-4.838428323775388097e-04,0.000000000000000000e+00
2.723999999999921595e+00,3.141836795164165697e+00,-1.311593038634842291e-04,-8.680839282121582479e-04,5.202859797141427085e-04,-4.801854718101874336e-04,0.000000000000000000e+00
2.725999999999921375e+00,3.141835065066250987e+00,-1.301229857824233406e-04,-8.620404154403101980e-04,5.160848065844043974e-04,-4.765561007940969686e-04,0.000000000000000000e+00
2.727999999999921155e+00,3.141833347014388433e+00,-1.290950350911410896e-04,-8.560376821798307756e-04,5.119181827957112801e-04,-4.729545026815615630e-04,0.000000000000000000e+00
2.729999999999920934e+00,3.141831640927280844e+00,-1.280753829814559386e-04,-8.500754685503763902e-04,5.077858210255335476e-04,-4.693804626690464485e-04,0.000000000000000000e+00
2.731999999999920714e+00,3.141829946724148837e+00,-1.270639612174198272e-04,-8.441535161455488746e-04,5.036874363380075591e-04,-4.658337674995271724e-04,0.000000000000000000e+00
2.733999999999920494e+00,3.141828264324727726e+00,-1.260607021305636740e-04,-8.382715680270667056e-04,4.996227461652704349e-04,-4.623142055866207717e-04,0.000000000000000000e+00
2.735999999999920274e+00,3.141826593649266197e+00,-1.250655386151725598e-04,-8.324293687222581112e-04,4.955914702965393210e-04,-4.588215671017658193e-04,0.000000000000000000e+00
2.737999999999920053e+00,3.141824934618521858e+00,-1.240784041236044132e-04,-8.266266642121518696e-04,4.915933308453629543e-04,-4.553556436790269155e-04,0.000000000000000000e+00
2.739999999999919833e+00,3.141823287153759026e+00,-1.230992326616469148e-04,-8.208632019311196300e-04,4.876280522442958450e-04,-4.519162287515796506e-04,0.000000000000000000e+00
2.741999999999919613e+00,3.141821651176746055e+00,-1.221279587839093944e-04,-8.151387307562048701e-04,4.836953612151857697e-04,-4.485031172251547661e-04,0.000000000000000000e+00
2.743999999999919392e+00,3.141820026609751348e+00,-1.211645175892586918e-04,-8.094530010028221914e-04,4.797949867549051832e-04,-4.451161056615404558e-04,0.000000000000000000e+00
2.745999999999919172e+00,3.141818413375542018e+00,-1.202088447162849013e-04,-8.038057644198915276e-04,4.759266601197248837e-04,-4.417549922466402525e-04,0.000000000000000000e+00
2.747999999999918952e+00,3.141816811397379450e+00,-1.192608763388083707e-04,-7.981967741806506164e-04,4.720901147997107953e-04,-4.384195766472969748e-04,0.000000000000000000e+00
2.749999999999918732e+00,3.141815220599017966e+00,-1.183205491614231555e-04,-7.926257848796599984e-04,4.682850865078761458e-04,-4.351096601881269694e-04,0.000000000000000000e+00
2.751999999999918511e+00,3.141813640904700833e+00,-1.173878004150743549e-04,-7.870925525245783686e-04,4.645113131571119752e-04,-4.318250456794229652e-04,0.000000000000000000e+00
2.753999999999918291e+00,3.141812072239158038e+00,-1.164625678526788437e-04,-7.815968345290640875e-04,4.607685348399044784e-04,-4.285655374400218487e-04,0.000000000000000000e+00
2.755999999999918071e+00,3.141810514527603626e+00,-1.155447897447786372e-04,-7.761383897089070734e-04,4.570564938159193177e-04,-4.253309413834523330e-04,0.000000000000000000e+00
2.757999999999917851e+00,3.141808967695731702e+00,-1.146344048752250759e-04,-7.707169782756246364e-04,4.533749344936904781e-04,-4.221210649294517003e-04,0.000000000000000000e+00
2.759999999999917630e+00,3.141807431669715545e+00,-1.137313525369007127e-04,-7.653323618295572797e-04,4.497236034111214338e-04,-4.189357169743172099e-04,0.000000000000000000e+00
2.761999999999917410e+00,3.141805906376203605e+00,-1.128355725274787677e-04,-7.599843033534329833e-04,4.461022492174968783e-04,-4.157747078969945432e-04,0.000000000000000000e+00
2.763999999999917190e+00,3.141804391742316405e+00,-1.119470051452219398e-04,-7.546725672045392647e-04,4.425106226520357966e-04,-4.126378495029785817e-04,0.000000000000000000e+00
2.765999999999916970e+00,3.141802887695645197e+00,-1.110655911848058565e-04,-7.493969191144765228e-04,4.389484765408343397e-04,-4.095249552439964025e-04,0.000000000000000000e+00
2.767999999999916749e+00,3.141801394164247974e+00,-1.101912719331795087e-04,-7.441571261758670201e-04,4.354155657627580174e-04,-4.064358398083837715e-04,0.000000000000000000e+00
2.769999999999916529e+00,3.141799911076646801e+00,-1.093239891654671024e-04,-7.389529568402867675e-04,4.319116472422415655e-04,-4.033703194531428754e-04,0.000000000000000000e+00
2.771999999999916309e+00,3.141798438361826040e+00,-1.084636851408954286e-04,-7.337841809115115948e-04,4.284364799309914079e-04,-4.003282118471400159e-04,0.000000000000000000e+00
2.773999999999916088e+00,3.141796975949229243e+00,-1.076103025987577453e-04,-7.286505695386844006e-04,4.249898247896823186e-04,-3.973093360618601844e-04,0.000000000000000000e+00
2.775999999999915868e+00,3.141795523768755594e+00,-1.067637847544105912e-04,-7.235518952109706858e-04,4.215714447734022780e-04,-3.943135126005397912e-04,0.000000000000000000e+00
2.777999999999915648e+00,3.141794081750758583e+00,-1.059240752953032879e-04,-7.184879317507346938e-04,4.181811048134512123e-04,-3.913405633453983287e-04,0.000000000000000000e+00
2.779999999999915428e+00,3.141792649826042449e+00,-1.050911183770402265e-04,-7.134584543081085332e-04,4.148185718028233097e-04,-3.883903115869942295e-04,0.000000000000000000e+00
2.781999999999915207e+00,3.141791227925859964e+00,-1.042648586194794199e-04,-7.084632393525286788e-04,4.114836145744178090e-04,-3.854625819218655564e-04,0.000000000000000000e+00
2.783999999999914987e+00,3.141789815981909761e+00,-1.034452411028595432e-04,-7.035020646705253920e-04,4.081760038943757106e-04,-3.825572004321176837e-04,0.000000000000000000e+00
2.785999999999914767e+00,3.141788413926332790e+00,-1.026322113639567351e-04,-6.985747093565660912e-04,4.048955124388815894e-04,-3.796739944633966898e-04,0.000000000000000000e+00
2.787999999999914547e+00,3.141787021691711423e+00,-1.018257153922784382e-04,-6.936809538078389297e-04,4.016419147804628042e-04,-3.768127927309247640e-04,0.000000000000000000e+00
2.789999999999914326e+00,3.141785639211065462e+00,-1.010256996262822848e-04,-6.888205797198907257e-04,3.984149873765811963e-04,-3.739734253398096977e-04,0.000000000000000000e+00
2.791999999999914106e+00,3.141784266417849913e+00,-1.002321109496298260e-04,-6.839933700772156530e-04,3.952145085461162568e-04,-3.711557236171559616e-04,0.000000000000000000e+00
2.793999999999913886e+00,3.141782903245953218e+00,-9.944489668747530755e-05,-6.791991091488486102e-04,3.920402584579722760e-04,-3.683595202537582203e-04,0.000000000000000000e+00
2.795999999999913666e+00,3.141781549629692805e+00,-9.866400460278081921e-05,-6.744375824823740278e-04,3.888920191160145467e-04,-3.655846492480526334e-04,0.000000000000000000e+00
2.797999999999913445e+00,3.141780205503815093e+00,-9.788938289265795248e-05,-6.697085768994511489e-04,3.857695743476349890e-04,-3.628309459387869026e-04,0.000000000000000000e+00
2.799999999999913225e+00,3.141778870803490609e+00,-9.712098018474576587e-05,-6.650118804855864249e-04,3.826727097788889544e-04,-3.600982468226164839e-04,0.000000000000000000e+00
2.801999999999913005e+00,3.141777545464312649e+00,-9.635874553361555689e-05,-6.603472825895647432e-04,3.796012128325743995e-04,-3.573863898344473936e-04,0.000000000000000000e+00
2.803999999999912784e+00,3.141776229422295064e+00,-9.560262841720749613e-05,-6.557145738110601403e-04,3.765548726982308734e-04,-3.546952139795857099e-04,0.000000000000000000e+00
2.805999999999912564e+00,3.141774922613868704e+00,-9.485257873329696839e-05,-6.511135460008184899e-04,3.735334803324149590e-04,-3.520245597069043483e-04,0.000000000000000000e+00
2.807999999999912344e+00,3.141773624975879198e+00,-9.410854679598871012e-05,-6.465439922490734534e-04,3.705368284307460178e-04,-3.493742685363268076e-04,0.000000000000000000e+00
2.809999999999912124e+00,3.141772336445585623e+00,-9.337048333224206339e-05,-6.420057068842389318e-04,3.675647114246976556e-04,-3.467441833677384865e-04,0.000000000000000000e+00
2.811999999999911903e+00,3.141771056960656505e+00,-9.263833947841752098e-05,-6.374984854652850650e-04,3.646169254634019918e-04,-3.441341482748499266e-04,0.000000000000000000e+00
2.813999999999911683e+00,3.141769786459168046e+00,-9.191206677686012067e-05,-6.330221247739500814e-04,3.616932683951231374e-04,-3.415440084897794579e-04,0.000000000000000000e+00
2.815999999999911463e+00,3.141768524879602342e+00,-9.119161717250856233e-05,-6.285764228116290722e-04,3.587935397600147788e-04,-3.389736105383386443e-04,0.000000000000000000e+00
2.817999999999911243e+00,3.141767272160843394e+00,-9.047694300953195855e-05,-6.241611787907362608e-04,3.559175407697221069e-04,-3.364228020614906407e-04,0.000000000000000000e+00
2.819999999999911022e+00,3.141766028242175768e+00,-8.976799702799745796e-05,-6.197761931301888670e-04,3.530650742969535264e-04,-3.338914319272732502e-04,0.000000000000000000e+00
2.821999999999910802e+00,3.141764793063282379e+00,-8.906473236056116531e-05,-6.154212674498143586e-04,3.502359448625099662e-04,-3.313793501936073208e-04,0.000000000000000000e+00
2.823999999999910582e+00,3.141763566564241383e+00,-8.836710252919057124e-05,-6.110962045624060684e-04,3.474299586168558274e-04,-3.288864080238447681e-04,0.000000000000000000e+00
2.825999999999910361e+00,3.141762348685523953e+00,-8.767506144190897772e-05,-6.068008084720013726e-04,3.446469233365117343e-04,-3.264124578689676665e-04,0.000000000000000000e+00
2.827999999999910141e+00,3.141761139367992950e+00,-8.698856338956498214e-05,-6.025348843645283873e-04,3.418866484025100821e-04,-3.239573532241356389e-04,0.000000000000000000e+00
2.829999999999909921e+00,3.141759938552898479e+00,-8.630756304264081656e-05,-5.982982386003634625e-04,3.391489447832886036e-04,-3.215209486764744520e-04,0.000000000000000000e+00
2.831999999999909701e+00,3.141758746181877449e+00,-8.563201544807704478e-05,-5.940906787142217864e-04,3.364336250351974500e-04,-3.191031001232060016e-04,0.000000000000000000e+00
2.833999999999909480e+00,3.141757562196950015e+00,-8.496187602612634315e-05,-5.899120134024637627e-04,3.337405032731104279e-04,-3.167036643729824030e-04,0.000000000000000000e+00
2.835999999999909260e+00,3.141756386540518697e+00,-8.429710056723589077e-05,-5.857620525229747729e-04,3.310693951711014328e-04,-3.143224995257509671e-04,0.000000000000000000e+00
2.837999999999909040e+00,3.141755219155364376e+00,-8.363764522894786592e-05,-5.816406070868429491e-04,3.284201179436511595e-04,-3.119594647105314485e-04,0.000000000000000000e+00
2.839999999999908820e+00,3.141754059984644964e+00,-8.298346653283349844e-05,-5.775474892517644052e-04,3.257924903309122530e-04,-3.096144201293364248e-04,0.000000000000000000e+00
2.841999999999908599e+00,3.141752908971892744e+00,-8.233452136145451186e-05,-5.734825123162312632e-04,3.231863325860767806e-04,-3.072872270723353821e-04,0.000000000000000000e+00
2.843999999999908379e+00,3.141751766061012585e+00,-8.169076695534120800e-05,-5.694454907173148936e-04,3.206014664713066251e-04,-3.049777480183693632e-04,0.000000000000000000e+00
2.845999999999908159e+00,3.141750631196278842e+00,-8.105216090999933711e-05,-5.654362400198379877e-04,3.180377152330982971e-04,-3.026858463628042967e-04,0.000000000000000000e+00
2.847999999999907939e+00,3.141749504322334463e+00,-8.041866117294377498e-05,-5.614545769147958514e-04,3.154949036000163020e-04,-3.004113866930172277e-04,0.000000000000000000e+00
2.849999999999907718e+00,3.141748385384186992e+00,-7.979022604075170205e-05,-5.575003192115903731e-04,3.129728577655064756e-04,-2.981542345890154412e-04,0.000000000000000000e+00
2.851999999999907498e+00,3.141747274327207684e+00,-7.916681415614792918e-05,-5.535732858311416538e-04,3.104714053729712366e-04,-2.959142566403623765e-04,0.000000000000000000e+00
2.853999999999907278e+00,3.141746171097128837e+00,-7.854838450511158218e-05,-5.496732968025091993e-04,3.079903755092624758e-04,-2.936913205473427966e-04,0.000000000000000000e+00
2.855999999999907057e+00,3.141745075640041573e+00,-7.793489641400344039e-05,-5.458001732562920566e-04,3.055295986905418254e-04,-2.914852950144208431e-04,0.000000000000000000e+00
2.857999999999906837e+00,3.141743987902393620e+00,-7.732630954672054294e-05,-5.419537374184520053e-04,3.030889068492201971e-04,-2.892960497491781687e-04,0.000000000000000000e+00
2.859999999999906617e+00,3.141742907830986642e+00,-7.672258390187280432e-05,-5.381338126058127095e-04,3.006681333249478449e-04,-2.871234555126378311e-04,0.000000000000000000e+00
2.861999999999906397e+00,3.141741835372975356e+00,-7.612367980998098872e-05,-5.343402232201585134e-04,2.982671128522742469e-04,-2.849673840622081542e-04,0.000000000000000000e+00
2.863999999999906176e+00,3.141740770475864419e+00,-7.552955793070546223e-05,-5.305727947396933139e-04,2.958856815421937922e-04,-2.828277080644061876e-04,0.000000000000000000e+00
2.865999999999905956e+00,3.141739713087506214e+00,-7.494017925009290200e-05,-5.268313537185049644e-04,2.935236768827380262e-04,-2.807043013342818555e-04,0.000000000000000000e+00
2.867999999999905736e+00,3.141738663156099509e+00,-7.435550507784212816e-05,-5.231157277774202462e-04,2.911809377191034169e-04,-2.785970385579771263e-04,0.000000000000000000e+00
2.869999999999905516e+00,3.141737620630185468e+00,-7.377549704459840949e-05,-5.194257455995787221e-04,2.888573042451500722e-04,-2.765057954353569280e-04,0.000000000000000000e+00
2.871999999999905295e+00,3.141736585458648534e+00,-7.320011709927117438e-05,-5.157612369234047204e-04,2.865526179884945015e-04,-2.744304485853676229e-04,0.000000000000000000e+00
2.873999999999905075e+00,3.141735557590711103e+00,-7.262932750637298568e-05,-5.121220325389142175e-04,2.842667218041391151e-04,-2.723708756467641597e-04,0.000000000000000000e+00
2.875999999999904855e+00,3.141734536975933967e+00,-7.206309084337658103e-05,-5.085079642820292817e-04,2.819994598627437047e-04,-2.703269552044981674e-04,0.000000000000000000e+00
2.877999999999904635e+00,3.141733523564212316e+00,-7.150136999809557597e-05,-5.049188650285976136e-04,2.797506776387822689e-04,-2.682985667747973813e-04,0.000000000000000000e+00
2.879999999999904414e+00,3.141732517305775740e+00,-7.094412816609147246e-05,-5.013545686873653985e-04,2.775202218959334438e-04,-2.662855907631998635e-04,0.000000000000000000e+00
2.881999999999904194e+00,3.141731518151183788e+00,-7.039132884809889555e-05,-4.978149101975155172e-04,2.753079406835641095e-04,-2.642879086007761998e-04,0.000000000000000000e+00
2.883999999999903974e+00,3.141730526051325523e+00,-6.984293584746867876e-05,-4.942997255217263745e-04,2.731136833224394973e-04,-2.623054025931706099e-04,0.000000000000000000e+00
2.885999999999903753e+00,3.141729540957417743e+00,-6.929891326763611646e-05,-4.908088516405172434e-04,2.709373003937274281e-04,-2.603379559572990224e-04,0.000000000000000000e+00
2.887999999999903533e+00,3.141728562821000992e+00,-6.875922550961103587e-05,-4.873421265467202433e-04,2.687786437282261675e-04,-2.583854528154553524e-04,0.000000000000000000e+00
2.889999999999903313e+00,3.141727591593939994e+00,-6.822383726949119288e-05,-4.838993892392128926e-04,2.666375663938282299e-04,-2.564477781638377623e-04,0.000000000000000000e+00
2.891999999999903093e+00,3.141726627228419666e+00,-6.769271353599256799e-05,-4.804804797199762343e-04,2.645139226911106568e-04,-2.545248179696600003e-04,0.000000000000000000e+00
2.893999999999902872e+00,3.141725669676944221e+00,-6.716581958799966565e-05,-4.770852389865435305e-04,2.624075681378354799e-04,-2.526164590193669991e-04,0.000000000000000000e+00
2.895999999999902652e+00,3.141724718892334955e+00,-6.664312099213741641e-05,-4.737135090283022118e-04,2.603183594627571373e-04,-2.507225890315174528e-04,0.000000000000000000e+00
2.897999999999902432e+00,3.141723774827728022e+00,-6.612458360036255406e-05,-4.703651328198071684e-04,2.582461545923063571e-04,-2.488430965569001733e-04,0.000000000000000000e+00
2.899999999999902212e+00,3.141722837436572657e+00,-6.561017354757654122e-05,-4.670399543162699271e-04,2.561908126424936602e-04,-2.469778710375645624e-04,0.000000000000000000e+00
2.901999999999901991e+00,3.141721906672629405e+00,-6.509985724925837654e-05,-4.637378184473852586e-04,2.541521939069896967e-04,-2.451268027478239672e-04,0.000000000000000000e+00
2.903999999999901771e+00,3.141720982489967895e+00,-6.459360139911386820e-05,-4.604585711143456637e-04,2.521301598526647287e-04,-2.432897828879233750e-04,0.000000000000000000e+00
2.905999999999901551e+00,3.141720064842965066e+00,-6.409137296675021002e-05,-4.572020591798817840e-04,2.501245730986841292e-04,-2.414667033588547423e-04,0.000000000000000000e+00
2.907999999999901330e+00,3.141719153686302946e+00,-6.359313919537035772e-05,-4.539681304675303487e-04,2.481352974176555758e-04,-2.396574570407723065e-04,0.000000000000000000e+00
2.909999999999901110e+00,3.141718248974966876e+00,-6.309886759947889784e-05,-4.507566337552075661e-04,2.461621977230024866e-04,-2.378619376098348431e-04,0.000000000000000000e+00
2.911999999999900890e+00,3.141717350664243735e+00,-6.260852596261241951e-05,-4.475674187689134866e-04,2.442051400569810382e-04,-2.360800395352035102e-04,0.000000000000000000e+00
2.913999999999900670e+00,3.141716458709720605e+00,-6.212208233508861594e-05,-4.444003361787846941e-04,2.422639915841277630e-04,-2.343116581454789387e-04,0.000000000000000000e+00
2.915999999999900449e+00,3.141715573067281220e+00,-6.163950503177206895e-05,-4.412552375934670253e-04,2.403386205808756028e-04,-2.325566895691114208e-04,0.000000000000000000e+00
2.917999999999900229e+00,3.141714693693106408e+00,-6.116076262986121616e-05,-4.381319755544639495e-04,2.384288964249840217e-04,-2.308150307246387535e-04,0.000000000000000000e+00
2.919999999999900009e+00,3.141713820543669655e+00,-6.068582396669467121e-05,-4.350304035310894983e-04,2.365346895866314450e-04,-2.290865793387103413e-04,0.000000000000000000e+00
2.921999999999899789e+00,3.141712953575737544e+00,-6.021465813757121842e-05,-4.319503759172467765e-04,2.346558716236663185e-04,-2.273712339866481745e-04,0.000000000000000000e+00
2.923999999999899568e+00,3.141712092746366647e+00,-5.974723449359174905e-05,-4.288917480228647701e-04,2.327923151644214735e-04,-2.256688939279103681e-04,0.000000000000000000e+00
2.925999999999899348e+00,3.141711238012902196e+00,-5.928352263952088255e-05,-4.258543760716340448e-04,2.309438939052623396e-04,-2.239794592915649767e-04,0.000000000000000000e+00
2.927999999999899128e+00,3.141710389332975417e+00,-5.882349243166220138e-05,-4.228381171949007356e-04,2.291104825993208101e-04,-2.223028309491654466e-04,0.000000000000000000e+00
2.929999999999898908e+00,3.141709546664503083e+00,-5.836711397575100244e-05,-4.198428294277982767e-04,2.272919570503271070e-04,-2.206389105796687389e-04,0.000000000000000000e+00
2.931999999999898687e+00,3.141708709965684854e+00,-5.791435762486710621e-05,-4.168683717020297045e-04,2.254881940986903064e-04,-2.189876005583300854e-04,0.000000000000000000e+00
2.933999999999898467e+00,3.141707879195001052e+00,-5.746519397736983792e-05,-4.139146038411006378e-04,2.236990716132610576e-04,-2.173488040256654026e-04,0.000000000000000000e+00
2.935999999999898247e+00,3.141707054311212222e+00,-5.701959387484288838e-05,-4.109813865582334354e-04,2.219244684896503651e-04,-2.157224249639240823e-04,0.000000000000000000e+00
2.937999999999898026e+00,3.141706235273356462e+00,-5.657752840005392009e-05,-4.080685814495130866e-04,2.201642646372073181e-04,-2.141083680426068793e-04,0.000000000000000000e+00
2.939999999999897806e+00,3.141705422040747209e+00,-5.613896887494165778e-05,-4.051760509864797254e-04,2.184183409645580284e-04,-2.125065385980478899e-04,0.000000000000000000e+00
2.941999999999897586e+00,3.141704614572972787e+00,-5.570388685861463418e-05,-4.023036585158696146e-04,2.166865793823428889e-04,-2.109168428426250229e-04,0.000000000000000000e+00
2.943999999999897366e+00,3.141703812829893305e+00,-5.527225414536255993e-05,-3.994512682517862298e-04,2.149688627879496790e-04,-2.093391876285868305e-04,0.000000000000000000e+00
2.945999999999897145e+00,3.141703016771640211e+00,-5.484404276269121392e-05,-3.966187452708540393e-04,2.132650750572005522e-04,-2.077734805320806703e-04,0.000000000000000000e+00
2.947999999999896925e+00,3.141702226358613181e+00,-5.441922496936660357e-05,-3.938059555103606683e-04,2.115751010433994839e-04,-2.062196299404987429e-04,0.000000000000000000e+00
2.949999999999896705e+00,3.141701441551480123e+00,-5.399777325348127671e-05,-3.910127657579642976e-04,2.098988265561423257e-04,-2.046775447850476999e-04,0.000000000000000000e+00
2.951999999999896485e+00,3.141700662311174064e+00,-5.357966033053814328e-05,-3.882390436517611548e-04,2.082361383650049359e-04,-2.031471348536003849e-04,0.000000000000000000e+00
2.953999999999896264e+00,3.141699888598891377e+00,-5.316485914154499683e-05,-3.854846576728374248e-04,2.065869241851257029e-04,-2.016283105546597077e-04,0.000000000000000000e+00
2.955999999999896044e+00,3.141699120376091336e+00,-5.275334285112784685e-05,-3.827494771419915438e-04,2.049510726728556991e-04,-2.001209830367134748e-04,0.000000000000000000e+00
2.957999999999895824e+00,3.141698357604493452e+00,-5.234508484565957910e-05,-3.800333722136166434e-04,2.033284734147068390e-04,-1.986250640978603913e-04,0.000000000000000000e+00
2.959999999999895604e+00,3.141697600246076583e+00,-5.194005873140347614e-05,-3.773362138727061462e-04,2.017190169236731539e-04,-1.971404662753689554e-04,0.000000000000000000e+00
2.961999999999895383e+00,3.141696848263075825e+00,-5.153823833267395652e-05,-3.746578739275945448e-04,2.001225946255283741e-04,-1.956671027062571906e-04,0.000000000000000000e+00
2.963999999999895163e+00,3.141696101617982517e+00,-5.113959769001193704e-05,-3.719982250082025117e-04,1.985390988580183606e-04,-1.942048872934415329e-04,0.000000000000000000e+00
2.965999999999894943e+00,3.141695360273542015e+00,-5.074411105837673585e-05,-3.693571405578680326e-04,1.969684228550834971e-04,-1.927537345000686657e-04,0.000000000000000000e+00
2.967999999999894722e+00,3.141694624192751473e+00,-5.035175290535059983e-05,-3.667344948332139712e-04,1.954104607500273250e-04,-1.913135595943376947e-04,0.000000000000000000e+00
2.969999999999894502e+00,3.141693893338858956e+00,-4.996249790935904090e-05,-3.641301628946689976e-04,1.938651075565366358e-04,-1.898842783508386620e-04,0.000000000000000000e+00
2.971999999999894282e+00,3.141693167675361664e+00,-4.957632095790697461e-05,-3.615440206062934115e-04,1.923322591718381800e-04,-1.884658073363360952e-04,0.000000000000000000e+00
2.973999999999894062e+00,3.141692447166004154e+00,-4.919319714582910924e-05,-3.589759446269763965e-04,1.908118123592896322e-04,-1.870580636364262443e-04,0.000000000000000000e+00
2.975999999999893841e+00,3.141691731774777008e+00,-4.881310177355745845e-05,-3.564258124090300263e-04,1.893036647487369994e-04,-1.856609650763860284e-04,0.000000000000000000e+00
2.977999999999893621e+00,3.141691021465914613e+00,-4.843601034539907939e-05,-3.538935021922091852e-04,1.878077148258326537e-04,-1.842744300766116982e-04,0.000000000000000000e+00
2.979999999999893401e+00,3.141690316203895161e+00,-4.806189856782972143e-05,-3.513788929999980674e-04,1.863238619268312436e-04,-1.828983777155437614e-04,0.000000000000000000e+00
2.981999999999893181e+00,3.141689615953437098e+00,-4.769074234780261304e-05,-3.488818646339341615e-04,1.848520062287361664e-04,-1.815327276652724210e-04,0.000000000000000000e+00
2.983999999999892960e+00,3.141688920679498676e+00,-4.732251779107119431e-05,-3.464022976702970974e-04,1.833920487451121627e-04,-1.801774002554831691e-04,0.000000000000000000e+00
2.985999999999892740e+00,3.141688230347276178e+00,-4.695720120052739412e-05,-3.439400734538223875e-04,1.819438913147108699e-04,-1.788323163811223349e-04,0.000000000000000000e+00
2.987999999999892520e+00,3.141687544922203035e+00,-4.659476907454996334e-05,-3.414950740967281385e-04,1.805074366028909917e-04,-1.774973976559561083e-04,0.000000000000000000e+00
2.989999999999892299e+00,3.141686864369946708e+00,-4.623519810537090740e-05,-3.390671824689455772e-04,1.790825880820310202e-04,-1.761725661395646377e-04,0.000000000000000000e+00
2.991999999999892079e+00,3.141686188656409140e+00,-4.587846517745735524e-05,-3.366562821983078635e-04,1.776692500356887234e-04,-1.748577446363289937e-04,0.000000000000000000e+00
2.993999999999891859e+00,3.141685517747723200e+00,-4.552454736590145806e-05,-3.342622576638854459e-04,1.762673275464301625e-04,-1.735528564816919868e-04,0.000000000000000000e+00
2.995999999999891639e+00,3.141684851610253126e+00,-4.517342193482182814e-05,-3.318849939946549865e-04,1.748767264964196609e-04,-1.722578256974189540e-04,0.000000000000000000e+00
2.997999999999891418e+00,3.141684190210591865e+00,-4.482506633578498104e-05,-3.295243770593281351e-04,1.734973535468382314e-04,-1.709725767177698152e-04,0.000000000000000000e+00
2.999999999999891198e+00,3.141683533515559734e+00,-4.447945820624014078e-05,-3.271802934677915664e-04,1.721291161451582474e-04,-1.696970347402315367e-04,0.000000000000000000e+00
3.001999999999890978e+00,3.141682881492203538e+00,-4.413657536795876116e-05,-3.248526305644970874e-04,1.707719225130963580e-04,-1.684311254713163073e-04,0.000000000000000000e+00
3.003999999999890758e+00,3.141682234107793903e+00,-4.379639582549751334e-05,-3.225412764220668502e-04,1.694256816351417884e-04,-1.671747751306369451e-04,0.000000000000000000e+00
3.005999999999890537e+00,3.141681591329825274e+00,-4.345889776467109220e-05,-3.202461198404840496e-04,1.680903032603881268e-04,-1.659279106146752027e-04,0.000000000000000000e+00
3.007999999999890317e+00,3.141680953126013698e+00,-4.312405955103322199e-05,-3.179670503411922066e-04,1.667656978922981033e-04,-1.646904593376705443e-04,0.000000000000000000e+00
3.009999999999890097e+00,3.141680319464295046e+00,-4.279185972837408090e-05,-3.157039581629791035e-04,1.654517767826165810e-04,-1.634623492811206969e-04,0.000000000000000000e+00
3.011999999999889877e+00,3.141679690312824125e+00,-4.246227701722942816e-05,-3.134567342580311011e-04,1.641484519257723049e-04,-1.622435089923505037e-04,0.000000000000000000e+00
3.013999999999889656e+00,3.141679065639973789e+00,-4.213529031340274163e-05,-3.112252702872213045e-04,1.628556360514127365e-04,-1.610338675562060073e-04,0.000000000000000000e+00
3.015999999999889436e+00,3.141678445414331833e+00,-4.181087868650220220e-05,-3.090094586153811947e-04,1.615732426170679082e-04,-1.598333545922464745e-04,0.000000000000000000e+00
3.017999999999889216e+00,3.141677829604700989e+00,-4.148902137848823550e-05,-3.068091923084298781e-04,1.603011858049017469e-04,-1.586419003040904488e-04,0.000000000000000000e+00
3.019999999999888995e+00,3.141677218180097597e+00,-4.116969780222920559e-05,-3.046243651296541891e-04,1.590393805168092306e-04,-1.574594354485542606e-04,0.000000000000000000e+00
3.021999999999888775e+00,3.141676611109748940e+00,-4.085288754007214510e-05,-3.024548715338787721e-04,1.577877423642758180e-04,-1.562858912683809691e-04,0.000000000000000000e+00
3.023999999999888555e+00,3.141676008363093686e+00,-4.053857034242808823e-05,-3.003006066639984234e-04,1.565461876639432249e-04,-1.551211995568328988e-04,0.000000000000000000e+00
3.025999999999888335e+00,3.141675409909778782e+00,-4.022672612636672788e-05,-2.981614663473263903e-04,1.553146334327147929e-04,-1.539652926513626098e-04,0.000000000000000000e+00
3.027999999999888114e+00,3.141674815719659009e+00,-3.991733497422118979e-05,-2.960373470917706607e-04,1.540929973824960793e-04,-1.528181034184105400e-04,0.000000000000000000e+00
3.029999999999887894e+00,3.141674225762795647e+00,-3.961037713220954398e-05,-2.939281460794451392e-04,1.528811979087240248e-04,-1.516795651740484533e-04,0.000000000000000000e+00
3.031999999999887674e+00,3.141673640009455148e+00,-3.930583300906495602e-05,-2.918337611662371049e-04,1.516791540932420140e-04,-1.505496118611208359e-04,0.000000000000000000e+00
3.033999999999887454e+00,3.141673058430106913e+00,-3.900368317467636846e-05,-2.897540908745899484e-04,1.504867856909005461e-04,-1.494281778363672208e-04,0.000000000000000000e+00
3.035999999999887233e+00,3.141672480995422845e+00,-3.870390835874318222e-05,-2.876890343915909642e-04,1.493040131288246391e-04,-1.483151980267910291e-04,0.000000000000000000e+00
3.037999999999887013e+00,3.141671907676276465e+00,-3.840648944943805576e-05,-2.856384915643569869e-04,1.481307574992226153e-04,-1.472106078437268985e-04,0.000000000000000000e+00
3.039999999999886793e+00,3.141671338443739803e+00,-3.811140749208184069e-05,-2.836023628962568133e-04,1.469669405542839544e-04,-1.461143432068327764e-04,0.000000000000000000e+00
3.041999999999886573e+00,3.141670773269084282e+00,-3.781864368783220530e-05,-2.815805495417683440e-04,1.458124846976562440e-04,-1.450263404905341273e-04,0.000000000000000000e+00
3.043999999999886352e+00,3.141670212123777617e+00,-3.752817939238271394e-05,-2.795729533040272564e-04,1.446673129825505643e-04,-1.439465366096640865e-04,0.000000000000000000e+00
3.045999999999886132e+00,3.141669654979483806e+00,-3.723999611467053938e-05,-2.775794766303940815e-04,1.435313491049029365e-04,-1.428748689500259489e-04,0.000000000000000000e+00
3.047999999999885912e+00,3.141669101808060915e+00,-3.695407551559658243e-05,-2.756000226085133457e-04,1.424045173979163951e-04,-1.418112753788864028e-04,0.000000000000000000e+00
3.049999999999885691e+00,3.141668552581560192e+00,-3.667039940675393322e-05,-2.736344949634712267e-04,1.412867428290412680e-04,-1.407556942778045213e-04,0.000000000000000000e+00
3.051999999999885471e+00,3.141668007272225172e+00,-3.638894974916905147e-05,-2.716827980521843732e-04,1.401779509904732557e-04,-1.397080644488683321e-04,0.000000000000000000e+00
3.053999999999885251e+00,3.141667465852489904e+00,-3.610970865205469682e-05,-2.697448368607397611e-04,1.390780680966716110e-04,-1.386683252032555949e-04,0.000000000000000000e+00
3.055999999999885031e+00,3.141666928294977623e+00,-3.583265837157343015e-05,-2.678205169995033150e-04,1.379870209764573117e-04,-1.376364162904658659e-04,0.000000000000000000e+00
3.057999999999884810e+00,3.141666394572500298e+00,-3.555778130961010698e-05,-2.659097447009980703e-04,1.369047370718465934e-04,-1.366122779737774994e-04,0.000000000000000000e+00
3.059999999999884590e+00,3.141665864658055973e+00,-3.528506001255343072e-05,-2.640124268149662834e-04,1.358311444301187108e-04,-1.355958509451698699e-04,0.000000000000000000e+00
3.061999999999884370e+00,3.141665338524828766e+00,-3.501447717009191230e-05,-2.621284708040849351e-04,1.347661716974342958e-04,-1.345870763372683521e-04,0.000000000000000000e+00
3.063999999999884150e+00,3.141664816146187089e+00,-3.474601561401685678e-05,-2.602577847421099020e-04,1.337097481181227657e-04,-1.335858957952543559e-04,0.000000000000000000e+00
3.065999999999883929e+00,3.141664297495683211e+00,-3.447965831703263435e-05,-2.584002773094332757e-04,1.326618035280769845e-04,-1.325922513934540753e-04,0.000000000000000000e+00
3.067999999999883709e+00,3.141663782547050587e+00,-3.421538839158149337e-05,-2.565558577882442971e-04,1.316222683469431851e-04,-1.316060856193104018e-04,0.000000000000000000e+00
3.069999999999883489e+00,3.141663271274204305e+00,-3.395318908867663347e-05,-2.547244360606965127e-04,1.305910735775650175e-04,-1.306273414599369532e-04,0.000000000000000000e+00
3.071999999999883268e+00,3.141662763651238421e+00,-3.369304379674570071e-05,-2.529059226031561908e-04,1.295681507961377738e-04,-1.296559622804852258e-04,0.000000000000000000e+00
3.073999999999883048e+00,3.141662259652425959e+00,-3.343493604048565325e-05,-2.511002284839502162e-04,1.285534321506632909e-04,-1.286918919253239677e-04,0.000000000000000000e+00
3.075999999999882828e+00,3.141661759252216690e+00,-3.317884947972421348e-05,-2.493072653597277794e-04,1.275468503560122507e-04,-1.277350746713382546e-04,0.000000000000000000e+00
3.077999999999882608e+00,3.141661262425237133e+00,-3.292476790829199291e-05,-2.475269454713801979e-04,1.265483386880312969e-04,-1.267854552124243143e-04,0.000000000000000000e+00
3.079999999999882387e+00,3.141660769146288334e+00,-3.267267525290451703e-05,-2.457591816407924843e-04,1.255578309796540016e-04,-1.258429786797559758e-04,0.000000000000000000e+00
3.081999999999882167e+00,3.141660279390344979e+00,-3.242255557205313396e-05,-2.440038872671607725e-04,1.245752616158710352e-04,-1.249075906247938661e-04,0.000000000000000000e+00
3.083999999999881947e+00,3.141659793132554501e+00,-3.217439305490789672e-05,-2.422609763224994916e-04,1.236005655267756866e-04,-1.239792369888495786e-04,0.000000000000000000e+00
3.085999999999881727e+00,3.141659310348236200e+00,-3.192817202022273586e-05,-2.405303633519840557e-04,1.226336781922400814e-04,-1.230578642519253806e-04,0.000000000000000000e+00
3.087999999999881506e+00,3.141658831012879016e+00,-3.168387691525624463e-05,-2.388119634638779208e-04,1.216745356216155022e-04,-1.221434191046865151e-04,0.000000000000000000e+00
3.089999999999881286e+00,3.141658355102141975e+00,-3.144149231470078537e-05,-2.371056923329621603e-04,1.207230743657341680e-04,-1.212358488609504171e-04,0.000000000000000000e+00
3.091999999999881066e+00,3.141657882591851525e+00,-3.120100291961627157e-05,-2.354114661919112057e-04,1.197792315001567379e-04,-1.203351010855760049e-04,0.000000000000000000e+00
3.093999999999880846e+00,3.141657413458001091e+00,-3.096239355638014514e-05,-2.337292018300280165e-04,1.188429446258537463e-04,-1.194411238133873013e-04,0.000000000000000000e+00
3.095999999999880625e+00,3.141656947676750189e+00,-3.072564917563923753e-05,-2.320588165905500006e-04,1.179141518665482774e-04,-1.185538655031492675e-04,0.000000000000000000e+00
3.097999999999880405e+00,3.141656485224423090e+00,-3.049075485127698926e-05,-2.304002283637367101e-04,1.169927918559991953e-04,-1.176732749056112921e-04,0.000000000000000000e+00
3.099999999999880185e+00,3.141656026077507491e+00,-3.025769577938511797e-05,-2.287533555887777935e-04,1.160788037463617251e-04,-1.167993013286496994e-04,0.000000000000000000e+00
3.101999999999879964e+00,3.141655570212654069e+00,-3.002645727723826140e-05,-2.271181172474894710e-04,1.151721271968062031e-04,-1.159318943819559727e-04,0.000000000000000000e+00
3.103999999999879744e+00,3.141655117606674708e+00,-2.979702478228780382e-05,-2.254944328594178985e-04,1.142727023656374722e-04,-1.150710040177630746e-04,0.000000000000000000e+00
3.105999999999879524e+00,3.141654668236542047e+00,-2.956938385116269908e-05,-2.238822224806821879e-04,1.133804699112885938e-04,-1.142165806411701737e-04,0.000000000000000000e+00
3.107999999999879304e+00,3.141654222079387715e+00,-2.934352015867485063e-05,-2.222814067001073295e-04,1.124953709867621975e-04,-1.133685750241813497e-04,0.000000000000000000e+00
3.109999999999879083e+00,3.141653779112501876e+00,-2.911941949683214193e-05,-2.206919066367043429e-04,1.116173472374439702e-04,-1.125269383410867430e-04,0.000000000000000000e+00
3.111999999999878863e+00,3.141653339313331461e+00,-2.889706777386276970e-05,-2.191136439343876921e-04,1.107463407921032230e-04,-1.116916220841476749e-04,0.000000000000000000e+00
3.113999999999878643e+00,3.141652902659480162e+00,-2.867645101324577071e-05,-2.175465407615298139e-04,1.098822942655822816e-04,-1.108625782034830683e-04,0.000000000000000000e+00
3.115999999999878423e+00,3.141652469128706660e+00,-2.845755535275127239e-05,-2.159905198042484154e-04,1.090251507465030562e-04,-1.100397589170451279e-04,0.000000000000000000e+00
3.117999999999878202e+00,3.141652038698923288e+00,-2.824036704348959674e-05,-2.144455042662597277e-04,1.081748538006039185e-04,-1.092231169043573775e-04,0.000000000000000000e+00
3.119999999999877982e+00,3.141651611348196038e+00,-2.802487244896649675e-05,-2.129114178634191950e-04,1.073313474613508625e-04,-1.084126051409486946e-04,0.000000000000000000e+00
3.121999999999877762e+00,3.141651187054742778e+00,-2.781105804414600249e-05,-2.113881848228608897e-04,1.064945762316338204e-04,-1.076081770385803327e-04,0.000000000000000000e+00
3.123999999999877542e+00,3.141650765796932365e+00,-2.759891041451921682e-05,-2.098757298782926437e-04,1.056644850762099498e-04,-1.068097863196407205e-04,0.000000000000000000e+00
3.125999999999877321e+00,3.141650347553283762e+00,-2.738841625518542356e-05,-2.083739782664594626e-04,1.048410194168754913e-04,-1.060173870541758988e-04,0.000000000000000000e+00
3.127999999999877101e+00,3.141649932302464698e+00,-2.717956236994264853e-05,-2.068828557236701213e-04,1.040241251278829684e-04,-1.052309336551857642e-04,0.000000000000000000e+00
3.129999999999876881e+00,3.141649520023291231e+00,-2.697233567037970464e-05,-2.054022884855593169e-04,1.032137485389921725e-04,-1.044503809750259044e-04,0.000000000000000000e+00
3.131999999999876660e+00,3.141649110694726410e+00,-2.676672317497778126e-05,-2.039322032803044394e-04,1.024098364229409741e-04,-1.036756841036955796e-04,0.000000000000000000e+00
3.133999999999876440e+00,3.141648704295879391e+00,-2.656271200822274018e-05,-2.024725273278531862e-04,1.016123359972310032e-04,-1.029067985485790891e-04,0.000000000000000000e+00
3.135999999999876220e+00,3.141648300806004102e+00,-2.636028939972108427e-05,-2.010231883361150848e-04,1.008211949186687867e-04,-1.021436801357427163e-04,0.000000000000000000e+00
3.137999999999876000e+00,3.141647900204498800e+00,-2.615944268332527053e-05,-1.995841144978222667e-04,1.000363612794679600e-04,-1.013862850314288197e-04,0.000000000000000000e+00
3.139999999999875779e+00,3.141647502470904740e+00,-2.596015929626573521e-05,-1.981552344878316474e-04,9.925778360446170208e-05,-1.006345697491462985e-04,0.000000000000000000e+00
3.141999999999875559e+00,3.141647107584905729e+00,-2.576242677829105362e-05,-1.967364774594043241e-04,9.848541084575298361e-05,-9.988849111761263170e-05,0.000000000000000000e+00
3.143999999999875339e+00,3.141646715526326350e+00,-2.556623277081541509e-05,-1.953277730418242878e-04,9.771919238069107997e-05,-9.914800631684826931e-05,0.000000000000000000e+00
3.145999999999875119e+00,3.141646326275131518e+00,-2.537156501607198302e-05,-1.939290513373662897e-04,9.695907800816254266e-05,-9.841307285523968494e-05,0.000000000000000000e+00
3.147999999999874898e+00,3.141645939811425148e+00,-2.517841135627434582e-05,-1.925402429178458283e-04,9.620501794395642473e-05,-9.768364855495658555e-05,0.000000000000000000e+00
3.149999999999874678e+00,3.141645556115450599e+00,-2.498675973278580457e-05,-1.911612788219243110e-04,9.545696281784219329e-05,-9.695969157039288936e-05,0.000000000000000000e+00
3.151999999999874458e+00,3.141645175167587567e+00,-2.479659818529261471e-05,-1.897920905530693712e-04,9.471486367233658511e-05,-9.624116040830540172e-05,0.000000000000000000e+00
3.153999999999874237e+00,3.141644796948352969e+00,-2.460791485098386158e-05,-1.884326100758700994e-04,9.397867195738574399e-05,-9.552801386908551075e-05,0.000000000000000000e+00
3.155999999999874017e+00,3.141644421438398727e+00,-2.442069796374325209e-05,-1.870827698117596754e-04,9.324833952373746580e-05,-9.482021103131705849e-05,0.000000000000000000e+00
3.157999999999873797e+00,3.141644048618512208e+00,-2.423493585334512800e-05,-1.857425026385968664e-04,9.252381862538469203e-05,-9.411771136189290080e-05,0.000000000000000000e+00
3.159999999999873577e+00,3.141643678469614009e+00,-2.405061694465817363e-05,-1.844117418849043871e-04,9.180506190939306419e-05,-9.342047455434713621e-05,0.000000000000000000e+00
3.161999999999873356e+00,3.141643310972757952e+00,-2.386772975685431418e-05,-1.830904213304880058e-04,9.109202242090130494e-05,-9.272846071787643057e-05,0.000000000000000000e+00
3.163999999999873136e+00,3.141642946109129753e+00,-2.368626290262226599e-05,-1.817784752009438142e-04,9.038465359345745301e-05,-9.204163018818224554e-05,0.000000000000000000e+00
3.165999999999872916e+00,3.141642583860046134e+00,-2.350620508739322643e-05,-1.804758381651509281e-04,8.968290924651827292e-05,-9.135994361633248233e-05,0.000000000000000000e+00
3.167999999999872696e+00,3.141642224206953937e+00,-2.332754510856901005e-05,-1.791824453338552753e-04,8.898674358558659623e-05,-9.068336199905381936e-05,0.000000000000000000e+00
3.169999999999872475e+00,3.141641867131429677e+00,-2.315027185475911246e-05,-1.778982322544081800e-04,8.829611119306033002e-05,-9.001184655772450412e-05,0.000000000000000000e+00
3.171999999999872255e+00,3.141641512615178211e+00,-2.297437430502123349e-05,-1.766231349117002665e-04,8.761096703391885328e-05,-8.934535892674889696e-05,0.000000000000000000e+00
3.173999999999872035e+00,3.141641160640031405e+00,-2.279984152810891201e-05,-1.753570897213852506e-04,8.693126644302836474e-05,-8.868386091272396779e-05,0.000000000000000000e+00
3.175999999999871815e+00,3.141640811187949023e+00,-2.262666268172630637e-05,-1.741000335307286257e-04,8.625696513055691706e-05,-8.802731472541225170e-05,0.000000000000000000e+00
3.177999999999871594e+00,3.141640464241015618e+00,-2.245482701179206853e-05,-1.728519036111433101e-04,8.558801916759288162e-05,-8.737568272350999202e-05,0.000000000000000000e+00
3.179999999999871374e+00,3.141640119781441420e+00,-2.228432385170717219e-05,-1.716126376610746008e-04,8.492438499645924834e-05,-8.672892772314342441e-05,0.000000000000000000e+00
3.181999999999871154e+00,3.141639777791560562e+00,-2.211514262162271718e-05,-1.703821738003061335e-04,8.426601942049359725e-05,-8.608701273866666611e-05,0.000000000000000000e+00
3.183999999999870933e+00,3.141639438253830630e+00,-2.194727282772238075e-05,-1.691604505666647208e-04,8.361287959960201569e-05,-8.544990104846796313e-05,0.000000000000000000e+00
3.185999999999870713e+00,3.141639101150831781e+00,-2.178070406151124189e-05,-1.679474069138254123e-04,8.296492304833088551e-05,-8.481755622815104721e-05,0.000000000000000000e+00
3.187999999999870493e+00,3.141638766465265409e+00,-2.161542599910285070e-05,-1.667429822113952222e-04,8.232210763956601814e-05,-8.418994221788593741e-05,0.000000000000000000e+00
3.189999999999870273e+00,3.141638434179954587e+00,-2.145142840051737009e-05,-1.655471162373650489e-04,8.168439158968121268e-05,-8.356702308588351410e-05,0.000000000000000000e+00
3.191999999999870052e+00,3.141638104277841403e+00,-2.128870110899085087e-05,-1.643597491782353072e-04,8.105173346238476117e-05,-8.294876325984476464e-05,0.000000000000000000e+00
3.193999999999869832e+00,3.141637776741988297e+00,-2.112723405028180658e-05,-1.631808216271849008e-04,8.042409216749363612e-05,-8.233512746397638913e-05,0.000000000000000000e+00
3.195999999999869612e+00,3.141637451555574945e+00,-2.096701723198345660e-05,-1.620102745807425854e-04,7.980142695649461773e-05,-8.172608067439360779e-05,0.000000000000000000e+00
3.197999999999869392e+00,3.141637128701899595e+00,-2.080804074284403642e-05,-1.608480494359619452e-04,7.918369741892651451e-05,-8.112158812705928552e-05,0.000000000000000000e+00
3.199999999999869171e+00,3.141636808164376848e+00,-2.065029475209911885e-05,-1.596940879854617909e-04,7.857086347398495546e-05,-8.052161525200820505e-05,0.000000000000000000e+00
3.201999999999868951e+00,3.141636489926537212e+00,-2.049376950880146185e-05,-1.585483324206263180e-04,7.796288538138858954e-05,-7.992612792187591200e-05,0.000000000000000000e+00
3.203999999999868731e+00,3.141636173972026658e+00,-2.033845534115565401e-05,-1.574107253236828145e-04,7.735972372576707581e-05,-7.933509210711597306e-05,0.000000000000000000e+00
3.205999999999868511e+00,3.141635860284605286e+00,-2.018434265586634642e-05,-1.562812096671395293e-04,7.676133941851815909e-05,-7.874847409793209489e-05,0.000000000000000000e+00
3.207999999999868290e+00,3.141635548848147330e+00,-2.003142193748683688e-05,-1.551597288115805944e-04,7.616769369586201500e-05,-7.816624045445030649e-05,0.000000000000000000e+00
3.209999999999868070e+00,3.141635239646639821e+00,-1.987968374777145222e-05,-1.540462265034210491e-04,7.557874811674601570e-05,-7.758835800132001187e-05,0.000000000000000000e+00
3.211999999999867850e+00,3.141634932664181701e+00,-1.972911872503556752e-05,-1.529406468713054453e-04,7.499446455744332950e-05,-7.701479378374915825e-05,0.000000000000000000e+00
3.213999999999867629e+00,3.141634627884983377e+00,-1.957971758352455974e-05,-1.518429344232668046e-04,7.441480520794369318e-05,-7.644551508903443121e-05,0.000000000000000000e+00
3.215999999999867409e+00,3.141634325293365393e+00,-1.943147111278010510e-05,-1.507530340479931014e-04,7.383973257830094136e-05,-7.588048956836952567e-05,0.000000000000000000e+00
3.217999999999867189e+00,3.141634024873759312e+00,-1.928437017701741340e-05,-1.496708910062592745e-04,7.326920948124642874e-05,-7.531968493344596725e-05,0.000000000000000000e+00
3.219999999999866969e+00,3.141633726610704613e+00,-1.913840571451026851e-05,-1.485964509336008962e-04,7.270319904188320701e-05,-7.476306930317473285e-05,0.000000000000000000e+00
3.221999999999866748e+00,3.141633430488849577e+00,-1.899356873697285696e-05,-1.475296598362680386e-04,7.214166469105195436e-05,-7.421061098715530172e-05,0.000000000000000000e+00
3.223999999999866528e+00,3.141633136492949951e+00,-1.884985032895252662e-05,-1.464704640881284940e-04,7.158457016123129539e-05,-7.366227851959280615e-05,0.000000000000000000e+00
3.225999999999866308e+00,3.141632844607868957e+00,-1.870724164722655018e-05,-1.454188104293365911e-04,7.103187948645374829e-05,-7.311804070689380220e-05,0.000000000000000000e+00
3.227999999999866088e+00,3.141632554818575507e+00,-1.856573392020561405e-05,-1.443746459622767889e-04,7.048355699576169743e-05,-7.257786654418237711e-05,0.000000000000000000e+00
3.229999999999865867e+00,3.141632267110143761e+00,-1.842531844734046840e-05,-1.433379181516420634e-04,6.993956731654337497e-05,-7.204172533877901312e-05,0.000000000000000000e+00
3.231999999999865647e+00,3.141631981467752688e+00,-1.828598659853058632e-05,-1.423085748209312309e-04,6.939987536925950478e-05,-7.150958659778671161e-05,0.000000000000000000e+00
3.233999999999865427e+00,3.141631697876685614e+00,-1.814772981354419363e-05,-1.412865641485775055e-04,6.886444636125445967e-05,-7.098142001479406651e-05,0.000000000000000000e+00
3.235999999999865206e+00,3.141631416322328896e+00,-1.801053960144087361e-05,-1.402718346681403755e-04,6.833324579041757138e-05,-7.045719559208859324e-05,0.000000000000000000e+00
3.237999999999864986e+00,3.141631136790171475e+00,-1.787440753999584885e-05,-1.392643352648125486e-04,6.780623943983850180e-05,-6.993688352828708816e-05,0.000000000000000000e+00
3.239999999999864766e+00,3.141630859265803988e+00,-1.773932527513235401e-05,-1.382640151729526326e-04,6.728339337505209554e-05,-6.942045424203531229e-05,0.000000000000000000e+00
3.241999999999864546e+00,3.141630583734918769e+00,-1.760528452035843003e-05,-1.372708239741914679e-04,6.676467394241984222e-05,-6.890787839077807883e-05,0.000000000000000000e+00
3.243999999999864325e+00,3.141630310183308072e+00,-1.747227705620591051e-05,-1.362847115957832730e-04,6.625004776847420523e-05,-6.839912687781692134e-05,0.000000000000000000e+00
3.245999999999864105e+00,3.141630038596864072e+00,-1.734029472967425311e-05,-1.353056283076956999e-04,6.573948175578767593e-05,-6.789417080726252354e-05,0.000000000000000000e+00
3.247999999999863885e+00,3.141629768961578417e+00,-1.720932945368364086e-05,-1.343335247191488984e-04,6.523294307780621150e-05,-6.739298146745011228e-05,0.000000000000000000e+00
3.249999999999863665e+00,3.141629501263540902e+00,-1.707937320653451073e-05,-1.333683517768159297e-04,6.473039917759719822e-05,-6.689553037970741344e-05,0.000000000000000000e+00
3.251999999999863444e+00,3.141629235488939464e+00,-1.695041803136154270e-05,-1.324100607664537054e-04,6.423181777467778391e-05,-6.640178940235473950e-05,0.000000000000000000e+00
3.253999999999863224e+00,3.141628971624058408e+00,-1.682245603559592257e-05,-1.314586033052726971e-04,6.373716684985199883e-05,-6.591173044229951383e-05,0.000000000000000000e+00
3.255999999999863004e+00,3.141628709655279295e+00,-1.669547939043787755e-05,-1.305139313427847831e-04,6.324641465012482066e-05,-6.542532571270114538e-05,0.000000000000000000e+00
3.257999999999862784e+00,3.141628449569078718e+00,-1.656948033032923232e-05,-1.295759971574790028e-04,6.275952968375509561e-05,-6.494254760731215954e-05,0.000000000000000000e+00
3.259999999999862563e+00,3.141628191352028754e+00,-1.644445115243063716e-05,-1.286447533557145051e-04,6.227648072057272166e-05,-6.446336876040584685e-05,0.000000000000000000e+00
3.261999999999862343e+00,3.141627934990796067e+00,-1.632038421610195733e-05,-1.277201528690443582e-04,6.179723678845400225e-05,-6.398776200154402609e-05,0.000000000000000000e+00
3.263999999999862123e+00,3.141627680472140582e+00,-1.619727194238956399e-05,-1.268021489515179729e-04,6.132176716996829021e-05,-6.351570035096067396e-05,0.000000000000000000e+00
3.265999999999861902e+00,3.141627427782916371e+00,-1.607510681351778583e-05,-1.258906951782324461e-04,6.085004140157455335e-05,-6.304715705357535308e-05,0.000000000000000000e+00
3.267999999999861682e+00,3.141627176910068986e+00,-1.595388137238229183e-05,-1.249857454435243285e-04,6.038202927246346004e-05,-6.258210557194581651e-05,0.000000000000000000e+00
3.269999999999861462e+00,3.141626927840636352e+00,-1.583358822204804811e-05,-1.240872539584060011e-04,5.991770082115363495e-05,-6.212051955489095298e-05,0.000000000000000000e+00
3.271999999999861242e+00,3.141626680561747875e+00,-1.571422002525627357e-05,-1.231951752470353506e-04,5.945702632995003068e-05,-6.166237280815951307e-05,0.000000000000000000e+00
3.273999999999861021e+00,3.141626435060623113e+00,-1.559576950392880027e-05,-1.223094641488407244e-04,5.899997633297464036e-05,-6.120763946804502948e-05,0.000000000000000000e+00
3.275999999999860801e+00,3.141626191324572215e+00,-1.547822943867704841e-05,-1.214300758121289486e-04,5.854652160362946132e-05,-6.075629373546436330e-05,0.000000000000000000e+00
3.277999999999860581e+00,3.141625949340994151e+00,-1.536159266832457423e-05,-1.205569656923802306e-04,5.809663315347621617e-05,-6.030831001889111215e-05,0.000000000000000000e+00
3.279999999999860361e+00,3.141625709097377150e+00,-1.524585208942457967e-05,-1.196900895536954064e-04,5.765028223844303746e-05,-5.986366302847823660e-05,0.000000000000000000e+00
3.281999999999860140e+00,3.141625470581296931e+00,-1.513100065578060523e-05,-1.188294034636687213e-04,5.720744034943516849e-05,-5.942232757381903704e-05,0.000000000000000000e+00
3.283999999999859920e+00,3.141625233780417581e+00,-1.501703137797387715e-05,-1.179748637933952430e-04,5.676807921506274820e-05,-5.898427871692621003e-05,0.000000000000000000e+00
3.285999999999859700e+00,3.141624998682489789e+00,-1.490393732289752395e-05,-1.171264272121916512e-04,5.633217079196191476e-05,-5.854949161283905853e-05,0.000000000000000000e+00
3.287999999999859480e+00,3.141624765275350395e+00,-1.479171161329438785e-05,-1.162840506890923414e-04,5.589968727103754683e-05,-5.811794171047928977e-05,0.000000000000000000e+00
3.289999999999859259e+00,3.141624533546922393e+00,-1.468034742729486494e-05,-1.154476914890171634e-04,5.547060107108473952e-05,-5.768960459058775428e-05,0.000000000000000000e+00
3.291999999999859039e+00,3.141624303485213598e+00,-1.456983799795853500e-05,-1.146173071726574582e-04,5.504488484138125376e-05,-5.726445607671717670e-05,0.000000000000000000e+00
3.293999999999858819e+00,3.141624075078316647e+00,-1.446017661282330112e-05,-1.137928555911891355e-04,5.462251145162616084e-05,-5.684247207555863900e-05,0.000000000000000000e+00
3.295999999999858598e+00,3.141623848314407663e+00,-1.435135661345639786e-05,-1.129742948885036232e-04,5.420345400010260399e-05,-5.642362880478173385e-05,0.000000000000000000e+00
3.297999999999858378e+00,3.141623623181747149e+00,-1.424337139500669703e-05,-1.121615834961188664e-04,5.378768580419785990e-05,-5.600790256618333918e-05,0.000000000000000000e+00
3.299999999999858158e+00,3.141623399668677763e+00,-1.413621440576339683e-05,-1.113546801333624626e-04,5.337518040359886872e-05,-5.559526990870896149e-05,0.000000000000000000e+00
3.301999999999857938e+00,3.141623177763624764e+00,-1.402987914672014368e-05,-1.105535438025683886e-04,5.296591155148242739e-05,-5.518570747063301506e-05,0.000000000000000000e+00
3.303999999999857717e+00,3.141622957455095122e+00,-1.392435917114339109e-05,-1.097581337899765223e-04,5.255985321931691773e-05,-5.477919215409040796e-05,0.000000000000000000e+00
3.305999999999857497e+00,3.141622738731676190e+00,-1.381964808413820374e-05,-1.089684096635607419e-04,5.215697959440269895e-05,-5.437570102797051655e-05,0.000000000000000000e+00
3.307999999999857277e+00,3.141622521582037031e+00,-1.371573954222367208e-05,-1.081843312690278268e-04,5.175726507287387403e-05,-5.397521127085511019e-05,0.000000000000000000e+00
3.309999999999857057e+00,3.141622305994926201e+00,-1.361262725290822015e-05,-1.074058587316048329e-04,5.136068426670523085e-05,-5.357770034883853924e-05,0.000000000000000000e+00
3.311999999999856836e+00,3.141622091959171748e+00,-1.351030497426942646e-05,-1.066329524501532567e-04,5.096721199223816447e-05,-5.318314577466972878e-05,0.000000000000000000e+00
3.313999999999856616e+00,3.141621879463680322e+00,-1.340876651454073792e-05,-1.058655730979608421e-04,5.057682327475831422e-05,-5.279152531322749099e-05,0.000000000000000000e+00
3.315999999999856396e+00,3.141621668497437625e+00,-1.330800573169681508e-05,-1.051036816203860559e-04,5.018949334527970490e-05,-5.240281688234622133e-05,0.000000000000000000e+00
3.317999999999856175e+00,3.141621459049506626e+00,-1.320801653304418478e-05,-1.043472392327864898e-04,4.980519763847342593e-05,-5.201699856190248857e-05,0.000000000000000000e+00
3.319999999999855955e+00,3.141621251109028012e+00,-1.310879287481552666e-05,-1.035962074188505707e-04,4.942391179105561923e-05,-5.163404860144911912e-05,0.000000000000000000e+00
3.321999999999855735e+00,3.141621044665218854e+00,-1.301032876176648373e-05,-1.028505479291325601e-04,4.904561164091128127e-05,-5.125394542762894438e-05,0.000000000000000000e+00
3.323999999999855515e+00,3.141620839707372603e+00,-1.291261824677826505e-05,-1.021102227779181797e-04,4.867027322221719637e-05,-5.087666758843060024e-05,0.000000000000000000e+00
3.325999999999855294e+00,3.141620636224858654e+00,-1.281565543046239642e-05,-1.013751942432699715e-04,4.829787276803799111e-05,-5.050219385187119936e-05,0.000000000000000000e+00
3.327999999999855074e+00,3.141620434207121448e+00,-1.271943446076692120e-05,-1.006454248643409027e-04,4.792838670648712348e-05,-5.013050312011786973e-05,0.000000000000000000e+00
3.329999999999854854e+00,3.141620233643680038e+00,-1.262394953258696848e-05,-9.992087743998571926e-05,4.756179165993240665e-05,-4.976157446657484152e-05,0.000000000000000000e+00
3.331999999999854634e+00,3.141620034524127636e+00,-1.252919488738062868e-05,-9.920151502595019250e-05,4.719806444075816079e-05,-4.939538709032069105e-05,0.000000000000000000e+00
3.333999999999854413e+00,3.141619836838130730e+00,-1.243516481278545260e-05,-9.848730093526509113e-05,4.683718205481591693e-05,-4.903192041501110610e-05,0.000000000000000000e+00
3.335999999999854193e+00,3.141619640575429528e+00,-1.234185364223925687e-05,-9.777819873396737731e-05,4.647912169368063846e-05,-4.867115394145763970e-05,0.000000000000000000e+00
3.337999999999853973e+00,3.141619445725836623e+00,-1.224925575460560313e-05,-9.707417224133551919e-05,4.612386073772849324e-05,-4.831306738651211107e-05,0.000000000000000000e+00
3.339999999999853753e+00,3.141619252279236552e+00,-1.215736557379980091e-05,-9.637518552738063356e-05,4.577137675260795172e-05,-4.795764059713290405e-05,0.000000000000000000e+00
3.341999999999853532e+00,3.141619060225585791e+00,-1.206617756841594710e-05,-9.568120291283286553e-05,4.542164749160048135e-05,-4.760485362409938494e-05,0.000000000000000000e+00
3.343999999999853312e+00,3.141618869554911431e+00,-1.197568625136364031e-05,-9.499218896312286030e-05,4.507465088373443813e-05,-4.725468653724298139e-05,0.000000000000000000e+00
3.345999999999853092e+00,3.141618680257311613e+00,-1.188588617950353985e-05,-9.430810849278800146e-05,4.473036504670109255e-05,-4.690711974383304371e-05,0.000000000000000000e+00
3.347999999999852871e+00,3.141618492322954204e+00,-1.179677195328558783e-05,-9.362892655793529498e-05,4.438876827132145483e-05,-4.656213361994973252e-05,0.000000000000000000e+00
3.349999999999852651e+00,3.141618305742077233e+00,-1.170833821639448010e-05,-9.295460845873849010e-05,4.404983902986056056e-05,-4.621970881796635695e-05,0.000000000000000000e+00
3.351999999999852431e+00,3.141618120504987566e+00,-1.162057965539097152e-05,-9.228511973668375857e-05,4.371355597182365976e-05,-4.587982610363460835e-05,0.000000000000000000e+00
3.353999999999852211e+00,3.141617936602060901e+00,-1.153349099936056567e-05,-9.162042617221774845e-05,4.337989792084322849e-05,-4.554246636580771244e-05,0.000000000000000000e+00
3.355999999999851990e+00,3.141617754023741327e+00,-1.144706701956590775e-05,-9.096049378351090244e-05,4.304884387399192348e-05,-4.520761065069907672e-05,0.000000000000000000e+00
3.357999999999851770e+00,3.141617572760539989e+00,-1.136130252910277234e-05,-9.030528882428286001e-05,4.272037299896579100e-05,-4.487524013191101211e-05,0.000000000000000000e+00
3.359999999999851550e+00,3.141617392803035536e+00,-1.127619238255589018e-05,-8.965477778405560511e-05,4.239446463702263774e-05,-4.454533618137261749e-05,0.000000000000000000e+00
3.361999999999851330e+00,3.141617214141874115e+00,-1.119173147565834097e-05,-8.900892738446417008e-05,4.207109829650063630e-05,-4.421788024797044798e-05,0.000000000000000000e+00
3.363999999999851109e+00,3.141617036767767157e+00,-1.110791474495499841e-05,-8.836770457924380141e-05,4.175025365518086272e-05,-4.389285397100005370e-05,0.000000000000000000e+00
3.365999999999850889e+00,3.141616860671492262e+00,-1.102473716746867553e-05,-8.773107655122215252e-05,4.143191055530837585e-05,-4.357023908370475642e-05,0.000000000000000000e+00
3.367999999999850669e+00,3.141616685843893197e+00,-1.094219376036546025e-05,-8.709901071375411694e-05,4.111604900936482819e-05,-4.325001754929154972e-05,0.000000000000000000e+00
3.369999999999850449e+00,3.141616512275877682e+00,-1.086027958062589557e-05,-8.647147470483326878e-05,4.080264918837190312e-05,-4.293217133752920845e-05,0.000000000000000000e+00
3.371999999999850228e+00,3.141616339958418269e+00,-1.077898972472438940e-05,-8.584843638768520596e-05,4.049169142545493155e-05,-4.261668261718411840e-05,0.000000000000000000e+00
3.373999999999850008e+00,3.141616168882551907e+00,-1.069831932830126542e-05,-8.522986385137019038e-05,4.018315621959040292e-05,-4.230353375943887414e-05,0.000000000000000000e+00
3.375999999999849788e+00,3.141615999039378604e+00,-1.061826356584240171e-05,-8.461572540508269756e-05,3.987702422429900364e-05,-4.199270714071951589e-05,0.000000000000000000e+00
3.377999999999849567e+00,3.141615830420061872e+00,-1.053881765036557780e-05,-8.400598957912897393e-05,3.957327625219587134e-05,-4.168418534763871546e-05,0.000000000000000000e+00
3.379999999999849347e+00,3.141615663015827842e+00,-1.045997683309835317e-05,-8.340062512568746915e-05,3.927189327896736710e-05,-4.137795116691245201e-05,0.000000000000000000e+00
3.381999999999849127e+00,3.141615496817965258e+00,-1.038173640316814967e-05,-8.279960101103053935e-05,3.897285642712607453e-05,-4.107398732558281348e-05,0.000000000000000000e+00
3.383999999999848907e+00,3.141615331817824153e+00,-1.030409168729666076e-05,-8.220288641963510474e-05,3.867614697799706810e-05,-4.077227685131998118e-05,0.000000000000000000e+00
3.385999999999848686e+00,3.141615168006815839e+00,-1.022703804948819246e-05,-8.161045075078615597e-05,3.838174636575504518e-05,-4.047280284151557315e-05,0.000000000000000000e+00
3.387999999999848466e+00,3.141615005376413361e+00,-1.015057089072278161e-05,-8.102226361815700526e-05,3.808963617861105982e-05,-4.017554855278337089e-05,0.000000000000000000e+00
3.389999999999848246e+00,3.141614843918149713e+00,-1.007468564865665965e-05,-8.043829484531099929e-05,3.779979815032117333e-05,-3.988049727859268429e-05,0.000000000000000000e+00
3.391999999999848026e+00,3.141614683623618731e+00,-9.999377797323089030e-06,-7.985851446817886700e-05,3.751221416823776670e-05,-3.958763255569789741e-05,0.000000000000000000e+00
3.393999999999847805e+00,3.141614524484472870e+00,-9.924642846832455951e-06,-7.928289273114869356e-05,3.722686626605053604e-05,-3.929693797211563852e-05,0.000000000000000000e+00
3.395999999999847585e+00,3.141614366492424981e+00,-9.850476343078334681e-06,-7.871140008667478079e-05,3.694373662508197183e-05,-3.900839727047190702e-05,0.000000000000000000e+00
3.397999999999847365e+00,3.141614209639246091e+00,-9.776873867445657606e-06,-7.814400719294935021e-05,3.666280757083342963e-05,-3.872199429038927754e-05,0.000000000000000000e+00
3.399999999999847144e+00,3.141614053916766292e+00,-9.703831036522618997e-06,-7.758068491293433687e-05,3.638406157276490830e-05,-3.843771300478224825e-05,0.000000000000000000e+00
3.401999999999846924e+00,3.141613899316872960e+00,-9.631343501812771892e-06,-7.702140431345009034e-05,3.610748124428552256e-05,-3.815553752595162254e-05,0.000000000000000000e+00
3.403999999999846704e+00,3.141613745831512094e+00,-9.559406949446184787e-06,-7.646613666474562409e-05,3.583304934372065199e-05,-3.787545211290585523e-05,0.000000000000000000e+00
3.405999999999846484e+00,3.141613593452686093e+00,-9.488017099897089974e-06,-7.591485343641751586e-05,3.556074876679870460e-05,-3.759744106478053673e-05,0.000000000000000000e+00
3.407999999999846263e+00,3.141613442172454640e+00,-9.417169707707386577e-06,-7.536752629734514016e-05,3.529056254842422101e-05,-3.732148883570232190e-05,0.000000000000000000e+00
3.409999999999846043e+00,3.141613291982933820e+00,-9.346860561209142397e-06,-7.482412711442269380e-05,3.502247386179453432e-05,-3.704758000247534142e-05,0.000000000000000000e+00
3.411999999999845823e+00,3.141613142876295672e+00,-9.277085482245279712e-06,-7.428462795284396160e-05,3.475646602115084504e-05,-3.677569930958681345e-05,0.000000000000000000e+00
3.413999999999845603e+00,3.141612994844768192e+00,-9.207840325895904013e-06,-7.374900107176366457e-05,3.449252247337904914e-05,-3.650583152378032280e-05,0.000000000000000000e+00
3.415999999999845382e+00,3.141612847880634440e+00,-9.139120980211458138e-06,-7.321721892407948105e-05,3.423062679958469755e-05,-3.623796156231560983e-05,0.000000000000000000e+00
3.417999999999845162e+00,3.141612701976232103e+00,-9.070923365940103018e-06,-7.268925415730844797e-05,3.397076271924627657e-05,-3.597207452372426896e-05,0.000000000000000000e+00
3.419999999999844942e+00,3.141612557123953930e+00,-9.003243436259579237e-06,-7.216507960924052991e-05,3.371291408170979086e-05,-3.570815552697388586e-05,0.000000000000000000e+00
3.421999999999844722e+00,3.141612413316246410e+00,-8.936077176516398808e-06,-7.164466830746844123e-05,3.345706486716032381e-05,-3.544618982898248825e-05,0.000000000000000000e+00
3.423999999999844501e+00,3.141612270545610208e+00,-8.869420603960955952e-06,-7.112799346992977427e-05,3.320319918994172226e-05,-3.518616285493397712e-05,0.000000000000000000e+00
3.425999999999844281e+00,3.141612128804599280e+00,-8.803269767488211344e-06,-7.061502850031023968e-05,3.295130128950613083e-05,-3.492806003957591950e-05,0.000000000000000000e+00
3.427999999999844061e+00,3.141611988085819984e+00,-8.737620747382535301e-06,-7.010574698931086829e-05,3.270135553540105079e-05,-3.467186700628163590e-05,0.000000000000000000e+00
3.429999999999843840e+00,3.141611848381931971e+00,-8.672469655060797603e-06,-6.960012271245546978e-05,3.245334642399185117e-05,-3.441756945722106230e-05,0.000000000000000000e+00
3.431999999999843620e+00,3.141611709685646847e+00,-8.607812632817481730e-06,-6.909812962978373568e-05,3.220725857971617031e-05,-3.416515323375222068e-05,0.000000000000000000e+00
3.433999999999843400e+00,3.141611571989728180e+00,-8.543645853571721856e-06,-6.859974188374357745e-05,3.196307675192846062e-05,-3.391460425896961691e-05,0.000000000000000000e+00
3.435999999999843180e+00,3.141611435286991050e+00,-8.479965520621229619e-06,-6.810493379678932049e-05,3.172078581112846939e-05,-3.366590852543226479e-05,0.000000000000000000e+00
3.437999999999842959e+00,3.141611299570301608e+00,-8.416767867397466021e-06,-6.761367987165572274e-05,3.148037075153147554e-05,-3.341905217941093824e-05,0.000000000000000000e+00
3.439999999999842739e+00,3.141611164832577074e+00,-8.354049157214970495e-06,-6.712595479194000147e-05,3.124181669434184156e-05,-3.317402152660552171e-05,0.000000000000000000e+00
3.441999999999842519e+00,3.141611031066784854e+00,-8.291805683026426087e-06,-6.664173341748306427e-05,3.100510887865662508e-05,-3.293080287388622815e-05,0.000000000000000000e+00
3.443999999999842299e+00,3.141610898265942975e+00,-8.230033767185849369e-06,-6.616099078405918328e-05,3.077023266254328256e-05,-3.268938265784720662e-05,0.000000000000000000e+00
3.445999999999842078e+00,3.141610766423118761e+00,-8.168729761210059186e-06,-6.568370210280689749e-05,3.053717352366667700e-05,-3.244974743911599880e-05,0.000000000000000000e+00
3.447999999999841858e+00,3.141610635531428830e+00,-8.107890045540075945e-06,-6.520984275922308995e-05,3.030591705864864308e-05,-3.221188388503507622e-05,0.000000000000000000e+00
3.449999999999841638e+00,3.141610505584039092e+00,-8.047511029304262403e-06,-6.473938831196945735e-05,3.007644898209293704e-05,-3.197577876325138652e-05,0.000000000000000000e+00
3.451999999999841418e+00,3.141610376574164309e+00,-7.987589150087232753e-06,-6.427231449001562377e-05,2.984875512164396837e-05,-3.174141889038249763e-05,0.000000000000000000e+00
3.453999999999841197e+00,3.141610248495067204e+00,-7.928120873699359708e-06,-6.380859719375265692e-05,2.962282142247133100e-05,-3.150879125500068601e-05,0.000000000000000000e+00
3.455999999999840977e+00,3.141610121340058903e+00,-7.869102693947084581e-06,-6.334821249200194417e-05,2.939863394190615355e-05,-3.127788288485676806e-05,0.000000000000000000e+00
3.457999999999840757e+00,3.141609995102498054e+00,-7.810531132404579223e-06,-6.289113662291570366e-05,2.917617885345647253e-05,-3.104868097117042158e-05,0.000000000000000000e+00
3.459999999999840536e+00,3.141609869775790376e+00,-7.752402738186612443e-06,-6.243734599103935214e-05,2.895544244159166088e-05,-3.082117274792622896e-05,0.000000000000000000e+00
3.461999999999840316e+00,3.141609745353389105e+00,-7.694714087725749855e-06,-6.198681716696381489e-05,2.873641110265001699e-05,-3.059534556762764186e-05,0.000000000000000000e+00
3.463999999999840096e+00,3.141609621828794108e+00,-7.637461784550399050e-06,-6.153952688581002786e-05,2.851907134307987707e-05,-3.037118686935797091e-05,0.000000000000000000e+00
3.465999999999839876e+00,3.141609499195551436e+00,-7.580642459066198871e-06,-6.109545204581412166e-05,2.830340977778695558e-05,-3.014868417778518298e-05,0.000000000000000000e+00
3.467999999999839655e+00,3.141609377447253326e+00,-7.524252768338149829e-06,-6.065456970801025852e-05,2.808941313116200631e-05,-2.992782513573888315e-05,0.000000000000000000e+00
3.469999999999839435e+00,3.141609256577537757e+00,-7.468289395871985581e-06,-6.021685709533140856e-05,2.787706823670229011e-05,-2.970859748756320357e-05,0.000000000000000000e+00
3.471999999999839215e+00,3.141609136580087558e+00,-7.412749051402415546e-06,-5.978229158918388754e-05,2.766636203056816815e-05,-2.949098899853076642e-05,0.000000000000000000e+00
3.473999999999838995e+00,3.141609017448631302e+00,-7.357628470679483706e-06,-5.935085073225674837e-05,2.745728155998387304e-05,-2.927498764487669407e-05,0.000000000000000000e+00
3.475999999999838774e+00,3.141608899176942415e+00,-7.302924415256485961e-06,-5.892251222352535054e-05,2.724981397308239359e-05,-2.906058137597256064e-05,0.000000000000000000e+00
3.477999999999838554e+00,3.141608781758837843e+00,-7.248633672280460765e-06,-5.849725392079214726e-05,2.704394652672427327e-05,-2.884775834390235303e-05,0.000000000000000000e+00
3.479999999999838334e+00,3.141608665188179383e+00,-7.194753054284040940e-06,-5.807505383607936158e-05,2.683966657709147200e-05,-2.863650668000332106e-05,0.000000000000000000e+00
3.481999999999838113e+00,3.141608549458872801e+00,-7.141279398983428697e-06,-5.765589013636615573e-05,2.663696158317711138e-05,-2.842681466135298660e-05,0.000000000000000000e+00
3.483999999999837893e+00,3.141608434564866936e+00,-7.088209569070737038e-06,-5.723974114367691234e-05,2.643581910877644935e-05,-2.821867069043750681e-05,0.000000000000000000e+00
3.485999999999837673e+00,3.141608320500154150e+00,-7.035540452012567863e-06,-5.682658533098925888e-05,2.623622681432736438e-05,-2.801206316359401336e-05,0.000000000000000000e+00
3.487999999999837453e+00,3.141608207258769436e+00,-6.983268959849941941e-06,-5.641640132437949372e-05,2.603817246370226883e-05,-2.780698066273389079e-05,0.000000000000000000e+00
3.489999999999837232e+00,3.141608094834790421e+00,-6.931392028999082689e-06,-5.600916789914136597e-05,2.584164391657302510e-05,-2.760341176823684415e-05,0.000000000000000000e+00
3.491999999999837012e+00,3.141607983222336919e+00,-6.879906620054466611e-06,-5.560486398130942692e-05,2.564662913376156470e-05,-2.740134522615493172e-05,0.000000000000000000e+00
3.493999999999836792e+00,3.141607872415571379e+00,-6.828809717590853067e-06,-5.520346864519555340e-05,2.545311617292976444e-05,-2.720076982366988194e-05,0.000000000000000000e+00
3.495999999999836572e+00,3.141607762408697102e+00,-6.778098329970595287e-06,-5.480496111227132496e-05,2.526109318761086430e-05,-2.700167442893341692e-05,0.000000000000000000e+00
3.497999999999836351e+00,3.141607653195959582e+00,-6.727769489150451637e-06,-5.440932075108793529e-05,2.507054842859538947e-05,-2.680404802406972952e-05,0.000000000000000000e+00
3.499999999999836131e+00,3.141607544771644722e+00,-6.677820250494644600e-06,-5.401652707345691384e-05,2.488147023647132444e-05,-2.660787958707046762e-05,0.000000000000000000e+00
3.501999999999835911e+00,3.141607437130079727e+00,-6.628247692583239057e-06,-5.362655973883038394e-05,2.469384705356777562e-05,-2.641315834481160695e-05,0.000000000000000000e+00
3.503999999999835691e+00,3.141607330265631770e+00,-6.579048917020924595e-06,-5.323939854845706400e-05,2.450766741177867617e-05,-2.621987345746152459e-05,0.000000000000000000e+00
3.505999999999835470e+00,3.141607224172709323e+00,-6.530221048252164966e-06,-5.285502344718364233e-05,2.432291993822800327e-05,-2.602801425028765186e-05,0.000000000000000000e+00
3.507999999999835250e+00,3.141607118845759938e+00,-6.481761233376326375e-06,-5.247341452036932067e-05,2.413959334972760426e-05,-2.583757006808117711e-05,0.000000000000000000e+00
3.509999999999835030e+00,3.141607014279271137e+00,-6.433666641968034492e-06,-5.209455199341402369e-05,2.395767645302358161e-05,-2.564853034953114644e-05,0.000000000000000000e+00
3.511999999999834809e+00,3.141606910467769964e+00,-6.385934465894133173e-06,-5.171841623240639265e-05,2.377715814801872470e-05,-2.546088466201573881e-05,0.000000000000000000e+00
3.513999999999834589e+00,3.141606807405822099e+00,-6.338561919130955742e-06,-5.134498774200242199e-05,2.359802742416631450e-05,-2.527462261784561544e-05,0.000000000000000000e+00
3.515999999999834369e+00,3.141606705088032747e+00,-6.291546237586471784e-06,-5.097424716425341635e-05,2.342027335925002344e-05,-2.508973389975127665e-05,0.000000000000000000e+00
3.517999999999834149e+00,3.141606603509045303e+00,-6.244884678926154958e-06,-5.060617527686806877e-05,2.324388511683679584e-05,-2.490620824507326647e-05,0.000000000000000000e+00
3.519999999999833928e+00,3.141606502663541356e+00,-6.198574522396292778e-06,-5.024075299478768442e-05,2.306885195142118055e-05,-2.472403554465593906e-05,0.000000000000000000e+00
3.521999999999833708e+00,3.141606402546241128e+00,-6.152613068647475101e-06,-4.987796136729716811e-05,2.289516320314423299e-05,-2.454320570723230680e-05,0.000000000000000000e+00
3.523999999999833488e+00,3.141606303151902146e+00,-6.106997639563278336e-06,-4.951778157737126389e-05,2.272280829771235585e-05,-2.436370872576305087e-05,0.000000000000000000e+00
3.525999999999833268e+00,3.141606204475319242e+00,-6.061725578089697564e-06,-4.916019494083291602e-05,2.255177674594081267e-05,-2.418553467118894173e-05,0.000000000000000000e+00
3.527999999999833047e+00,3.141606106511324548e+00,-6.016794248065651860e-06,-4.880518290548562942e-05,2.238205814299904864e-05,-2.400867368973251743e-05,0.000000000000000000e+00
3.529999999999832827e+00,3.141606009254787946e+00,-5.972201034050187034e-06,-4.845272705213271455e-05,2.221364217252816856e-05,-2.383311606227785789e-05,0.000000000000000000e+00
3.531999999999832607e+00,3.141605912700614844e+00,-5.927943341157842914e-06,-4.810280908884609992e-05,2.204651859430969903e-05,-2.365885199630465288e-05,0.000000000000000000e+00
3.533999999999832387e+00,3.141605816843747956e+00,-5.884018594894264581e-06,-4.775541085542926728e-05,2.188067725638697216e-05,-2.348587193457897830e-05,0.000000000000000000e+00
3.535999999999832166e+00,3.141605721679165963e+00,-5.840424240989677390e-06,-4.741051431861666198e-05,2.171610808511568005e-05,-2.331416627551755245e-05,0.000000000000000000e+00
3.537999999999831946e+00,3.141605627201883522e+00,-5.797157745237529728e-06,-4.706810157344457171e-05,2.155280108983950680e-05,-2.314372555605987249e-05,0.000000000000000000e+00
3.539999999999831726e+00,3.141605533406950812e+00,-5.754216593330839477e-06,-4.672815484169822375e-05,2.139074636062393258e-05,-2.297454036650402537e-05,0.000000000000000000e+00
3.541999999999831505e+00,3.141605440289453544e+00,-5.711598290703680266e-06,-4.639065647007364212e-05,2.122993406532768827e-05,-2.280660133734810553e-05,0.000000000000000000e+00
3.543999999999831285e+00,3.141605347844512508e+00,-5.669300362371931657e-06,-4.605558893113332442e-05,2.107035445325125512e-05,-2.263989922567003854e-05,0.000000000000000000e+00
3.545999999999831065e+00,3.141605256067283580e+00,-5.627320352775969874e-06,-4.572293482038232470e-05,2.091199784959693714e-05,-2.247442479510209094e-05,0.000000000000000000e+00
3.547999999999830845e+00,3.141605164952957274e+00,-5.585655825623542350e-06,-4.539267685789425181e-05,2.075485466078186856e-05,-2.231016895569612175e-05,0.000000000000000000e+00
3.549999999999830624e+00,3.141605074496758743e+00,-5.544304363735381571e-06,-4.506479788439230545e-05,2.059891536640260523e-05,-2.214712259133582188e-05,0.000000000000000000e+00
3.551999999999830404e+00,3.141604984693946889e+00,-5.503263568892779800e-06,-4.473928086317416873e-05,2.044417052534425153e-05,-2.198527673990818430e-05,0.000000000000000000e+00
3.553999999999830184e+00,3.141604895539814812e+00,-5.462531061680653358e-06,-4.441610887889203672e-05,2.029061077408835282e-05,-2.182462249569495092e-05,0.000000000000000000e+00
3.555999999999829964e+00,3.141604807029689361e+00,-5.422104481337655909e-06,-4.409526513471865433e-05,2.013822682142861936e-05,-2.166515095731284270e-05,0.000000000000000000e+00
3.557999999999829743e+00,3.141604719158930692e+00,-5.381981485608351724e-06,-4.377673295315007992e-05,1.998700945174011103e-05,-2.150685334218937139e-05,0.000000000000000000e+00
3.559999999999829523e+00,3.141604631922932267e+00,-5.342159750592952888e-06,-4.346049577505639171e-05,1.983694952400886954e-05,-2.134972092920006063e-05,0.000000000000000000e+00
3.561999999999829303e+00,3.141604545317120412e+00,-5.302636970601117175e-06,-4.314653715784825454e-05,1.968803796884060808e-05,-2.119374503170431089e-05,0.000000000000000000e+00
3.563999999999829082e+00,3.141604459336954758e+00,-5.263410858003064223e-06,-4.283484077729096624e-05,1.954026579414950315e-05,-2.103891710863675202e-05,0.000000000000000000e+00
3.565999999999828862e+00,3.141604373977926912e+00,-5.224479143084745603e-06,-4.252539042286295428e-05,1.939362407536022903e-05,-2.088522856782746683e-05,0.000000000000000000e+00
3.567999999999828642e+00,3.141604289235561343e+00,-5.185839573904087234e-06,-4.221817000082322762e-05,1.924810396412282568e-05,-2.073267099821315984e-05,0.000000000000000000e+00
3.569999999999828422e+00,3.141604205105414049e+00,-5.147489916147701057e-06,-4.191316352985328383e-05,1.910369667918607458e-05,-2.058123594416528613e-05,0.000000000000000000e+00
3.571999999999828201e+00,3.141604121583072562e+00,-5.109427952994635548e-06,-4.161035514138594757e-05,1.896039350844501791e-05,-2.043091504866489786e-05,0.000000000000000000e+00
3.573999999999827981e+00,3.141604038664157272e+00,-5.071651484970092281e-06,-4.130972908240293745e-05,1.881818581696962137e-05,-2.028170012361768168e-05,0.000000000000000000e+00
3.575999999999827761e+00,3.141603956344318771e+00,-5.034158329806036495e-06,-4.101126970858196973e-05,1.867706503199642433e-05,-2.013358286229884986e-05,0.000000000000000000e+00
3.577999999999827541e+00,3.141603874619239178e+00,-4.996946322308007934e-06,-4.071496148754080637e-05,1.853702265181648030e-05,-1.998655513878596854e-05,0.000000000000000000e+00
3.579999999999827320e+00,3.141603793484632146e+00,-4.960013314212116281e-06,-4.042078899866552422e-05,1.839805024671958182e-05,-1.984060890830561283e-05,0.000000000000000000e+00
3.581999999999827100e+00,3.141603712936241077e+00,-4.923357174052079848e-06,-4.012873692790942776e-05,1.826013944788425447e-05,-1.969573605302555707e-05,0.000000000000000000e+00
3.583999999999826880e+00,3.141603632969840909e+00,-4.886975787026288846e-06,-3.983879007200841362e-05,1.812328195860330829e-05,-1.955192866452435210e-05,0.000000000000000000e+00
3.585999999999826660e+00,3.141603553581235886e+00,-4.850867054859373086e-06,-3.955093333548339549e-05,1.798746954849352397e-05,-1.940917882875381050e-05,0.000000000000000000e+00
3.587999999999826439e+00,3.141603474766261339e+00,-4.815028895672782976e-06,-3.926515172877654707e-05,1.785269405022269046e-05,-1.926747865475643222e-05,0.000000000000000000e+00
3.589999999999826219e+00,3.141603396520781466e+00,-4.779459243855528904e-06,-3.898143036907770803e-05,1.771894736275437469e-05,-1.912682036054480115e-05,0.000000000000000000e+00
3.591999999999825999e+00,3.141603318840690662e+00,-4.744156049929425066e-06,-3.869975448070954010e-05,1.758622145344931548e-05,-1.898719625542656891e-05,0.000000000000000000e+00
3.593999999999825778e+00,3.141603241721913076e+00,-4.709117280420574249e-06,-3.842010939114340931e-05,1.745450834981337443e-05,-1.884859860887471512e-05,0.000000000000000000e+00
3.595999999999825558e+00,3.141603165160401279e+00,-4.674340917734200070e-06,-3.814248053254070135e-05,1.732380014440574630e-05,-1.871101981777768580e-05,0.000000000000000000e+00
3.597999999999825338e+00,3.141603089152137596e+00,-4.639824960022879993e-06,-3.786685344193489982e-05,1.719408899645442359e-05,-1.857445236205071989e-05,0.000000000000000000e+00
3.599999999999825118e+00,3.141603013693133217e+00,-4.605567421064087236e-06,-3.759321375618406941e-05,1.706536712105294185e-05,-1.843888864794223498e-05,0.000000000000000000e+00
3.601999999999824897e+00,3.141602938779427312e+00,-4.571566330136926298e-06,-3.732154721628173184e-05,1.693762680062805043e-05,-1.830432129255567730e-05,0.000000000000000000e+00
3.603999999999824677e+00,3.141602864407087470e+00,-4.537819731893679570e-06,-3.705183966430020180e-05,1.681086037877868618e-05,-1.817074289517377368e-05,0.000000000000000000e+00
3.605999999999824457e+00,3.141602790572210147e+00,-4.504325686235643311e-06,-3.678407704365609451e-05,1.668506026211132108e-05,-1.803814614033314421e-05,0.000000000000000000e+00
3.607999999999824237e+00,3.141602717270919776e+00,-4.471082268194257589e-06,-3.651824539557041238e-05,1.656021891304400735e-05,-1.790652368193467738e-05,0.000000000000000000e+00
3.609999999999824016e+00,3.141602644499367880e+00,-4.438087567812084600e-06,-3.625433086174704615e-05,1.643632885726708774e-05,-1.777586833321674359e-05,0.000000000000000000e+00
3.611999999999823796e+00,3.141602572253734404e+00,-4.405339690019757646e-06,-3.599231968239733823e-05,1.631338268023665192e-05,-1.764617291890963285e-05,0.000000000000000000e+00
3.613999999999823576e+00,3.141602500530225939e+00,-4.372836754516531707e-06,-3.573219819573853753e-05,1.619137302710711260e-05,-1.751743032629695057e-05,0.000000000000000000e+00
3.615999999999823356e+00,3.141602429325077050e+00,-4.340576895650812829e-06,-3.547395283752560031e-05,1.607029260276374860e-05,-1.738963350159323032e-05,0.000000000000000000e+00
3.617999999999823135e+00,3.141602358634548953e+00,-4.308558262305851028e-06,-3.521757013844335868e-05,1.595013416676264182e-05,-1.726277538450784685e-05,0.000000000000000000e+00
3.619999999999822915e+00,3.141602288454929504e+00,-4.276779017782645612e-06,-3.496303672685402447e-05,1.583089054097662000e-05,-1.713684907333515273e-05,0.000000000000000000e+00
3.621999999999822695e+00,3.141602218782534095e+00,-4.245237339685928608e-06,-3.471033932392068497e-05,1.571255459910015601e-05,-1.701184758798288967e-05,0.000000000000000000e+00
3.623999999999822474e+00,3.141602149613703432e+00,-4.213931419809150405e-06,-3.445946474786089239e-05,1.559511927796638532e-05,-1.688776415387463373e-05,0.000000000000000000e+00
3.625999999999822254e+00,3.141602080944804865e+00,-4.182859464019997313e-06,-3.421039990855938518e-05,1.547857756573544838e-05,-1.676459189961474762e-05,0.000000000000000000e+00
3.627999999999822034e+00,3.141602012772232388e+00,-4.152019692150839713e-06,-3.396313181004086861e-05,1.536292250885615615e-05,-1.664232410262609909e-05,0.000000000000000000e+00
3.629999999999821814e+00,3.141601945092405312e+00,-4.121410337883177282e-06,-3.371764754950124627e-05,1.524814721098171003e-05,-1.652095408075864269e-05,0.000000000000000000e+00
3.631999999999821593e+00,3.141601877901768702e+00,-4.091029648640821360e-06,-3.347393431374626660e-05,1.513424482546628248e-05,-1.640047511342889065e-05,0.000000000000000000e+00
3.633999999999821373e+00,3.141601811196793381e+00,-4.060875885478621929e-06,-3.323197938368278978e-05,1.502120856716317467e-05,-1.628088068596842672e-05,0.000000000000000000e+00
3.635999999999821153e+00,3.141601744973975485e+00,-4.030947322971491045e-06,-3.299177012881608900e-05,1.490903170045827035e-05,-1.616216418588342743e-05,0.000000000000000000e+00
3.637999999999820933e+00,3.141601679229836019e+00,-4.001242249110976734e-06,-3.275329400868162748e-05,1.479770754361953996e-05,-1.604431911167393863e-05,0.000000000000000000e+00
3.639999999999820712e+00,3.141601613960921302e+00,-3.971758965197326425e-06,-3.251653857241154031e-05,1.468722946897998782e-05,-1.592733901767173560e-05,0.000000000000000000e+00
3.641999999999820492e+00,3.141601549163802520e+00,-3.942495785728733158e-06,-3.228149145943500186e-05,1.457759090555048282e-05,-1.581121754599469528e-05,0.000000000000000000e+00
3.643999999999820272e+00,3.141601484835075286e+00,-3.913451038298419389e-06,-3.204814039466873890e-05,1.446878532860415175e-05,-1.569594825997944090e-05,0.000000000000000000e+00
3.645999999999820051e+00,3.141601420971359637e+00,-3.884623063494064531e-06,-3.181647319143401551e-05,1.436080626772779673e-05,-1.558152487712219229e-05,0.000000000000000000e+00
3.647999999999819831e+00,3.141601357569300035e+00,-3.856010214792097784e-06,-3.158647774979477478e-05,1.425364730391749885e-05,-1.546794113218231736e-05,0.000000000000000000e+00
3.649999999999819611e+00,3.141601294625565366e+00,-3.827610858454489712e-06,-3.135814205631027809e-05,1.414730206991028073e-05,-1.535519081576561804e-05,0.000000000000000000e+00
3.651999999999819391e+00,3.141601232136847610e+00,-3.799423373426451414e-06,-3.113145418309977067e-05,1.404176424911244551e-05,-1.524326775750727030e-05,0.000000000000000000e+00
3.653999999999819170e+00,3.141601170099863172e+00,-3.771446151236820486e-06,-3.090640228671053387e-05,1.393702757378102928e-05,-1.513216581348105893e-05,0.000000000000000000e+00
3.655999999999818950e+00,3.141601108511351992e+00,-3.743677595894025469e-06,-3.068297461035703370e-05,1.383308583146012663e-05,-1.502187897627521210e-05,0.000000000000000000e+00
3.657999999999818730e+00,3.141601047368077104e+00,-3.716116123790467688e-06,-3.046115947718815747e-05,1.372993284992287255e-05,-1.491240109214481032e-05,0.000000000000000000e+00
3.659999999999818510e+00,3.141600986666825523e+00,-3.688760163604678782e-06,-3.024094529718768630e-05,1.362756251462629102e-05,-1.480372628528540583e-05,0.000000000000000000e+00
3.661999999999818289e+00,3.141600926404406469e+00,-3.661608156198928822e-06,-3.002232056133365395e-05,1.352596875574066596e-05,-1.469584856201216821e-05,0.000000000000000000e+00
3.663999999999818069e+00,3.141600866577652695e+00,-3.634658554526342792e-06,-2.980527384263718867e-05,1.342514555161277261e-05,-1.458876202235186560e-05,0.000000000000000000e+00
3.665999999999817849e+00,3.141600807183419608e+00,-3.607909823535492070e-06,-2.958979379529509066e-05,1.332508692778316521e-05,-1.448246080349220073e-05,0.000000000000000000e+00
3.667999999999817629e+00,3.141600748218585260e+00,-3.581360440073154626e-06,-2.937586915550309888e-05,1.322578695988940946e-05,-1.437693912796301685e-05,0.000000000000000000e+00
3.669999999999817408e+00,3.141600689680049907e+00,-3.555008892789639178e-06,-2.916348873876865527e-05,1.312723976813964664e-05,-1.427219119722382640e-05,0.000000000000000000e+00
3.671999999999817188e+00,3.141600631564736457e+00,-3.528853682047647416e-06,-2.895264144029520705e-05,1.302943951929053402e-05,-1.416821128473087169e-05,0.000000000000000000e+00
3.673999999999816968e+00,3.141600573869589130e+00,-3.502893319826110775e-06,-2.874331623590314154e-05,1.293238042976767707e-05,-1.406499375301163539e-05,0.000000000000000000e+00
3.675999999999816747e+00,3.141600516591575243e+00,-3.477126329624451568e-06,-2.853550218012239337e-05,1.283605676203209353e-05,-1.396253296323475600e-05,0.000000000000000000e+00
3.677999999999816527e+00,3.141600459727683425e+00,-3.451551246376472773e-06,-2.832918840328647769e-05,1.274046281861126370e-05,-1.386082324945691274e-05,0.000000000000000000e+00
3.679999999999816307e+00,3.141600403274924069e+00,-3.426166616360997329e-06,-2.812436411501954188e-05,1.264559295139331641e-05,-1.375985911081582092e-05,0.000000000000000000e+00
3.681999999999816087e+00,3.141600347230328438e+00,-3.400970997108302331e-06,-2.792101860165667926e-05,1.255144155639832506e-05,-1.365963502471382901e-05,0.000000000000000000e+00
3.683999999999815866e+00,3.141600291590950000e+00,-3.375962957310366572e-06,-2.771914122654295544e-05,1.245800307536349934e-05,-1.356014553499131759e-05,0.000000000000000000e+00
3.685999999999815646e+00,3.141600236353863096e+00,-3.351141076733679096e-06,-2.751872142780449872e-05,1.236527199138076391e-05,-1.346138517611081986e-05,0.000000000000000000e+00
3.687999999999815426e+00,3.141600181516162937e+00,-3.326503946132210788e-06,-2.731974871982843607e-05,1.227324283335473012e-05,-1.336334858472740868e-05,0.000000000000000000e+00
3.689999999999815206e+00,3.141600127074966053e+00,-3.302050167157400614e-06,-2.712221269216766933e-05,1.218191017430571288e-05,-1.326603041943178948e-05,0.000000000000000000e+00
3.691999999999814985e+00,3.141600073027409401e+00,-3.277778352274893972e-06,-2.692610300710977886e-05,1.209126862642918575e-05,-1.316942532175480749e-05,0.000000000000000000e+00
3.693999999999814765e+00,3.141600019370650365e+00,-3.253687124678928840e-06,-2.673140940233390166e-05,1.200131284837658132e-05,-1.307352806919151195e-05,0.000000000000000000e+00
3.695999999999814545e+00,3.141599966101867203e+00,-3.229775118204721649e-06,-2.653812168832383846e-05,1.191203753995542305e-05,-1.297833341513690645e-05,0.000000000000000000e+00
3.697999999999814325e+00,3.141599913218258155e+00,-3.206040977245489819e-06,-2.634622974825698744e-05,1.182343744275349365e-05,-1.288383616673898998e-05,0.000000000000000000e+00
3.699999999999814104e+00,3.141599860717041892e+00,-3.182483356667157240e-06,-2.615572353839946813e-05,1.173550734198089631e-05,-1.279003119451041254e-05,0.000000000000000000e+00
3.701999999999813884e+00,3.141599808595457066e+00,-3.159100921726768898e-06,-2.596659308533179713e-05,1.164824206070822990e-05,-1.269691334059630446e-05,0.000000000000000000e+00
3.703999999999813664e+00,3.141599756850761871e+00,-3.135892347991272277e-06,-2.577882848791678621e-05,1.156163646541795826e-05,-1.260447756049429973e-05,0.000000000000000000e+00
3.705999999999813443e+00,3.141599705480234483e+00,-3.112856321255524996e-06,-2.559241991490287274e-05,1.147568546118667820e-05,-1.251271878846330461e-05,0.000000000000000000e+00
3.707999999999813223e+00,3.141599654481172621e+00,-3.089991537461074087e-06,-2.540735760625776631e-05,1.139038399568518517e-05,-1.242163205420067335e-05,0.000000000000000000e+00
3.709999999999813003e+00,3.141599603850893541e+00,-3.067296702614037845e-06,-2.522363187152659391e-05,1.130572705616680357e-05,-1.233121238783822712e-05,0.000000000000000000e+00
3.711999999999812783e+00,3.141599553586734039e+00,-3.044770532707169058e-06,-2.504123308896095699e-05,1.122170966818570052e-05,-1.224145484630094352e-05,0.000000000000000000e+00
3.713999999999812562e+00,3.141599503686049566e+00,-3.022411753639630395e-06,-2.486015170667270886e-05,1.113832689925422678e-05,-1.215235457471176313e-05,0.000000000000000000e+00
3.715999999999812342e+00,3.141599454146214665e+00,-3.000219101138414742e-06,-2.468037824006468018e-05,1.105557385351778149e-05,-1.206390668764644033e-05,0.000000000000000000e+00
3.717999999999812122e+00,3.141599404964623421e+00,-2.978191320683691947e-06,-2.450190327206996915e-05,1.097344567310267376e-05,-1.197610636053200337e-05,0.000000000000000000e+00
3.719999999999811902e+00,3.141599356138687682e+00,-2.956327167428527464e-06,-2.432471745458965798e-05,1.089193754250001613e-05,-1.188894886265057319e-05,0.000000000000000000e+00
3.721999999999811681e+00,3.141599307665838836e+00,-2.934625406123216479e-06,-2.414881150439999029e-05,1.081104467945359154e-05,-1.180242938802615908e-05,0.000000000000000000e+00
3.723999999999811461e+00,3.141599259543526479e+00,-2.913084811041368842e-06,-2.397417620585448421e-05,1.073076234241632327e-05,-1.171654326361862828e-05,0.000000000000000000e+00
3.725999999999811241e+00,3.141599211769217970e+00,-2.891704165902860843e-06,-2.380080240875289909e-05,1.065108582613890706e-05,-1.163128580053940082e-05,0.000000000000000000e+00
3.727999999999811021e+00,3.141599164340399764e+00,-2.870482263800349165e-06,-2.362868102838581655e-05,1.057201046260572152e-05,-1.154665235981392201e-05,0.000000000000000000e+00
3.729999999999810800e+00,3.141599117254576079e+00,-2.849417907123271708e-06,-2.345780304583147468e-05,1.049353162256753593e-05,-1.146263836125877776e-05,0.000000000000000000e+00
3.731999999999810580e+00,3.141599070509269342e+00,-2.828509907483689847e-06,-2.328815950617252656e-05,1.041564471212414904e-05,-1.137923921784801857e-05,0.000000000000000000e+00
3.733999999999810360e+00,3.141599024102019300e+00,-2.807757085644418118e-06,-2.311974151870604003e-05,1.033834517396842467e-05,-1.129645039825189916e-05,0.000000000000000000e+00
3.735999999999810139e+00,3.141598978030383904e+00,-2.787158271450179489e-06,-2.295254025478575579e-05,1.026162848295823219e-05,-1.121426735064375761e-05,0.000000000000000000e+00
3.737999999999809919e+00,3.141598932291937984e+00,-2.766712303755199296e-06,-2.278654695085973730e-05,1.018549015430835282e-05,-1.113268566553854877e-05,0.000000000000000000e+00
3.739999999999809699e+00,3.141598886884275021e+00,-2.746418030347662184e-06,-2.262175290601604199e-05,1.010992573834488593e-05,-1.105170090360953845e-05,0.000000000000000000e+00
3.741999999999809479e+00,3.141598841805004927e+00,-2.726274307880544244e-06,-2.245814948117370654e-05,1.003493081945937004e-05,-1.097130864921710622e-05,0.000000000000000000e+00
3.743999999999809258e+00,3.141598797051754932e+00,-2.706280001803638193e-06,-2.229572809874470619e-05,9.960501016007845273e-06,-1.089150452132330022e-05,0.000000000000000000e+00
3.745999999999809038e+00,3.141598752622169588e+00,-2.686433986294778539e-06,-2.213448024262724961e-05,9.886631981076810001e-06,-1.081228418497190511e-05,0.000000000000000000e+00
3.747999999999808818e+00,3.141598708513910321e+00,-2.666735144189977449e-06,-2.197439745808927805e-05,9.813319402986510895e-06,-1.073364334715477900e-05,0.000000000000000000e+00
3.749999999999808598e+00,3.141598664724655432e+00,-2.647182366916487555e-06,-2.181547134996184224e-05,9.740559001669301084e-06,-1.065557770521060628e-05,0.000000000000000000e+00
3.751999999999808377e+00,3.141598621252100099e+00,-2.627774554423263509e-06,-2.165769358497810938e-05,9.668346535081996356e-06,-1.057808307331809422e-05,0.000000000000000000e+00
3.753999999999808157e+00,3.141598578093955485e+00,-2.608510615112772018e-06,-2.150105588815159256e-05,9.596677791241066811e-06,-1.050115519870529367e-05,0.000000000000000000e+00
3.755999999999807937e+00,3.141598535247950075e+00,-2.589389465773843311e-06,-2.134555004546802485e-05,9.525548595378210262e-06,-1.042478995517995109e-05,0.000000000000000000e+00
3.757999999999807716e+00,3.141598492711828339e+00,-2.570410031517292397e-06,-2.119116789931224873e-05,9.454954799793588704e-06,-1.034898312158159019e-05,0.000000000000000000e+00
3.759999999999807496e+00,3.141598450483351179e+00,-2.551571245714528659e-06,-2.103790135121692611e-05,9.384892291160894560e-06,-1.027373060358395356e-05,0.000000000000000000e+00
3.761999999999807276e+00,3.141598408560295042e+00,-2.532872049927397809e-06,-2.088574236214920478e-05,9.315356991934592589e-06,-1.019902835967292888e-05,0.000000000000000000e+00
3.763999999999807056e+00,3.141598366940453246e+00,-2.514311393844009401e-06,-2.073468294914896658e-05,9.246344852933141849e-06,-1.012487228706064352e-05,0.000000000000000000e+00
3.765999999999806835e+00,3.141598325621634213e+00,-2.495888235217393859e-06,-2.058471518691738016e-05,9.177851858016372618e-06,-1.005125837648846739e-05,0.000000000000000000e+00
3.767999999999806615e+00,3.141598284601662794e+00,-2.477601539800989058e-06,-2.043583120690211887e-05,9.109874022469698204e-06,-9.978182630725340057e-06,0.000000000000000000e+00
3.769999999999806395e+00,3.141598243878378938e+00,-2.459450281284572449e-06,-2.028802319748634065e-05,9.042407394245058867e-06,-9.905641101988087215e-06,0.000000000000000000e+00
3.771999999999806175e+00,3.141598203449639026e+00,-2.441433441230752640e-06,-2.014128340294611580e-05,8.975448052127014178e-06,-9.833629851162279799e-06,0.000000000000000000e+00
3.773999999999805954e+00,3.141598163313314096e+00,-2.423550009016308136e-06,-1.999560412189082249e-05,8.908992102769577818e-06,-9.762144934680379044e-06,0.000000000000000000e+00
3.775999999999805734e+00,3.141598123467290726e+00,-2.405798981769273118e-06,-1.985097770999782652e-05,8.843035687819329296e-06,-9.691182531764286204e-06,0.000000000000000000e+00
3.777999999999805514e+00,3.141598083909470596e+00,-2.388179364307298005e-06,-1.970739657620545446e-05,8.777574975601749990e-06,-9.620738747167096845e-06,0.000000000000000000e+00
3.779999999999805294e+00,3.141598044637770926e+00,-2.370690169078405855e-06,-1.956485318492271627e-05,8.712606167015240929e-06,-9.550809792611840746e-06,0.000000000000000000e+00
3.781999999999805073e+00,3.141598005650124037e+00,-2.353330416100313891e-06,-1.942334005384476666e-05,8.648125491038944541e-06,-9.481391854698740206e-06,0.000000000000000000e+00
3.783999999999804853e+00,3.141597966944476461e+00,-2.336099132901796369e-06,-1.928284975474241772e-05,8.584129207269018796e-06,-9.412481183950680258e-06,0.000000000000000000e+00
3.785999999999804633e+00,3.141597928518790273e+00,-2.318995354463781066e-06,-1.914337491215509598e-05,8.520613603512604544e-06,-9.344074029661175870e-06,0.000000000000000000e+00
3.787999999999804412e+00,3.141597890371041757e+00,-2.302018123159842247e-06,-1.900490820447094147e-05,8.457574998951988238e-06,-9.276166713324491620e-06,0.000000000000000000e+00
3.789999999999804192e+00,3.141597852499221855e+00,-2.285166488699249136e-06,-1.886744236118443360e-05,8.395009738297443718e-06,-9.208755512986641989e-06,0.000000000000000000e+00
3.791999999999803972e+00,3.141597814901336161e+00,-2.268439508071450529e-06,-1.873097016446999537e-05,8.332914196260314947e-06,-9.141836792178544306e-06,0.000000000000000000e+00
3.793999999999803752e+00,3.141597777575404482e+00,-2.251836245484592906e-06,-1.859548444960254187e-05,8.271284779078396987e-06,-9.075406966868858902e-06,0.000000000000000000e+00
3.795999999999803531e+00,3.141597740519460835e+00,-2.235355772307334777e-06,-1.846097810256713294e-05,8.210117919571731842e-06,-9.009462417356319897e-06,0.000000000000000000e+00
3.797999999999803311e+00,3.141597703731553892e+00,-2.218997167016923981e-06,-1.832744405932704187e-05,8.149410075977848373e-06,-8.943999538826712689e-06,0.000000000000000000e+00
3.799999999999803091e+00,3.141597667209746092e+00,-2.202759515144484445e-06,-1.819487530712146745e-05,8.089157735764670941e-06,-8.879014806007413821e-06,0.000000000000000000e+00
3.801999999999802871e+00,3.141597630952113640e+00,-2.186641909217245569e-06,-1.806326488399902550e-05,8.029357415033437414e-06,-8.814504714750259436e-06,0.000000000000000000e+00
3.803999999999802650e+00,3.141597594956746953e+00,-2.170643448703599009e-06,-1.793260587749031951e-05,7.970005656097548663e-06,-8.750465758489294507e-06,0.000000000000000000e+00
3.805999999999802430e+00,3.141597559221750213e+00,-2.154763239960305237e-06,-1.780289142455395750e-05,7.911099027919700239e-06,-8.686894464940027034e-06,0.000000000000000000e+00
3.807999999999802210e+00,3.141597523745240927e+00,-2.139000396178970369e-06,-1.767411471140508208e-05,7.852634126342072050e-06,-8.623787394042371269e-06,0.000000000000000000e+00
3.809999999999801990e+00,3.141597488525350368e+00,-2.123354037329112850e-06,-1.754626897458184593e-05,7.794607577231370165e-06,-8.561141174251737067e-06,0.000000000000000000e+00
3.811999999999801769e+00,3.141597453560223574e+00,-2.107823290106961157e-06,-1.741934749697715388e-05,7.737016027631032352e-06,-8.498952347438206887e-06,0.000000000000000000e+00
3.813999999999801549e+00,3.141597418848018464e+00,-2.092407287883095308e-06,-1.729334361176142841e-05,7.679856155801323056e-06,-8.437217613534506297e-06,0.000000000000000000e+00
3.815999999999801329e+00,3.141597384386906722e+00,-2.077105170650234898e-06,-1.716825069789878984e-05,7.623124660976122464e-06,-8.375933568178319427e-06,0.000000000000000000e+00
3.817999999999801108e+00,3.141597350175072911e+00,-2.061916084974275520e-06,-1.704406218278048859e-05,7.566818270392127671e-06,-8.315096925482465712e-06,0.000000000000000000e+00
3.819999999999800888e+00,3.141597316210714474e+00,-2.046839183937739142e-06,-1.692077154221854906e-05,7.510933739846695029e-06,-8.254704432657726076e-06,0.000000000000000000e+00
3.821999999999800668e+00,3.141597282492042620e+00,-2.031873627089171523e-06,-1.679837229750048017e-05,7.455467847135926726e-06,-8.194752781163840318e-06,0.000000000000000000e+00
3.823999999999800448e+00,3.141597249017280991e+00,-2.017018580396377090e-06,-1.667685801624451438e-05,7.400417394903302728e-06,-8.135238724299042359e-06,0.000000000000000000e+00
3.825999999999800227e+00,3.141597215784665664e+00,-2.002273216192469723e-06,-1.655622231396542605e-05,7.345779214817711444e-06,-8.076159097353586311e-06,0.000000000000000000e+00
3.827999999999800007e+00,3.141597182792446485e+00,-1.987636713128481680e-06,-1.643645884937986823e-05,7.291550156947136807e-06,-8.017510624597090781e-06,0.000000000000000000e+00
3.829999999999799787e+00,3.141597150038884845e+00,-1.973108256127121531e-06,-1.631756132809039002e-05,7.237727099227448157e-06,-7.959290178236473726e-06,0.000000000000000000e+00
3.831999999999799567e+00,3.141597117522255012e+00,-1.958687036328197705e-06,-1.619952350190325316e-05,7.184306946302064205e-06,-7.901494642213051139e-06,0.000000000000000000e+00
3.833999999999799346e+00,3.141597085240844134e+00,-1.944372251040003883e-06,-1.608233916651116675e-05,7.131286624644727164e-06,-7.844120862756829519e-06,0.000000000000000000e+00
3.835999999999799126e+00,3.141597053192951350e+00,-1.930163103693976899e-06,-1.596600216204968622e-05,7.078663084376262208e-06,-7.787165736934852442e-06,0.000000000000000000e+00
3.837999999999798906e+00,3.141597021376888232e+00,-1.916058803796017759e-06,-1.585050637334453684e-05,7.026433300537234313e-06,-7.730626200402717903e-06,0.000000000000000000e+00
3.839999999999798685e+00,3.141596989790978345e+00,-1.902058566880374083e-06,-1.573584572818721719e-05,6.974594269420357426e-06,-7.674499170777047822e-06,0.000000000000000000e+00
3.841999999999798465e+00,3.141596958433557241e+00,-1.888161614459221949e-06,-1.562201420040169219e-05,6.923143016515040946e-06,-7.618781689852363934e-06,0.000000000000000000e+00
3.843999999999798245e+00,3.141596927302972908e+00,-1.874367173977779719e-06,-1.550900580394424274e-05,6.872076582915721172e-06,-7.563470650932569437e-06,0.000000000000000000e+00
3.845999999999798025e+00,3.141596896397584882e+00,-1.860674478771415976e-06,-1.539681459757775951e-05,6.821392037092752062e-06,-7.508563123516878718e-06,0.000000000000000000e+00
3.847999999999797804e+00,3.141596865715764686e+00,-1.847082768015681573e-06,-1.528543468264060724e-05,6.771086470072968187e-06,-7.454056139187703085e-06,0.000000000000000000e+00
3.849999999999797584e+00,3.141596835255895837e+00,-1.833591286679824252e-06,-1.517486020338454864e-05,6.721156996794334351e-06,-7.399946771625865463e-06,0.000000000000000000e+00
3.851999999999797364e+00,3.141596805016373395e+00,-1.820199285483757040e-06,-1.506508534474004100e-05,6.671600751372389217e-06,-7.346232056941774739e-06,0.000000000000000000e+00
3.853999999999797144e+00,3.141596774995603525e+00,-1.806906020853517448e-06,-1.495610433469913643e-05,6.622414893246826282e-06,-7.292909136092943427e-06,0.000000000000000000e+00
3.855999999999796923e+00,3.141596745192004825e+00,-1.793710754875481099e-06,-1.484791144205587068e-05,6.573596602320925752e-06,-7.239975108514946109e-06,0.000000000000000000e+00
3.857999999999796703e+00,3.141596715604006107e+00,-1.780612755253735650e-06,-1.474050097687888720e-05,6.525143080678930787e-06,-7.187427123769483082e-06,0.000000000000000000e+00
3.859999999999796483e+00,3.141596686230048618e+00,-1.767611295265396621e-06,-1.463386729046253792e-05,6.477051552920751719e-06,-7.135262353570114393e-06,0.000000000000000000e+00
3.861999999999796263e+00,3.141596657068584264e+00,-1.754705653718030228e-06,-1.452800477403780925e-05,6.429319263664054880e-06,-7.083477964608362069e-06,0.000000000000000000e+00
3.863999999999796042e+00,3.141596628118076495e+00,-1.741895114905947753e-06,-1.442290786011602799e-05,6.381943481285258156e-06,-7.032071194128822157e-06,0.000000000000000000e+00
3.865999999999795822e+00,3.141596599376999421e+00,-1.729178968566925549e-06,-1.431857102051030932e-05,6.334921493623576385e-06,-6.981039246005909762e-06,0.000000000000000000e+00
3.867999999999795602e+00,3.141596570843838698e+00,-1.716556509840777717e-06,-1.421498876715878466e-05,6.288250610510352372e-06,-6.930379380393470433e-06,0.000000000000000000e+00
3.869999999999795381e+00,3.141596542517090640e+00,-1.704027039226956177e-06,-1.411215565122921169e-05,6.241928162199653917e-06,-6.880088859928985845e-06,0.000000000000000000e+00
3.871999999999795161e+00,3.141596514395262218e+00,-1.691589862544119246e-06,-1.401006626275929021e-05,6.195951498912155042e-06,-6.830164962665906820e-06,0.000000000000000000e+00
3.873999999999794941e+00,3.141596486476871064e+00,-1.679244290888045745e-06,-1.390871523135687383e-05,6.150317993056618810e-06,-6.780605018113926064e-06,0.000000000000000000e+00
3.875999999999794721e+00,3.141596458760446353e+00,-1.666989640588949199e-06,-1.380809722525796259e-05,6.105025037468071331e-06,-6.731406354379592321e-06,0.000000000000000000e+00
3.877999999999794500e+00,3.141596431244527032e+00,-1.654825233171740981e-06,-1.370820695068003734e-05,6.060070044359375726e-06,-6.682566310424547476e-06,0.000000000000000000e+00
3.879999999999794280e+00,3.141596403927662706e+00,-1.642750395315880311e-06,-1.360903915218033098e-05,6.015450446690848826e-06,-6.634082261397859488e-06,0.000000000000000000e+00
3.881999999999794060e+00,3.141596376808414082e+00,-1.630764458815008270e-06,-1.351058861198681134e-05,5.971163697000943196e-06,-6.585951590698209331e-06,0.000000000000000000e+00
3.883999999999793840e+00,3.141596349885351636e+00,-1.618866760536048814e-06,-1.341285015052429026e-05,5.927207269231385453e-06,-6.538171726733331971e-06,0.000000000000000000e+00
3.885999999999793619e+00,3.141596323157056503e+00,-1.607056642382345260e-06,-1.331581862372347790e-05,5.883578652733408501e-06,-6.490740041017033246e-06,0.000000000000000000e+00
3.887999999999793399e+00,3.141596296622120033e+00,-1.595333451255073494e-06,-1.321948892607816852e-05,5.840275360054693122e-06,-6.443654026885491332e-06,0.000000000000000000e+00
3.889999999999793179e+00,3.141596270279143344e+00,-1.583696539013310929e-06,-1.312385598771780488e-05,5.797294920447157752e-06,-6.396911115686180848e-06,0.000000000000000000e+00
3.891999999999792959e+00,3.141596244126738213e+00,-1.572145262433073994e-06,-1.302891477743517040e-05,5.754634887502441263e-06,-6.350508856974754034e-06,0.000000000000000000e+00
3.893999999999792738e+00,3.141596218163526189e+00,-1.560678983170125972e-06,-1.293466029762287022e-05,5.712292827602535885e-06,-6.304444671781133031e-06,0.000000000000000000e+00
3.895999999999792518e+00,3.141596192388138586e+00,-1.549297067724808195e-06,-1.284108758810900811e-05,5.670266329495305787e-06,-6.258716126594039610e-06,0.000000000000000000e+00
3.897999999999792298e+00,3.141596166799216938e+00,-1.537998887403889682e-06,-1.274819172319667927e-05,5.628552997750110625e-06,-6.213320721659631535e-06,0.000000000000000000e+00
3.899999999999792077e+00,3.141596141395412545e+00,-1.526783818280887028e-06,-1.265596781488551785e-05,5.587150460816671819e-06,-6.168256082823304610e-06,0.000000000000000000e+00
3.901999999999791857e+00,3.141596116175386477e+00,-1.515651241158048934e-06,-1.256441100852533031e-05,5.546056361225382471e-06,-6.123519728880269140e-06,0.000000000000000000e+00
3.903999999999791637e+00,3.141596091137809132e+00,-1.504600541534907993e-06,-1.247351648406536740e-05,5.505268358906827791e-06,-6.079109242436230671e-06,0.000000000000000000e+00
3.905999999999791417e+00,3.141596066281360677e+00,-1.493631109569416695e-06,-1.238327945754764492e-05,5.464784135277253696e-06,-6.035022276401879595e-06,0.000000000000000000e+00
3.907999999999791196e+00,3.141596041604731049e+00,-1.482742340040104329e-06,-1.229369517878091674e-05,5.424601388084259524e-06,-5.991256438062073412e-06,0.000000000000000000e+00
3.909999999999790976e+00,3.141596017106619509e+00,-1.471933632311501308e-06,-1.220475893194285928e-05,5.384717833326305976e-06,-5.947809379198966634e-06,0.000000000000000000e+00
3.911999999999790756e+00,3.141595992785734648e+00,-1.461204390299668105e-06,-1.211646603453315407e-05,5.345131203219645466e-06,-5.904678743755993056e-06,0.000000000000000000e+00
3.913999999999790536e+00,3.141595968640794379e+00,-1.450554022436024405e-06,-1.202881183879529352e-05,5.305839249964370362e-06,-5.861862243213176261e-06,0.000000000000000000e+00
3.915999999999790315e+00,3.141595944670525942e+00,-1.439981941631767366e-06,-1.194179172964659332e-05,5.266839741283618154e-06,-5.819357551972262105e-06,0.000000000000000000e+00
3.917999999999790095e+00,3.141595920873665460e+00,-1.429487565241211193e-06,-1.185540112691089678e-05,5.228130466163605420e-06,-5.777162434806876206e-06,0.000000000000000000e+00
3.919999999999789875e+00,3.141595897248958824e+00,-1.419070315030679420e-06,-1.176963548031443631e-05,5.189709223318238479e-06,-5.735274528881481663e-06,0.000000000000000000e+00
3.921999999999789654e+00,3.141595873795160809e+00,-1.408729617143385449e-06,-1.168449027585997146e-05,5.151573836926161393e-06,-5.693691690827533760e-06,0.000000000000000000e+00
3.923999999999789434e+00,3.141595850511035071e+00,-1.398464902066350193e-06,-1.159996102819414967e-05,5.113722138758866453e-06,-5.652411566895506213e-06,0.000000000000000000e+00
3.925999999999789214e+00,3.141595827395353702e+00,-1.388275604596657343e-06,-1.151604328820821409e-05,5.076151986744712102e-06,-5.611432060515716020e-06,0.000000000000000000e+00
3.927999999999788994e+00,3.141595804446898565e+00,-1.378161163806014990e-06,-1.143273263579526033e-05,5.038861248110869179e-06,-5.570750874610402837e-06,0.000000000000000000e+00
3.929999999999788773e+00,3.141595781664459519e+00,-1.368121023012686227e-06,-1.135002468361840820e-05,5.001847808804066256e-06,-5.530365852839146042e-06,0.000000000000000000e+00
3.931999999999788553e+00,3.141595759046835745e+00,-1.358154629744176286e-06,-1.126791507693830180e-05,4.965109573462102221e-06,-5.490274855803190234e-06,0.000000000000000000e+00
3.933999999999788333e+00,3.141595736592834864e+00,-1.348261435703690880e-06,-1.118639949176340635e-05,4.928644461459921893e-06,-5.450475710582732339e-06,0.000000000000000000e+00
3.935999999999788113e+00,3.141595714301273379e+00,-1.338440896740834796e-06,-1.110547363467606155e-05,4.892450406830478584e-06,-5.410966262701860988e-06,0.000000000000000000e+00
3.937999999999787892e+00,3.141595692170975784e+00,-1.328692472817992941e-06,-1.102513324440333296e-05,4.856525362529001188e-06,-5.371744426935818695e-06,0.000000000000000000e+00
3.939999999999787672e+00,3.141595670200775459e+00,-1.319015627978976362e-06,-1.094537408898741201e-05,4.820867293945651851e-06,-5.332808054530875988e-06,0.000000000000000000e+00
3.941999999999787452e+00,3.141595648389514217e+00,-1.309409830320892704e-06,-1.086619196694644763e-05,4.785474182181965453e-06,-5.294155053497297671e-06,0.000000000000000000e+00
3.943999999999787232e+00,3.141595626736041869e+00,-1.299874551959429928e-06,-1.078758270852341661e-05,4.750344027335710294e-06,-5.255783394684300389e-06,0.000000000000000000e+00
3.945999999999787011e+00,3.141595605239217104e+00,-1.290409268994991091e-06,-1.070954217375031121e-05,4.715474844354383987e-06,-5.217691009000268435e-06,0.000000000000000000e+00
3.947999999999786791e+00,3.141595583897906607e+00,-1.281013461486478248e-06,-1.063206625086023522e-05,4.680864659606578254e-06,-5.179875801787485625e-06,0.000000000000000000e+00
3.949999999999786571e+00,3.141595562710985501e+00,-1.271686613419702572e-06,-1.055515085975501627e-05,4.646511519563338180e-06,-5.142335806677985878e-06,0.000000000000000000e+00
3.951999999999786350e+00,3.141595541677336456e+00,-1.262428212676908320e-06,-1.047879194779032415e-05,4.612413481124287019e-06,-5.105068948819699255e-06,0.000000000000000000e+00
3.953999999999786130e+00,3.141595520795850582e+00,-1.253237751006432115e-06,-1.040298549360610117e-05,4.578568621092962796e-06,-5.068073292767216943e-06,0.000000000000000000e+00
3.955999999999785910e+00,3.141595500065426982e+00,-1.244114723991560718e-06,-1.032772750331411767e-05,4.544975027499590029e-06,-5.031346806142407592e-06,0.000000000000000000e+00
3.957999999999785690e+00,3.141595479484972753e+00,-1.235058631022795992e-06,-1.025301401256726509e-05,4.511630804902917288e-06,-4.994887542450266772e-06,0.000000000000000000e+00
3.959999999999785469e+00,3.141595459053402983e+00,-1.226068975269381472e-06,-1.017884108444790109e-05,4.478534069762307000e-06,-4.958693510355610711e-06,0.000000000000000000e+00
3.961999999999785249e+00,3.141595438769640314e+00,-1.217145263648542567e-06,-1.010520481225909078e-05,4.445682957460261148e-06,-4.922762825942486619e-06,0.000000000000000000e+00
3.963999999999785029e+00,3.141595418632615377e+00,-1.208287006794563512e-06,-1.003210131648037203e-05,4.413075615328487314e-06,-4.887093530665609722e-06,0.000000000000000000e+00
3.965999999999784809e+00,3.141595398641266357e+00,-1.199493719034683134e-06,-9.959526744672974162e-06,4.380710202906511384e-06,-4.851683684892372253e-06,0.000000000000000000e+00
3.967999999999784588e+00,3.141595378794539428e+00,-1.190764918359678250e-06,-9.887477273430521251e-06,4.348584896878859805e-06,-4.816531429028105341e-06,0.000000000000000000e+00
3.969999999999784368e+00,3.141595359091388318e+00,-1.182100126393799922e-06,-9.815949106453545009e-06,4.316697886912826082e-06,-4.781634864528685287e-06,0.000000000000000000e+00
3.971999999999784148e+00,3.141595339530773856e+00,-1.173498868367849670e-06,-9.744938474821267143e-06,4.285047376591925645e-06,-4.746992120058811019e-06,0.000000000000000000e+00
3.973999999999783928e+00,3.141595320111664869e+00,-1.164960673090586815e-06,-9.674441637136884146e-06,4.253631584181499290e-06,-4.712601349667857649e-06,0.000000000000000000e+00
3.975999999999783707e+00,3.141595300833037729e+00,-1.156485072920706939e-06,-9.604454878829978064e-06,4.222448741276430155e-06,-4.678460705786242500e-06,0.000000000000000000e+00
3.977999999999783487e+00,3.141595281693875474e+00,-1.148071603740332923e-06,-9.534974511926995981e-06,4.191497092642968792e-06,-4.644568352626214782e-06,0.000000000000000000e+00
3.979999999999783267e+00,3.141595262693169577e+00,-1.139719804931028673e-06,-9.465996873949866631e-06,4.160774893893536243e-06,-4.610922439724964440e-06,0.000000000000000000e+00
3.981999999999783046e+00,3.141595243829917727e+00,-1.131429219342657107e-06,-9.397518331689267898e-06,4.130280420939879397e-06,-4.577521253627731587e-06,0.000000000000000000e+00
3.983999999999782826e+00,3.141595225103125610e+00,-1.123199393266414647e-06,-9.329535275418898821e-06,4.100011956344853675e-06,-4.544362919608589696e-06,0.000000000000000000e+00
3.985999999999782606e+00,3.141595206511806015e+00,-1.115029876412602110e-06,-9.262044122390725468e-06,4.069967798245180748e-06,-4.511445690681197506e-06,0.000000000000000000e+00
3.987999999999782386e+00,3.141595188054978394e+00,-1.106920221878678862e-06,-9.195041317102338422e-06,4.040146261173195863e-06,-4.478767848363383538e-06,0.000000000000000000e+00
3.989999999999782165e+00,3.141595169731669746e+00,-1.098869986126766257e-06,-9.128523326831691539e-06,4.010545665723219522e-06,-4.446327552415357950e-06,0.000000000000000000e+00
3.991999999999781945e+00,3.141595151540913733e+00,-1.090878728958211663e-06,-9.062486647041363585e-06,3.981164351913980800e-06,-4.414123149610821528e-06,0.000000000000000000e+00
3.993999999999781725e+00,3.141595133481751567e+00,-1.082946013485729544e-06,-8.996927796666275086e-06,3.952000668156084362e-06,-4.382152859426034216e-06,0.000000000000000000e+00
3.995999999999781505e+00,3.141595115553230677e+00,-1.075071406111208143e-06,-8.931843320224394479e-06,3.923052976693378910e-06,-4.350414985030575700e-06,0.000000000000000000e+00
3.997999999999781284e+00,3.141595097754406041e+00,-1.067254476497160868e-06,-8.867229788081871291e-06,3.894319654507016627e-06,-4.318907855048683715e-06,0.000000000000000000e+00
3.999999999999781064e+00,3.141595080084339298e+00,-1.059494797542070861e-06,-8.803083794234609408e-06,3.865799088411844764e-06,-4.287629749053048465e-06,0.000000000000000000e+00
4.001999999999781288e+00,3.141595062542098304e+00,-1.051791945357743027e-06,-8.739401957472551135e-06,3.837489678145603412e-06,-4.256578999645901359e-06,0.000000000000000000e+00
4.003999999999781068e+00,3.141595045126758468e+00,-1.044145499241460367e-06,-8.676180922072450197e-06,3.809389838289464710e-06,-4.225753977630107463e-06,0.000000000000000000e+00
4.005999999999780847e+00,3.141595027837401410e+00,-1.036555041651619716e-06,-8.613417355413523118e-06,3.781497992960688300e-06,-4.195153000277880863e-06,0.000000000000000000e+00
4.007999999999780627e+00,3.141595010673115862e+00,-1.029020158187540165e-06,-8.551107948337887153e-06,3.753812576978415641e-06,-4.164774411669001819e-06,0.000000000000000000e+00
4.009999999999780407e+00,3.141594993632996324e+00,-1.021540437566171563e-06,-8.489249415766263453e-06,3.726332037700938683e-06,-4.134616593326453834e-06,0.000000000000000000e+00
4.011999999999780186e+00,3.141594976716144405e+00,-1.014115471591652580e-06,-8.427838498898609324e-06,3.699054840432796097e-06,-4.104678010034184046e-06,0.000000000000000000e+00
4.013999999999779966e+00,3.141594959921668373e+00,-1.006744855132669086e-06,-8.366871959456960640e-06,3.671979455134829716e-06,-4.074956967944398767e-06,0.000000000000000000e+00
4.015999999999779746e+00,3.141594943248682714e+00,-9.994281861062243711e-07,-8.306346582468201046e-06,3.645104363352273268e-06,-4.045451876280315370e-06,0.000000000000000000e+00
4.017999999999779526e+00,3.141594926696308132e+00,-9.921650654479828234e-07,-8.246259178851881444e-06,3.618428064730318267e-06,-4.016161239433266967e-06,0.000000000000000000e+00
4.019999999999779305e+00,3.141594910263671547e+00,-9.849550970898872973e-07,-8.186606579541792701e-06,3.591949063177806684e-06,-3.987083398887867171e-06,0.000000000000000000e+00
4.021999999999779085e+00,3.141594893949906986e+00,-9.777978879395181907e-07,-8.127385640387062610e-06,3.565665878971795509e-06,-3.958216861228225966e-06,0.000000000000000000e+00
4.023999999999778865e+00,3.141594877754154247e+00,-9.706930478536092653e-07,-8.068593239442866795e-06,3.539577042537868785e-06,-3.929560069234129570e-06,0.000000000000000000e+00
4.025999999999778645e+00,3.141594861675558903e+00,-9.636401896169590680e-07,-8.010226277133557094e-06,3.513681095197758532e-06,-3.901111485277944396e-06,0.000000000000000000e+00
4.027999999999778424e+00,3.141594845713273632e+00,-9.566389289205086591e-07,-7.952281676228097602e-06,3.487976589346535145e-06,-3.872869587832520428e-06,0.000000000000000000e+00
4.029999999999778204e+00,3.141594829866456884e+00,-9.496888843378691648e-07,-7.894756382248043175e-06,3.462462089759133695e-06,-3.844832883950476820e-06,0.000000000000000000e+00
4.031999999999777984e+00,3.141594814134272884e+00,-9.427896773062487126e-07,-7.837647360957103178e-06,3.437136167907138932e-06,-3.816999819698268894e-06,0.000000000000000000e+00
4.033999999999777764e+00,3.141594798515892073e+00,-9.359409321037969471e-07,-7.780951602140739716e-06,3.411997411218093340e-06,-3.789368972194010547e-06,0.000000000000000000e+00
4.035999999999777543e+00,3.141594783010490666e+00,-9.291422758268025855e-07,-7.724666115649930849e-06,3.387044413953101795e-06,-3.761938814326670023e-06,0.000000000000000000e+00
4.037999999999777323e+00,3.141594767617251538e+00,-9.223933383687208815e-07,-7.668787934369455250e-06,3.362275784551837109e-06,-3.734707923896659812e-06,0.000000000000000000e+00
4.039999999999777103e+00,3.141594752335362895e+00,-9.156937523969165363e-07,-7.613314111890490464e-06,3.337690140481675929e-06,-3.707674824812248092e-06,0.000000000000000000e+00
4.041999999999776882e+00,3.141594737164018714e+00,-9.090431533347963850e-07,-7.558241722427734117e-06,3.313286108120288533e-06,-3.680838053310497981e-06,0.000000000000000000e+00
4.043999999999776662e+00,3.141594722102419190e+00,-9.024411793366298604e-07,-7.503567863693345205e-06,3.289062330063682399e-06,-3.654196247284638788e-06,0.000000000000000000e+00
4.045999999999776442e+00,3.141594707149770294e+00,-8.958874712677562683e-07,-7.449289651518959114e-06,3.265017452473843219e-06,-3.627747897577155979e-06,0.000000000000000000e+00
4.047999999999776222e+00,3.141594692305283321e+00,-8.893816726861197862e-07,-7.395404224463625632e-06,3.241150136475095220e-06,-3.601491649712962710e-06,0.000000000000000000e+00
4.049999999999776001e+00,3.141594677568175786e+00,-8.829234298179259492e-07,-7.341908741401147401e-06,3.217459052502597390e-06,-3.575426090802469789e-06,0.000000000000000000e+00
4.051999999999775781e+00,3.141594662937670979e+00,-8.765123915400677270e-07,-7.288800380919542033e-06,3.193942879296874287e-06,-3.549549804367963283e-06,0.000000000000000000e+00
4.053999999999775561e+00,3.141594648412997071e+00,-8.701482093617756146e-07,-7.236076341941642818e-06,3.170600305624710856e-06,-3.523861408589569689e-06,0.000000000000000000e+00
4.055999999999775341e+00,3.141594633993388008e+00,-8.638305374049218927e-07,-7.183733843522418141e-06,3.147430029955985644e-06,-3.498359528186641991e-06,0.000000000000000000e+00
4.057999999999775120e+00,3.141594619678083955e+00,-8.575590323799194694e-07,-7.131770126631114405e-06,3.124430765105403300e-06,-3.473042857644539097e-06,0.000000000000000000e+00
4.059999999999774900e+00,3.141594605466329515e+00,-8.513333535668451163e-07,-7.080182449965185320e-06,3.101601228465772711e-06,-3.447909978940907956e-06,0.000000000000000000e+00
4.061999999999774680e+00,3.141594591357375954e+00,-8.451531627944806968e-07,-7.028968094796542633e-06,3.078940153826277821e-06,-3.422959634980920893e-06,0.000000000000000000e+00
4.063999999999774460e+00,3.141594577350478978e+00,-8.390181244222703053e-07,-6.978124358625545477e-06,3.056446276552204727e-06,-3.398190390923165965e-06,0.000000000000000000e+00
4.065999999999774239e+00,3.141594563444900068e+00,-8.329279053251975529e-07,-6.927648560145507908e-06,3.034118345618745119e-06,-3.373600974568745904e-06,0.000000000000000000e+00
4.067999999999774019e+00,3.141594549639906031e+00,-8.268821748697170205e-07,-6.877538037804810500e-06,3.011955120446924188e-06,-3.349190086476630399e-06,0.000000000000000000e+00
4.069999999999773799e+00,3.141594535934769006e+00,-8.208806048963168147e-07,-6.827790148219807092e-06,2.989955367422956740e-06,-3.324956392169836595e-06,0.000000000000000000e+00
4.071999999999773578e+00,3.141594522328766459e+00,-8.149228696993427726e-07,-6.778402268726187124e-06,2.968117866205238008e-06,-3.300898648424658476e-06,0.000000000000000000e+00
4.073999999999773358e+00,3.141594508821180742e+00,-8.090086460082488581e-07,-6.729371793956634734e-06,2.946441401852438300e-06,-3.277015521854698599e-06,0.000000000000000000e+00
4.075999999999773138e+00,3.141594495411299981e+00,-8.031376129703886288e-07,-6.680696138477043464e-06,2.924924771286329652e-06,-3.253305771185490599e-06,0.000000000000000000e+00
4.077999999999772918e+00,3.141594482098416741e+00,-7.973094521333493047e-07,-6.632372734098109922e-06,2.903566777229927630e-06,-3.229768089675893062e-06,0.000000000000000000e+00
4.079999999999772697e+00,3.141594468881829361e+00,-7.915238474259458321e-07,-6.584399032916665720e-06,2.882366235612686190e-06,-3.206401273566613562e-06,0.000000000000000000e+00
4.081999999999772477e+00,3.141594455760840621e+00,-7.857804851378941034e-07,-6.536772504583753116e-06,2.861321969417998475e-06,-3.183204051309372696e-06,0.000000000000000000e+00
4.083999999999772257e+00,3.141594442734759074e+00,-7.800790539038375049e-07,-6.489490637093078014e-06,2.840432810664140065e-06,-3.160175188206835315e-06,0.000000000000000000e+00
4.085999999999772037e+00,3.141594429802897714e+00,-7.744192446858887202e-07,-6.442550936327724514e-06,2.819697599697204838e-06,-3.137313447848054241e-06,0.000000000000000000e+00
4.087999999999771816e+00,3.141594416964574865e+00,-7.688007507562441671e-07,-6.395950926325505774e-06,2.799115185974342361e-06,-3.114617615728410910e-06,0.000000000000000000e+00
4.089999999999771596e+00,3.141594404219113734e+00,-7.632232676779953137e-07,-6.349688149544001463e-06,2.778684429008032330e-06,-3.092086499079200812e-06,0.000000000000000000e+00
4.091999999999771376e+00,3.141594391565841971e+00,-7.576864932891674009e-07,-6.303760165035338980e-06,2.758404194234775402e-06,-3.069718861084523868e-06,0.000000000000000000e+00
4.093999999999771156e+00,3.141594379004092552e+00,-7.521901276868078227e-07,-6.258164550069932745e-06,2.738273357068816262e-06,-3.047513526464481722e-06,0.000000000000000000e+00
4.095999999999770935e+00,3.141594366533202898e+00,-7.467338732055583104e-07,-6.212898900635922777e-06,2.718290804380315651e-06,-3.025469349834168813e-06,0.000000000000000000e+00
4.097999999999770715e+00,3.141594354152515756e+00,-7.413174344009457251e-07,-6.167960828753384835e-06,2.698455428298180343e-06,-3.003585114415850324e-06,0.000000000000000000e+00
4.099999999999770495e+00,3.141594341861378314e+00,-7.359405180339732580e-07,-6.123347964394017091e-06,2.678766131066288950e-06,-2.981859676038213928e-06,0.000000000000000000e+00
4.101999999999770274e+00,3.141594329659142648e+00,-7.306028330543895181e-07,-6.079057953953927870e-06,2.659221821578042547e-06,-2.960291855919239170e-06,0.000000000000000000e+00
4.103999999999770054e+00,3.141594317545165271e+00,-7.253040905855905931e-07,-6.035088460905607920e-06,2.639821417192549424e-06,-2.938880506759473615e-06,0.000000000000000000e+00
4.105999999999769834e+00,3.141594305518807140e+00,-7.200440039071252197e-07,-5.991437165934814321e-06,2.620563844277876864e-06,-2.917624498348369782e-06,0.000000000000000000e+00
4.107999999999769614e+00,3.141594293579434538e+00,-7.148222884380928312e-07,-5.948101766266483883e-06,2.601448036786911356e-06,-2.896522690812489319e-06,0.000000000000000000e+00
4.109999999999769393e+00,3.141594281726418192e+00,-7.096386617194546517e-07,-5.905079976579203465e-06,2.582472938789264592e-06,-2.875573985662284066e-06,0.000000000000000000e+00
4.111999999999769173e+00,3.141594269959132824e+00,-7.044928433994345530e-07,-5.862369526596214394e-06,2.563637498828533935e-06,-2.854777222050414480e-06,0.000000000000000000e+00
4.113999999999768953e+00,3.141594258276958040e+00,-6.993845552189705231e-07,-5.819968163352329279e-06,2.544940675562169663e-06,-2.834131319896666856e-06,0.000000000000000000e+00
4.115999999999768733e+00,3.141594246679277891e+00,-6.943135209950433639e-07,-5.777873649551650328e-06,2.526381434115076899e-06,-2.813635161936701136e-06,0.000000000000000000e+00
4.117999999999768512e+00,3.141594235165480864e+00,-6.892794666015021938e-07,-5.736083766154616334e-06,2.507958752424788550e-06,-2.793287719732755528e-06,0.000000000000000000e+00
4.119999999999768292e+00,3.141594223734960334e+00,-6.842821199561199853e-07,-5.694596306923819467e-06,2.489671608494426249e-06,-2.773087810699406336e-06,0.000000000000000000e+00
4.121999999999768072e+00,3.141594212387113227e+00,-6.793212110070712128e-07,-5.653409083990199270e-06,2.471518993845962025e-06,-2.753034435240631284e-06,0.000000000000000000e+00
4.123999999999767851e+00,3.141594201121341356e+00,-6.743964717135851966e-07,-5.612519924498362749e-06,2.453499905736055821e-06,-2.733126499814596478e-06,0.000000000000000000e+00
4.125999999999767631e+00,3.141594189937050530e+00,-6.695076360314400285e-07,-5.571926671823452231e-06,2.435613350290166765e-06,-2.713362961549275389e-06,0.000000000000000000e+00
4.127999999999767411e+00,3.141594178833651441e+00,-6.646544398979077261e-07,-5.531627184351752498e-06,2.417858339753418373e-06,-2.693742749715899646e-06,0.000000000000000000e+00
4.129999999999767191e+00,3.141594167810558780e+00,-6.598366212183607355e-07,-5.491619335855711236e-06,2.400233893691292315e-06,-2.674264818306552261e-06,0.000000000000000000e+00
4.131999999999766970e+00,3.141594156867190790e+00,-6.550539198514772310e-07,-5.451901015489916476e-06,2.382739039101349949e-06,-2.654928131082045584e-06,0.000000000000000000e+00
4.133999999999766750e+00,3.141594146002971044e+00,-6.503060775933208125e-07,-5.412470128161063646e-06,2.365372811507465052e-06,-2.635731673885479811e-06,0.000000000000000000e+00
4.135999999999766530e+00,3.141594135217326667e+00,-6.455928381631681627e-07,-5.373324593190627763e-06,2.348134252049830699e-06,-2.616674402859717237e-06,0.000000000000000000e+00
4.137999999999766310e+00,3.141594124509689223e+00,-6.409139471884855406e-07,-5.334462345871066250e-06,2.331022411336643804e-06,-2.597755333521863352e-06,0.000000000000000000e+00
4.139999999999766089e+00,3.141594113879493833e+00,-6.362691521907828028e-07,-5.295881335334665401e-06,2.314036344553799789e-06,-2.578973425601705790e-06,0.000000000000000000e+00
4.141999999999765869e+00,3.141594103326180054e+00,-6.316582025724584514e-07,-5.257579526163523860e-06,2.297175115546381403e-06,-2.560327698424611864e-06,0.000000000000000000e+00
4.143999999999765649e+00,3.141594092849191888e+00,-6.270808495998572820e-07,-5.219554898156553337e-06,2.280437796429683829e-06,-2.541817176304169961e-06,0.000000000000000000e+00
4.145999999999765429e+00,3.141594082447976444e+00,-6.225368463906922612e-07,-5.181805444556060970e-06,2.263823463608829832e-06,-2.523440839635484638e-06,0.000000000000000000e+00
4.147999999999765208e+00,3.141594072121985715e+00,-6.180259479005153994e-07,-5.144329174076954825e-06,2.247331202735237688e-06,-2.505197739115667130e-06,0.000000000000000000e+00
4.149999999999764988e+00,3.141594061870675247e+00,-6.135479109076236231e-07,-5.107124109374535825e-06,2.230960105289899909e-06,-2.487086892201772321e-06,0.000000000000000000e+00
4.151999999999764768e+00,3.141594051693504586e+00,-6.091024939984983850e-07,-5.070188288193843534e-06,2.214709271549190765e-06,-2.469107358974374620e-06,0.000000000000000000e+00
4.153999999999764547e+00,3.141594041589937270e+00,-6.046894575527607701e-07,-5.033519762232766845e-06,2.198577807992682880e-06,-2.451258177147687764e-06,0.000000000000000000e+00
4.155999999999764327e+00,3.141594031559440836e+00,-6.003085637345125962e-07,-4.997116595428541217e-06,2.182564823506565992e-06,-2.433538340163617363e-06,0.000000000000000000e+00
4.157999999999764107e+00,3.141594021601486375e+00,-5.959595764791420749e-07,-4.960976867463461344e-06,2.166669437879751641e-06,-2.415946961080376245e-06,0.000000000000000000e+00
4.159999999999763887e+00,3.141594011715548529e+00,-5.916422614767988350e-07,-4.925098671440422847e-06,2.150890776430829354e-06,-2.398483089538093723e-06,0.000000000000000000e+00
4.161999999999763666e+00,3.141594001901106381e+00,-5.873563861598490462e-07,-4.889480114468591347e-06,2.135227971544243485e-06,-2.381145803855190066e-06,0.000000000000000000e+00
4.163999999999763446e+00,3.141593992157642568e+00,-5.831017196870479737e-07,-4.854119318217328980e-06,2.119680164346266061e-06,-2.363934209500989747e-06,0.000000000000000000e+00
4.165999999999763226e+00,3.141593982484643721e+00,-5.788780329317235505e-07,-4.819014416540000162e-06,2.104246499053096596e-06,-2.346847348506133886e-06,0.000000000000000000e+00
4.167999999999763006e+00,3.141593972881599584e+00,-5.746850984708573820e-07,-4.784163557334615831e-06,2.088926127672332016e-06,-2.329884330622670899e-06,0.000000000000000000e+00
4.169999999999762785e+00,3.141593963348003893e+00,-5.705226905729709041e-07,-4.749564901023478765e-06,2.073718206567410769e-06,-2.313044227429215469e-06,0.000000000000000000e+00
4.171999999999762565e+00,3.141593953883354384e+00,-5.663905851859540491e-07,-4.715216621941705208e-06,2.058621899914808712e-06,-2.296326163346102401e-06,0.000000000000000000e+00
4.173999999999762345e+00,3.141593944487151902e+00,-5.622885599211341440e-07,-4.681116908399766396e-06,2.043636380035710961e-06,-2.279729273090077033e-06,0.000000000000000000e+00
4.175999999999762125e+00,3.141593935158900841e+00,-5.582163940396197283e-07,-4.647263961460256091e-06,2.028760824711836471e-06,-2.263252664702460751e-06,0.000000000000000000e+00
4.177999999999761904e+00,3.141593925898110040e+00,-5.541738684411145301e-07,-4.613655995050342674e-06,2.013994417474731559e-06,-2.246895457961758022e-06,0.000000000000000000e+00
4.179999999999761684e+00,3.141593916704291001e+00,-5.501607656537885412e-07,-4.580291235229148327e-06,1.999336346257302763e-06,-2.230656760125744096e-06,0.000000000000000000e+00
4.181999999999761464e+00,3.141593907576959221e+00,-5.461768698212914131e-07,-4.547167921903771716e-06,1.984785807520027312e-06,-2.214535740731917975e-06,0.000000000000000000e+00
4.183999999999761243e+00,3.141593898515633310e+00,-5.422219666894685456e-07,-4.514284307189864190e-06,1.970342002530495580e-06,-2.198531526978567434e-06,0.000000000000000000e+00
4.185999999999761023e+00,3.141593889519835869e+00,-5.382958435945248597e-07,-4.481638656278397750e-06,1.956004139592416403e-06,-2.182643282282651674e-06,0.000000000000000000e+00
4.187999999999760803e+00,3.141593880589092613e+00,-5.343982894506400118e-07,-4.449229246595272840e-06,1.941771432304442603e-06,-2.166870153940060034e-06,0.000000000000000000e+00
4.189999999999760583e+00,3.141593871722932363e+00,-5.305290947383538777e-07,-4.417054368249052342e-06,1.927643100658452540e-06,-2.151211310413825985e-06,0.000000000000000000e+00
4.191999999999760362e+00,3.141593862920888380e+00,-5.266880514924292055e-07,-4.385112323620915463e-06,1.913618370328078011e-06,-2.135665917269713579e-06,0.000000000000000000e+00
4.193999999999760142e+00,3.141593854182496592e+00,-5.228749532924815257e-07,-4.353401426482557625e-06,1.899696470699649959e-06,-2.120233122776930089e-06,0.000000000000000000e+00
4.195999999999759922e+00,3.141593845507296034e+00,-5.190895952493417088e-07,-4.321920004519171275e-06,1.885876641097787083e-06,-2.104912160233581214e-06,0.000000000000000000e+00
4.197999999999759702e+00,3.141593836894829739e+00,-5.153317739924046812e-07,-4.290666396268235775e-06,1.872158123561858418e-06,-2.089702178340572192e-06,0.000000000000000000e+00
4.199999999999759481e+00,3.141593828344643402e+00,-5.116012876578538677e-07,-4.259638953664120423e-06,1.858540169157012587e-06,-2.074602411690992504e-06,0.000000000000000000e+00
4.201999999999759261e+00,3.141593819856286718e+00,-5.078979358787407409e-07,-4.228836038577744797e-06,1.845022029849568211e-06,-2.059611997624651166e-06,0.000000000000000000e+00
4.203999999999759041e+00,3.141593811429312044e+00,-5.042215197761178690e-07,-4.198256025732111899e-06,1.831602965631418618e-06,-2.044730172007032764e-06,0.000000000000000000e+00
4.205999999999758820e+00,3.141593803063275292e+00,-5.005718419450441317e-07,-4.167897301745587830e-06,1.818282242392659467e-06,-2.029956149256254684e-06,0.000000000000000000e+00
4.207999999999758600e+00,3.141593794757735481e+00,-4.969487064439025755e-07,-4.137758264609571301e-06,1.805059130847069435e-06,-2.015289136480378197e-06,0.000000000000000000e+00
4.209999999999758380e+00,3.141593786512254738e+00,-4.933519187838272195e-07,-4.107837324023967806e-06,1.791932907476388048e-06,-2.000728358623587266e-06,0.000000000000000000e+00
4.211999999999758160e+00,3.141593778326398745e+00,-4.897812859171928302e-07,-4.078132901266430605e-06,1.778902854419689795e-06,-1.986273045917078647e-06,0.000000000000000000e+00
4.213999999999757939e+00,3.141593770199735847e+00,-4.862366162285548456e-07,-4.048643428244966232e-06,1.765968257300904703e-06,-1.971922406779907159e-06,0.000000000000000000e+00
4.215999999999757719e+00,3.141593762131837497e+00,-4.827177195200119044e-07,-4.019367350633868153e-06,1.753128412907561855e-06,-1.957675755494198142e-06,0.000000000000000000e+00
4.217999999999757499e+00,3.141593754122278703e+00,-4.792244070009422425e-07,-3.990303122735909675e-06,1.740382617045689422e-06,-1.943532254359703987e-06,0.000000000000000000e+00
4.219999999999757279e+00,3.141593746170637136e+00,-4.757564912830414555e-07,-3.961449210315825009e-06,1.727730171535318958e-06,-1.929491162838937676e-06,0.000000000000000000e+00
4.221999999999757058e+00,3.141593738276494019e+00,-4.723137863647304759e-07,-3.932804092070362900e-06,1.715170387754901544e-06,-1.915551791961771245e-06,0.000000000000000000e+00
4.223999999999756838e+00,3.141593730439432797e+00,-4.688961076223481768e-07,-3.904366255190055911e-06,1.702702576331908849e-06,-1.901713325914287249e-06,0.000000000000000000e+00
4.225999999999756618e+00,3.141593722659040910e+00,-4.655032717987963133e-07,-3.876134200716620800e-06,1.690326059995387082e-06,-1.887975119789612185e-06,0.000000000000000000e+00
4.227999999999756398e+00,3.141593714934908022e+00,-4.621350969910562153e-07,-3.848106438576189406e-06,1.678040161853590847e-06,-1.874336385278472408e-06,0.000000000000000000e+00
4.229999999999756177e+00,3.141593707266626900e+00,-4.587914026462697781e-07,-3.820281488815741279e-06,1.665844208561424513e-06,-1.860796378216005501e-06,0.000000000000000000e+00
4.231999999999755957e+00,3.141593699653793426e+00,-4.554720095482748679e-07,-3.792657884245056190e-06,1.653737536722843669e-06,-1.847354443905264244e-06,0.000000000000000000e+00
4.233999999999755737e+00,3.141593692096006585e+00,-4.521767398042890104e-07,-3.765234167593340573e-06,1.641719486235724876e-06,-1.834009848706065357e-06,0.000000000000000000e+00
4.235999999999755516e+00,3.141593684592868030e+00,-4.489054168395848365e-07,-3.738008890926412953e-06,1.629789399113079138e-06,-1.820761848121820371e-06,0.000000000000000000e+00
4.237999999999755296e+00,3.141593677143982521e+00,-4.456578653866312785e-07,-3.710980618350525017e-06,1.617946626046960931e-06,-1.807609788039742571e-06,0.000000000000000000e+00
4.239999999999755076e+00,3.141593669748957041e+00,-4.424339114734167971e-07,-3.684147923572070278e-06,1.606190520765008069e-06,-1.794552947764283157e-06,0.000000000000000000e+00
4.241999999999754856e+00,3.141593662407402121e+00,-4.392333824167590920e-07,-3.657509390152706591e-06,1.594520440634136690e-06,-1.781590619621440097e-06,0.000000000000000000e+00
4.243999999999754635e+00,3.141593655118930517e+00,-4.360561068106308175e-07,-3.631063613235338669e-06,1.582935751080254152e-06,-1.768722158846854030e-06,0.000000000000000000e+00
4.245999999999754415e+00,3.141593647883158535e+00,-4.329019145145294490e-07,-3.604809197610855170e-06,1.571435821029885999e-06,-1.755946866230655500e-06,0.000000000000000000e+00
4.247999999999754195e+00,3.141593640699704704e+00,-4.297706366491118346e-07,-3.578744756559658250e-06,1.560020020367481944e-06,-1.743264016327878636e-06,0.000000000000000000e+00
4.249999999999753975e+00,3.141593633568190214e+00,-4.266621055838952763e-07,-3.552868916175975974e-06,1.548687730295830972e-06,-1.730673022938808096e-06,0.000000000000000000e+00
4.251999999999753754e+00,3.141593626488239810e+00,-4.235761549242684918e-07,-3.527180311221871942e-06,1.537438333618053600e-06,-1.718173178727293643e-06,0.000000000000000000e+00
4.253999999999753534e+00,3.141593619459480013e+00,-4.205126195060368809e-07,-3.501677586032809905e-06,1.526271217093145873e-06,-1.705763813206475885e-06,0.000000000000000000e+00
4.255999999999753314e+00,3.141593612481540454e+00,-4.174713353879865293e-07,-3.476359394275427752e-06,1.515185770869878020e-06,-1.693444254051876931e-06,0.000000000000000000e+00
4.257999999999753094e+00,3.141593605554052981e+00,-4.144521398427329174e-07,-3.451224399871467074e-06,1.504181390933471786e-06,-1.681213863792014863e-06,0.000000000000000000e+00
4.259999999999752873e+00,3.141593598676652999e+00,-4.114548713449950199e-07,-3.426271276995597561e-06,1.493257479127359853e-06,-1.669072012550939394e-06,0.000000000000000000e+00
4.261999999999752653e+00,3.141593591848978129e+00,-4.084793695606753041e-07,-3.401498709637662325e-06,1.482413442348454786e-06,-1.657018064618451646e-06,0.000000000000000000e+00
4.263999999999752433e+00,3.141593585070668659e+00,-4.055254753393795288e-07,-3.376905390447463029e-06,1.471648689924600553e-06,-1.645051354793021962e-06,0.000000000000000000e+00
4.265999999999752212e+00,3.141593578341367099e+00,-4.025930307075020968e-07,-3.352490021594350521e-06,1.460962635698309794e-06,-1.633171251442365383e-06,0.000000000000000000e+00
4.267999999999751992e+00,3.141593571660718620e+00,-3.996818788587430447e-07,-3.328251314839737204e-06,1.450354698422742612e-06,-1.621377131342162770e-06,0.000000000000000000e+00
4.269999999999751772e+00,3.141593565028371504e+00,-3.967918641462742587e-07,-3.304187990725113894e-06,1.439824299812104182e-06,-1.609668352513205819e-06,0.000000000000000000e+00
4.271999999999751552e+00,3.141593558443976253e+00,-3.939228320697994579e-07,-3.280298781398581819e-06,1.429370871587935022e-06,-1.598044368041872012e-06,0.000000000000000000e+00
4.273999999999751331e+00,3.141593551907186033e+00,-3.910746292683928486e-07,-3.256582425174207536e-06,1.418993842562214085e-06,-1.586504469752237239e-06,0.000000000000000000e+00
4.275999999999751111e+00,3.141593545417656230e+00,-3.882471035179410319e-07,-3.233037670025964805e-06,1.408692647051366265e-06,-1.575048062777275783e-06,0.000000000000000000e+00
4.277999999999750891e+00,3.141593538975044897e+00,-3.854401037183096601e-07,-3.209663274289456067e-06,1.398466726710358924e-06,-1.563674581622667439e-06,0.000000000000000000e+00
4.279999999999750671e+00,3.141593532579012749e+00,-3.826534798816218776e-07,-3.186458005356975183e-06,1.388315527578867405e-06,-1.552383425492221928e-06,0.000000000000000000e+00
4.281999999999750450e+00,3.141593526229222721e+00,-3.798870831274065689e-07,-3.163420637991758553e-06,1.378238496108405271e-06,-1.541173948890320252e-06,0.000000000000000000e+00
4.283999999999750230e+00,3.141593519925339972e+00,-3.771407656766891389e-07,-3.140549956396825400e-06,1.368235084294529538e-06,-1.530045577507502559e-06,0.000000000000000000e+00
4.285999999999750010e+00,3.141593513667032322e+00,-3.744143808428654745e-07,-3.117844753384304415e-06,1.358304747749938349e-06,-1.518997714807601183e-06,0.000000000000000000e+00
4.287999999999749789e+00,3.141593507453970258e+00,-3.717077830206822046e-07,-3.095303831882893632e-06,1.348446949412545734e-06,-1.508029819538105278e-06,0.000000000000000000e+00
4.289999999999749569e+00,3.141593501285826484e+00,-3.690208276766534219e-07,-3.072926002745553667e-06,1.338661154535829973e-06,-1.497141288021601337e-06,0.000000000000000000e+00
4.291999999999749349e+00,3.141593495162275484e+00,-3.663533713434677779e-07,-3.050710085111402960e-06,1.328946831608686602e-06,-1.486331535167784738e-06,0.000000000000000000e+00
4.293999999999749129e+00,3.141593489082995294e+00,-3.637052716135362091e-07,-3.028654906392987302e-06,1.319303452378899268e-06,-1.475599979412939502e-06,0.000000000000000000e+00
4.295999999999748908e+00,3.141593483047665281e+00,-3.610763871276729827e-07,-3.006759304186971434e-06,1.309730496647394073e-06,-1.464946105860020508e-06,0.000000000000000000e+00
4.297999999999748688e+00,3.141593477055967476e+00,-3.584665775700835911e-07,-2.985022121581552806e-06,1.300227441134506475e-06,-1.454369260941653180e-06,0.000000000000000000e+00
4.299999999999748468e+00,3.141593471107586133e+00,-3.558757036616158580e-07,-2.963442212549751166e-06,1.290793772452110246e-06,-1.443868962792166088e-06,0.000000000000000000e+00
4.301999999999748248e+00,3.141593465202207724e+00,-3.533036271491380392e-07,-2.942018438037250101e-06,1.281428977877690777e-06,-1.433444613929464137e-06,0.000000000000000000e+00
4.303999999999748027e+00,3.141593459339521388e+00,-3.507502107986172404e-07,-2.920749668277193238e-06,1.272132551000908111e-06,-1.423095696090544893e-06,0.000000000000000000e+00
4.305999999999747807e+00,3.141593453519218038e+00,-3.482153183875007787e-07,-2.899634780609634712e-06,1.262903986681398691e-06,-1.412821628692097437e-06,0.000000000000000000e+00
4.307999999999747587e+00,3.141593447740991252e+00,-3.456988146975913655e-07,-2.878672661408287138e-06,1.253742785658975162e-06,-1.402621896693961962e-06,0.000000000000000000e+00
4.309999999999747367e+00,3.141593442004536385e+00,-3.432005655063675066e-07,-2.857862204685741248e-06,1.244648451465725406e-06,-1.392495947166605898e-06,0.000000000000000000e+00
4.311999999999747146e+00,3.141593436309551013e+00,-3.407204375816893879e-07,-2.837202311959079035e-06,1.235620490097720365e-06,-1.382443229247097825e-06,0.000000000000000000e+00
4.313999999999746926e+00,3.141593430655735375e+00,-3.382582986713525233e-07,-2.816691894541879686e-06,1.226658415620525823e-06,-1.372463267831706563e-06,0.000000000000000000e+00
4.315999999999746706e+00,3.141593425042791932e+00,-3.358140174971093438e-07,-2.796329869166492003e-06,1.217761739910190717e-06,-1.362555459841685401e-06,0.000000000000000000e+00
4.317999999999746485e+00,3.141593419470424475e+00,-3.333874637512999119e-07,-2.776115161249484054e-06,1.208929980473347945e-06,-1.352719307751325457e-06,0.000000000000000000e+00
4.319999999999746265e+00,3.141593413938339463e+00,-3.309785080850175479e-07,-2.756046705069994856e-06,1.200162661002050176e-06,-1.342954324225583092e-06,0.000000000000000000e+00
4.321999999999746045e+00,3.141593408446246016e+00,-3.285870221002563051e-07,-2.736123441823429270e-06,1.191459306824646422e-06,-1.333259968944257988e-06,0.000000000000000000e+00
4.323999999999745825e+00,3.141593402993854145e+00,-3.262128783448100316e-07,-2.716344320328963864e-06,1.182819446787420835e-06,-1.323635727787550082e-06,0.000000000000000000e+00
4.325999999999745604e+00,3.141593397580876967e+00,-3.238559503039188780e-07,-2.696708297597339362e-06,1.174242614518786840e-06,-1.314081110218222926e-06,0.000000000000000000e+00
4.327999999999745384e+00,3.141593392207029378e+00,-3.215161123957816118e-07,-2.677214336589702520e-06,1.165728343410611418e-06,-1.304595561496900510e-06,0.000000000000000000e+00
4.329999999999745164e+00,3.141593386872028049e+00,-3.191932399665245584e-07,-2.657861408515431172e-06,1.157276172048888076e-06,-1.295178603939132847e-06,0.000000000000000000e+00
4.331999999999744944e+00,3.141593381575591870e+00,-3.168872092783652692e-07,-2.638648493393801360e-06,1.148885645746420935e-06,-1.285829781072504293e-06,0.000000000000000000e+00
4.333999999999744723e+00,3.141593376317441955e+00,-3.145978975018851987e-07,-2.619574577616818158e-06,1.140556310751775674e-06,-1.276548568211623108e-06,0.000000000000000000e+00
4.335999999999744503e+00,3.141593371097301635e+00,-3.123251827112649322e-07,-2.600638655104901924e-06,1.132287717176329774e-06,-1.267334479318219216e-06,0.000000000000000000e+00
4.337999999999744283e+00,3.141593365914895575e+00,-3.100689438803523650e-07,-2.581839725677034703e-06,1.124079415182104818e-06,-1.258186987204217521e-06,0.000000000000000000e+00
4.339999999999744063e+00,3.141593360769950660e+00,-3.078290608737458807e-07,-2.563176798694808195e-06,1.115930963815616667e-06,-1.249105678043330908e-06,0.000000000000000000e+00
4.341999999999743842e+00,3.141593355662195997e+00,-3.056054144399681122e-07,-2.544648888499252285e-06,1.107841920062448592e-06,-1.240090004069854751e-06,0.000000000000000000e+00
4.343999999999743622e+00,3.141593350591362910e+00,-3.033978862047893111e-07,-2.526255018788942949e-06,1.099811849606051157e-06,-1.231139557979687815e-06,0.000000000000000000e+00
4.345999999999743402e+00,3.141593345557183614e+00,-3.012063586619030496e-07,-2.507994219276341381e-06,1.091840318833990549e-06,-1.222253834680890995e-06,0.000000000000000000e+00
4.347999999999743181e+00,3.141593340559393432e+00,-2.990307151706286441e-07,-2.489865525978131056e-06,1.083926895653996844e-06,-1.213432341811715487e-06,0.000000000000000000e+00
4.349999999999742961e+00,3.141593335597729020e+00,-2.968708399497344846e-07,-2.471867982534965367e-06,1.076071152692220017e-06,-1.204674633480993877e-06,0.000000000000000000e+00
4.351999999999742741e+00,3.141593330671928808e+00,-2.947266180704968118e-07,-2.454000639061088459e-06,1.068272664715961109e-06,-1.195980234400236774e-06,0.000000000000000000e+00
4.353999999999742521e+00,3.141593325781733892e+00,-2.925979354481415079e-07,-2.436262553962521101e-06,1.060531013011075171e-06,-1.187348727236530446e-06,0.000000000000000000e+00
4.355999999999742300e+00,3.141593320926886257e+00,-2.904846788356265039e-07,-2.418652790984203029e-06,1.052845778491847619e-06,-1.178779612153761672e-06,0.000000000000000000e+00
4.357999999999742080e+00,3.141593316107130107e+00,-2.883867358188350269e-07,-2.401170421521927454e-06,1.045216547266549151e-06,-1.170272462838161859e-06,0.000000000000000000e+00
4.359999999999741860e+00,3.141593311322211868e+00,-2.863039948099758369e-07,-2.383814523014454834e-06,1.037642906857606485e-06,-1.161826808021841893e-06,0.000000000000000000e+00
4.361999999999741640e+00,3.141593306571879296e+00,-2.842363450424823939e-07,-2.366584179821054683e-06,1.030124448469867656e-06,-1.153442210480596602e-06,0.000000000000000000e+00
4.363999999999741419e+00,3.141593301855882370e+00,-2.821836765633907797e-07,-2.349478483316875974e-06,1.022660767259248677e-06,-1.145118239049281268e-06,0.000000000000000000e+00
4.365999999999741199e+00,3.141593297173972399e+00,-2.801458802290583694e-07,-2.332496530323142666e-06,1.015251458704698732e-06,-1.136854418781944081e-06,0.000000000000000000e+00
4.367999999999740979e+00,3.141593292525903358e+00,-2.781228476974482614e-07,-2.315637426042372328e-06,1.007896125665107361e-06,-1.128650370702850209e-06,0.000000000000000000e+00
4.369999999999740758e+00,3.141593287911430110e+00,-2.761144714202145486e-07,-2.298900281135056636e-06,1.000594371566601953e-06,-1.120505630579589914e-06,0.000000000000000000e+00
4.371999999999740538e+00,3.141593283330309294e+00,-2.741206446411148726e-07,-2.282284211878577038e-06,9.933458007962721642e-07,-1.112419742640673244e-06,0.000000000000000000e+00
4.373999999999740318e+00,3.141593278782300214e+00,-2.721412613870927023e-07,-2.265788343107187083e-06,9.861500257839595496e-07,-1.104392345739134120e-06,0.000000000000000000e+00
4.375999999999740098e+00,3.141593274267163061e+00,-2.701762164648968781e-07,-2.249411802767626410e-06,9.790066542112441558e-07,-1.096422917639405915e-06,0.000000000000000000e+00
4.377999999999739877e+00,3.141593269784659803e+00,-2.682254054553696453e-07,-2.233153728302052723e-06,9.719153042706240577e-07,-1.088511136270109902e-06,0.000000000000000000e+00
4.379999999999739657e+00,3.141593265334554630e+00,-2.662887247035318690e-07,-2.217013261978848051e-06,9.648755935473060471e-07,-1.080656538986892253e-06,0.000000000000000000e+00
4.381999999999739437e+00,3.141593260916613506e+00,-2.643660713155478498e-07,-2.200989552609410116e-06,9.578871432955730162e-07,-1.072858721963931970e-06,0.000000000000000000e+00
4.383999999999739217e+00,3.141593256530603284e+00,-2.624573431532042048e-07,-2.185081754723466231e-06,9.509495765599105089e-07,-1.065117260545471124e-06,0.000000000000000000e+00
4.385999999999738996e+00,3.141593252176293039e+00,-2.605624388302483027e-07,-2.169289028620624997e-06,9.440625182983583292e-07,-1.057431734955241780e-06,0.000000000000000000e+00
4.387999999999738776e+00,3.141593247853453619e+00,-2.586812577035130524e-07,-2.153610542435568409e-06,9.372256004587993225e-07,-1.049801793474943797e-06,0.000000000000000000e+00
4.389999999999738556e+00,3.141593243561857207e+00,-2.568136998679555140e-07,-2.138045468300164212e-06,9.304384528902946870e-07,-1.042226971472496637e-06,0.000000000000000000e+00
4.391999999999738336e+00,3.141593239301278206e+00,-2.549596661526439736e-07,-2.122592985783837174e-06,9.237007116154305064e-07,-1.034706913414852178e-06,0.000000000000000000e+00
4.393999999999738115e+00,3.141593235071491907e+00,-2.531190581134675842e-07,-2.107252279694120559e-06,9.170120137429011786e-07,-1.027241201374935688e-06,0.000000000000000000e+00
4.395999999999737895e+00,3.141593230872275377e+00,-2.512917780298837061e-07,-2.092022540535752221e-06,9.103719985322987579e-07,-1.019829434629446917e-06,0.000000000000000000e+00
4.397999999999737675e+00,3.141593226703407904e+00,-2.494777288995836637e-07,-2.076902964917269053e-06,9.037803084815938859e-07,-1.012471229123503092e-06,0.000000000000000000e+00
4.399999999999737454e+00,3.141593222564669663e+00,-2.476768144330259952e-07,-2.061892755043156524e-06,8.972365882535556239e-07,-1.005166190949836162e-06,0.000000000000000000e+00
4.401999999999737234e+00,3.141593218455843051e+00,-2.458889390433276438e-07,-2.046991121149884099e-06,8.907404905382502873e-07,-9.979140037904709283e-07,0.000000000000000000e+00
4.403999999999737014e+00,3.141593214376711352e+00,-2.441140078451435446e-07,-2.032197275184726624e-06,8.842916610090319944e-07,-9.907141618237049335e-07,0.000000000000000000e+00
4.405999999999736794e+00,3.141593210327060071e+00,-2.423519266524398809e-07,-2.017510437596014113e-06,8.778897546641974867e-07,-9.835663711252633385e-07,0.000000000000000000e+00
4.407999999999736573e+00,3.141593206306675601e+00,-2.406026019682923137e-07,-2.002929833774180523e-06,8.715344273720314697e-07,-9.764702329759355885e-07,0.000000000000000000e+00
4.409999999999736353e+00,3.141593202315346556e+00,-2.388659409801442911e-07,-1.988454695264267694e-06,8.652253388596495051e-07,-9.694253902850032657e-07,0.000000000000000000e+00
4.411999999999736133e+00,3.141593198352862881e+00,-2.371418515580126091e-07,-1.974084257243626835e-06,8.589621467519628817e-07,-9.624314112759341175e-07,0.000000000000000000e+00
4.413999999999735913e+00,3.141593194419015855e+00,-2.354302422488751566e-07,-1.959817762619264640e-06,8.527445164699265949e-07,-9.554879958558897034e-07,0.000000000000000000e+00
4.415999999999735692e+00,3.141593190513598088e+00,-2.337310222683139293e-07,-1.945654458945507337e-06,8.465721139362248068e-07,-9.485947521783408071e-07,0.000000000000000000e+00
4.417999999999735472e+00,3.141593186636403967e+00,-2.320441014973753699e-07,-1.931593599291561055e-06,8.404446076848216478e-07,-9.417513172823223664e-07,0.000000000000000000e+00
4.419999999999735252e+00,3.141593182787229654e+00,-2.303693904779033490e-07,-1.917634442031752161e-06,8.343616684264772546e-07,-9.349573279893377057e-07,0.000000000000000000e+00
4.421999999999735032e+00,3.141593178965872202e+00,-2.287068004059384491e-07,-1.903776251654544099e-06,8.283229711395690854e-07,-9.282124489742459777e-07,0.000000000000000000e+00
4.423999999999734811e+00,3.141593175172130437e+00,-2.270562431286211058e-07,-1.890018296530071940e-06,8.223281897486186515e-07,-9.215162800307190935e-07,0.000000000000000000e+00
4.425999999999734591e+00,3.141593171405804963e+00,-2.254176311421982223e-07,-1.876359850574724547e-06,8.163770011746111128e-07,-9.148684757955214982e-07,0.000000000000000000e+00
4.427999999999734371e+00,3.141593167666696829e+00,-2.237908775853440232e-07,-1.862800193501042583e-06,8.104690860340608860e-07,-9.082687027299569229e-07,0.000000000000000000e+00
4.429999999999734150e+00,3.141593163954609746e+00,-2.221758962310103531e-07,-1.849338611113443975e-06,8.046041294072781516e-07,-9.017166391740060721e-07,0.000000000000000000e+00
4.431999999999733930e+00,3.141593160269347873e+00,-2.205726014829974907e-07,-1.835974392986518884e-06,7.987818153303344612e-07,-8.952118976764114806e-07,0.000000000000000000e+00
4.433999999999733710e+00,3.141593156610717585e+00,-2.189809083727581345e-07,-1.822706834631602767e-06,7.930018320667415859e-07,-8.887541581825896079e-07,0.000000000000000000e+00
4.435999999999733490e+00,3.141593152978526149e+00,-2.174007325526222773e-07,-1.809535236742065785e-06,7.872638704432007577e-07,-8.823430847208915455e-07,0.000000000000000000e+00
4.437999999999733269e+00,3.141593149372582161e+00,-2.158319902936522013e-07,-1.796458903952843851e-06,7.815676208612665143e-07,-8.759783035390224636e-07,0.000000000000000000e+00
4.439999999999733049e+00,3.141593145792695996e+00,-2.142745984808718825e-07,-1.783477147165133262e-06,7.759127789406229242e-07,-8.696595175617623239e-07,0.000000000000000000e+00
4.441999999999732829e+00,3.141593142238678915e+00,-2.127284746070523631e-07,-1.770589281723963309e-06,7.702990412596228752e-07,-8.633863765917382627e-07,0.000000000000000000e+00
4.443999999999732609e+00,3.141593138710343958e+00,-2.111935367710526255e-07,-1.757794627285826419e-06,7.647261051194622431e-07,-8.571585300860997825e-07,0.000000000000000000e+00
4.445999999999732388e+00,3.141593135207505494e+00,-2.096697036709024833e-07,-1.745092510122895551e-06,7.591936740508193271e-07,-8.509757027285259842e-07,0.000000000000000000e+00
4.447999999999732168e+00,3.141593131729979227e+00,-2.081568945993660606e-07,-1.732482259660739328e-06,7.537014497182901278e-07,-8.448375144837577430e-07,0.000000000000000000e+00
4.449999999999731948e+00,3.141593128277581748e+00,-2.066550294411899146e-07,-1.719963211214484100e-06,7.482491384268495912e-07,-8.387436751380772183e-07,0.000000000000000000e+00
4.451999999999731727e+00,3.141593124850131424e+00,-2.051640286662049315e-07,-1.707534704984066211e-06,7.428364488053982926e-07,-8.326938644248199131e-07,0.000000000000000000e+00
4.453999999999731507e+00,3.141593121447447956e+00,-2.036838133259325831e-07,-1.695196085440560019e-06,7.374630904597570691e-07,-8.266877488032020459e-07,0.000000000000000000e+00
4.455999999999731287e+00,3.141593118069352375e+00,-2.022143050509244493e-07,-1.682946701631434173e-06,7.321287747300299882e-07,-8.207250059446119935e-07,0.000000000000000000e+00
4.457999999999731067e+00,3.141593114715666601e+00,-2.007554260457937082e-07,-1.670785907758782460e-06,7.268332161820254450e-07,-8.148053365892576312e-07,0.000000000000000000e+00
4.459999999999730846e+00,3.141593111386213888e+00,-1.993070990851530305e-07,-1.658713062204853063e-06,7.215761302418964340e-07,-8.089284126019602046e-07,0.000000000000000000e+00
4.461999999999730626e+00,3.141593108080819263e+00,-1.978692475091243789e-07,-1.646727528616688434e-06,7.163572359262290644e-07,-8.030939430142506243e-07,0.000000000000000000e+00
4.463999999999730406e+00,3.141593104799308644e+00,-1.964417952167878694e-07,-1.634828675597768243e-06,7.111762552053515049e-07,-7.973016322883880006e-07,0.000000000000000000e+00
4.465999999999730186e+00,3.141593101541509281e+00,-1.950246666646607389e-07,-1.623015874906269507e-06,7.060329086787634370e-07,-7.915511307606264150e-07,0.000000000000000000e+00
4.467999999999729965e+00,3.141593098307249754e+00,-1.936177868627287308e-07,-1.611288504191679689e-06,7.009269222107683418e-07,-7.858421772291416395e-07,0.000000000000000000e+00
4.469999999999729745e+00,3.141593095096359978e+00,-1.922210813675476737e-07,-1.599645945451232677e-06,6.958580233584816683e-07,-7.801744663624806342e-07,0.000000000000000000e+00
4.471999999999729525e+00,3.141593091908670754e+00,-1.908344762793500428e-07,-1.588087584825125869e-06,6.908259408683580494e-07,-7.745476895495745027e-07,0.000000000000000000e+00
4.473999999999729305e+00,3.141593088744014217e+00,-1.894578982418289938e-07,-1.576612811632256163e-06,6.858304024768276917e-07,-7.689615110613569492e-07,0.000000000000000000e+00
4.475999999999729084e+00,3.141593085602224278e+00,-1.880912744347796837e-07,-1.565221022303126712e-06,6.808711443341854696e-07,-7.634157195984090024e-07,0.000000000000000000e+00
4.477999999999728864e+00,3.141593082483135291e+00,-1.867345325689221535e-07,-1.553911615429808609e-06,6.759478993087737541e-07,-7.579099556208880518e-07,0.000000000000000000e+00
4.479999999999728644e+00,3.141593079386582943e+00,-1.853876008857401530e-07,-1.542683994616155089e-06,6.710604037798264493e-07,-7.524439488881953151e-07,0.000000000000000000e+00
4.481999999999728423e+00,3.141593076312404254e+00,-1.840504081520200550e-07,-1.531537567752945246e-06,6.662083959907185698e-07,-7.470174110027252823e-07,0.000000000000000000e+00
4.483999999999728203e+00,3.141593073260437574e+00,-1.827228836537557652e-07,-1.520471748007425194e-06,6.613916184975775551e-07,-7.416300864284833675e-07,0.000000000000000000e+00
4.485999999999727983e+00,3.141593070230522144e+00,-1.814049571959416485e-07,-1.509485950258589390e-06,6.566098096803048844e-07,-7.362816134733382641e-07,0.000000000000000000e+00
4.487999999999727763e+00,3.141593067222498536e+00,-1.800965590964585136e-07,-1.498579597153766480e-06,6.518627182950564376e-07,-7.309718190923492702e-07,0.000000000000000000e+00
4.489999999999727542e+00,3.141593064236208210e+00,-1.787976201791165867e-07,-1.487752113278004690e-06,6.471500895703171565e-07,-7.257003548517575981e-07,0.000000000000000000e+00
4.491999999999727322e+00,3.141593061271494403e+00,-1.775080717740207419e-07,-1.477002927956145754e-06,6.424716719856809465e-07,-7.204669599739898706e-07,0.000000000000000000e+00
4.493999999999727102e+00,3.141593058328200794e+00,-1.762278457156721149e-07,-1.466331473270715513e-06,6.378272126370526186e-07,-7.152713180751039647e-07,0.000000000000000000e+00
4.495999999999726882e+00,3.141593055406172841e+00,-1.749568743372385868e-07,-1.455737187626302935e-06,6.332164657180716944e-07,-7.101132230850035570e-07,0.000000000000000000e+00
4.497999999999726661e+00,3.141593052505256445e+00,-1.736950904622547084e-07,-1.445219513230895358e-06,6.286391866486740917e-07,-7.049923955466027165e-07,0.000000000000000000e+00
4.499999999999726441e+00,3.141593049625299283e+00,-1.724424274065938045e-07,-1.434777894252393025e-06,6.240951276573751650e-07,-6.999085014956604805e-07,0.000000000000000000e+00
4.501999999999726221e+00,3.141593046766149477e+00,-1.711988189763041227e-07,-1.424411780343802235e-06,6.195840462970251320e-07,-6.948613190135210645e-07,0.000000000000000000e+00
4.503999999999726001e+00,3.141593043927656481e+00,-1.699641994587253896e-07,-1.414120625879937746e-06,6.151057036993382313e-07,-6.898506046741979064e-07,0.000000000000000000e+00
4.505999999999725780e+00,3.141593041109671081e+00,-1.687385036201378182e-07,-1.403903887967380060e-06,6.106598597525742763e-07,-6.848760569396428337e-07,0.000000000000000000e+00
4.507999999999725560e+00,3.141593038312044950e+00,-1.675216667036125765e-07,-1.393761028295831952e-06,6.062462777605588905e-07,-6.799374344400540459e-07,0.000000000000000000e+00
4.509999999999725340e+00,3.141593035534631095e+00,-1.663136244269786964e-07,-1.383691511159874504e-06,6.018647196418535454e-07,-6.750344374079520100e-07,0.000000000000000000e+00
4.511999999999725119e+00,3.141593032777282968e+00,-1.651143129790577217e-07,-1.373694806130625481e-06,5.975149524571595885e-07,-6.701668515021343499e-07,0.000000000000000000e+00
4.513999999999724899e+00,3.141593030039855794e+00,-1.639236690123119644e-07,-1.363770386849001782e-06,5.931967454612401871e-07,-6.653344263111168467e-07,0.000000000000000000e+00
4.515999999999724679e+00,3.141593027322205689e+00,-1.627416296391888959e-07,-1.353917730662845012e-06,5.889098694099402281e-07,-6.605369054643712088e-07,0.000000000000000000e+00
4.517999999999724459e+00,3.141593024624189212e+00,-1.615681324326361964e-07,-1.344136317138482156e-06,5.846540930189695232e-07,-6.557739880380040547e-07,0.000000000000000000e+00
4.519999999999724238e+00,3.141593021945664699e+00,-1.604031154238342208e-07,-1.334425630729529673e-06,5.804291893159370289e-07,-6.510454579591833198e-07,0.000000000000000000e+00
4.521999999999724018e+00,3.141593019286490929e+00,-1.592465170981250791e-07,-1.324785158772052695e-06,5.762349310522880444e-07,-6.463510404050390072e-07,0.000000000000000000e+00
4.523999999999723798e+00,3.141593016646528014e+00,-1.580982763877041184e-07,-1.315214394860343051e-06,5.720710986458138907e-07,-6.416905662777294103e-07,0.000000000000000000e+00
4.525999999999723578e+00,3.141593014025637398e+00,-1.569583326687910977e-07,-1.305712833492149770e-06,5.679374675838396525e-07,-6.370637049326297074e-07,0.000000000000000000e+00
4.527999999999723357e+00,3.141593011423680970e+00,-1.558266257632729288e-07,-1.296279973544146108e-06,5.638338167188708926e-07,-6.324702364064368027e-07,0.000000000000000000e+00
4.529999999999723137e+00,3.141593008840521506e+00,-1.547030959306494784e-07,-1.286915318780536409e-06,5.597599295529721567e-07,-6.279099572693026562e-07,0.000000000000000000e+00
4.531999999999722917e+00,3.141593006276023559e+00,-1.535876838646326244e-07,-1.277618375389483017e-06,5.557155883565711575e-07,-6.233825906999858961e-07,0.000000000000000000e+00
4.533999999999722696e+00,3.141593003730052125e+00,-1.524803306932729941e-07,-1.268388652914003526e-06,5.517005764767508220e-07,-6.188878929647457857e-07,0.000000000000000000e+00
4.535999999999722476e+00,3.141593001202473090e+00,-1.513809779754540146e-07,-1.259225664787130858e-06,5.477146797053850617e-07,-6.144256378492455353e-07,0.000000000000000000e+00
4.537999999999722256e+00,3.141592998693153227e+00,-1.502895676959864012e-07,-1.250128928362697828e-06,5.437576863190908805e-07,-6.099956026746041613e-07,0.000000000000000000e+00
4.539999999999722036e+00,3.141592996201961085e+00,-1.492060422613928981e-07,-1.241097964562741256e-06,5.398293863164587949e-07,-6.055975561283210429e-07,0.000000000000000000e+00
4.541999999999721815e+00,3.141592993728765215e+00,-1.481303444991755682e-07,-1.232132296666742064e-06,5.359295686491164232e-07,-6.012312338964666011e-07,0.000000000000000000e+00
4.543999999999721595e+00,3.141592991273435498e+00,-1.470624176547692010e-07,-1.223231452529007812e-06,5.320580264396971857e-07,-5.968964402478485717e-07,0.000000000000000000e+00
4.545999999999721375e+00,3.141592988835843148e+00,-1.460022053870574113e-07,-1.214394962911872165e-06,5.282145531082350762e-07,-5.925929313936182545e-07,0.000000000000000000e+00
4.547999999999721155e+00,3.141592986415859379e+00,-1.449496517644508767e-07,-1.205622362791920706e-06,5.243989456526737153e-07,-5.883205066766967383e-07,0.000000000000000000e+00
4.549999999999720934e+00,3.141592984013357182e+00,-1.439047012638199170e-07,-1.196913188910951866e-06,5.206109986069423269e-07,-5.840788911895352953e-07,0.000000000000000000e+00
4.551999999999720714e+00,3.141592981628210435e+00,-1.428672987689350541e-07,-1.188266982388869646e-06,5.168505105086472252e-07,-5.798678940717398268e-07,0.000000000000000000e+00
4.553999999999720494e+00,3.141592979260293017e+00,-1.418373895655884725e-07,-1.179683287404383639e-06,5.131172808097526033e-07,-5.756872868556355102e-07,0.000000000000000000e+00
4.555999999999720274e+00,3.141592976909481028e+00,-1.408149193383154722e-07,-1.171161651809263768e-06,5.094111112249805404e-07,-5.715368589283866822e-07,0.000000000000000000e+00
4.557999999999720053e+00,3.141592974575650121e+00,-1.397998341652123217e-07,-1.162701627359712633e-06,5.057318065011549341e-07,-5.674164135858842121e-07,0.000000000000000000e+00
4.559999999999719833e+00,3.141592972258678174e+00,-1.387920805165107274e-07,-1.154302767790831132e-06,5.020791697559770739e-07,-5.633256938260545842e-07,0.000000000000000000e+00
4.561999999999719613e+00,3.141592969958442616e+00,-1.377916052563972607e-07,-1.145964629329655306e-06,4.984530038336751923e-07,-5.592644621078932894e-07,0.000000000000000000e+00
4.563999999999719392e+00,3.141592967674823100e+00,-1.367983556368216796e-07,-1.137686773586505636e-06,4.948531181423396471e-07,-5.552325723521511838e-07,0.000000000000000000e+00
4.565999999999719172e+00,3.141592965407699278e+00,-1.358122792921920405e-07,-1.129468764193826898e-06,4.912793208070639084e-07,-5.512297765022337085e-07,0.000000000000000000e+00
4.567999999999718952e+00,3.141592963156951690e+00,-1.348333242407190984e-07,-1.121310167318088715e-06,4.877314198408531532e-07,-5.472558449043535232e-07,0.000000000000000000e+00
4.569999999999718732e+00,3.141592960922462208e+00,-1.338614388786975111e-07,-1.113210554135520982e-06,4.842092291425631378e-07,-5.433106268005055932e-07,0.000000000000000000e+00
4.571999999999718511e+00,3.141592958704113148e+00,-1.328965719777447500e-07,-1.105169497051442658e-06,4.807125594777206924e-07,-5.393938568373727743e-07,0.000000000000000000e+00
4.573999999999718291e+00,3.141592956501787715e+00,-1.319386726817822744e-07,-1.097186573558349034e-06,4.772412277570957379e-07,-5.355053899631621815e-07,0.000000000000000000e+00
4.575999999999718071e+00,3.141592954315370445e+00,-1.309876905038940192e-07,-1.089261362395358893e-06,4.737950478877263161e-07,-5.316449654800621424e-07,0.000000000000000000e+00
4.577999999999717851e+00,3.141592952144745876e+00,-1.300435753299106143e-07,-1.081393444483506176e-06,4.703738331523974037e-07,-5.278123554089137107e-07,0.000000000000000000e+00
4.579999999999717630e+00,3.141592949989799877e+00,-1.291062774108577420e-07,-1.073582406706939523e-06,4.669774051154767693e-07,-5.240074475309708569e-07,0.000000000000000000e+00
4.581999999999717410e+00,3.141592947850419204e+00,-1.281757473564347774e-07,-1.065827837592134367e-06,4.636055834529531699e-07,-5.202300003859826375e-07,0.000000000000000000e+00
4.583999999999717190e+00,3.141592945726491504e+00,-1.272519361367577439e-07,-1.058129328208644289e-06,4.602581881144388742e-07,-5.164798018544768276e-07,0.000000000000000000e+00
4.585999999999716970e+00,3.141592943617904865e+00,-1.263347950795714101e-07,-1.050486473029312312e-06,4.569350414623262245e-07,-5.127566689579499300e-07,0.000000000000000000e+00
4.587999999999716749e+00,3.141592941524548710e+00,-1.254242758655744888e-07,-1.042898869898708338e-06,4.536359681760415734e-07,-5.090604185919495190e-07,0.000000000000000000e+00
4.589999999999716529e+00,3.141592939446312460e+00,-1.245203305268627636e-07,-1.035366118697378729e-06,4.503607921705574211e-07,-5.053908310344792683e-07,0.000000000000000000e+00
4.591999999999716309e+00,3.141592937383087314e+00,-1.236229114461499775e-07,-1.027887822318049452e-06,4.471093388580286712e-07,-5.017477152612350980e-07,0.000000000000000000e+00
4.593999999999716088e+00,3.141592935334764469e+00,-1.227319713559019007e-07,-1.020463585733282936e-06,4.438814330854840326e-07,-4.981308566488505931e-07,0.000000000000000000e+00
4.595999999999715868e+00,3.141592933301236013e+00,-1.218474633324137171e-07,-1.013093018928582702e-06,4.406769061327439321e-07,-4.945401315474815242e-07,0.000000000000000000e+00
4.597999999999715648e+00,3.141592931282395362e+00,-1.209693407922242696e-07,-1.005775733046201548e-06,4.374955864720903944e-07,-4.909752990512680589e-07,0.000000000000000000e+00
4.599999999999715428e+00,3.141592929278136381e+00,-1.200975574905476457e-07,-9.985113433151216809e-07,4.343373069474750456e-07,-4.874362118173420560e-07,0.000000000000000000e+00
4.601999999999715207e+00,3.141592927288353376e+00,-1.192320675187067212e-07,-9.912994664791543732e-07,4.312018985667103045e-07,-4.839226448779639606e-07,0.000000000000000000e+00
4.603999999999714987e+00,3.141592925312941542e+00,-1.183728253054754421e-07,-9.841397217507668227e-07,4.280891928511398371e-07,-4.804344032262389585e-07,0.000000000000000000e+00
4.605999999999714767e+00,3.141592923351797406e+00,-1.175197856105046187e-07,-9.770317331490563526e-07,4.249990274095665538e-07,-4.769713673297749646e-07,0.000000000000000000e+00
4.607999999999714547e+00,3.141592921404817496e+00,-1.166729035210936310e-07,-9.699751256784165390e-07,4.219312369296468273e-07,-4.735333020422958420e-07,0.000000000000000000e+00
4.609999999999714326e+00,3.141592919471899670e+00,-1.158321344509895084e-07,-9.629695283026071077e-07,4.188856602873093873e-07,-4.701200639717123794e-07,0.000000000000000000e+00
4.611999999999714106e+00,3.141592917552942232e+00,-1.149974341373552664e-07,-9.560145716888280048e-07,4.158621351624047324e-07,-4.667314447431283104e-07,0.000000000000000000e+00
4.613999999999713886e+00,3.141592915647844375e+00,-1.141687586408214565e-07,-9.491098891340671318e-07,4.128605003765605865e-07,-4.633672647066024293e-07,0.000000000000000000e+00
4.615999999999713665e+00,3.141592913756505734e+00,-1.133460643444661397e-07,-9.422551160839023057e-07,4.098805946676440206e-07,-4.600273316751540574e-07,0.000000000000000000e+00
4.617999999999713445e+00,3.141592911878826833e+00,-1.125293079480442367e-07,-9.354498925516088267e-07,4.069222625926527470e-07,-4.567115296901056999e-07,0.000000000000000000e+00
4.619999999999713225e+00,3.141592910014709084e+00,-1.117184464635439798e-07,-9.286938601101466418e-07,4.039853473303373591e-07,-4.534196516288205288e-07,0.000000000000000000e+00
4.621999999999713005e+00,3.141592908164054343e+00,-1.109134372169820269e-07,-9.219866622761836958e-07,4.010696916607419950e-07,-4.501515049606031187e-07,0.000000000000000000e+00
4.623999999999712784e+00,3.141592906326765355e+00,-1.101142378462429190e-07,-9.153279457339287318e-07,3.981751409204788915e-07,-4.469069365933311996e-07,0.000000000000000000e+00
4.625999999999712564e+00,3.141592904502745309e+00,-1.093208062981142394e-07,-9.087173594327765047e-07,3.953015408571151545e-07,-4.436857667497803481e-07,0.000000000000000000e+00
4.627999999999712344e+00,3.141592902691898725e+00,-1.085331008245012110e-07,-9.021545557863090704e-07,3.924487405857067980e-07,-4.404878540779135248e-07,0.000000000000000000e+00
4.629999999999712124e+00,3.141592900894130125e+00,-1.077510799800926964e-07,-8.956391888310171532e-07,3.896165882033322459e-07,-4.373130043650557231e-07,0.000000000000000000e+00
4.631999999999711903e+00,3.141592899109344916e+00,-1.069747026203360876e-07,-8.891709159219538033e-07,3.868049348261161044e-07,-4.341610753331939092e-07,0.000000000000000000e+00
4.633999999999711683e+00,3.141592897337449397e+00,-1.062039278995098569e-07,-8.827493959761709178e-07,3.840136304603974475e-07,-4.310318727878683082e-07,0.000000000000000000e+00
4.635999999999711463e+00,3.141592895578350308e+00,-1.054387152720928243e-07,-8.763742898351959786e-07,3.812425249374557675e-07,-4.279252160986507027e-07,0.000000000000000000e+00
4.637999999999711243e+00,3.141592893831955280e+00,-1.046790244871932622e-07,-8.700452627064071648e-07,3.784914737415926906e-07,-4.248410014002293303e-07,0.000000000000000000e+00
4.639999999999711022e+00,3.141592892098172385e+00,-1.039248155846253196e-07,-8.637619810810138702e-07,3.757603306896081719e-07,-4.217790307441994259e-07,0.000000000000000000e+00
4.641999999999710802e+00,3.141592890376910141e+00,-1.031760488961456238e-07,-8.575241135605385146e-07,3.730489499757691119e-07,-4.187391345113148116e-07,0.000000000000000000e+00
4.643999999999710582e+00,3.141592888668078398e+00,-1.024326850411337036e-07,-8.513313324176649070e-07,3.703571898053813822e-07,-4.157211917154423542e-07,0.000000000000000000e+00
4.645999999999710361e+00,3.141592886971587451e+00,-1.016946849255093358e-07,-8.451833105706813458e-07,3.676849053779077458e-07,-4.127249912843172020e-07,0.000000000000000000e+00
4.647999999999710141e+00,3.141592885287348036e+00,-1.009620097380773462e-07,-8.390797256766231284e-07,3.650319586200990456e-07,-4.097504491856912352e-07,0.000000000000000000e+00
4.649999999999709921e+00,3.141592883615271337e+00,-1.002346209511856489e-07,-8.330202541950470169e-07,3.623982040226283387e-07,-4.067973000771712819e-07,0.000000000000000000e+00
4.651999999999709701e+00,3.141592881955269423e+00,-9.951248031766946848e-08,-8.270045789075126521e-07,3.597835066187350377e-07,-4.038655111700388973e-07,0.000000000000000000e+00
4.653999999999709480e+00,3.141592880307255253e+00,-9.879554986532691194e-08,-8.210323823582367021e-07,3.571877263770893212e-07,-4.009548507131640134e-07,0.000000000000000000e+00
4.655999999999709260e+00,3.141592878671142230e+00,-9.808379190183344073e-08,-8.151033490305407377e-07,3.546107234431628197e-07,-3.980651550470143167e-07,0.000000000000000000e+00
4.657999999999709040e+00,3.141592877046844201e+00,-9.737716900863883938e-08,-8.092171677142297579e-07,3.520523638576722913e-07,-3.951963348941990053e-07,0.000000000000000000e+00
4.659999999999708820e+00,3.141592875434275900e+00,-9.667564403683668592e-08,-8.033735283562435416e-07,3.495125119670891347e-07,-3.923482061153610103e-07,0.000000000000000000e+00
4.661999999999708599e+00,3.141592873833352506e+00,-9.597918010730956499e-08,-7.975721233257327529e-07,3.469910335922052562e-07,-3.895206243816716666e-07,0.000000000000000000e+00
4.663999999999708379e+00,3.141592872243990087e+00,-9.528774061022403777e-08,-7.918126464522951698e-07,3.444877936325048838e-07,-3.867134173832477933e-07,0.000000000000000000e+00
4.665999999999708159e+00,3.141592870666104709e+00,-9.460128920287420190e-08,-7.860947946050353625e-07,3.420026600129765773e-07,-3.839264638476063934e-07,0.000000000000000000e+00
4.667999999999707939e+00,3.141592869099613328e+00,-9.391978980703992815e-08,-7.804182663103401194e-07,3.395355003228833114e-07,-3.811596009272385348e-07,0.000000000000000000e+00
4.669999999999707718e+00,3.141592867544433787e+00,-9.324320660492585350e-08,-7.747827637307446648e-07,3.370861865439228338e-07,-3.784127269478140395e-07,0.000000000000000000e+00
4.671999999999707498e+00,3.141592866000484374e+00,-9.257150403869745863e-08,-7.691879891350676935e-07,3.346545867053211141e-07,-3.756856356599895893e-07,0.000000000000000000e+00
4.673999999999707278e+00,3.141592864467684265e+00,-9.190464681036077597e-08,-7.636336482406287867e-07,3.322405729415478212e-07,-3.729782235185329848e-07,0.000000000000000000e+00
4.675999999999707057e+00,3.141592862945952191e+00,-9.124259987704172951e-08,-7.581194487439838961e-07,3.298440179700131390e-07,-3.702903444772727773e-07,0.000000000000000000e+00
4.677999999999706837e+00,3.141592861435208661e+00,-9.058532845097741298e-08,-7.526450998597328455e-07,3.274647939268826022e-07,-3.676218378082293081e-07,0.000000000000000000e+00
4.679999999999706617e+00,3.141592859935374182e+00,-8.993279799704526832e-08,-7.472103137814238423e-07,3.251027760581413780e-07,-3.649725917687669909e-07,0.000000000000000000e+00
4.681999999999706397e+00,3.141592858446369707e+00,-8.928497422971690373e-08,-7.418148043769580961e-07,3.227578394969189813e-07,-3.623424534244539854e-07,0.000000000000000000e+00
4.683999999999706176e+00,3.141592856968117076e+00,-8.864182311360600482e-08,-7.364582870176967929e-07,3.204298589354867772e-07,-3.597312680581219712e-07,0.000000000000000000e+00
4.685999999999705956e+00,3.141592855500538572e+00,-8.800331086162460864e-08,-7.311404797421778502e-07,3.181187114029825704e-07,-3.571389170775581178e-07,0.000000000000000000e+00
4.687999999999705736e+00,3.141592854043557370e+00,-8.736940393245072663e-08,-7.258611022811070906e-07,3.158242740605634622e-07,-3.545652538519620604e-07,0.000000000000000000e+00
4.689999999999705516e+00,3.141592852597096641e+00,-8.674006902677867529e-08,-7.206198775577473008e-07,3.135464277307655598e-07,-3.520101791194038533e-07,0.000000000000000000e+00
4.691999999999705295e+00,3.141592851161080446e+00,-8.611527308641472300e-08,-7.154165289906362544e-07,3.112850504705880207e-07,-3.494735128204342596e-07,0.000000000000000000e+00
4.693999999999705075e+00,3.141592849735432846e+00,-8.549498329571573570e-08,-7.102507821654467915e-07,3.090400216527120913e-07,-3.469551266958573451e-07,0.000000000000000000e+00
4.695999999999704855e+00,3.141592848320079234e+00,-8.487916707836014179e-08,-7.051223650990507158e-07,3.068112225434020410e-07,-3.444549017527249685e-07,0.000000000000000000e+00
4.697999999999704634e+00,3.141592846914945447e+00,-8.426779209119619646e-08,-7.000310092121235294e-07,3.045985387375573319e-07,-3.419727516504692220e-07,0.000000000000000000e+00
4.699999999999704414e+00,3.141592845519957322e+00,-8.366082622474879860e-08,-6.949764454743188779e-07,3.024018509283947454e-07,-3.395084719617277858e-07,0.000000000000000000e+00
4.701999999999704194e+00,3.141592844135041585e+00,-8.305823760506030517e-08,-6.899584077076609390e-07,3.002210428924907097e-07,-3.370619609542111939e-07,0.000000000000000000e+00
4.703999999999703974e+00,3.141592842760125848e+00,-8.245999459021424174e-08,-6.849766314937498430e-07,2.980559988008549327e-07,-3.346330860721918741e-07,0.000000000000000000e+00
4.705999999999703753e+00,3.141592841395137281e+00,-8.186606576765513150e-08,-6.800308549120246830e-07,2.959066050932651836e-07,-3.322217376764842869e-07,0.000000000000000000e+00
4.707999999999703533e+00,3.141592840040004386e+00,-8.127641995221992449e-08,-6.751208174964739876e-07,2.937727479684678538e-07,-3.298277755613595035e-07,0.000000000000000000e+00
4.709999999999703313e+00,3.141592838694656109e+00,-8.069102618566406941e-08,-6.702462605815281889e-07,2.916543142387739024e-07,-3.274510712214941439e-07,0.000000000000000000e+00
4.711999999999703093e+00,3.141592837359021395e+00,-8.010985373306560732e-08,-6.654069282960233516e-07,2.895511937959923120e-07,-3.250915290367448673e-07,0.000000000000000000e+00
4.713999999999702872e+00,3.141592836033030522e+00,-7.953287208188046522e-08,-6.606025653899408946e-07,2.874632743507182527e-07,-3.227489860960422362e-07,0.000000000000000000e+00
4.715999999999702652e+00,3.141592834716613325e+00,-7.896005094271811317e-08,-6.558329186995985123e-07,2.853904450190475635e-07,-3.204233287403024105e-07,0.000000000000000000e+00
4.717999999999702432e+00,3.141592833409700969e+00,-7.839136024664897900e-08,-6.510977370914936901e-07,2.833325962084331861e-07,-3.181144394734631907e-07,0.000000000000000000e+00
4.719999999999702212e+00,3.141592832112224620e+00,-7.782677014425186703e-08,-6.463967707775852459e-07,2.812896179860776274e-07,-3.158221837026925073e-07,0.000000000000000000e+00
4.721999999999701991e+00,3.141592830824115889e+00,-7.726625100068671452e-08,-6.417297736666584857e-07,2.792614057388346412e-07,-3.135464992877307966e-07,0.000000000000000000e+00
4.723999999999701771e+00,3.141592829545307275e+00,-7.670977339530070810e-08,-6.370964990307819314e-07,2.772478498109296009e-07,-3.112871913201510361e-07,0.000000000000000000e+00
4.725999999999701551e+00,3.141592828275731719e+00,-7.615730812206950852e-08,-6.324967035512064625e-07,2.752488452521414049e-07,-3.090441918947289779e-07,0.000000000000000000e+00
4.727999999999701330e+00,3.141592827015322609e+00,-7.560882618579525065e-08,-6.279301449545143656e-07,2.732642861819574302e-07,-3.068173619063709401e-07,0.000000000000000000e+00
4.729999999999701110e+00,3.141592825764013330e+00,-7.506429880311072749e-08,-6.233965823658399085e-07,2.712940666347374485e-07,-3.046065733573820820e-07,0.000000000000000000e+00
4.731999999999700890e+00,3.141592824521738159e+00,-7.452369739809659022e-08,-6.188957781923224841e-07,2.693380851000259521e-07,-3.024117578453933432e-07,0.000000000000000000e+00
4.733999999999700670e+00,3.141592823288432257e+00,-7.398699360192482677e-08,-6.144274945656221245e-07,2.673962359969510819e-07,-3.002327381303671205e-07,0.000000000000000000e+00
4.735999999999700449e+00,3.141592822064030344e+00,-7.345415925411908067e-08,-6.099914961800318222e-07,2.654684165392331705e-07,-2.980694264963007481e-07,0.000000000000000000e+00
4.737999999999700229e+00,3.141592820848468026e+00,-7.292516639751119184e-08,-6.055875500373772528e-07,2.635545261922139650e-07,-2.959217280396615109e-07,0.000000000000000000e+00
4.739999999999700009e+00,3.141592819641681800e+00,-7.239998727530718043e-08,-6.012154248444014311e-07,2.616544651163503127e-07,-2.937895299814063311e-07,0.000000000000000000e+00
4.741999999999699789e+00,3.141592818443608159e+00,-7.187859433299363994e-08,-5.968748895535132907e-07,2.597681308508940366e-07,-2.916726776121337573e-07,0.000000000000000000e+00
4.743999999999699568e+00,3.141592817254184045e+00,-7.136096021783201895e-08,-5.925657157999481713e-07,2.578954240577301893e-07,-2.895710907981245253e-07,0.000000000000000000e+00
4.745999999999699348e+00,3.141592816073347283e+00,-7.084705777326975209e-08,-5.882876776091020538e-07,2.560362479087467618e-07,-2.874846817408188445e-07,0.000000000000000000e+00
4.747999999999699128e+00,3.141592814901035258e+00,-7.033686004023918507e-08,-5.840405487169991590e-07,2.541905016879069482e-07,-2.854132821072203488e-07,0.000000000000000000e+00
4.749999999999698908e+00,3.141592813737186685e+00,-6.983034025637212369e-08,-5.798241062020112486e-07,2.523580894540244506e-07,-2.833568356104853626e-07,0.000000000000000000e+00
4.751999999999698687e+00,3.141592812581740723e+00,-6.932747185382777667e-08,-5.756381273416767525e-07,2.505389125941225571e-07,-2.813151901713380388e-07,0.000000000000000000e+00
4.753999999999698467e+00,3.141592811434636090e+00,-6.882822845717220863e-08,-5.714823927138494315e-07,2.487328772706278589e-07,-2.792882926104004295e-07,0.000000000000000000e+00
4.755999999999698247e+00,3.141592810295812832e+00,-6.833258388028195828e-08,-5.673566835275706109e-07,2.469398880415961241e-07,-2.772760053365625783e-07,0.000000000000000000e+00
4.757999999999698026e+00,3.141592809165210998e+00,-6.784051212703198791e-08,-5.632607826564471530e-07,2.451598503265705268e-07,-2.752782261739292533e-07,0.000000000000000000e+00
4.759999999999697806e+00,3.141592808042771523e+00,-6.735198738894543171e-08,-5.591944748771205600e-07,2.433926710311079323e-07,-2.732948606433141994e-07,0.000000000000000000e+00
4.761999999999697586e+00,3.141592806928434900e+00,-6.686698404663139449e-08,-5.551575450075727304e-07,2.416382541663959212e-07,-2.713257583581025537e-07,0.000000000000000000e+00
4.763999999999697366e+00,3.141592805822142953e+00,-6.638547666692859776e-08,-5.511497815548530167e-07,2.398965094761726603e-07,-2.693708804237760349e-07,0.000000000000000000e+00
4.765999999999697145e+00,3.141592804723837506e+00,-6.590743999931405266e-08,-5.471709733876265010e-07,2.381673445896245265e-07,-2.674300896194949748e-07,0.000000000000000000e+00
4.767999999999696925e+00,3.141592803633460829e+00,-6.543284897722316082e-08,-5.432209109158321217e-07,2.364506678642198419e-07,-2.655032848899641667e-07,0.000000000000000000e+00
4.769999999999696705e+00,3.141592802550955632e+00,-6.496167871812202980e-08,-5.392993855119473065e-07,2.347463869470156844e-07,-2.635903470273440579e-07,0.000000000000000000e+00
4.771999999999696485e+00,3.141592801476265073e+00,-6.449390451843176053e-08,-5.354061921356964831e-07,2.330544151964643292e-07,-2.616912409485470477e-07,0.000000000000000000e+00
4.773999999999696264e+00,3.141592800409332753e+00,-6.402950185178395641e-08,-5.315411253611088976e-07,2.313746620548661459e-07,-2.598058082146371253e-07,0.000000000000000000e+00
4.775999999999696044e+00,3.141592799350102272e+00,-6.356844637110323332e-08,-5.277039816896761250e-07,2.297070387516825665e-07,-2.579339652491697407e-07,0.000000000000000000e+00
4.777999999999695824e+00,3.141592798298518563e+00,-6.311071390361188241e-08,-5.238945602217796283e-07,2.280514597752527076e-07,-2.560756465375763777e-07,0.000000000000000000e+00
4.779999999999695603e+00,3.141592797254525671e+00,-6.265628045191706345e-08,-5.201126593942277424e-07,2.264078352283819815e-07,-2.542306917311632731e-07,0.000000000000000000e+00
4.781999999999695383e+00,3.141592796218069417e+00,-6.220512219481989331e-08,-5.163580803386073726e-07,2.247760788100557956e-07,-2.523990397602117707e-07,0.000000000000000000e+00
4.783999999999695163e+00,3.141592795189095177e+00,-6.175721548310581132e-08,-5.126306256094549186e-07,2.231561048059973211e-07,-2.505805962494040893e-07,0.000000000000000000e+00
4.785999999999694943e+00,3.141592794167548774e+00,-6.131253683957918851e-08,-5.089300986698639658e-07,2.215478269185372953e-07,-2.487752489921852269e-07,0.000000000000000000e+00
4.787999999999694722e+00,3.141592793153376473e+00,-6.087106295697232091e-08,-5.052563052893382518e-07,2.199511615371485478e-07,-2.469829307317074457e-07,0.000000000000000000e+00
4.789999999999694502e+00,3.141592792146524982e+00,-6.043277069687207997e-08,-5.016090516625925834e-07,2.183660233585839755e-07,-2.452035174251164640e-07,0.000000000000000000e+00
4.791999999999694282e+00,3.141592791146941899e+00,-5.999763708778997451e-08,-4.979881467034469121e-07,2.167923307811743416e-07,-2.434369560756738016e-07,0.000000000000000000e+00
4.793999999999694062e+00,3.141592790154574377e+00,-5.956563932317388637e-08,-4.943933996930651911e-07,2.152300004462283144e-07,-2.416831229222826398e-07,0.000000000000000000e+00
4.795999999999693841e+00,3.141592789169370015e+00,-5.913675476158031598e-08,-4.908246217166806955e-07,2.136789506150603695e-07,-2.399419401233956666e-07,0.000000000000000000e+00
4.797999999999693621e+00,3.141592788191277297e+00,-5.871096092761784463e-08,-4.872816239164317506e-07,2.121390969278150043e-07,-2.382132738653736206e-07,0.000000000000000000e+00
4.799999999999693401e+00,3.141592787220245153e+00,-5.828823550802265884e-08,-4.837642212901259874e-07,2.106103616547023811e-07,-2.364971119736614966e-07,0.000000000000000000e+00
4.801999999999693181e+00,3.141592786256222070e+00,-5.786855635182475408e-08,-4.802722270446639716e-07,2.090926601852370156e-07,-2.347932682564977722e-07,0.000000000000000000e+00
4.803999999999692960e+00,3.141592785299157864e+00,-5.745190146950798907e-08,-4.768054587769891267e-07,2.075859156760393087e-07,-2.331017457695065824e-07,0.000000000000000000e+00
4.805999999999692740e+00,3.141592784349001910e+00,-5.703824902934355154e-08,-4.733637334082846379e-07,2.060900471858925766e-07,-2.314223960015445114e-07,0.000000000000000000e+00
4.807999999999692520e+00,3.141592783405704470e+00,-5.662757735686099270e-08,-4.699468708976994647e-07,2.046049783864230986e-07,-2.297551824086737632e-07,0.000000000000000000e+00
4.809999999999692299e+00,3.141592782469215805e+00,-5.621986493330120102e-08,-4.665546909706689715e-07,2.031306298551879142e-07,-2.280999707081598654e-07,0.000000000000000000e+00
4.811999999999692079e+00,3.141592781539487067e+00,-5.581509039822777832e-08,-4.631870146544685050e-07,2.016669227228808236e-07,-2.264566737446370723e-07,0.000000000000000000e+00
4.813999999999691859e+00,3.141592780616469405e+00,-5.541323254502577433e-08,-4.598436656523216991e-07,2.002137820218845507e-07,-2.248252486179371664e-07,0.000000000000000000e+00
4.815999999999691639e+00,3.141592779700113969e+00,-5.501427032067227976e-08,-4.565244671734966126e-07,1.987711291150133282e-07,-2.232055550506903368e-07,0.000000000000000000e+00
4.817999999999691418e+00,3.141592778790372797e+00,-5.461818282460786071e-08,-4.532292454956105747e-07,1.973388901450072122e-07,-2.215975637183839684e-07,0.000000000000000000e+00
4.819999999999691198e+00,3.141592777887198373e+00,-5.422494930766508855e-08,-4.499578263762734118e-07,1.959169875968607066e-07,-2.200011343355837554e-07,0.000000000000000000e+00
4.821999999999690978e+00,3.141592776990543179e+00,-5.383454917204649053e-08,-4.467100381145501815e-07,1.945053476028671456e-07,-2.184162245764868987e-07,0.000000000000000000e+00
4.823999999999690758e+00,3.141592776100359696e+00,-5.344696196857668889e-08,-4.434857096628425174e-07,1.931038953776595089e-07,-2.168427326012255597e-07,0.000000000000000000e+00
4.825999999999690537e+00,3.141592775216601741e+00,-5.306216739699662568e-08,-4.402846712604343872e-07,1.917125568015340381e-07,-2.152805766890662038e-07,0.000000000000000000e+00
4.827999999999690317e+00,3.141592774339222682e+00,-5.268014530141521427e-08,-4.371067557620089537e-07,1.903312616262054816e-07,-2.137297182815950229e-07,0.000000000000000000e+00
4.829999999999690097e+00,3.141592773468176336e+00,-5.230087567399755232e-08,-4.339517938370884997e-07,1.889599320085634079e-07,-2.121899717304188478e-07,0.000000000000000000e+00
4.831999999999689877e+00,3.141592772603416961e+00,-5.192433865171197786e-08,-4.308196217123175888e-07,1.875985009954555898e-07,-2.106613902224588783e-07,0.000000000000000000e+00
4.833999999999689656e+00,3.141592771744899260e+00,-5.155051451329888903e-08,-4.277100733064568477e-07,1.862468937722272018e-07,-2.091437849029408744e-07,0.000000000000000000e+00
4.835999999999689436e+00,3.141592770892577935e+00,-5.117938368230942187e-08,-4.246229855074531259e-07,1.849050403230603115e-07,-2.076371315532976380e-07,0.000000000000000000e+00
4.837999999999689216e+00,3.141592770046408578e+00,-5.081092672139395349e-08,-4.215581965755130336e-07,1.835728715560190095e-07,-2.061413570220186387e-07,0.000000000000000000e+00
4.839999999999688995e+00,3.141592769206346336e+00,-5.044512433476466505e-08,-4.185155442852367043e-07,1.822503149857582646e-07,-2.046563314692739471e-07,0.000000000000000000e+00
4.841999999999688775e+00,3.141592768372347688e+00,-5.008195736680988850e-08,-4.154948694104428944e-07,1.809373029369550613e-07,-2.031820338776193729e-07,0.000000000000000000e+00
4.843999999999688555e+00,3.141592767544368225e+00,-4.972140680278697296e-08,-4.124960113057449632e-07,1.796337621609553870e-07,-2.017183083695732191e-07,0.000000000000000000e+00
4.845999999999688335e+00,3.141592766722364871e+00,-4.936345376566630607e-08,-4.095188139771785661e-07,1.783396282398291416e-07,-2.002651845880770083e-07,0.000000000000000000e+00
4.847999999999688114e+00,3.141592765906294105e+00,-4.900807951138768469e-08,-4.065631206154861126e-07,1.770548325868677492e-07,-1.988225276612164554e-07,0.000000000000000000e+00
4.849999999999687894e+00,3.141592765096113293e+00,-4.865526543241666209e-08,-4.036287756138653953e-07,1.757793072475549382e-07,-1.973902623801158224e-07,0.000000000000000000e+00
4.851999999999687674e+00,3.141592764291780249e+00,-4.830499305639149228e-08,-4.007156245944760043e-07,1.745129850304067565e-07,-1.959683190575326655e-07,0.000000000000000000e+00
4.853999999999687454e+00,3.141592763493252338e+00,-4.795724404478833839e-08,-3.978235142774734218e-07,1.732557992340539028e-07,-1.945566215335336537e-07,0.000000000000000000e+00
4.855999999999687233e+00,3.141592762700487373e+00,-4.761200019102350863e-08,-3.949522929425380584e-07,1.720076846436928209e-07,-1.931551101342374772e-07,0.000000000000000000e+00
4.857999999999687013e+00,3.141592761913444054e+00,-4.726924341980127395e-08,-3.921018093918788085e-07,1.707685751846603878e-07,-1.917636931021658522e-07,0.000000000000000000e+00
4.859999999999686793e+00,3.141592761132081080e+00,-4.692895578658101158e-08,-3.892719139195187400e-07,1.695384061540364449e-07,-1.903823099245114741e-07,0.000000000000000000e+00
4.861999999999686572e+00,3.141592760356357594e+00,-4.659111947825404388e-08,-3.864624568153533291e-07,1.683171108030508802e-07,-1.890108552273940425e-07,0.000000000000000000e+00
4.863999999999686352e+00,3.141592759586232741e+00,-4.625571681201797126e-08,-3.836732906027483445e-07,1.671046255966796834e-07,-1.876492932066485030e-07,0.000000000000000000e+00
4.865999999999686132e+00,3.141592758821665665e+00,-4.592273023349588848e-08,-3.809042681047100013e-07,1.659008856134688836e-07,-1.862975281853661196e-07,0.000000000000000000e+00
4.867999999999685912e+00,3.141592758062616841e+00,-4.559214231423223098e-08,-3.781552446633062058e-07,1.647058298492800804e-07,-1.849555340656541415e-07,0.000000000000000000e+00
4.869999999999685691e+00,3.141592757309045858e+00,-4.526393574765428062e-08,-3.754260765219487701e-07,1.635193974409032617e-07,-1.836232362557420488e-07,0.000000000000000000e+00
4.871999999999685471e+00,3.141592756560913635e+00,-4.493809335414521143e-08,-3.727166185877051604e-07,1.623415222646697896e-07,-1.823004911755241978e-07,0.000000000000000000e+00
4.873999999999685251e+00,3.141592755818180649e+00,-4.461459808118620585e-08,-3.700267287614206551e-07,1.611721433377379217e-07,-1.809872906705976762e-07,0.000000000000000000e+00
4.875999999999685031e+00,3.141592755080807819e+00,-4.429343299788777183e-08,-3.673562659344771141e-07,1.600112000248670876e-07,-1.796835642697017915e-07,0.000000000000000000e+00
4.877999999999684810e+00,3.141592754348756511e+00,-4.397458129581623518e-08,-3.647050893341437651e-07,1.588586304787571710e-07,-1.783892222868972935e-07,0.000000000000000000e+00
4.879999999999684590e+00,3.141592753621988532e+00,-4.365802628909704453e-08,-3.620730594906983009e-07,1.577143739945631986e-07,-1.771042058548733734e-07,0.000000000000000000e+00
4.881999999999684370e+00,3.141592752900465690e+00,-4.334375141277542509e-08,-3.594600379526036854e-07,1.565783703418718742e-07,-1.758284486504661819e-07,0.000000000000000000e+00
4.883999999999684150e+00,3.141592752184149795e+00,-4.303174022056844583e-08,-3.568658878423707202e-07,1.554505610947337555e-07,-1.745619009243007282e-07,0.000000000000000000e+00
4.885999999999683929e+00,3.141592751473003542e+00,-4.272197638396533155e-08,-3.542904727041317621e-07,1.543308868674705725e-07,-1.733044791480402281e-07,0.000000000000000000e+00
4.887999999999683709e+00,3.141592750766989184e+00,-4.241444369551350733e-08,-3.517336559151869229e-07,1.532192859875608139e-07,-1.720560818842809481e-07,0.000000000000000000e+00
4.889999999999683489e+00,3.141592750066069861e+00,-4.210912606422722997e-08,-3.491953045651050076e-07,1.521157036761763879e-07,-1.708167265509559940e-07,0.000000000000000000e+00
4.891999999999683268e+00,3.141592749370209159e+00,-4.180600751272282994e-08,-3.466752848236008100e-07,1.510200810860890284e-07,-1.695862917834222196e-07,0.000000000000000000e+00
4.893999999999683048e+00,3.141592748679370217e+00,-4.150507218160924044e-08,-3.441734635067469431e-07,1.499323590761673739e-07,-1.683647031344932881e-07,0.000000000000000000e+00
4.895999999999682828e+00,3.141592747993516621e+00,-4.120630432585063284e-08,-3.416897098750505614e-07,1.488524824125733008e-07,-1.671519415727592431e-07,0.000000000000000000e+00
4.897999999999682608e+00,3.141592747312612399e+00,-4.090968831471513806e-08,-3.392238923485299961e-07,1.477803920166770296e-07,-1.659478891317151511e-07,0.000000000000000000e+00
4.899999999999682387e+00,3.141592746636622024e+00,-4.061520863009623905e-08,-3.367758824563253085e-07,1.467160343614954698e-07,-1.647525488411080787e-07,0.000000000000000000e+00
4.901999999999682167e+00,3.141592745965509970e+00,-4.032284986401133688e-08,-3.343455511671860735e-07,1.456593527993879533e-07,-1.635658117103422374e-07,0.000000000000000000e+00
4.903999999999681947e+00,3.141592745299241152e+00,-4.003259672076129438e-08,-3.319327706613384680e-07,1.446102917409899472e-07,-1.623876254737235319e-07,0.000000000000000000e+00
4.905999999999681727e+00,3.141592744637780044e+00,-3.974443401613383469e-08,-3.295374137195432232e-07,1.435687952338405487e-07,-1.612179179114307692e-07,0.000000000000000000e+00
4.907999999999681506e+00,3.141592743981092450e+00,-3.945834667600115913e-08,-3.271593546646765593e-07,1.425348091614030487e-07,-1.600566466354213809e-07,0.000000000000000000e+00
4.909999999999681286e+00,3.141592743329143733e+00,-3.917431973531433378e-08,-3.247984681910859723e-07,1.415082785768561731e-07,-1.589037345882154319e-07,0.000000000000000000e+00
4.911999999999681066e+00,3.141592742681899697e+00,-3.889233833543008000e-08,-3.224546311791227417e-07,1.404891519706316509e-07,-1.577591609449859298e-07,0.000000000000000000e+00
4.913999999999680846e+00,3.141592742039326147e+00,-3.861238772503119482e-08,-3.201277194444144500e-07,1.394773735529591506e-07,-1.566228055013820350e-07,0.000000000000000000e+00
4.915999999999680625e+00,3.141592741401389777e+00,-3.833445326207804205e-08,-3.178176105068092820e-07,1.384728898050586990e-07,-1.554946325992922667e-07,0.000000000000000000e+00
4.917999999999680405e+00,3.141592740768056835e+00,-3.805852040831686052e-08,-3.155241839512017364e-07,1.374756504908168219e-07,-1.543746212810475495e-07,0.000000000000000000e+00
4.919999999999680185e+00,3.141592740139294015e+00,-3.778457473124279598e-08,-3.132473178778488902e-07,1.364856000622092233e-07,-1.532626399022355417e-07,0.000000000000000000e+00
4.921999999999679964e+00,3.141592739515068455e+00,-3.751260190418610660e-08,-3.109868932967828876e-07,1.355026882278988721e-07,-1.521586914601572895e-07,0.000000000000000000e+00
4.923999999999679744e+00,3.141592738895347292e+00,-3.724258770296062562e-08,-3.087427911326704100e-07,1.345268628068831354e-07,-1.510626906351452149e-07,0.000000000000000000e+00
4.925999999999679524e+00,3.141592738280098107e+00,-3.697451800594622135e-08,-3.065148937624416439e-07,1.335580733874074432e-07,-1.499745966514659651e-07,0.000000000000000000e+00
4.927999999999679304e+00,3.141592737669288482e+00,-3.670837879067201843e-08,-3.043030849549262659e-07,1.325962712432050318e-07,-1.488943709374665011e-07,0.000000000000000000e+00
4.929999999999679083e+00,3.141592737062886442e+00,-3.644415613678062938e-08,-3.021072472214932552e-07,1.316414029673132501e-07,-1.478218904113075357e-07,0.000000000000000000e+00
4.931999999999678863e+00,3.141592736460860458e+00,-3.618183622714031543e-08,-2.999272652504210471e-07,1.306934187368031222e-07,-1.467571418074294756e-07,0.000000000000000000e+00
4.933999999999678643e+00,3.141592735863178554e+00,-3.592140534442282788e-08,-2.977630243449105442e-07,1.297522685753583283e-07,-1.457000618350037532e-07,0.000000000000000000e+00
4.935999999999678423e+00,3.141592735269809200e+00,-3.566284987016675505e-08,-2.956144109571474894e-07,1.288179035839530914e-07,-1.446506046537620868e-07,0.000000000000000000e+00
4.937999999999678202e+00,3.141592734680721755e+00,-3.540615628238385352e-08,-2.934813127532759286e-07,1.278902761772165618e-07,-1.436087278605923447e-07,0.000000000000000000e+00
4.939999999999677982e+00,3.141592734095885131e+00,-3.515131115853182935e-08,-2.913636162684452527e-07,1.269693344860646927e-07,-1.425743170246023120e-07,0.000000000000000000e+00
4.941999999999677762e+00,3.141592733515268243e+00,-3.489830117566825988e-08,-2.892612104359245858e-07,1.260550307951942686e-07,-1.415473662712319349e-07,0.000000000000000000e+00
4.943999999999677541e+00,3.141592732938840893e+00,-3.464711310420464555e-08,-2.871739857257957977e-07,1.251473194350124789e-07,-1.405278450595006430e-07,0.000000000000000000e+00
4.945999999999677321e+00,3.141592732366572882e+00,-3.439773380940622731e-08,-2.851018317863902619e-07,1.242461512326021872e-07,-1.395156495616337858e-07,0.000000000000000000e+00
4.947999999999677101e+00,3.141592731798434457e+00,-3.415015025101757160e-08,-2.830446405161333015e-07,1.233514808618324108e-07,-1.385107718636502829e-07,0.000000000000000000e+00
4.949999999999676881e+00,3.141592731234395419e+00,-3.390434948340284695e-08,-2.810023027967258350e-07,1.224632590334687493e-07,-1.375131040621450623e-07,0.000000000000000000e+00
4.951999999999676660e+00,3.141592730674426015e+00,-3.366031865514146499e-08,-2.789747119835168538e-07,1.215814408130020386e-07,-1.365226463223185066e-07,0.000000000000000000e+00
4.953999999999676440e+00,3.141592730118497379e+00,-3.341804500795304346e-08,-2.769617606948130716e-07,1.207059779989914438e-07,-1.355392988856934923e-07,0.000000000000000000e+00
4.955999999999676220e+00,3.141592729566579756e+00,-3.317751587621541798e-08,-2.749633437415101902e-07,1.198368261261546193e-07,-1.345630564383004576e-07,0.000000000000000000e+00
4.957999999999676000e+00,3.141592729018644725e+00,-3.293871868485545722e-08,-2.729793558819151300e-07,1.189739390797687265e-07,-1.335938398302946465e-07,0.000000000000000000e+00
4.959999999999675779e+00,3.141592728474663421e+00,-3.270164094975444760e-08,-2.710096930313559297e-07,1.181172720708459735e-07,-1.326316120706754380e-07,0.000000000000000000e+00
4.961999999999675559e+00,3.141592727934606977e+00,-3.246627027667202391e-08,-2.690542515654513020e-07,1.172667799353341264e-07,-1.316763148136249568e-07,0.000000000000000000e+00
4.963999999999675339e+00,3.141592727398447416e+00,-3.223259436265748505e-08,-2.671129281009802450e-07,1.164224165828290728e-07,-1.307278808941596295e-07,0.000000000000000000e+00
4.965999999999675119e+00,3.141592726866156315e+00,-3.200060099368741915e-08,-2.651856212210872506e-07,1.155841391919500397e-07,-1.297862983323081948e-07,0.000000000000000000e+00
4.967999999999674898e+00,3.141592726337705699e+00,-3.177027804198925147e-08,-2.632722298375793053e-07,1.147519042782671083e-07,-1.288515060627035753e-07,0.000000000000000000e+00
4.969999999999674678e+00,3.141592725813068032e+00,-3.154161346806591790e-08,-2.613726529330134110e-07,1.139256670704431181e-07,-1.279234344465844228e-07,0.000000000000000000e+00
4.971999999999674458e+00,3.141592725292215782e+00,-3.131459531889421920e-08,-2.594867913595890002e-07,1.131053858616984092e-07,-1.270020698570109426e-07,0.000000000000000000e+00
4.973999999999674237e+00,3.141592724775121859e+00,-3.108921172766419298e-08,-2.576145453778628915e-07,1.122910161610571619e-07,-1.260873236292653456e-07,0.000000000000000000e+00
4.975999999999674017e+00,3.141592724261758729e+00,-3.086545091503855902e-08,-2.557558164563323547e-07,1.114825149318568552e-07,-1.251791645340281192e-07,0.000000000000000000e+00
4.977999999999673797e+00,3.141592723752099303e+00,-3.064330118694018320e-08,-2.539105070208173316e-07,1.106798400055696894e-07,-1.242775503743961910e-07,0.000000000000000000e+00
4.979999999999673577e+00,3.141592723246117380e+00,-3.042275093165885119e-08,-2.520785208705546777e-07,1.098829511245968785e-07,-1.233824552624964058e-07,0.000000000000000000e+00
4.981999999999673356e+00,3.141592722743786315e+00,-3.020378862087079168e-08,-2.502597611596451689e-07,1.090918051798228340e-07,-1.224937916813672468e-07,0.000000000000000000e+00
4.983999999999673136e+00,3.141592722245079461e+00,-2.998640281003763556e-08,-2.484541326619062584e-07,1.083063614949750084e-07,-1.216115416742041527e-07,0.000000000000000000e+00
4.985999999999672916e+00,3.141592721749970618e+00,-2.977058213802185961e-08,-2.466615398232237352e-07,1.075265773214749122e-07,-1.207356263738157267e-07,0.000000000000000000e+00
4.987999999999672696e+00,3.141592721258434029e+00,-2.955631532830830731e-08,-2.448818880615981676e-07,1.067524107940473243e-07,-1.198660094445685269e-07,0.000000000000000000e+00
4.989999999999672475e+00,3.141592720770443936e+00,-2.934359118285330687e-08,-2.431150855125291353e-07,1.059838253092115794e-07,-1.190027081096392795e-07,0.000000000000000000e+00
4.991999999999672255e+00,3.141592720285974583e+00,-2.913239858262085302e-08,-2.413610384507253874e-07,1.052207784627801053e-07,-1.181455994382712640e-07,0.000000000000000000e+00
4.993999999999672035e+00,3.141592719805000655e+00,-2.892272649056079469e-08,-2.396196548687717698e-07,1.044632306463691886e-07,-1.172946706653069649e-07,0.000000000000000000e+00
4.995999999999671815e+00,3.141592719327496841e+00,-2.871456395084172758e-08,-2.378908424702041671e-07,1.037111402453585777e-07,-1.164498473559977715e-07,0.000000000000000000e+00
4.997999999999671594e+00,3.141592718853438271e+00,-2.850790008574683018e-08,-2.361745116454577755e-07,1.029644707865141031e-07,-1.156111475933952766e-07,0.000000000000000000e+00
4.999999999999671374e+00,3.141592718382799632e+00,-2.830272409626219758e-08,-2.344705709024906403e-07,1.022231799979383940e-07,-1.147784506841939485e-07,0.000000000000000000e+00
5.001999999999671154e+00,3.141592717915556499e+00,-2.809902526210960120e-08,-2.327789317131332483e-07,1.014872314185851057e-07,-1.139517826030914192e-07,0.000000000000000000e+00
5.003999999999670933e+00,3.141592717451684447e+00,-2.789679293827633702e-08,-2.310995051123664668e-07,1.007565862679733656e-07,-1.131310669951453503e-07,0.000000000000000000e+00
5.005999999999670713e+00,3.141592716991159051e+00,-2.769601655821256325e-08,-2.294322022591233175e-07,1.000312048284878389e-07,-1.123162458384985345e-07,0.000000000000000000e+00
5.007999999999670493e+00,3.141592716533956331e+00,-2.749668563055932450e-08,-2.277769366251723816e-07,9.931105164234699358e-08,-1.115073277786013297e-07,0.000000000000000000e+00
5.009999999999670273e+00,3.141592716080052305e+00,-2.729878973938282593e-08,-2.261336202955483273e-07,9.859608673367120517e-08,-1.107042080645562687e-07,0.000000000000000000e+00
5.011999999999670052e+00,3.141592715629422994e+00,-2.710231854490793063e-08,-2.245021674618909352e-07,9.788627389295993873e-08,-1.099068902721326847e-07,0.000000000000000000e+00
5.013999999999669832e+00,3.141592715182044415e+00,-2.690726178287274705e-08,-2.228824915212585216e-07,9.718157384318678487e-08,-1.091152895661663221e-07,0.000000000000000000e+00
5.015999999999669612e+00,3.141592714737893477e+00,-2.671360926236402300e-08,-2.212745085891661971e-07,9.648195249725343252e-08,-1.083294277300791946e-07,0.000000000000000000e+00
5.017999999999669392e+00,3.141592714296947086e+00,-2.652135086334877261e-08,-2.196781341096412945e-07,9.578737304225786409e-08,-1.075492244459216839e-07,0.000000000000000000e+00
5.019999999999669171e+00,3.141592713859181707e+00,-2.633047654098385745e-08,-2.180932833940869363e-07,9.509779712098580586e-08,-1.067746177511748790e-07,0.000000000000000000e+00
5.021999999999668951e+00,3.141592713424574690e+00,-2.614097632404053511e-08,-2.165198735362089912e-07,9.441318946775686927e-08,-1.060056013460368992e-07,0.000000000000000000e+00
5.023999999999668731e+00,3.141592712993102943e+00,-2.595284031199651563e-08,-2.149578220487704376e-07,9.373351462631381129e-08,-1.052421304191703000e-07,0.000000000000000000e+00
5.025999999999668510e+00,3.141592712564744261e+00,-2.576605867593256904e-08,-2.134070466564138548e-07,9.305873645410184892e-08,-1.044841520185802169e-07,0.000000000000000000e+00
5.027999999999668290e+00,3.141592712139475552e+00,-2.558062165881838580e-08,-2.118674656966144475e-07,9.238881919625061156e-08,-1.037316289268605806e-07,0.000000000000000000e+00
5.029999999999668070e+00,3.141592711717275055e+00,-2.539651957351161687e-08,-2.103389987189361888e-07,9.172372872392813071e-08,-1.029845392606453661e-07,0.000000000000000000e+00
5.031999999999667850e+00,3.141592711298120122e+00,-2.521374280132679511e-08,-2.088215656220088236e-07,9.106343068508760400e-08,-1.022428378674353393e-07,0.000000000000000000e+00
5.033999999999667629e+00,3.141592710881989436e+00,-2.503228179418241484e-08,-2.073150860145870669e-07,9.040788884756030667e-08,-1.015064577857435218e-07,0.000000000000000000e+00
5.035999999999667409e+00,3.141592710468860794e+00,-2.485212707318344869e-08,-2.058194813020375190e-07,8.975707023304040626e-08,-1.007753996401505685e-07,0.000000000000000000e+00
5.037999999999667189e+00,3.141592710058712434e+00,-2.467326922808118874e-08,-2.043346722743440564e-07,8.911093919750472381e-08,-1.000495883535804971e-07,0.000000000000000000e+00
5.039999999999666969e+00,3.141592709651523041e+00,-2.449569891707420370e-08,-2.028605813636075749e-07,8.846946291371143842e-08,-9.932901788449770193e-08,0.000000000000000000e+00
5.041999999999666748e+00,3.141592709247270854e+00,-2.431940686434242416e-08,-2.013971313170634760e-07,8.783260821630717153e-08,-9.861364437374523237e-08,0.000000000000000000e+00
5.043999999999666528e+00,3.141592708845935000e+00,-2.414438386126952366e-08,-1.999442449792545706e-07,8.720034107388290491e-08,-9.790341459261785945e-08,0.000000000000000000e+00
5.045999999999666308e+00,3.141592708447494608e+00,-2.397062076608766443e-08,-1.985018461586725481e-07,8.657262866935905576e-08,-9.719830487247356746e-08,0.000000000000000000e+00
5.047999999999666088e+00,3.141592708051928362e+00,-2.379810850322326701e-08,-1.970698588599747023e-07,8.594943761007486605e-08,-9.649826767270410111e-08,0.000000000000000000e+00
5.049999999999665867e+00,3.141592707659215833e+00,-2.362683806228545444e-08,-1.956482082391970150e-07,8.533073612571916464e-08,-9.580328398354087814e-08,0.000000000000000000e+00
5.051999999999665647e+00,3.141592707269336149e+00,-2.345680049672304175e-08,-1.942368197438522634e-07,8.471649211867896451e-08,-9.511331113760156368e-08,0.000000000000000000e+00
5.053999999999665427e+00,3.141592706882268882e+00,-2.328798692402825737e-08,-1.928356193243318153e-07,8.410667363615979865e-08,-9.442831022974534190e-08,0.000000000000000000e+00
5.055999999999665206e+00,3.141592706497994048e+00,-2.312038852756814741e-08,-1.914445325738608788e-07,8.350124677861836749e-08,-9.374821902350299420e-08,0.000000000000000000e+00
5.057999999999664986e+00,3.141592706116491218e+00,-2.295399655297489849e-08,-1.900634878014846959e-07,8.290018315372891945e-08,-9.307306878610039889e-08,0.000000000000000000e+00
5.059999999999664766e+00,3.141592705737740410e+00,-2.278880230829728457e-08,-1.886924114067168607e-07,8.230344874846715406e-08,-9.240274966595289354e-08,0.000000000000000000e+00
5.061999999999664546e+00,3.141592705361722082e+00,-2.262479716668532132e-08,-1.873312314370935805e-07,8.171101245487857006e-08,-9.173726039780326617e-08,0.000000000000000000e+00
5.063999999999664325e+00,3.141592704988416251e+00,-2.246197256362284404e-08,-1.859798763011921330e-07,8.112284305134727371e-08,-9.107656270754797026e-08,0.000000000000000000e+00
5.065999999999664105e+00,3.141592704617803378e+00,-2.230031999592684746e-08,-1.846382753157591725e-07,8.053891043757096890e-08,-9.042063282005336100e-08,0.000000000000000000e+00
5.067999999999663885e+00,3.141592704249863921e+00,-2.213983102224914756e-08,-1.833063575129625292e-07,7.995918284804690521e-08,-8.976941197419696800e-08,0.000000000000000000e+00
5.069999999999663665e+00,3.141592703884578786e+00,-2.198049726239075808e-08,-1.819840533626591720e-07,7.938363092581143098e-08,-8.912289486409336476e-08,0.000000000000000000e+00
5.071999999999663444e+00,3.141592703521928431e+00,-2.182231039430619305e-08,-1.806712939709957106e-07,7.881222585883639124e-08,-8.848105192707539988e-08,0.000000000000000000e+00
5.073999999999663224e+00,3.141592703161894207e+00,-2.166526215663668095e-08,-1.793680095558777344e-07,7.824493574571430649e-08,-8.784380627597689999e-08,0.000000000000000000e+00
5.075999999999663004e+00,3.141592702804457016e+00,-2.150934434985040007e-08,-1.780741315771460511e-07,7.768173067912255581e-08,-8.721114822609446142e-08,0.000000000000000000e+00
5.077999999999662784e+00,3.141592702449598207e+00,-2.135454883309315712e-08,-1.767895923996764261e-07,7.712258191274393415e-08,-8.658305692212918747e-08,0.000000000000000000e+00
5.079999999999662563e+00,3.141592702097299128e+00,-2.120086752255512899e-08,-1.755143249396617207e-07,7.656746108232960867e-08,-8.595950078390744253e-08,0.000000000000000000e+00
5.081999999999662343e+00,3.141592701747541572e+00,-2.104829239092840767e-08,-1.742482626350105259e-07,7.601634010790454597e-08,-8.534044929184852001e-08,0.000000000000000000e+00
5.083999999999662123e+00,3.141592701400306886e+00,-2.089681547018172134e-08,-1.729913379773266739e-07,7.546918773511628626e-08,-8.472582541096660940e-08,0.000000000000000000e+00
5.085999999999661902e+00,3.141592701055576864e+00,-2.074642885293850735e-08,-1.717434846676930570e-07,7.492597460581341266e-08,-8.411561981013315261e-08,0.000000000000000000e+00
5.087999999999661682e+00,3.141592700713333297e+00,-2.059712468844211048e-08,-1.705046376470103624e-07,7.438667343850422661e-08,-8.350982381439743402e-08,0.000000000000000000e+00
5.089999999999661462e+00,3.141592700373558866e+00,-2.044889518043094126e-08,-1.692747322968650825e-07,7.385125700837944206e-08,-8.290840446884769179e-08,0.000000000000000000e+00
5.091999999999661242e+00,3.141592700036234920e+00,-2.030173258966853024e-08,-1.680537032523136038e-07,7.331969549538473383e-08,-8.231129375535997999e-08,0.000000000000000000e+00
5.093999999999661021e+00,3.141592699701344582e+00,-2.015562923020472461e-08,-1.668414882580244221e-07,7.279196549521533738e-08,-8.171854041963109810e-08,0.000000000000000000e+00
5.095999999999660801e+00,3.141592699368869646e+00,-2.001057747319770931e-08,-1.656380210636796597e-07,7.226803322214279087e-08,-8.112997786227504887e-08,0.000000000000000000e+00
5.097999999999660581e+00,3.141592699038792791e+00,-1.986656974639159281e-08,-1.644432404407414007e-07,7.174787594217416100e-08,-8.054571435044260401e-08,0.000000000000000000e+00
5.099999999999660361e+00,3.141592698711097142e+00,-1.972359852817190673e-08,-1.632570833343248314e-07,7.123146568168110821e-08,-7.996564969579557199e-08,0.000000000000000000e+00
5.101999999999660140e+00,3.141592698385764937e+00,-1.958165635464171579e-08,-1.620794863243220013e-07,7.071877272348221317e-08,-7.938972860798589382e-08,0.000000000000000000e+00
5.103999999999659920e+00,3.141592698062779743e+00,-1.944073581502187157e-08,-1.609103890388625974e-07,7.020977368670905418e-08,-7.881800011899855837e-08,0.000000000000000000e+00
5.105999999999659700e+00,3.141592697742124241e+00,-1.930082955279940056e-08,-1.597497282631637437e-07,6.970443764657662838e-08,-7.825033447144768235e-08,0.000000000000000000e+00
5.107999999999659479e+00,3.141592697423781555e+00,-1.916193026653132852e-08,-1.585974440194866513e-07,6.920274046637676181e-08,-7.768678675252693100e-08,0.000000000000000000e+00
5.109999999999659259e+00,3.141592697107735255e+00,-1.902403070449102197e-08,-1.574534761046995787e-07,6.870465657345832700e-08,-7.712730717837060840e-08,0.000000000000000000e+00
5.111999999999659039e+00,3.141592696793968464e+00,-1.888712366616292672e-08,-1.563177646103207242e-07,6.821016031815958880e-08,-7.657186282424424848e-08,0.000000000000000000e+00
5.113999999999658819e+00,3.141592696482464753e+00,-1.875120200321818769e-08,-1.551902496243262325e-07,6.771922515918950072e-08,-7.602041024528673251e-08,0.000000000000000000e+00
5.115999999999658598e+00,3.141592696173208132e+00,-1.861625862010021338e-08,-1.540708717148019843e-07,6.723182486132803072e-08,-7.547292221251271672e-08,0.000000000000000000e+00
5.117999999999658378e+00,3.141592695866182172e+00,-1.848228647242797907e-08,-1.529595723506057540e-07,6.674793448847610071e-08,-7.492938515481834195e-08,0.000000000000000000e+00
5.119999999999658158e+00,3.141592695561370441e+00,-1.834927856606957458e-08,-1.518562931616563016e-07,6.626752870788106770e-08,-7.438976254947451134e-08,0.000000000000000000e+00
5.121999999999657938e+00,3.141592695258757395e+00,-1.821722795793977183e-08,-1.507609760043660857e-07,6.579058182535075545e-08,-7.385401937114994235e-08,0.000000000000000000e+00
5.123999999999657717e+00,3.141592694958327048e+00,-1.808612775449616750e-08,-1.496735638334035754e-07,6.531706999924059954e-08,-7.332214905075038689e-08,0.000000000000000000e+00
5.125999999999657497e+00,3.141592694660063856e+00,-1.795597111087127861e-08,-1.485939994899459424e-07,6.484696833432176153e-08,-7.279410789644575334e-08,0.000000000000000000e+00
5.127999999999657277e+00,3.141592694363951832e+00,-1.782675123392641067e-08,-1.475222253849413868e-07,6.438025006323702318e-08,-7.226984222694136249e-08,0.000000000000000000e+00
5.129999999999657057e+00,3.141592694069975433e+00,-1.769846138066335838e-08,-1.464581856771141507e-07,6.391689175788988056e-08,-7.174936554103114136e-08,0.000000000000000000e+00
5.131999999999656836e+00,3.141592693778119560e+00,-1.757109485453989834e-08,-1.454018250086491273e-07,6.345687042562215978e-08,-7.123265274688492812e-08,0.000000000000000000e+00
5.133999999999656616e+00,3.141592693488368671e+00,-1.744464500561346373e-08,-1.443530881050626553e-07,6.300016244394464550e-08,-7.071966749389537948e-08,0.000000000000000000e+00
5.135999999999656396e+00,3.141592693200707664e+00,-1.731910523150522327e-08,-1.433119198828740119e-07,6.254674385187463222e-08,-7.021037643194850674e-08,0.000000000000000000e+00
5.137999999999656175e+00,3.141592692915121443e+00,-1.719446897887066280e-08,-1.422782651334949405e-07,6.209658960705049544e-08,-6.970473601924450555e-08,0.000000000000000000e+00
5.139999999999655955e+00,3.141592692631594907e+00,-1.707072974340083597e-08,-1.412520693781633505e-07,6.164967568529474405e-08,-6.920273163507016982e-08,0.000000000000000000e+00
5.141999999999655735e+00,3.141592692350113403e+00,-1.694788106570675024e-08,-1.402332797847207985e-07,6.120598118657837872e-08,-6.870437398056769877e-08,0.000000000000000000e+00
5.143999999999655515e+00,3.141592692070662274e+00,-1.682591653215581196e-08,-1.392218421867488579e-07,6.076548127002019335e-08,-6.820958534590949195e-08,0.000000000000000000e+00
5.145999999999655294e+00,3.141592691793226422e+00,-1.670482977633697826e-08,-1.382177037615931924e-07,6.032815355494736834e-08,-6.771836890402654789e-08,0.000000000000000000e+00
5.147999999999655074e+00,3.141592691517791636e+00,-1.658461447704470285e-08,-1.372208118128848514e-07,5.989397520104985652e-08,-6.723069052899721068e-08,0.000000000000000000e+00
5.149999999999654854e+00,3.141592691244343705e+00,-1.646526435909367914e-08,-1.362311138029559570e-07,5.946292301290888776e-08,-6.674651816266225565e-08,0.000000000000000000e+00
5.151999999999654634e+00,3.141592690972867974e+00,-1.634677319389609983e-08,-1.352485573998563586e-07,5.903497359968699858e-08,-6.626582217984249404e-08,0.000000000000000000e+00
5.153999999999654413e+00,3.141592690703350232e+00,-1.622913479678350411e-08,-1.342730918209215551e-07,5.861010644835578836e-08,-6.578861229030926961e-08,0.000000000000000000e+00
5.155999999999654193e+00,3.141592690435776269e+00,-1.611234302707764065e-08,-1.333046653115021804e-07,5.818829806624593761e-08,-6.531482287887189902e-08,0.000000000000000000e+00
5.157999999999653973e+00,3.141592690170131874e+00,-1.599639179082569575e-08,-1.323432265441575319e-07,5.776952520085556416e-08,-6.484443067088600669e-08,0.000000000000000000e+00
5.159999999999653753e+00,3.141592689906403724e+00,-1.588127503726045331e-08,-1.313887258969108475e-07,5.735376793882643758e-08,-6.437745150353910682e-08,0.000000000000000000e+00
5.161999999999653532e+00,3.141592689644577607e+00,-1.576698675711491769e-08,-1.304411133060153579e-07,5.694100466930637147e-08,-6.391383735060198834e-08,0.000000000000000000e+00
5.163999999999653312e+00,3.141592689384639758e+00,-1.565352098480842960e-08,-1.295003388306763673e-07,5.653121334079664238e-08,-6.345355606936573600e-08,0.000000000000000000e+00
5.165999999999653092e+00,3.141592689126576854e+00,-1.554087179816737357e-08,-1.285663531226439366e-07,5.612437257802134442e-08,-6.299659081973433258e-08,0.000000000000000000e+00
5.167999999999652871e+00,3.141592688870375127e+00,-1.542903332080448022e-08,-1.276391058262050483e-07,5.572045796139859671e-08,-6.254287608032504076e-08,0.000000000000000000e+00
5.169999999999652651e+00,3.141592688616020812e+00,-1.531799971823499162e-08,-1.267185497971395467e-07,5.531945202076001560e-08,-6.209247588177956252e-08,0.000000000000000000e+00
5.171999999999652431e+00,3.141592688363501029e+00,-1.520776519309226849e-08,-1.258046372864991145e-07,5.492133511088626450e-08,-6.164533636909785759e-08,0.000000000000000000e+00
5.173999999999652211e+00,3.141592688112802456e+00,-1.509832399010663001e-08,-1.248973196212857784e-07,5.452608476880489019e-08,-6.120139590923131450e-08,0.000000000000000000e+00
5.175999999999651990e+00,3.141592687863912214e+00,-1.498967039850153391e-08,-1.239965486054270925e-07,5.413367894460319206e-08,-6.076063489861981442e-08,0.000000000000000000e+00
5.177999999999651770e+00,3.141592687616816981e+00,-1.488179875019366785e-08,-1.231022769038139412e-07,5.374409701471201188e-08,-6.032304751103278000e-08,0.000000000000000000e+00
5.179999999999651550e+00,3.141592687371503878e+00,-1.477470341579385379e-08,-1.222144585480163727e-07,5.335732090430845690e-08,-5.988864086432012756e-08,0.000000000000000000e+00
5.181999999999651330e+00,3.141592687127959582e+00,-1.466837880638746987e-08,-1.213330459951074319e-07,5.297332819817636057e-08,-5.945733404410751512e-08,0.000000000000000000e+00
5.183999999999651109e+00,3.141592686886172103e+00,-1.456281937226520128e-08,-1.204579944041276087e-07,5.259210213719576426e-08,-5.902917640610067740e-08,0.000000000000000000e+00
5.185999999999650889e+00,3.141592686646128119e+00,-1.445801960427701920e-08,-1.195892561843800427e-07,5.221361887048922604e-08,-5.860405219325717434e-08,0.000000000000000000e+00
5.187999999999650669e+00,3.141592686407815194e+00,-1.435397403386915073e-08,-1.187267870385954234e-07,5.183786167241603586e-08,-5.818202879786247965e-08,0.000000000000000000e+00
5.189999999999650449e+00,3.141592686171221338e+00,-1.425067723092746687e-08,-1.178705408429850655e-07,5.146480884021121152e-08,-5.776301837635698612e-08,0.000000000000000000e+00
5.191999999999650228e+00,3.141592685936333673e+00,-1.414812380639665893e-08,-1.170204726988123756e-07,5.109444100232941248e-08,-5.734702750323181229e-08,0.000000000000000000e+00
5.193999999999650008e+00,3.141592685703139765e+00,-1.404630840866496628e-08,-1.161765385332565141e-07,5.072674008251776911e-08,-5.693404904753757139e-08,0.000000000000000000e+00
5.195999999999649788e+00,3.141592685471627622e+00,-1.394522572380453347e-08,-1.153386938916491598e-07,5.036168647737472319e-08,-5.652403967047834566e-08,0.000000000000000000e+00
5.197999999999649567e+00,3.141592685241785254e+00,-1.384487047555165888e-08,-1.145068952355698522e-07,4.999926212189855032e-08,-5.611699608854846453e-08,0.000000000000000000e+00
5.199999999999649347e+00,3.141592685013600228e+00,-1.374523742707724572e-08,-1.136810978924021414e-07,4.963944565073469449e-08,-5.571285291617249775e-08,0.000000000000000000e+00
5.201999999999649127e+00,3.141592684787060996e+00,-1.364632138133349003e-08,-1.128612586798260264e-07,4.928221862395792098e-08,-5.531162504527798951e-08,0.000000000000000000e+00
5.203999999999648907e+00,3.141592684562155569e+00,-1.354811717633849784e-08,-1.120473354354524599e-07,4.892756443532042676e-08,-5.491331311311567222e-08,0.000000000000000000e+00
5.205999999999648686e+00,3.141592684338871955e+00,-1.345061968645088117e-08,-1.112392849488111347e-07,4.857546335056314241e-08,-5.451785519533576580e-08,0.000000000000000000e+00
5.207999999999648466e+00,3.141592684117198608e+00,-1.335382382414817156e-08,-1.104370648095118548e-07,4.822589694980124232e-08,-5.412524455423245254e-08,0.000000000000000000e+00
5.209999999999648246e+00,3.141592683897123983e+00,-1.325772453858303088e-08,-1.096406329292465448e-07,4.787884702425138276e-08,-5.373546187849183277e-08,0.000000000000000000e+00
5.211999999999648026e+00,3.141592683678636533e+00,-1.316231681502450903e-08,-1.088499476031175065e-07,4.753429563533271772e-08,-5.334848917348095957e-08,0.000000000000000000e+00
5.213999999999647805e+00,3.141592683461724711e+00,-1.306759567515573630e-08,-1.080649671385049825e-07,4.719222430754492648e-08,-5.296429772041469271e-08,0.000000000000000000e+00
5.215999999999647585e+00,3.141592683246376971e+00,-1.297355617696257828e-08,-1.072856503673001538e-07,4.685261521365624153e-08,-5.258287318657116053e-08,0.000000000000000000e+00
5.217999999999647365e+00,3.141592683032582212e+00,-1.288019341444059055e-08,-1.065119562080334693e-07,4.651545014721747064e-08,-5.220418998208976278e-08,0.000000000000000000e+00
5.219999999999647144e+00,3.141592682820329330e+00,-1.278750251726340198e-08,-1.057438441441086671e-07,4.618071168033256083e-08,-5.182823622737735403e-08,0.000000000000000000e+00
5.221999999999646924e+00,3.141592682609607223e+00,-1.269547864813982473e-08,-1.049812746334196224e-07,4.584838417747146607e-08,-5.145501409605830509e-08,0.000000000000000000e+00
5.223999999999646704e+00,3.141592682400404790e+00,-1.260411700504132584e-08,-1.042242067145302998e-07,4.551844800027645193e-08,-5.108445028476964514e-08,0.000000000000000000e+00
5.225999999999646484e+00,3.141592682192710928e+00,-1.251341282216678624e-08,-1.034726009387519853e-07,4.519088659066255137e-08,-5.071656426738270197e-08,0.000000000000000000e+00
5.227999999999646263e+00,3.141592681986514979e+00,-1.242336136568281503e-08,-1.027264185826970564e-07,4.486568451925110663e-08,-5.035134914858421088e-08,0.000000000000000000e+00
5.229999999999646043e+00,3.141592681781805840e+00,-1.233395793635325412e-08,-1.019856195606972894e-07,4.454282259146413492e-08,-4.998873625615097587e-08,0.000000000000000000e+00
5.231999999999645823e+00,3.141592681578572854e+00,-1.224519787086399065e-08,-1.012501650811382783e-07,4.422228410230450212e-08,-4.962873693209622681e-08,0.000000000000000000e+00
5.233999999999645603e+00,3.141592681376805363e+00,-1.215707653883275371e-08,-1.005200167755631341e-07,4.390405283343139538e-08,-4.927133643733909132e-08,0.000000000000000000e+00
5.235999999999645382e+00,3.141592681176493151e+00,-1.206958934185735698e-08,-9.979513668912978481e-08,4.358811300336063554e-08,-4.891652094929112528e-08,0.000000000000000000e+00
5.237999999999645162e+00,3.141592680977625118e+00,-1.198273171631643636e-08,-9.907548573169309735e-08,4.327444560850585590e-08,-4.856422826340561138e-08,0.000000000000000000e+00
5.239999999999644942e+00,3.141592680780191493e+00,-1.189649913285618938e-08,-9.836102663783755898e-08,4.296303540462823468e-08,-4.821448780293972459e-08,0.000000000000000000e+00
5.241999999999644722e+00,3.141592680584181618e+00,-1.181088709178117918e-08,-9.765172267242242949e-08,4.265386795786477974e-08,-4.786728927862225391e-08,0.000000000000000000e+00
5.243999999999644501e+00,3.141592680389585279e+00,-1.172589112728968295e-08,-9.694753522914869306e-08,4.234692377738575636e-08,-4.752254834923983316e-08,0.000000000000000000e+00
5.245999999999644281e+00,3.141592680196391818e+00,-1.164150680751573747e-08,-9.624842805058488051e-08,4.204218848021505312e-08,-4.718031175995964722e-08,0.000000000000000000e+00
5.247999999999644061e+00,3.141592680004591909e+00,-1.155772972824900857e-08,-9.555436556706551335e-08,4.173964876272104346e-08,-4.684057256261871064e-08,0.000000000000000000e+00
5.249999999999643840e+00,3.141592679814174893e+00,-1.147455551777149150e-08,-9.486530992509871183e-08,4.143928543195742782e-08,-4.650323698241873502e-08,0.000000000000000000e+00
5.251999999999643620e+00,3.141592679625131002e+00,-1.139197983728105391e-08,-9.418122581180534693e-08,4.114108475376082032e-08,-4.616835615820409024e-08,0.000000000000000000e+00
5.253999999999643400e+00,3.141592679437450464e+00,-1.130999837712967650e-08,-9.350207739112679447e-08,4.084503130393162041e-08,-4.583588912072110299e-08,0.000000000000000000e+00
5.255999999999643180e+00,3.141592679251123066e+00,-1.122860686091077407e-08,-9.282782805291629284e-08,4.055110730045971364e-08,-4.550578577893718758e-08,0.000000000000000000e+00
5.257999999999642959e+00,3.141592679066139482e+00,-1.114780104322647628e-08,-9.215844331664407942e-08,4.025929947716373819e-08,-4.517808726393917931e-08,0.000000000000000000e+00
5.259999999999642739e+00,3.141592678882489498e+00,-1.106757670846646585e-08,-9.149388750934464030e-08,3.996959131692297414e-08,-4.485273187439911433e-08,0.000000000000000000e+00
5.261999999999642519e+00,3.141592678700164232e+00,-1.098792967039809235e-08,-9.083412675475565440e-08,3.968196997467942700e-08,-4.452974926977597536e-08,0.000000000000000000e+00
5.263999999999642299e+00,3.141592678519153470e+00,-1.090885577260893870e-08,-9.017912559701937382e-08,3.939641847525665247e-08,-4.420906734715669219e-08,0.000000000000000000e+00
5.265999999999642078e+00,3.141592678339447886e+00,-1.083035089057891845e-08,-8.952884967183629405e-08,3.911292186202403964e-08,-4.389069455041734255e-08,0.000000000000000000e+00
5.267999999999641858e+00,3.141592678161038155e+00,-1.075241092968552485e-08,-8.888326482955221944e-08,3.883146523350916089e-08,-4.357461317290704953e-08,0.000000000000000000e+00
5.269999999999641638e+00,3.141592677983914950e+00,-1.067503182297891679e-08,-8.824233798853326387e-08,3.855203579878134611e-08,-4.326083226666048264e-08,0.000000000000000000e+00
5.271999999999641418e+00,3.141592677808068945e+00,-1.059820953394809845e-08,-8.760603426068071714e-08,3.827461592541225096e-08,-4.294927201642180196e-08,0.000000000000000000e+00
5.273999999999641197e+00,3.141592677633490815e+00,-1.052194005491056575e-08,-8.697432162848462456e-08,3.799919437087591437e-08,-4.263999717234010843e-08,0.000000000000000000e+00
5.275999999999640977e+00,3.141592677460171679e+00,-1.044621940554441810e-08,-8.634716625531229263e-08,3.772575507479467133e-08,-4.233292840611864470e-08,0.000000000000000000e+00
5.277999999999640757e+00,3.141592677288102209e+00,-1.037104363596571016e-08,-8.572453518177760061e-08,3.745428361737840638e-08,-4.202806913224955332e-08,0.000000000000000000e+00
5.279999999999640536e+00,3.141592677117273524e+00,-1.029640882462144085e-08,-8.510639585370420330e-08,3.718476608322379614e-08,-4.172540887958379717e-08,0.000000000000000000e+00
5.281999999999640316e+00,3.141592676947676743e+00,-1.022231107811895395e-08,-8.449271579134346855e-08,3.691718824287396501e-08,-4.142492568739837304e-08,0.000000000000000000e+00
5.283999999999640096e+00,3.141592676779302984e+00,-1.014874653090764893e-08,-8.388346294545992850e-08,3.665153649921951445e-08,-4.112661152732527148e-08,0.000000000000000000e+00
5.285999999999639876e+00,3.141592676612143364e+00,-1.007571134487507364e-08,-8.327860537065442848e-08,3.638779698449795319e-08,-4.083044655204475564e-08,0.000000000000000000e+00
5.287999999999639655e+00,3.141592676446189003e+00,-1.000320171056620339e-08,-8.267811089515943652e-08,3.612595491177565970e-08,-4.053640043690460519e-08,0.000000000000000000e+00
5.289999999999639435e+00,3.141592676281431462e+00,-9.931213846223257996e-09,-8.208194835013473050e-08,3.586599736801084206e-08,-4.024448158150113882e-08,0.000000000000000000e+00
5.291999999999639215e+00,3.141592676117861860e+00,-9.859743998836636380e-09,-8.149008549973191697e-08,3.560790850956225014e-08,-3.995463611107727279e-08,0.000000000000000000e+00
5.293999999999638995e+00,3.141592675955471758e+00,-9.788788440060156445e-09,-8.090249326702175705e-08,3.535167953213949382e-08,-3.966693830959540657e-08,0.000000000000000000e+00
5.295999999999638774e+00,3.141592675794252276e+00,-9.718343468920572846e-09,-8.031913864836808329e-08,3.509729185160939678e-08,-3.938124501972008084e-08,0.000000000000000000e+00
5.297999999999638554e+00,3.141592675634195420e+00,-9.648405411272130788e-09,-7.973999317402692828e-08,3.484473724010253760e-08,-3.909767384781253728e-08,0.000000000000000000e+00
5.299999999999638334e+00,3.141592675475292751e+00,-9.578970616314153843e-09,-7.916502564910694956e-08,3.459400056492045025e-08,-3.881612007947176133e-08,0.000000000000000000e+00
5.301999999999638113e+00,3.141592675317535832e+00,-9.510035463820655444e-09,-7.859420491485226249e-08,3.434506636858750074e-08,-3.853656328538413978e-08,0.000000000000000000e+00
5.303999999999637893e+00,3.141592675160916226e+00,-9.441596361013758298e-09,-7.802750147158262087e-08,3.409792269144215367e-08,-3.825903341042821244e-08,0.000000000000000000e+00
5.305999999999637673e+00,3.141592675005425939e+00,-9.373649738451620742e-09,-7.746488624110052604e-08,3.385255813737150909e-08,-3.798352116051447797e-08,0.000000000000000000e+00
5.307999999999637453e+00,3.141592674851056977e+00,-9.306192049978789361e-09,-7.690633009083059199e-08,3.360896081610249417e-08,-3.771000507369957222e-08,0.000000000000000000e+00
5.309999999999637232e+00,3.141592674697800902e+00,-9.239219775457183758e-09,-7.635180313827276300e-08,3.336711660478465524e-08,-3.743844025508937399e-08,0.000000000000000000e+00
5.311999999999637012e+00,3.141592674545650166e+00,-9.172729422058807800e-09,-7.580127604816062603e-08,3.312701229219621769e-08,-3.716882327690761713e-08,0.000000000000000000e+00
5.313999999999636792e+00,3.141592674394596330e+00,-9.106717523614548366e-09,-7.525471958323293434e-08,3.288863447015116958e-08,-3.690113746887642602e-08,0.000000000000000000e+00
5.315999999999636572e+00,3.141592674244631400e+00,-9.041180636725491762e-09,-7.471210636473140932e-08,3.265197375264580425e-08,-3.663541811775975247e-08,0.000000000000000000e+00
5.317999999999636351e+00,3.141592674095747828e+00,-8.976115339917586487e-09,-7.417340785494216295e-08,3.241701758958776546e-08,-3.637161001547814188e-08,0.000000000000000000e+00
5.319999999999636131e+00,3.141592673947938064e+00,-8.911518237682862244e-09,-7.363859532895257896e-08,3.218375256498637384e-08,-3.610968699628930738e-08,0.000000000000000000e+00
5.321999999999635911e+00,3.141592673801193669e+00,-8.847385963079304924e-09,-7.310763948274035156e-08,3.195216354011305643e-08,-3.584961279925508984e-08,0.000000000000000000e+00
5.323999999999635691e+00,3.141592673655507539e+00,-8.783715172032002398e-09,-7.258051430549273296e-08,3.172224279084461517e-08,-3.559146620380559057e-08,0.000000000000000000e+00
5.325999999999635470e+00,3.141592673510871681e+00,-8.720502541922508745e-09,-7.205719142031081057e-08,3.149397656085045461e-08,-3.533515685314204188e-08,0.000000000000000000e+00
5.327999999999635250e+00,3.141592673367278987e+00,-8.657744774187653837e-09,-7.153764407150708464e-08,3.126735457517298972e-08,-3.508071432110141864e-08,0.000000000000000000e+00
5.329999999999635030e+00,3.141592673224721466e+00,-8.595438596333938228e-09,-7.102184333018195143e-08,3.104236101511032685e-08,-3.482805322136118791e-08,0.000000000000000000e+00
5.331999999999634809e+00,3.141592673083192011e+00,-8.533580759822276821e-09,-7.050976367354733959e-08,3.081898775345201804e-08,-3.457725746476055764e-08,0.000000000000000000e+00
5.333999999999634589e+00,3.141592672942682629e+00,-8.472168037036752502e-09,-7.000137776659659128e-08,3.059722201671338668e-08,-3.432825371709778146e-08,0.000000000000000000e+00
5.335999999999634369e+00,3.141592672803186659e+00,-8.411197224095913524e-09,-6.949665919648751394e-08,3.037705278621547673e-08,-3.408105020965991978e-08,0.000000000000000000e+00
5.337999999999634149e+00,3.141592672664696551e+00,-8.350665141498027329e-09,-6.899558072431348012e-08,3.015846674312749579e-08,-3.383560337533841936e-08,0.000000000000000000e+00
5.339999999999633928e+00,3.141592672527204755e+00,-8.290568633513427049e-09,-6.849811645728471882e-08,2.994145341872976343e-08,-3.359193642039696386e-08,0.000000000000000000e+00
5.341999999999633708e+00,3.141592672390704166e+00,-8.230904565580513853e-09,-6.800424059677525154e-08,2.972600211792203923e-08,-3.335003263996989460e-08,0.000000000000000000e+00
5.343999999999633488e+00,3.141592672255187679e+00,-8.171669825488903153e-09,-6.751392706189961084e-08,2.951210118034162161e-08,-3.310986461563328001e-08,0.000000000000000000e+00
5.345999999999633268e+00,3.141592672120648633e+00,-8.112861322557321229e-09,-6.702715069325263016e-08,2.929974075272759852e-08,-3.287144346148536996e-08,0.000000000000000000e+00
5.347999999999633047e+00,3.141592671987079477e+00,-8.054475987678870205e-09,-6.654388566849510100e-08,2.908890907873664647e-08,-3.263473051083872874e-08,0.000000000000000000e+00
5.349999999999632827e+00,3.141592671854473551e+00,-7.996510776146106266e-09,-6.606410598784703849e-08,2.887959353925035433e-08,-3.239970175567555982e-08,0.000000000000000000e+00
5.351999999999632607e+00,3.141592671722823304e+00,-7.938962667082938633e-09,-6.558778633936749184e-08,2.867178289804315093e-08,-3.216636091231481602e-08,0.000000000000000000e+00
5.353999999999632387e+00,3.141592671592122521e+00,-7.881828659124199047e-09,-6.511490287027572946e-08,2.846546891139239730e-08,-3.193473476670644613e-08,0.000000000000000000e+00
5.355999999999632166e+00,3.141592671462364095e+00,-7.825105771896596161e-09,-6.464542991578665321e-08,2.826063880442156302e-08,-3.170474985632450932e-08,0.000000000000000000e+00
5.357999999999631946e+00,3.141592671333540920e+00,-7.768791047326301143e-09,-6.417934336476295503e-08,2.805728306803213644e-08,-3.147643660531068511e-08,0.000000000000000000e+00
5.359999999999631726e+00,3.141592671205646781e+00,-7.712881547889513624e-09,-6.371661859389931294e-08,2.785539063730308852e-08,-3.124976196487199732e-08,0.000000000000000000e+00
5.361999999999631505e+00,3.141592671078674570e+00,-7.657374357675481425e-09,-6.325723133832548588e-08,2.765495098809680753e-08,-3.102471941382481658e-08,0.000000000000000000e+00
5.363999999999631285e+00,3.141592670952618072e+00,-7.602266581307483156e-09,-6.280115770231991734e-08,2.745595410201908641e-08,-3.080130326404057749e-08,0.000000000000000000e+00
5.365999999999631065e+00,3.141592670827470180e+00,-7.547555344789341692e-09,-6.234837334877804504e-08,2.725838859444790724e-08,-3.057948331885357922e-08,0.000000000000000000e+00
5.367999999999630845e+00,3.141592670703224677e+00,-7.493237794285013478e-09,-6.189885520550920561e-08,2.706224574331682979e-08,-3.035928119093548126e-08,0.000000000000000000e+00
5.369999999999630624e+00,3.141592670579874902e+00,-7.439311096536951669e-09,-6.145257899502826988e-08,2.686751361901056584e-08,-3.014064267400599678e-08,0.000000000000000000e+00
5.371999999999630404e+00,3.141592670457414638e+00,-7.385772440410211621e-09,-6.100952131852604950e-08,2.667418207075406790e-08,-2.992357911978794727e-08,0.000000000000000000e+00
5.373999999999630184e+00,3.141592670335837223e+00,-7.332619034186234395e-09,-6.056965928696731085e-08,2.648224183718628443e-08,-2.970808913561580712e-08,0.000000000000000000e+00
5.375999999999629964e+00,3.141592670215136440e+00,-7.279848105758349236e-09,-6.013296969072820378e-08,2.629168253255578526e-08,-2.949414626236776669e-08,0.000000000000000000e+00
5.377999999999629743e+00,3.141592670095305628e+00,-7.227456900953033686e-09,-5.969943065722500894e-08,2.610249666017885918e-08,-2.928177571193655378e-08,0.000000000000000000e+00
5.379999999999629523e+00,3.141592669976339014e+00,-7.175442686469763935e-09,-5.926901796802197704e-08,2.591467077328743468e-08,-2.907088870865400854e-08,0.000000000000000000e+00
5.381999999999629303e+00,3.141592669858229936e+00,-7.123802749777665221e-09,-5.884171011183132344e-08,2.572819761945283355e-08,-2.886155287684195582e-08,0.000000000000000000e+00
5.383999999999629082e+00,3.141592669740972177e+00,-7.072534398640071579e-09,-5.841748328417030066e-08,2.554306410193156739e-08,-2.865368088886196562e-08,0.000000000000000000e+00
5.385999999999628862e+00,3.141592669624559964e+00,-7.021634959818226282e-09,-5.799631683026672429e-08,2.535926434354637295e-08,-2.844735452984231282e-08,0.000000000000000000e+00
5.387999999999628642e+00,3.141592669508987079e+00,-6.971101776673328265e-09,-5.757818818500155278e-08,2.517678761301731104e-08,-2.824249902891858423e-08,0.000000000000000000e+00
5.389999999999628422e+00,3.141592669394247306e+00,-6.920932213786966151e-09,-5.716307504026835774e-08,2.499562343672085689e-08,-2.803910745015589292e-08,0.000000000000000000e+00
5.391999999999628201e+00,3.141592669280334871e+00,-6.871123656065051695e-09,-5.675095544795544406e-08,2.481576192599848571e-08,-2.783717467432987326e-08,0.000000000000000000e+00
5.393999999999627981e+00,3.141592669167243557e+00,-6.821673506788706812e-09,-5.634180818399574683e-08,2.463719462800678045e-08,-2.763670735931667728e-08,0.000000000000000000e+00
5.395999999999627761e+00,3.141592669054967590e+00,-6.772579185810898993e-09,-5.593561229898596183e-08,2.445991341675977854e-08,-2.743769916929679670e-08,0.000000000000000000e+00
5.397999999999627541e+00,3.141592668943501199e+00,-6.723838129797950754e-09,-5.553234674977935230e-08,2.428390960488658790e-08,-2.724013154624503262e-08,0.000000000000000000e+00
5.399999999999627320e+00,3.141592668832838608e+00,-6.675447796043127631e-09,-5.513198920769411988e-08,2.410917121333907750e-08,-2.704395083749828559e-08,0.000000000000000000e+00
5.401999999999627100e+00,3.141592668722973603e+00,-6.627405664113006363e-09,-5.473451821024530228e-08,2.393568799856696901e-08,-2.684916874292418564e-08,0.000000000000000000e+00
5.403999999999626880e+00,3.141592668613900852e+00,-6.579709228303400762e-09,-5.433991483188799278e-08,2.376345546364706020e-08,-2.665584706306232899e-08,0.000000000000000000e+00
5.405999999999626660e+00,3.141592668505614139e+00,-6.532356001304663526e-09,-5.394815631245269087e-08,2.359245968697471087e-08,-2.646385437738763277e-08,0.000000000000000000e+00
5.407999999999626439e+00,3.141592668398108135e+00,-6.485343515710571210e-09,-5.355922337045509220e-08,2.342269470646921181e-08,-2.627328260561840974e-08,0.000000000000000000e+00
5.409999999999626219e+00,3.141592668291377510e+00,-6.438669317246500955e-09,-5.317309631755973250e-08,2.325415333712229611e-08,-2.608410362929002587e-08,0.000000000000000000e+00
5.411999999999625999e+00,3.141592668185416048e+00,-6.392330970303553333e-09,-5.278975377259194198e-08,2.308682409396938553e-08,-2.589625361593307076e-08,0.000000000000000000e+00
5.413999999999625778e+00,3.141592668080218420e+00,-6.346326058101593786e-09,-5.240917624915196162e-08,2.292069966843370170e-08,-2.570977418099285934e-08,0.000000000000000000e+00
5.415999999999625558e+00,3.141592667975779296e+00,-6.300652180430852681e-09,-5.203134351913359398e-08,2.275577074801583620e-08,-2.552462886090475203e-08,0.000000000000000000e+00
5.417999999999625338e+00,3.141592667872093347e+00,-6.255306955711156706e-09,-5.165623549402024857e-08,2.259202805084373870e-08,-2.534080849440994840e-08,0.000000000000000000e+00
5.419999999999625118e+00,3.141592667769154801e+00,-6.210288019784035897e-09,-5.128383266244893414e-08,2.242946341309729395e-08,-2.515831694549650479e-08,0.000000000000000000e+00
5.421999999999624897e+00,3.141592667666958327e+00,-6.165593026593384922e-09,-5.091411490815780780e-08,2.226806692022005728e-08,-2.497712090852174015e-08,0.000000000000000000e+00
5.423999999999624677e+00,3.141592667565498598e+00,-6.121219646694939039e-09,-5.054706355464832375e-08,2.210783183970404189e-08,-2.479725151455448051e-08,0.000000000000000000e+00
5.425999999999624457e+00,3.141592667464770283e+00,-6.077165566872157888e-09,-5.018265890771503969e-08,2.194874870730625259e-08,-2.461866266070942413e-08,0.000000000000000000e+00
5.427999999999624237e+00,3.141592667364768054e+00,-6.033428490545789912e-09,-4.982088232285789920e-08,2.179081033449342207e-08,-2.444137431039455555e-08,0.000000000000000000e+00
5.429999999999624016e+00,3.141592667265487027e+00,-5.990006135246821519e-09,-4.946171541162538996e-08,2.163400981504849670e-08,-2.426537955577522643e-08,0.000000000000000000e+00
5.431999999999623796e+00,3.141592667166921427e+00,-5.946896234013636428e-09,-4.910513914219395860e-08,2.147833852805304220e-08,-2.409064709831035336e-08,0.000000000000000000e+00
5.433999999999623576e+00,3.141592667069066369e+00,-5.904096539484308108e-09,-4.875113363913490127e-08,2.132378548349990971e-08,-2.391713581604398388e-08,0.000000000000000000e+00
5.435999999999623356e+00,3.141592666971916969e+00,-5.861604819747938287e-09,-4.839968186181682623e-08,2.117034623160219524e-08,-2.374492038421899498e-08,0.000000000000000000e+00
5.437999999999623135e+00,3.141592666875467899e+00,-5.819418857453632885e-09,-4.805076449671136544e-08,2.101801068188348241e-08,-2.357391835992452570e-08,0.000000000000000000e+00
5.439999999999622915e+00,3.141592666779714271e+00,-5.777536453602623849e-09,-4.770436311795197970e-08,2.086677053746690643e-08,-2.340414300425810568e-08,0.000000000000000000e+00
5.441999999999622695e+00,3.141592666684650759e+00,-5.735955424336105979e-09,-4.736046002622863623e-08,2.071661899049234018e-08,-2.323560482889771037e-08,0.000000000000000000e+00
5.443999999999622474e+00,3.141592666590272476e+00,-5.694673601512825713e-09,-4.701903671277649524e-08,2.056754708055638732e-08,-2.306826506385252020e-08,0.000000000000000000e+00
5.445999999999622254e+00,3.141592666496574537e+00,-5.653688831382432324e-09,-4.668007629958653669e-08,2.041954943910717253e-08,-2.290216124179163348e-08,0.000000000000000000e+00
5.447999999999622034e+00,3.141592666403552059e+00,-5.612998976126422751e-09,-4.634355981877779721e-08,2.027261544090069194e-08,-2.273721668191154024e-08,0.000000000000000000e+00
5.449999999999621814e+00,3.141592666311200155e+00,-5.572601914264733959e-09,-4.600947045649663732e-08,2.012673941920232143e-08,-2.257348511475761068e-08,0.000000000000000000e+00
5.451999999999621593e+00,3.141592666219514385e+00,-5.532495537909074828e-09,-4.567779056516043296e-08,1.998191342923617139e-08,-2.241092865454961171e-08,0.000000000000000000e+00
5.453999999999621373e+00,3.141592666128489419e+00,-5.492677756050125358e-09,-4.534850216444666035e-08,1.983812851433555117e-08,-2.224952495440768549e-08,0.000000000000000000e+00
5.455999999999621153e+00,3.141592666038120374e+00,-5.453146492671041276e-09,-4.502158863542577887e-08,1.969537869213792484e-08,-2.208930282065833027e-08,0.000000000000000000e+00
5.457999999999620933e+00,3.141592665948402807e+00,-5.413899684671683983e-09,-4.469703304144046531e-08,1.955365697060181652e-08,-2.193023966184089819e-08,0.000000000000000000e+00
5.459999999999620712e+00,3.141592665859332278e+00,-5.374935285999203199e-09,-4.437481727436435757e-08,1.941295332545504723e-08,-2.177228859686138627e-08,0.000000000000000000e+00
5.461999999999620492e+00,3.141592665770903903e+00,-5.336251265471058062e-09,-4.405492547213194188e-08,1.927326289092177817e-08,-2.161550728171803451e-08,0.000000000000000000e+00
5.463999999999620272e+00,3.141592665683112795e+00,-5.297845605603629289e-09,-4.373734023919415577e-08,1.913457686908245510e-08,-2.145983548437479027e-08,0.000000000000000000e+00
5.465999999999620051e+00,3.141592665595954514e+00,-5.259716304174841111e-09,-4.342204524510540888e-08,1.899688876108752702e-08,-2.130529361253609306e-08,0.000000000000000000e+00
5.467999999999619831e+00,3.141592665509424620e+00,-5.221861371834331429e-09,-4.310902428730915538e-08,1.886019217858461806e-08,-2.115187465770711671e-08,0.000000000000000000e+00
5.469999999999619611e+00,3.141592665423518671e+00,-5.184278833854831401e-09,-4.279826052088710040e-08,1.872447893329605939e-08,-2.099954703804287080e-08,0.000000000000000000e+00
5.471999999999619391e+00,3.141592665338231782e+00,-5.146966729559626592e-09,-4.248973815484023119e-08,1.858974313621989863e-08,-2.084833188925794874e-08,0.000000000000000000e+00
5.473999999999619170e+00,3.141592665253559957e+00,-5.109923112715801940e-09,-4.218344039121807758e-08,1.845597623954558502e-08,-2.069818620162347852e-08,0.000000000000000000e+00
5.475999999999618950e+00,3.141592665169498311e+00,-5.073146052695395720e-09,-4.187935113020150079e-08,1.832317116365685662e-08,-2.054912060158875883e-08,0.000000000000000000e+00
5.477999999999618730e+00,3.141592665086042846e+00,-5.036633632597261972e-09,-4.157745456351552983e-08,1.819132128382654322e-08,-2.040113186779763958e-08,0.000000000000000000e+00
5.479999999999618510e+00,3.141592665003188678e+00,-5.000383947454915049e-09,-4.127773552149983446e-08,1.806042129437248636e-08,-2.025422916365090871e-08,0.000000000000000000e+00
5.481999999999618289e+00,3.141592664920931810e+00,-4.964395106363438444e-09,-4.098017749032093700e-08,1.793046242392171680e-08,-2.010835911713779010e-08,0.000000000000000000e+00
5.483999999999618069e+00,3.141592664839267801e+00,-4.928665233349108871e-09,-4.068476513973688933e-08,1.780143849716504446e-08,-1.996354732671010096e-08,0.000000000000000000e+00
5.485999999999617849e+00,3.141592664758192655e+00,-4.893192464274955777e-09,-4.039148344610367186e-08,1.767334388363515895e-08,-1.981979216299706599e-08,0.000000000000000000e+00
5.487999999999617629e+00,3.141592664677701929e+00,-4.857974948760291856e-09,-4.010031642584381897e-08,1.754617043352427875e-08,-1.967705414669814778e-08,0.000000000000000000e+00
5.489999999999617408e+00,3.141592664597791629e+00,-4.823010851836474692e-09,-3.981124856265382248e-08,1.741991091283840513e-08,-1.953533554293846448e-08,0.000000000000000000e+00
5.491999999999617188e+00,3.141592664518457312e+00,-4.788298349468694023e-09,-3.952426589656322418e-08,1.729456158226067789e-08,-1.939467481254263048e-08,0.000000000000000000e+00
5.493999999999616968e+00,3.141592664439694982e+00,-4.753835631287326265e-09,-3.923935197022644570e-08,1.717011253140965790e-08,-1.925498275592302313e-08,0.000000000000000000e+00
5.495999999999616747e+00,3.141592664361500198e+00,-4.719620902987103214e-09,-3.895649200694137501e-08,1.704655762179807027e-08,-1.911630199070546204e-08,0.000000000000000000e+00
5.497999999999616527e+00,3.141592664283868963e+00,-4.685652380646378886e-09,-3.867567209747329218e-08,1.692389258156761881e-08,-1.897864719163024985e-08,0.000000000000000000e+00
5.499999999999616307e+00,3.141592664206797281e+00,-4.651928291248898501e-09,-3.839687744971641383e-08,1.680211080390946014e-08,-1.884198099391133011e-08,0.000000000000000000e+00
5.501999999999616087e+00,3.141592664130281598e+00,-4.618446875006973285e-09,-3.812009332562822409e-08,1.668120563609132774e-08,-1.870629479752364977e-08,0.000000000000000000e+00
5.503999999999615866e+00,3.141592664054317474e+00,-4.585206385626697732e-09,-3.784530500029818242e-08,1.656117026803647543e-08,-1.857157998327476628e-08,0.000000000000000000e+00
5.505999999999615646e+00,3.141592663978900912e+00,-4.552205090296560985e-09,-3.757249788162572995e-08,1.644199801193987431e-08,-1.843782918690362776e-08,0.000000000000000000e+00
5.507999999999615426e+00,3.141592663904027916e+00,-4.519441269640453053e-09,-3.730165746156853406e-08,1.632368210471850692e-08,-1.830503489385046504e-08,0.000000000000000000e+00
5.509999999999615206e+00,3.141592663829694487e+00,-4.486913215714206062e-09,-3.703277017964423757e-08,1.620621788875014975e-08,-1.817321598867239286e-08,0.000000000000000000e+00
5.511999999999614985e+00,3.141592663755897075e+00,-4.454619231948185448e-09,-3.676582169915234257e-08,1.608959864013748826e-08,-1.804233891969780498e-08,0.000000000000000000e+00
5.513999999999614765e+00,3.141592663682631681e+00,-4.422557635092524276e-09,-3.650079782883722558e-08,1.597381780097010696e-08,-1.791239800722524034e-08,0.000000000000000000e+00
5.515999999999614545e+00,3.141592663609894309e+00,-4.390726753768755632e-09,-3.623768495710167772e-08,1.585886998457431723e-08,-1.778340122231816341e-08,0.000000000000000000e+00
5.517999999999614325e+00,3.141592663537680963e+00,-4.359124927379014513e-09,-3.597646958442835953e-08,1.574474987020482303e-08,-1.765534194347388303e-08,0.000000000000000000e+00
5.519999999999614104e+00,3.141592663465988533e+00,-4.327750506694081349e-09,-3.571713796864968848e-08,1.563145136775276196e-08,-1.752820293125416250e-08,0.000000000000000000e+00
5.521999999999613884e+00,3.141592663394812579e+00,-4.296601856424121211e-09,-3.545967571033836013e-08,1.551896663917836165e-08,-1.740195499526815116e-08,0.000000000000000000e+00
5.523999999999613664e+00,3.141592663324149992e+00,-4.265677351573767033e-09,-3.520407073904342435e-08,1.540729321681630499e-08,-1.727665912870555481e-08,0.000000000000000000e+00
5.525999999999613443e+00,3.141592663253996776e+00,-4.234975379952365446e-09,-3.495030776974600224e-08,1.529642075936753695e-08,-1.715220817849054843e-08,0.000000000000000000e+00
5.527999999999613223e+00,3.141592663184348933e+00,-4.204494341574252632e-09,-3.469837515796048882e-08,1.518634743411577333e-08,-1.702870420032138431e-08,0.000000000000000000e+00
5.529999999999613003e+00,3.141592663115203354e+00,-4.174232645835783770e-09,-3.444825895656488335e-08,1.507706567627180404e-08,-1.690606594881182750e-08,0.000000000000000000e+00
5.531999999999612783e+00,3.141592663046556044e+00,-4.144188713766870679e-09,-3.419994671824514567e-08,1.496857137485689461e-08,-1.678433136385453297e-08,0.000000000000000000e+00
5.533999999999612562e+00,3.141592662978403450e+00,-4.114360977286144559e-09,-3.395342498500551788e-08,1.486085782531614309e-08,-1.666345938100895810e-08,0.000000000000000000e+00
5.535999999999612342e+00,3.141592662910742462e+00,-4.084747882197996782e-09,-3.370868018645386687e-08,1.475391778449449568e-08,-1.654343785760495900e-08,0.000000000000000000e+00
5.537999999999612122e+00,3.141592662843569084e+00,-4.055347884225936014e-09,-3.346570070115470997e-08,1.464774861864083354e-08,-1.642431820134703473e-08,0.000000000000000000e+00
5.539999999999611902e+00,3.141592662776879763e+00,-4.026159449845728657e-09,-3.322447271872897418e-08,1.454234218677643795e-08,-1.630602243268428275e-08,0.000000000000000000e+00
5.541999999999611681e+00,3.141592662710671391e+00,-3.997181057190101178e-09,-3.298498442777831536e-08,1.443769494892983129e-08,-1.618860385601496015e-08,0.000000000000000000e+00
5.543999999999611461e+00,3.141592662644939971e+00,-3.968411194025234648e-09,-3.274722303185062617e-08,1.433380086658246299e-08,-1.607202340726310645e-08,0.000000000000000000e+00
5.545999999999611241e+00,3.141592662579682393e+00,-3.939848359451620955e-09,-3.251117610729509505e-08,1.423065460446475129e-08,-1.595628351929779624e-08,0.000000000000000000e+00
5.547999999999611020e+00,3.141592662514895107e+00,-3.911491064538150521e-09,-3.227683077716495534e-08,1.412824953369927460e-08,-1.584136081681750688e-08,0.000000000000000000e+00
5.549999999999610800e+00,3.141592662450575002e+00,-3.883337830933375304e-09,-3.204417534116565919e-08,1.402658169925135139e-08,-1.572728392895037711e-08,0.000000000000000000e+00
5.551999999999610580e+00,3.141592662386718526e+00,-3.855387190413176669e-09,-3.181319723328379410e-08,1.392564493307603214e-08,-1.561401669812163206e-08,0.000000000000000000e+00
5.553999999999610360e+00,3.141592662323322127e+00,-3.827637685474830783e-09,-3.158388467671543627e-08,1.382543471279877469e-08,-1.550157525126609245e-08,0.000000000000000000e+00
5.555999999999610139e+00,3.141592662260382696e+00,-3.800087867799379947e-09,-3.135622587734848995e-08,1.372594632631517893e-08,-1.538995012040091408e-08,0.000000000000000000e+00
5.557999999999609919e+00,3.141592662197897123e+00,-3.772736298684047877e-09,-3.113020903577035880e-08,1.362717490052219386e-08,-1.527913246000979273e-08,0.000000000000000000e+00
5.559999999999609699e+00,3.141592662135861858e+00,-3.745581551364158021e-09,-3.090582149379652255e-08,1.352911335918703232e-08,-1.516908846621673788e-08,0.000000000000000000e+00
5.561999999999609479e+00,3.141592662074273790e+00,-3.718622209246784480e-09,-3.068305235374732356e-08,1.343175860254150573e-08,-1.505986273254297086e-08,0.000000000000000000e+00
5.563999999999609258e+00,3.141592662013129811e+00,-3.691856865099097170e-09,-3.046188943649009289e-08,1.333510437025688324e-08,-1.495140832875967573e-08,0.000000000000000000e+00
5.565999999999609038e+00,3.141592661952426369e+00,-3.665284123264361305e-09,-3.024232105241079244e-08,1.323914535081893972e-08,-1.484373208933123563e-08,0.000000000000000000e+00
5.567999999999608818e+00,3.141592661892160354e+00,-3.638902598564046632e-09,-3.002433561958391045e-08,1.314387636903407728e-08,-1.473682819145688165e-08,0.000000000000000000e+00
5.569999999999608598e+00,3.141592661832329103e+00,-3.612710914310875076e-09,-2.980792242481034251e-08,1.304929413283351434e-08,-1.463071543326138148e-08,0.000000000000000000e+00
5.571999999999608377e+00,3.141592661772929063e+00,-3.586707703470712544e-09,-2.959306951472216022e-08,1.295539226140350796e-08,-1.452534885585733430e-08,0.000000000000000000e+00
5.573999999999608157e+00,3.141592661713957124e+00,-3.560891611545822753e-09,-2.937976511658877493e-08,1.286216458367367071e-08,-1.442072504181339324e-08,0.000000000000000000e+00
5.575999999999607937e+00,3.141592661655410179e+00,-3.535261295140726718e-09,-2.916799801698629902e-08,1.276960619943004748e-08,-1.431685317523819743e-08,0.000000000000000000e+00
5.577999999999607716e+00,3.141592661597285119e+00,-3.509815418699526547e-09,-2.895775791976812528e-08,1.267771415381974815e-08,-1.421375343069793140e-08,0.000000000000000000e+00
5.579999999999607496e+00,3.141592661539579279e+00,-3.484552652573793098e-09,-2.874903458345874951e-08,1.258648547448736954e-08,-1.411142007295519389e-08,0.000000000000000000e+00
5.581999999999607276e+00,3.141592661482289106e+00,-3.459471679812086366e-09,-2.854181500053550581e-08,1.249591047627644129e-08,-1.400976004560637872e-08,0.000000000000000000e+00
5.583999999999607056e+00,3.141592661425411936e+00,-3.434571192482633082e-09,-2.833609055173206459e-08,1.240598978519975074e-08,-1.390890018396891576e-08,0.000000000000000000e+00
5.585999999999606835e+00,3.141592661368944661e+00,-3.409849889493908043e-09,-2.813184932655963787e-08,1.231671597022236732e-08,-1.380873199345480639e-08,0.000000000000000000e+00
5.587999999999606615e+00,3.141592661312884616e+00,-3.385306483097457422e-09,-2.792908007690837196e-08,1.222808308408218998e-08,-1.370926864047567796e-08,0.000000000000000000e+00
5.589999999999606395e+00,3.141592661257228691e+00,-3.360939694191758270e-09,-2.772777299710096254e-08,1.214008846233524230e-08,-1.361054635645924700e-08,0.000000000000000000e+00
5.591999999999606175e+00,3.141592661201973780e+00,-3.336748252662815927e-09,-2.752791679214922551e-08,1.205272573543675894e-08,-1.351251210325521540e-08,0.000000000000000000e+00
5.593999999999605954e+00,3.141592661147117216e+00,-3.312730898872201969e-09,-2.732950120959523591e-08,1.196599083957496562e-08,-1.341519066785647369e-08,0.000000000000000000e+00
5.595999999999605734e+00,3.141592661092655892e+00,-3.288886378909713301e-09,-2.713251704578581710e-08,1.187988209910061808e-08,-1.331860590692324377e-08,0.000000000000000000e+00
5.597999999999605514e+00,3.141592661038587142e+00,-3.265213447002709811e-09,-2.693695315412743841e-08,1.179439304784848998e-08,-1.322269160346803047e-08,0.000000000000000000e+00
5.599999999999605294e+00,3.141592660984908303e+00,-3.241710868703150697e-09,-2.674279911264430978e-08,1.170951881189734613e-08,-1.312746224283552895e-08,0.000000000000000000e+00
5.601999999999605073e+00,3.141592660931616265e+00,-3.218377420931726616e-09,-2.655004389781001809e-08,1.162525291617540215e-08,-1.303289316373375564e-08,0.000000000000000000e+00
5.603999999999604853e+00,3.141592660878708365e+00,-3.195211887984565870e-09,-2.635867887333658390e-08,1.154159445606578225e-08,-1.293904968768363658e-08,0.000000000000000000e+00
5.605999999999604633e+00,3.141592660826181937e+00,-3.172213060592050524e-09,-2.616869352070890422e-08,1.145853790193122371e-08,-1.284586636590785539e-08,0.000000000000000000e+00
5.607999999999604412e+00,3.141592660774033874e+00,-3.149379740981998854e-09,-2.598007720685063356e-08,1.137607727473724756e-08,-1.275333321916508206e-08,0.000000000000000000e+00
5.609999999999604192e+00,3.141592660722261510e+00,-3.126710738787627266e-09,-2.579282125784347696e-08,1.129421115510458820e-08,-1.266150345757357225e-08,0.000000000000000000e+00
5.611999999999603972e+00,3.141592660670862625e+00,-3.104204870969605888e-09,-2.560691518370512927e-08,1.121293364346112112e-08,-1.257031338309052580e-08,0.000000000000000000e+00
5.613999999999603752e+00,3.141592660619834110e+00,-3.081860964709612872e-09,-2.542234920210830776e-08,1.113224039863305481e-08,-1.247977963589552829e-08,0.000000000000000000e+00
5.615999999999603531e+00,3.141592660569173301e+00,-3.059677853211243002e-09,-2.523911469801584886e-08,1.105212975111322576e-08,-1.238992971351402639e-08,0.000000000000000000e+00
5.617999999999603311e+00,3.141592660518877533e+00,-3.037654379509162419e-09,-2.505720042194333314e-08,1.097259353235258010e-08,-1.230067628810248901e-08,0.000000000000000000e+00
5.619999999999603091e+00,3.141592660468944587e+00,-3.015789396070343876e-09,-2.487659806356959365e-08,1.089363050531667640e-08,-1.221210198102185279e-08,0.000000000000000000e+00
5.621999999999602871e+00,3.141592660419371352e+00,-2.994081761341078197e-09,-2.469729787046404060e-08,1.081523588126068014e-08,-1.212415757253977470e-08,0.000000000000000000e+00
5.623999999999602650e+00,3.141592660370155610e+00,-2.972530343590034310e-09,-2.451929007509123682e-08,1.073740465327370251e-08,-1.203683473092620103e-08,0.000000000000000000e+00
5.625999999999602430e+00,3.141592660321294250e+00,-2.951134020245920013e-09,-2.434256530514394215e-08,1.066013267247999892e-08,-1.195013920281021958e-08,0.000000000000000000e+00
5.627999999999602210e+00,3.141592660272785054e+00,-2.929891673424597526e-09,-2.416711577816917282e-08,1.058341938511323967e-08,-1.186411267702423205e-08,0.000000000000000000e+00
5.629999999999601989e+00,3.141592660224625799e+00,-2.908802192690069687e-09,-2.399293109923795296e-08,1.050725791228605131e-08,-1.177866901411502271e-08,0.000000000000000000e+00
5.631999999999601769e+00,3.141592660176813379e+00,-2.887864480237043591e-09,-2.382000136438605107e-08,1.043164248244329886e-08,-1.169381707258001979e-08,0.000000000000000000e+00
5.633999999999601549e+00,3.141592660129345571e+00,-2.867077445100931421e-09,-2.364831875588475405e-08,1.035657204617343082e-08,-1.160961353762705337e-08,0.000000000000000000e+00
5.635999999999601329e+00,3.141592660082220156e+00,-2.846440002550982353e-09,-2.347787373546710052e-08,1.028204140356443606e-08,-1.152599951071540845e-08,0.000000000000000000e+00
5.637999999999601108e+00,3.141592660035434470e+00,-2.825951075481569744e-09,-2.330865798554755391e-08,1.020804814063890366e-08,-1.144300688952320417e-08,0.000000000000000000e+00
5.639999999999600888e+00,3.141592659988985847e+00,-2.805609594702897557e-09,-2.314066194601965238e-08,1.013458672882163775e-08,-1.136059097982850951e-08,0.000000000000000000e+00
5.641999999999600668e+00,3.141592659942872068e+00,-2.785414499057698995e-09,-2.297387738921876786e-08,1.006165470636838262e-08,-1.127878536796247997e-08,0.000000000000000000e+00
5.643999999999600448e+00,3.141592659897090467e+00,-2.765364735461432936e-09,-2.280829481471958916e-08,9.989246431322982366e-09,-1.119754558561803518e-08,0.000000000000000000e+00
5.645999999999600227e+00,3.141592659851638825e+00,-2.745459260031577372e-09,-2.264390564749645980e-08,9.917358347874471381e-09,-1.111689383764554102e-08,0.000000000000000000e+00
5.647999999999600007e+00,3.141592659806514920e+00,-2.725697035015220467e-09,-2.248070177928825327e-08,9.845987882223071781e-09,-1.103683758761894192e-08,0.000000000000000000e+00
5.649999999999599787e+00,3.141592659761716089e+00,-2.706077027883442540e-09,-2.231867508691380439e-08,9.775132391161120901e-09,-1.095737136186642390e-08,0.000000000000000000e+00
5.651999999999599567e+00,3.141592659717240110e+00,-2.686598215456731308e-09,-2.215781583919846776e-08,9.704785161504522310e-09,-1.087843931609768508e-08,0.000000000000000000e+00
5.653999999999599346e+00,3.141592659673084764e+00,-2.667259582661384903e-09,-2.199811655781395779e-08,9.634944796375807928e-09,-1.080010405393961808e-08,0.000000000000000000e+00
5.655999999999599126e+00,3.141592659629247830e+00,-2.648060120446519716e-09,-2.183956848513905058e-08,9.565606689572379010e-09,-1.072232138447645517e-08,0.000000000000000000e+00
5.657999999999598906e+00,3.141592659585726643e+00,-2.628998828608788791e-09,-2.168216302208412180e-08,9.496766560282690270e-09,-1.064508997993069510e-08,0.000000000000000000e+00
5.659999999999598685e+00,3.141592659542518984e+00,-2.610074712530125005e-09,-2.152589291814839650e-08,9.428423159003684125e-09,-1.056844439778785611e-08,0.000000000000000000e+00
5.661999999999598465e+00,3.141592659499623075e+00,-2.591286784040089678e-09,-2.137074929082725629e-08,9.360571236896481426e-09,-1.049232972434043783e-08,0.000000000000000000e+00
5.663999999999598245e+00,3.141592659457036252e+00,-2.572634063138789700e-09,-2.121672425743474197e-08,9.293207883490366011e-09,-1.041677073670214070e-08,0.000000000000000000e+00
5.665999999999598025e+00,3.141592659414756294e+00,-2.554115575629949840e-09,-2.106381002862473221e-08,9.226330229627957235e-09,-1.034176420990118832e-08,0.000000000000000000e+00
5.667999999999597804e+00,3.141592659372780982e+00,-2.535730356784020876e-09,-2.091199728802587544e-08,9.159931658002095135e-09,-1.026725794907554350e-08,0.000000000000000000e+00
5.669999999999597584e+00,3.141592659331108095e+00,-2.517477449758927609e-09,-2.076127901599247109e-08,9.094010898445764427e-09,-1.019331638117449981e-08,0.000000000000000000e+00
5.671999999999597364e+00,3.141592659289735856e+00,-2.499355901116593197e-09,-2.061164785446667004e-08,9.028565817128253461e-09,-1.011992341511591773e-08,0.000000000000000000e+00
5.673999999999597144e+00,3.141592659248661601e+00,-2.481364764564732836e-09,-2.046309529230477675e-08,8.963591413323661679e-09,-1.004703907820129753e-08,0.000000000000000000e+00
5.675999999999596923e+00,3.141592659207883553e+00,-2.463503102413712798e-09,-2.031561347350651236e-08,8.899084058383358350e-09,-9.974676872940625471e-09,0.000000000000000000e+00
5.677999999999596703e+00,3.141592659167399493e+00,-2.445769983813117994e-09,-2.016919472870472335e-08,8.835040576963953734e-09,-9.902837098674279705e-09,0.000000000000000000e+00
5.679999999999596483e+00,3.141592659127207199e+00,-2.428164483139778378e-09,-2.002383191481128977e-08,8.771458877685890063e-09,-9.831531749560985888e-09,0.000000000000000000e+00
5.681999999999596263e+00,3.141592659087304451e+00,-2.410685682539021237e-09,-1.987951644253518025e-08,8.708333314406218569e-09,-9.760709339851376997e-09,0.000000000000000000e+00
5.683999999999596042e+00,3.141592659047689029e+00,-2.393332672053097176e-09,-1.973624120349971147e-08,8.645661629360140358e-09,-9.690410354194682876e-09,0.000000000000000000e+00
5.685999999999595822e+00,3.141592659008359156e+00,-2.376104544892002860e-09,-1.959399966794125699e-08,8.583442888575933029e-09,-9.620647499514758372e-09,0.000000000000000000e+00
5.687999999999595602e+00,3.141592658969313057e+00,-2.359000400888382408e-09,-1.945278339086507656e-08,8.521671454091685759e-09,-9.551356087301983490e-09,0.000000000000000000e+00
5.689999999999595381e+00,3.141592658930548065e+00,-2.342019348606814378e-09,-1.931258499381590743e-08,8.460344165733973498e-09,-9.482565309751739788e-09,0.000000000000000000e+00
5.691999999999595161e+00,3.141592658892062406e+00,-2.325160503420287212e-09,-1.917339697754211240e-08,8.399457425979658405e-09,-9.414264039792607542e-09,0.000000000000000000e+00
5.693999999999594941e+00,3.141592658853854303e+00,-2.308422984490794374e-09,-1.903521328057597765e-08,8.339011023608621049e-09,-9.346492033445560248e-09,0.000000000000000000e+00
5.695999999999594721e+00,3.141592658815921535e+00,-2.291805918124461216e-09,-1.889802508389606198e-08,8.278998014472377054e-09,-9.279160464543875592e-09,0.000000000000000000e+00
5.697999999999594500e+00,3.141592658778262326e+00,-2.275308439776444672e-09,-1.876182560823736250e-08,8.219416220411524681e-09,-9.212325555706438218e-09,0.000000000000000000e+00
5.699999999999594280e+00,3.141592658740874455e+00,-2.258929688846654047e-09,-1.862660826982097165e-08,8.160263863596750394e-09,-9.145989113762706609e-09,0.000000000000000000e+00
5.701999999999594060e+00,3.141592658703756147e+00,-2.242668810775053701e-09,-1.849236548235071871e-08,8.101536666315943083e-09,-9.080114919962751214e-09,0.000000000000000000e+00
5.703999999999593840e+00,3.141592658666905180e+00,-2.226524957074732890e-09,-1.835909076270428070e-08,8.043232855627104799e-09,-9.014732021634616687e-09,0.000000000000000000e+00
5.705999999999593619e+00,3.141592658630319779e+00,-2.210497286167451667e-09,-1.822677625239822226e-08,7.985347273330507466e-09,-8.949792630821398928e-09,0.000000000000000000e+00
5.707999999999593399e+00,3.141592658593998166e+00,-2.194584962200724622e-09,-1.809541605003141170e-08,7.927879363106362815e-09,-8.885352403025783326e-09,0.000000000000000000e+00
5.709999999999593179e+00,3.141592658557938122e+00,-2.178787154921750289e-09,-1.796500242661971420e-08,7.870824101329952552e-09,-8.821349907727449228e-09,0.000000000000000000e+00
5.711999999999592958e+00,3.141592658522137871e+00,-2.163103040473504655e-09,-1.783552922369126057e-08,7.814180080622075742e-09,-8.757828918617405126e-09,0.000000000000000000e+00
5.713999999999592738e+00,3.141592658486595635e+00,-2.147531799150826394e-09,-1.770698974086122608e-08,7.757944556499555528e-09,-8.694767373711672134e-09,0.000000000000000000e+00
5.715999999999592518e+00,3.141592658451309639e+00,-2.132072619204850869e-09,-1.757937631023011384e-08,7.702112348123446807e-09,-8.632131480733648019e-09,0.000000000000000000e+00
5.717999999999592298e+00,3.141592658416278105e+00,-2.116724694447160490e-09,-1.745268329500560007e-08,7.646683060398288591e-09,-8.569978804048033158e-09,0.000000000000000000e+00
5.719999999999592077e+00,3.141592658381498815e+00,-2.101487223878646554e-09,-1.732690325659394305e-08,7.591651872387287706e-09,-8.508249042302568205e-09,0.000000000000000000e+00
5.721999999999591857e+00,3.141592658346970435e+00,-2.086359412515676974e-09,-1.720203033940554320e-08,7.537017642997092005e-09,-8.446986551943614025e-09,0.000000000000000000e+00
5.723999999999591637e+00,3.141592658312690745e+00,-2.071340471793015958e-09,-1.707805696305608636e-08,7.482775056966025591e-09,-8.386133035242750468e-09,0.000000000000000000e+00
5.725999999999591417e+00,3.141592658278657968e+00,-2.056429619016569999e-09,-1.695497758237905590e-08,7.428923554161693230e-09,-8.325746603270225331e-09,0.000000000000000000e+00
5.727999999999591196e+00,3.141592658244870773e+00,-2.041626074070311134e-09,-1.683278610201350210e-08,7.375461143374383010e-09,-8.265805414548363484e-09,0.000000000000000000e+00
5.729999999999590976e+00,3.141592658211326938e+00,-2.026929065998563358e-09,-1.671147427770461105e-08,7.322380617502564270e-09,-8.206240109654871565e-09,0.000000000000000000e+00
5.731999999999590756e+00,3.141592658178024688e+00,-2.012337829268873412e-09,-1.659103767426532910e-08,7.269683802635288281e-09,-8.147161731695953388e-09,0.000000000000000000e+00
5.733999999999590536e+00,3.141592658144962691e+00,-1.997851602189273467e-09,-1.647146876755308900e-08,7.217365012459842169e-09,-8.088471553411795736e-09,0.000000000000000000e+00
5.735999999999590315e+00,3.141592658112138725e+00,-1.983469629454474988e-09,-1.635276212274414110e-08,7.165423539625107174e-09,-8.030230057324258642e-09,0.000000000000000000e+00
5.737999999999590095e+00,3.141592658079551459e+00,-1.969191158456646928e-09,-1.623491184592331180e-08,7.113857416496560644e-09,-7.972416706194549477e-09,0.000000000000000000e+00
5.739999999999589875e+00,3.141592658047199116e+00,-1.955015443697595453e-09,-1.611791072338528145e-08,7.062661443373441779e-09,-7.914988378096040337e-09,0.000000000000000000e+00
5.741999999999589654e+00,3.141592658015079920e+00,-1.940941748100009828e-09,-1.600175241476133956e-08,7.011832476510006766e-09,-7.857967401037939104e-09,0.000000000000000000e+00
5.743999999999589434e+00,3.141592657983192094e+00,-1.926969338949658850e-09,-1.588643142370599313e-08,6.961369250110159458e-09,-7.801374464399526280e-09,0.000000000000000000e+00
5.745999999999589214e+00,3.141592657951534306e+00,-1.913097488259843733e-09,-1.577194137097222563e-08,6.911268298187065082e-09,-7.745178574830536632e-09,0.000000000000000000e+00
5.747999999999588994e+00,3.141592657920104337e+00,-1.899325472082135383e-09,-1.565827711445261643e-08,6.861529087934710607e-09,-7.689413634087510579e-09,0.000000000000000000e+00
5.749999999999588773e+00,3.141592657888900852e+00,-1.885652570677313756e-09,-1.554543224935290741e-08,6.812147903472695338e-09,-7.634035932671576762e-09,0.000000000000000000e+00
5.751999999999588553e+00,3.141592657857922521e+00,-1.872078070750366446e-09,-1.543340080614918325e-08,6.763122016474171189e-09,-7.579055181438790637e-09,0.000000000000000000e+00
5.753999999999588333e+00,3.141592657827167567e+00,-1.858601263557831615e-09,-1.532217721874327085e-08,6.714449623453426607e-09,-7.524480141573919831e-09,0.000000000000000000e+00
5.755999999999588113e+00,3.141592657796634214e+00,-1.845221447930609599e-09,-1.521175430436427134e-08,6.666124938047335335e-09,-7.470256453921891498e-09,0.000000000000000000e+00
5.757999999999587892e+00,3.141592657766320684e+00,-1.831937928209730173e-09,-1.510212746836379037e-08,6.618148251976591296e-09,-7.416459472917336738e-09,0.000000000000000000e+00
5.759999999999587672e+00,3.141592657736225647e+00,-1.818750011255943680e-09,-1.499329083712947819e-08,6.570516749548465647e-09,-7.363045360964399675e-09,0.000000000000000000e+00
5.761999999999587452e+00,3.141592657706347325e+00,-1.805657008594262245e-09,-1.488523897505119283e-08,6.523228582193876033e-09,-7.310023855140787651e-09,0.000000000000000000e+00
5.763999999999587232e+00,3.141592657676684386e+00,-1.792658236440341049e-09,-1.477796607262586466e-08,6.476280885367562676e-09,-7.257379404213474645e-09,0.000000000000000000e+00
5.765999999999587011e+00,3.141592657647235498e+00,-1.779753015692922034e-09,-1.467146677921096702e-08,6.429671858747829499e-09,-7.205122360475900788e-09,0.000000000000000000e+00
5.767999999999586791e+00,3.141592657617998885e+00,-1.766940672910108443e-09,-1.456573492477965545e-08,6.383397667285359351e-09,-7.153224218200951255e-09,0.000000000000000000e+00
5.769999999999586571e+00,3.141592657588972770e+00,-1.754220540041204652e-09,-1.446076531457401999e-08,6.337456708366539745e-09,-7.101710039814257470e-09,0.000000000000000000e+00
5.771999999999586350e+00,3.141592657560155821e+00,-1.741591955142678836e-09,-1.435655157389602294e-08,6.291844488677224466e-09,-7.050539367504616764e-09,0.000000000000000000e+00
5.773999999999586130e+00,3.141592657531546706e+00,-1.729054261183737119e-09,-1.425308907177629203e-08,6.246560619767726709e-09,-6.999762343580197659e-09,0.000000000000000000e+00
5.775999999999585910e+00,3.141592657503143649e+00,-1.716606803964284947e-09,-1.415037235562716220e-08,6.201602632665622713e-09,-6.949350307081131631e-09,0.000000000000000000e+00
5.777999999999585690e+00,3.141592657474945316e+00,-1.704248934014875345e-09,-1.404839608871322642e-08,6.156968261444269542e-09,-6.899302223151496418e-09,0.000000000000000000e+00
5.779999999999585469e+00,3.141592657446950376e+00,-1.691980006234716892e-09,-1.394715500813975223e-08,6.112655403374925897e-09,-6.849617036569504794e-09,0.000000000000000000e+00
5.781999999999585249e+00,3.141592657419157053e+00,-1.679799381717764473e-09,-1.384664309351527646e-08,6.068660001665481438e-09,-6.800267999003754334e-09,0.000000000000000000e+00
5.783999999999585029e+00,3.141592657391564014e+00,-1.667706425331505991e-09,-1.374685614329454002e-08,6.024982304349574900e-09,-6.751306463593837828e-09,0.000000000000000000e+00
5.785999999999584809e+00,3.141592657364169927e+00,-1.655700507341618918e-09,-1.364778751705543781e-08,5.981616649716566187e-09,-6.702654160205809291e-09,0.000000000000000000e+00
5.787999999999584588e+00,3.141592657336973016e+00,-1.643781002097735196e-09,-1.354943365498408201e-08,5.938564666235674879e-09,-6.654401775470121321e-09,0.000000000000000000e+00
5.789999999999584368e+00,3.141592657309972392e+00,-1.631947287650673945e-09,-1.345178811219178418e-08,5.895820984773423401e-09,-6.606457158267725515e-09,0.000000000000000000e+00
5.791999999999584148e+00,3.141592657283166279e+00,-1.620198748376137197e-09,-1.335484629747188636e-08,5.853384658083163181e-09,-6.558873945045838019e-09,0.000000000000000000e+00
5.793999999999583927e+00,3.141592657256553345e+00,-1.608534770476356541e-09,-1.325860369977838264e-08,5.811254802630379802e-09,-6.511650902712697693e-09,0.000000000000000000e+00
5.795999999999583707e+00,3.141592657230132257e+00,-1.596954745690130324e-09,-1.316305426450303716e-08,5.769426780870290089e-09,-6.464736541109280680e-09,0.000000000000000000e+00
5.797999999999583487e+00,3.141592657203901240e+00,-1.585458072597765788e-09,-1.306819297195266978e-08,5.727898377602625714e-09,-6.418159250701062309e-09,0.000000000000000000e+00
5.799999999999583267e+00,3.141592657177859405e+00,-1.574044151059748805e-09,-1.297401615855913749e-08,5.686670534833866744e-09,-6.371957093320781554e-09,0.000000000000000000e+00
5.801999999999583046e+00,3.141592657152005419e+00,-1.562712384864887129e-09,-1.288051774380434339e-08,5.645738370999642356e-09,-6.326052671512907334e-09,0.000000000000000000e+00
5.803999999999582826e+00,3.141592657126337507e+00,-1.551462182218541756e-09,-1.278769392571387065e-08,5.605102355362546496e-09,-6.280512362692888992e-09,0.000000000000000000e+00
5.805999999999582606e+00,3.141592657100854780e+00,-1.540292955213392429e-09,-1.269553891935181624e-08,5.564758138325586789e-09,-6.235271906274202896e-09,0.000000000000000000e+00
5.807999999999582386e+00,3.141592657075555461e+00,-1.529204122116060566e-09,-1.260404801760425167e-08,5.524703888559550905e-09,-6.190360363028090741e-09,0.000000000000000000e+00
5.809999999999582165e+00,3.141592657050438664e+00,-1.518195104626581307e-09,-1.251321663180780986e-08,5.484938010964599208e-09,-6.145778610091841512e-09,0.000000000000000000e+00
5.811999999999581945e+00,3.141592657025502611e+00,-1.507265327228161388e-09,-1.242304035759850453e-08,5.445459290745778050e-09,-6.101528505210735821e-09,0.000000000000000000e+00
5.813999999999581725e+00,3.141592657000746414e+00,-1.496414218730808382e-09,-1.233351407159806753e-08,5.406264651123068635e-09,-6.057584989536466784e-09,0.000000000000000000e+00
5.815999999999581505e+00,3.141592656976168740e+00,-1.485641213403574903e-09,-1.224463291657423306e-08,5.367351685841513211e-09,-6.013952130885147027e-09,0.000000000000000000e+00
5.817999999999581284e+00,3.141592656951768259e+00,-1.474945749214352590e-09,-1.215639255969832213e-08,5.328719122055602953e-09,-5.970644262640849301e-09,0.000000000000000000e+00
5.819999999999581064e+00,3.141592656927543636e+00,-1.464327269127857868e-09,-1.206878765896522142e-08,5.290363204811578625e-09,-5.927625920796984957e-09,0.000000000000000000e+00
5.821999999999580844e+00,3.141592656903493541e+00,-1.453785220180627303e-09,-1.198181432783600873e-08,5.252283648217485242e-09,-5.884939012246256602e-09,0.000000000000000000e+00
5.823999999999580623e+00,3.141592656879616641e+00,-1.443319052650401912e-09,-1.189546761683196259e-08,5.214477481473639541e-09,-5.842546642412970402e-09,0.000000000000000000e+00
5.825999999999580403e+00,3.141592656855911603e+00,-1.432928220409576066e-09,-1.180974357893872316e-08,5.176944091962233231e-09,-5.800477500915097340e-09,0.000000000000000000e+00
5.827999999999580183e+00,3.141592656832377539e+00,-1.422612179998687165e-09,-1.172463766796373271e-08,5.139681386199293235e-09,-5.758708892371962407e-09,0.000000000000000000e+00
5.829999999999579963e+00,3.141592656809013118e+00,-1.412370393866842338e-09,-1.164014467800470352e-08,5.102685618032214886e-09,-5.717218231558718060e-09,0.000000000000000000e+00
5.831999999999579742e+00,3.141592656785817006e+00,-1.402202329256352444e-09,-1.155626051751856508e-08,5.065955667225025863e-09,-5.676036632484321430e-09,0.000000000000000000e+00
5.833999999999579522e+00,3.141592656762787872e+00,-1.392107454411449619e-09,-1.147298167333374385e-08,5.029491709790289177e-09,-5.635178511352818483e-09,0.000000000000000000e+00
5.835999999999579302e+00,3.141592656739924827e+00,-1.382085239800346128e-09,-1.139030358208302201e-08,4.993291307776032769e-09,-5.594608212251099727e-09,0.000000000000000000e+00
5.837999999999579082e+00,3.141592656717226539e+00,-1.372135162158764307e-09,-1.130822109128928564e-08,4.957350654096165564e-09,-5.554304930977964450e-09,0.000000000000000000e+00
5.839999999999578861e+00,3.141592656694692121e+00,-1.362256702374701940e-09,-1.122673054800770854e-08,4.921669388073820604e-09,-5.514312034550810553e-09,0.000000000000000000e+00
5.841999999999578641e+00,3.141592656672319794e+00,-1.352449346430513843e-09,-1.114582646594007922e-08,4.886242769044733786e-09,-5.474570032772776391e-09,0.000000000000000000e+00
5.843999999999578421e+00,3.141592656650108673e+00,-1.342712582273124298e-09,-1.106550656142852288e-08,4.851073591323587773e-09,-5.435173134363255767e-09,0.000000000000000000e+00
5.845999999999578201e+00,3.141592656628057867e+00,-1.333045899962789279e-09,-1.098576534570414209e-08,4.816156960018448760e-09,-5.396020906938201577e-09,0.000000000000000000e+00
5.847999999999577980e+00,3.141592656606165601e+00,-1.323448795639306516e-09,-1.090659890357287846e-08,4.781491651002271077e-09,-5.357158713506799511e-09,0.000000000000000000e+00
5.849999999999577760e+00,3.141592656584431431e+00,-1.313920769316376443e-09,-1.082800275282645246e-08,4.747075049724995724e-09,-5.318565889856421568e-09,0.000000000000000000e+00
5.851999999999577540e+00,3.141592656562853580e+00,-1.304461323685785441e-09,-1.074997348240736239e-08,4.712907057425201558e-09,-5.280272841562863719e-09,0.000000000000000000e+00
5.853999999999577319e+00,3.141592656541431605e+00,-1.295069963139524914e-09,-1.067250711022449076e-08,4.678986107884751554e-09,-5.242257876124483175e-09,0.000000000000000000e+00
5.855999999999577099e+00,3.141592656520163729e+00,-1.285746199581514293e-09,-1.059559780527791711e-08,4.645306224419755129e-09,-5.204463447933862786e-09,0.000000000000000000e+00
5.857999999999576879e+00,3.141592656499049063e+00,-1.276489548130671765e-09,-1.051924344871694239e-08,4.611870191186700125e-09,-5.166999056297408464e-09,0.000000000000000000e+00
5.859999999999576659e+00,3.141592656478086720e+00,-1.267299523948761607e-09,-1.044343959800744179e-08,4.578675178450049013e-09,-5.129790394317798223e-09,0.000000000000000000e+00
5.861999999999576438e+00,3.141592656457275368e+00,-1.258175648157354012e-09,-1.036818169281245456e-08,4.545718047636745086e-09,-5.092831756461809027e-09,0.000000000000000000e+00
5.863999999999576218e+00,3.141592656436614117e+00,-1.249117444522212844e-09,-1.029346671731659083e-08,4.512999308613292971e-09,-5.056167840740524157e-09,0.000000000000000000e+00
5.865999999999575998e+00,3.141592656416101637e+00,-1.240124441127770999e-09,-1.021928943515110464e-08,4.480514090633839232e-09,-5.019727226926456434e-09,0.000000000000000000e+00
5.867999999999575778e+00,3.141592656395737038e+00,-1.231196168250141132e-09,-1.014564783163021754e-08,4.448265130461988647e-09,-4.983606287550407740e-09,0.000000000000000000e+00
5.869999999999575557e+00,3.141592656375518988e+00,-1.222332159016999201e-09,-1.007253638487801481e-08,4.416246793309238504e-09,-4.947694380449755856e-09,0.000000000000000000e+00
5.871999999999575337e+00,3.141592656355446600e+00,-1.213531951112509996e-09,-9.999952437596561486e-09,4.384460177213993194e-09,-4.912076734854106322e-09,0.000000000000000000e+00
5.873999999999575117e+00,3.141592656335518985e+00,-1.204795084444002632e-09,-9.927891506106806242e-09,4.352901976460235109e-09,-4.876694241716431935e-09,0.000000000000000000e+00
5.875999999999574896e+00,3.141592656315734811e+00,-1.196121102744522345e-09,-9.856350260105447855e-09,4.321571631571342918e-09,-4.841580539133377007e-09,0.000000000000000000e+00
5.877999999999574676e+00,3.141592656296093189e+00,-1.187509554278459399e-09,-9.785324012336704324e-09,4.290465194668499274e-09,-4.806690711949838549e-09,0.000000000000000000e+00
5.879999999999574456e+00,3.141592656276593232e+00,-1.178959989380174942e-09,-9.714810498116596219e-09,4.259584554895333127e-09,-4.772096753600129795e-09,0.000000000000000000e+00
5.881999999999574236e+00,3.141592656257234051e+00,-1.170471960004412012e-09,-9.644805219965624150e-09,4.228926191490864821e-09,-4.737726867674754199e-09,0.000000000000000000e+00
5.883999999999574015e+00,3.141592656238014314e+00,-1.162045024448066425e-09,-9.575303998253936544e-09,4.198487263324505305e-09,-4.703589887541793356e-09,0.000000000000000000e+00
5.885999999999573795e+00,3.141592656218933133e+00,-1.153678743752636849e-09,-9.506303901652754989e-09,4.168267882411309433e-09,-4.669719663266582991e-09,0.000000000000000000e+00
5.887999999999573575e+00,3.141592656199989175e+00,-1.145372680218988924e-09,-9.437801399434742253e-09,4.138266692856176445e-09,-4.636096309945078567e-09,0.000000000000000000e+00
5.889999999999573355e+00,3.141592656181181997e+00,-1.137126401981475869e-09,-9.369791704216237487e-09,4.108479190343941050e-09,-4.602677233893190836e-09,0.000000000000000000e+00
5.891999999999573134e+00,3.141592656162510266e+00,-1.128939479416194733e-09,-9.302272838865778019e-09,4.078907648681652781e-09,-4.569548144631168966e-09,0.000000000000000000e+00
5.893999999999572914e+00,3.141592656143973095e+00,-1.120811484718305791e-09,-9.235240214150937849e-09,4.049547990486126478e-09,-4.536624884422634695e-09,0.000000000000000000e+00
5.895999999999572694e+00,3.141592656125569594e+00,-1.112741995312525090e-09,-9.168690461702718708e-09,4.020399032610430550e-09,-4.503943389779657764e-09,0.000000000000000000e+00
5.897999999999572474e+00,3.141592656107298431e+00,-1.104730590265087720e-09,-9.102620547889135491e-09,3.991460332169926987e-09,-4.471510901623441086e-09,0.000000000000000000e+00
5.899999999999572253e+00,3.141592656089159163e+00,-1.096776851782741145e-09,-9.037026535154127467e-09,3.962729195787838513e-09,-4.439296794572890725e-09,0.000000000000000000e+00
5.901999999999572033e+00,3.141592656071150458e+00,-1.088880365619094789e-09,-8.971905250296487613e-09,3.934204765727722432e-09,-4.407323176264252318e-09,0.000000000000000000e+00
5.903999999999571813e+00,3.141592656053271426e+00,-1.081040719458975824e-09,-8.907253462819685345e-09,3.905885979744260490e-09,-4.375585099918291795e-09,0.000000000000000000e+00
5.905999999999571592e+00,3.141592656035521181e+00,-1.073257504210111610e-09,-8.843067487025475406e-09,3.877770639223547787e-09,-4.344065815258239938e-09,0.000000000000000000e+00
5.907999999999571372e+00,3.141592656017898832e+00,-1.065530313490364774e-09,-8.779344393756721314e-09,3.849858274854546543e-09,-4.312786621978491732e-09,0.000000000000000000e+00
5.909999999999571152e+00,3.141592656000403494e+00,-1.057858743026342300e-09,-8.716080761169959325e-09,3.822147231716702877e-09,-4.281730465015560676e-09,0.000000000000000000e+00
5.911999999999570932e+00,3.141592655983034277e+00,-1.050242391904026028e-09,-8.653273159970270979e-09,3.794635789868660367e-09,-4.250893845760596353e-09,0.000000000000000000e+00
5.913999999999570711e+00,3.141592655965790293e+00,-1.042680861951457480e-09,-8.590918487990557889e-09,3.767322958166198616e-09,-4.220285686919575411e-09,0.000000000000000000e+00
5.915999999999570491e+00,3.141592655948670654e+00,-1.035173757976107058e-09,-8.529013244171643942e-09,3.740206737088940293e-09,-4.189889813386397269e-09,0.000000000000000000e+00
5.917999999999570271e+00,3.141592655931674472e+00,-1.027720688968056634e-09,-8.467553854795994197e-09,3.713284919556123943e-09,-4.159703540096556451e-09,0.000000000000000000e+00
5.919999999999570051e+00,3.141592655914800414e+00,-1.020321267358083475e-09,-8.406537166872796352e-09,3.686556291691316296e-09,-4.129736724569510849e-09,0.000000000000000000e+00
5.921999999999569830e+00,3.141592655898048037e+00,-1.012975108147196785e-09,-8.345960024215758335e-09,3.660019497139450818e-09,-4.099985938116844063e-09,0.000000000000000000e+00
5.923999999999569610e+00,3.141592655881416452e+00,-1.005681827258086386e-09,-8.285820013531380525e-09,3.633674970574406561e-09,-4.070473277035254029e-09,0.000000000000000000e+00
5.925999999999569390e+00,3.141592655864904771e+00,-9.984410418509624092e-10,-8.226113862498809305e-09,3.607521044053696663e-09,-4.041168821665309923e-09,0.000000000000000000e+00
5.927999999999569170e+00,3.141592655848512106e+00,-9.912523744857639368e-10,-8.166837445947865425e-09,3.581553961800851773e-09,-4.012045123595041704e-09,0.000000000000000000e+00
5.929999999999568949e+00,3.141592655832237568e+00,-9.841154522011486065e-10,-8.107987929400864314e-09,3.555773036099756054e-09,-3.983139392289149482e-09,0.000000000000000000e+00
5.931999999999568729e+00,3.141592655816080271e+00,-9.770299025481634348e-10,-8.049562865573401919e-09,3.530178411302370701e-09,-3.954461042134603358e-09,0.000000000000000000e+00
5.933999999999568509e+00,3.141592655800039324e+00,-9.699953539703014285e-10,-7.991559321892031234e-09,3.504769077334149627e-09,-3.925993274236655205e-09,0.000000000000000000e+00
5.935999999999568288e+00,3.141592655784113841e+00,-9.630114399219949768e-10,-7.933973142235909708e-09,3.479540995371194144e-09,-3.897696119819586921e-09,0.000000000000000000e+00
5.937999999999568068e+00,3.141592655768303377e+00,-9.560777978954113909e-10,-7.876801893438295202e-09,3.454494208712582782e-09,-3.869619901015702200e-09,0.000000000000000000e+00
5.939999999999567848e+00,3.141592655752606600e+00,-9.491940644530155705e-10,-7.820043463902918877e-09,3.429629584023441722e-09,-3.841773854149222788e-09,0.000000000000000000e+00
5.941999999999567628e+00,3.141592655737023065e+00,-9.423598804567628515e-10,-7.763693278016188690e-09,3.404941943912131670e-09,-3.814078397583708271e-09,0.000000000000000000e+00
5.943999999999567407e+00,3.141592655721551886e+00,-9.355748900883641624e-10,-7.707749717865453374e-09,3.380433181240302920e-09,-3.786623261588806277e-09,0.000000000000000000e+00
5.945999999999567187e+00,3.141592655706192172e+00,-9.288387388039770102e-10,-7.652209030578718312e-09,3.356100073735766563e-09,-3.759340926686476359e-09,0.000000000000000000e+00
5.947999999999566967e+00,3.141592655690943037e+00,-9.221510765421578939e-10,-7.597068339372646120e-09,3.331941407733167623e-09,-3.732256224899410835e-09,0.000000000000000000e+00
5.949999999999566747e+00,3.141592655675804036e+00,-9.155115526379396195e-10,-7.542326050957960692e-09,3.307958993437033124e-09,-3.705405326303083765e-09,0.000000000000000000e+00
5.951999999999566526e+00,3.141592655660773836e+00,-9.089198208961215929e-10,-7.487977172425282424e-09,3.284146526886373192e-09,-3.678683429085515991e-09,0.000000000000000000e+00
5.953999999999566306e+00,3.141592655645851995e+00,-9.023755394529201398e-10,-7.434020211939452583e-09,3.260506000363820824e-09,-3.652194647101853830e-09,0.000000000000000000e+00
5.955999999999566086e+00,3.141592655631037623e+00,-8.958783648167842174e-10,-7.380452726495084006e-09,3.237037049353979502e-09,-3.625908565286152443e-09,0.000000000000000000e+00
5.957999999999565865e+00,3.141592655616330276e+00,-8.894279570909768152e-10,-7.327271069749934284e-09,3.213736443558365943e-09,-3.599785954483277133e-09,0.000000000000000000e+00
5.959999999999565645e+00,3.141592655601728623e+00,-8.830239806780341206e-10,-7.274472499688346032e-09,3.190603109750842573e-09,-3.573852941084491567e-09,0.000000000000000000e+00
5.961999999999565425e+00,3.141592655587232219e+00,-8.766661021476312867e-10,-7.222054313649096378e-09,3.167635927295672675e-09,-3.548108276674533608e-09,0.000000000000000000e+00
5.963999999999565205e+00,3.141592655572840176e+00,-8.703539883605419725e-10,-7.170014632995174556e-09,3.144835787678600464e-09,-3.522575594354143138e-09,0.000000000000000000e+00
5.965999999999564984e+00,3.141592655558552050e+00,-8.640873082747127645e-10,-7.118349954104055282e-09,3.122199640292379686e-09,-3.497202310581337191e-09,0.000000000000000000e+00
5.967999999999564764e+00,3.141592655544366952e+00,-8.578657369523855914e-10,-7.067056812246979319e-09,3.099724473659161220e-09,-3.471989251561068787e-09,0.000000000000000000e+00
5.969999999999564544e+00,3.141592655530283995e+00,-8.516889502081087768e-10,-7.016133937116007106e-09,3.077412520227225772e-09,-3.447000665272604974e-09,0.000000000000000000e+00
5.971999999999564324e+00,3.141592655516302290e+00,-8.455566245815662240e-10,-6.965577910925057840e-09,3.055260833648672827e-09,-3.422169462613742727e-09,0.000000000000000000e+00
5.973999999999564103e+00,3.141592655502421394e+00,-8.394684403001134062e-10,-6.915386277822564926e-09,3.033268661363938151e-09,-3.397522183005903479e-09,0.000000000000000000e+00
5.975999999999563883e+00,3.141592655488640862e+00,-8.334240800978527579e-10,-6.865556170654977861e-09,3.011434280160022899e-09,-3.373045456192328915e-09,0.000000000000000000e+00
5.977999999999563663e+00,3.141592655474959361e+00,-8.274232289283966551e-10,-6.816085219476500540e-09,2.989757143027115740e-09,-3.348752503790420752e-09,0.000000000000000000e+00
5.979999999999563443e+00,3.141592655461376449e+00,-8.214655738163069146e-10,-6.766970689786163290e-09,2.968235776738354774e-09,-3.324629726749640686e-09,0.000000000000000000e+00
5.981999999999563222e+00,3.141592655447891236e+00,-8.155508055951342300e-10,-6.718209499852440855e-09,2.946867830044687430e-09,-3.300664706532283248e-09,0.000000000000000000e+00
5.983999999999563002e+00,3.141592655434503278e+00,-8.096786146870572803e-10,-6.669800719483486264e-09,2.925656045828534777e-09,-3.276921666624516306e-09,0.000000000000000000e+00
5.985999999999562782e+00,3.141592655421212132e+00,-8.038486931293842407e-10,-6.621740461027641536e-09,2.904596070329448406e-09,-3.253308798525051187e-09,0.000000000000000000e+00
5.987999999999562561e+00,3.141592655408016466e+00,-7.980607373132639354e-10,-6.574026659090212896e-09,2.883687930190127958e-09,-3.229879985897815894e-09,0.000000000000000000e+00
5.989999999999562341e+00,3.141592655394915834e+00,-7.923144465297948324e-10,-6.526656056390759220e-09,2.862928672095316142e-09,-3.206596428644123683e-09,0.000000000000000000e+00
5.991999999999562121e+00,3.141592655381909793e+00,-7.866095217126120779e-10,-6.479627190694196835e-09,2.842319637797823331e-09,-3.183510750731213736e-09,0.000000000000000000e+00
5.993999999999561901e+00,3.141592655368997455e+00,-7.809456641056550104e-10,-6.432937323707708853e-09,2.821859109040671886e-09,-3.160583599776691601e-09,0.000000000000000000e+00
5.995999999999561680e+00,3.141592655356177932e+00,-7.753225782508088063e-10,-6.386583817846140532e-09,2.801545568083834480e-09,-3.137815702372519951e-09,0.000000000000000000e+00
5.997999999999561460e+00,3.141592655343450780e+00,-7.697399695751230645e-10,-6.340564957689042286e-09,2.781379636266806731e-09,-3.115233222932823122e-09,0.000000000000000000e+00
5.999999999999561240e+00,3.141592655330815553e+00,-7.641975461302895028e-10,-6.294877423850669438e-09,2.761358063356816497e-09,-3.092785154340081154e-09,0.000000000000000000e+00
6.001999999999561020e+00,3.141592655318271365e+00,-7.586950192457829428e-10,-6.249519233475746580e-09,2.741480810567755284e-09,-3.070512087913833933e-09,0.000000000000000000e+00
6.003999999999560799e+00,3.141592655305817328e+00,-7.532321030831977989e-10,-6.204487284326554780e-09,2.721745100053111741e-09,-3.048376581817669672e-09,0.000000000000000000e+00
6.005999999999560579e+00,3.141592655293453440e+00,-7.478085132359395582e-10,-6.159780221247782256e-09,2.702152273597091881e-09,-3.026431050507757566e-09,0.000000000000000000e+00
6.007999999999560359e+00,3.141592655281178370e+00,-7.424239654818896674e-10,-6.115395475512069054e-09,2.682700789452346726e-09,-3.004636851962646793e-09,0.000000000000000000e+00
6.009999999999560139e+00,3.141592655268991674e+00,-7.370781775459264122e-10,-6.071330991775482829e-09,2.663390246620827734e-09,-2.983007926345047562e-09,0.000000000000000000e+00
6.011999999999559918e+00,3.141592655256892908e+00,-7.317708707371215253e-10,-6.027583571546410396e-09,2.644217488629976301e-09,-2.961507202095723685e-09,0.000000000000000000e+00
6.013999999999559698e+00,3.141592655244881183e+00,-7.265017692984455294e-10,-5.984151414558117693e-09,2.625182711330642543e-09,-2.940176264659720936e-09,0.000000000000000000e+00
6.015999999999559478e+00,3.141592655232956055e+00,-7.212705979800558777e-10,-5.941032377740995349e-09,2.606285222920848268e-09,-2.919002408027275294e-09,0.000000000000000000e+00
6.017999999999559257e+00,3.141592655221117081e+00,-7.160770827709149403e-10,-5.898224381460883677e-09,2.587524449674667742e-09,-2.897986875588639172e-09,0.000000000000000000e+00
6.019999999999559037e+00,3.141592655209363372e+00,-7.109209535893938841e-10,-5.855724206691542307e-09,2.568897078119454829e-09,-2.877093105853617838e-09,0.000000000000000000e+00
6.021999999999558817e+00,3.141592655197694484e+00,-7.058019416365797793e-10,-5.813530869909923993e-09,2.550405123524664009e-09,-2.856387594293306139e-09,0.000000000000000000e+00
6.023999999999558597e+00,3.141592655186109528e+00,-7.007197789933730876e-10,-5.771641343015965353e-09,2.532045675320334817e-09,-2.835806554967755683e-09,0.000000000000000000e+00
6.025999999999558376e+00,3.141592655174608062e+00,-6.956742002319004285e-10,-5.730054030605458200e-09,2.513819176840215945e-09,-2.815391191939127934e-09,0.000000000000000000e+00
6.027999999999558156e+00,3.141592655163189196e+00,-6.906649428455526486e-10,-5.688765730360568645e-09,2.495722219757749513e-09,-2.795091986154295973e-09,0.000000000000000000e+00
6.029999999999557936e+00,3.141592655151852931e+00,-6.856917458162554746e-10,-5.647775509447482815e-09,2.477756778829053940e-09,-2.774975912557153224e-09,0.000000000000000000e+00
6.031999999999557716e+00,3.141592655140598378e+00,-6.807543490776783065e-10,-5.607080372757398953e-09,2.459919907815723851e-09,-2.754979122629347579e-09,0.000000000000000000e+00
6.033999999999557495e+00,3.141592655129424649e+00,-6.758524970179964884e-10,-5.566677939405409731e-09,2.442210082962991489e-09,-2.735118741785634926e-09,0.000000000000000000e+00
6.035999999999557275e+00,3.141592655118331745e+00,-6.709859338677202941e-10,-5.526567204475668130e-09,2.424629005429235750e-09,-2.715434879119858140e-09,0.000000000000000000e+00
6.037999999999557055e+00,3.141592655107318777e+00,-6.661544062311639380e-10,-5.486744725853465801e-09,2.407172565026426996e-09,-2.695852052990881385e-09,0.000000000000000000e+00
6.039999999999556834e+00,3.141592655096384856e+00,-6.613576635558859795e-10,-5.447209342203742956e-09,2.389842075159927855e-09,-2.676438374770100671e-09,0.000000000000000000e+00
6.041999999999556614e+00,3.141592655085529984e+00,-6.565954555551606199e-10,-5.407958714407485740e-09,2.372635929985544247e-09,-2.657156042387793833e-09,0.000000000000000000e+00
6.043999999999556394e+00,3.141592655074753271e+00,-6.518675328033352610e-10,-5.368991467897892753e-09,2.355554885510116022e-09,-2.638033542986031321e-09,0.000000000000000000e+00
6.045999999999556174e+00,3.141592655064054274e+00,-6.471736471000020435e-10,-5.330305097371187816e-09,2.338596944994963409e-09,-2.619034382132051279e-09,0.000000000000000000e+00
6.047999999999555953e+00,3.141592655053432104e+00,-6.425135539205269257e-10,-5.291897245227216513e-09,2.321760444892148750e-09,-2.600161914524744407e-09,0.000000000000000000e+00
6.049999999999555733e+00,3.141592655042886761e+00,-6.378870108159113880e-10,-5.253766120930774881e-09,2.305044977365424775e-09,-2.581431954501324624e-09,0.000000000000000000e+00
6.051999999999555513e+00,3.141592655032417358e+00,-6.332937767563150156e-10,-5.215909645306012576e-09,2.288449511354286135e-09,-2.562834762949982942e-09,0.000000000000000000e+00
6.053999999999555293e+00,3.141592655022023450e+00,-6.287336115306219457e-10,-5.178326298277602243e-09,2.271974259194791700e-09,-2.544385543670525588e-09,0.000000000000000000e+00
6.055999999999555072e+00,3.141592655011704149e+00,-6.242062781007314109e-10,-5.141013054202422812e-09,2.255615851022970989e-09,-2.526036175101563010e-09,0.000000000000000000e+00
6.057999999999554852e+00,3.141592655001459455e+00,-6.197115419270973122e-10,-5.103968703998294645e-09,2.239375162399488543e-09,-2.507841880545670780e-09,0.000000000000000000e+00
6.059999999999554632e+00,3.141592654991288480e+00,-6.152491683223929776e-10,-5.067191327476858509e-09,2.223251441554265292e-09,-2.489779573399694953e-09,0.000000000000000000e+00
6.061999999999554412e+00,3.141592654981190780e+00,-6.108189248821990734e-10,-5.030678736651840902e-09,2.207243181339949896e-09,-2.471838878163372000e-09,0.000000000000000000e+00
6.063999999999554191e+00,3.141592654971165910e+00,-6.064205788143463583e-10,-4.994430150434309252e-09,2.191352261166774674e-09,-2.454061675634696737e-09,0.000000000000000000e+00
6.065999999999553971e+00,3.141592654961212983e+00,-6.020539003923669266e-10,-4.958441946922496754e-09,2.175573742907425576e-09,-2.436360502155723878e-09,0.000000000000000000e+00
6.067999999999553751e+00,3.141592654951331998e+00,-5.977186631406015131e-10,-4.922713307948813675e-09,2.159909302644934435e-09,-2.418818268068613170e-09,0.000000000000000000e+00
6.069999999999553530e+00,3.141592654941522067e+00,-5.934146381471480102e-10,-4.887243023896357741e-09,2.144359720277622307e-09,-2.401423031350403597e-09,0.000000000000000000e+00
6.071999999999553310e+00,3.141592654931782747e+00,-5.891416005713534887e-10,-4.852027546046256883e-09,2.128920124919295466e-09,-2.384101532254418369e-09,0.000000000000000000e+00
6.073999999999553090e+00,3.141592654922113592e+00,-5.848993277540508124e-10,-4.817066496633744568e-09,2.113593205970476467e-09,-2.366949123470977845e-09,0.000000000000000000e+00
6.075999999999552870e+00,3.141592654912514160e+00,-5.806875974928333971e-10,-4.782357073952743347e-09,2.098375832757273996e-09,-2.349890644155869958e-09,0.000000000000000000e+00
6.077999999999552649e+00,3.141592654902984005e+00,-5.765061903361940076e-10,-4.747897943425090672e-09,2.083268385054288407e-09,-2.332969655858038040e-09,0.000000000000000000e+00
6.079999999999552429e+00,3.141592654893522685e+00,-5.723548868605072891e-10,-4.713687457244617892e-09,2.068270459456291614e-09,-2.316175827704130424e-09,0.000000000000000000e+00
6.081999999999552209e+00,3.141592654884129310e+00,-5.682334690219502888e-10,-4.679723737830302937e-09,2.053381055576245490e-09,-2.299500350381663904e-09,0.000000000000000000e+00
6.083999999999551989e+00,3.141592654874803880e+00,-5.641417213573631513e-10,-4.646004676415729674e-09,2.038598586153527947e-09,-2.282934653586312195e-09,0.000000000000000000e+00
6.085999999999551768e+00,3.141592654865545509e+00,-5.600794321393290889e-10,-4.612527937093688426e-09,2.023920940664667567e-09,-2.266470913725444103e-09,0.000000000000000000e+00
6.087999999999551548e+00,3.141592654856353750e+00,-5.560463904415409511e-10,-4.579292626406145233e-09,2.009349406051911141e-09,-2.250151818561455544e-09,0.000000000000000000e+00
6.089999999999551328e+00,3.141592654847228161e+00,-5.520423835599846018e-10,-4.546297551018338279e-09,1.994884484315579661e-09,-2.233966995094712846e-09,0.000000000000000000e+00
6.091999999999551108e+00,3.141592654838168297e+00,-5.480672013325245710e-10,-4.513540009464615983e-09,1.980523116089691779e-09,-2.217868807707407501e-09,0.000000000000000000e+00
6.093999999999550887e+00,3.141592654829173714e+00,-5.441206372248743261e-10,-4.481018384399090552e-09,1.966264748378440680e-09,-2.201888987863625724e-09,0.000000000000000000e+00
6.095999999999550667e+00,3.141592654820243968e+00,-5.402024834517866877e-10,-4.448732017325649087e-09,1.952111169651001575e-09,-2.186056720261370944e-09,0.000000000000000000e+00
6.097999999999550447e+00,3.141592654811378615e+00,-5.363125333736593148e-10,-4.416678309841263019e-09,1.938059445793517396e-09,-2.170310700563530379e-09,0.000000000000000000e+00
6.099999999999550226e+00,3.141592654802577211e+00,-5.324505855776006559e-10,-4.384854920382986079e-09,1.924107284208955279e-09,-2.154657864819429764e-09,0.000000000000000000e+00
6.101999999999550006e+00,3.141592654793839312e+00,-5.286164408344292407e-10,-4.353260557799967093e-09,1.910254824758574913e-09,-2.139128796396890447e-09,0.000000000000000000e+00
6.103999999999549786e+00,3.141592654785164473e+00,-5.248099002083990971e-10,-4.321893671779465949e-09,1.896501607422785370e-09,-2.123714941236018749e-09,0.000000000000000000e+00
6.105999999999549566e+00,3.141592654776551807e+00,-5.210307633831089242e-10,-4.290753684913642004e-09,1.882849479860814585e-09,-2.108445011146795751e-09,0.000000000000000000e+00
6.107999999999549345e+00,3.141592654768001314e+00,-5.172788329172399476e-10,-4.259837299275125926e-09,1.869293692608008201e-09,-2.093233573643253107e-09,0.000000000000000000e+00
6.109999999999549125e+00,3.141592654759512548e+00,-5.135539132972756098e-10,-4.229144371555798069e-09,1.855837098301064679e-09,-2.078177173582159783e-09,0.000000000000000000e+00
6.111999999999548905e+00,3.141592654751085067e+00,-5.098558090860624963e-10,-4.198672374887798193e-09,1.842476772191595092e-09,-2.063201015062925431e-09,0.000000000000000000e+00
6.113999999999548685e+00,3.141592654742717983e+00,-5.061843279829043168e-10,-4.168419897789915196e-09,1.829212478580919979e-09,-2.048338021227705033e-09,0.000000000000000000e+00
6.115999999999548464e+00,3.141592654734411294e+00,-5.025392788961910638e-10,-4.138385256902142219e-09,1.816043263820069077e-09,-2.033579186387629714e-09,0.000000000000000000e+00
6.117999999999548244e+00,3.141592654726164557e+00,-4.989204730215247156e-10,-4.108566602776167608e-09,1.802967763371478347e-09,-2.018917603626116566e-09,0.000000000000000000e+00
6.119999999999548024e+00,3.141592654717977329e+00,-4.953277209340077438e-10,-4.078963501416787947e-09,1.789988012985220762e-09,-2.004396289428811978e-09,0.000000000000000000e+00
6.121999999999547803e+00,3.141592654709848720e+00,-4.917608338046938880e-10,-4.049573568559150725e-09,1.777101341482870107e-09,-1.989954468083615251e-09,0.000000000000000000e+00
6.123999999999547583e+00,3.141592654701778731e+00,-4.882196255167694863e-10,-4.020395546327357910e-09,1.764307712161699854e-09,-1.975624467174473146e-09,0.000000000000000000e+00
6.125999999999547363e+00,3.141592654693766917e+00,-4.847039106741109815e-10,-3.991427900689549227e-09,1.751606441034181295e-09,-1.961398083223484794e-09,0.000000000000000000e+00
6.127999999999547143e+00,3.141592654685812835e+00,-4.812135066501130700e-10,-3.962668526789721342e-09,1.738995458056903247e-09,-1.947255577765731308e-09,0.000000000000000000e+00
6.129999999999546922e+00,3.141592654677916041e+00,-4.777482314791748184e-10,-3.934116775770893725e-09,1.726476156781552603e-09,-1.933241014297717361e-09,0.000000000000000000e+00
6.131999999999546702e+00,3.141592654670076090e+00,-4.743079050322012758e-10,-3.905770086983270687e-09,1.714045322637821616e-09,-1.919294687124916546e-09,0.000000000000000000e+00
6.133999999999546482e+00,3.141592654662292983e+00,-4.708923470475306313e-10,-3.877628638467933416e-09,1.701706287275617917e-09,-1.905499850178741364e-09,0.000000000000000000e+00
6.135999999999546262e+00,3.141592654654565830e+00,-4.675013792527786298e-10,-3.849688996774912811e-09,1.689453741003369779e-09,-1.891744767665376890e-09,0.000000000000000000e+00
6.137999999999546041e+00,3.141592654646894189e+00,-4.641348263437467537e-10,-3.821950957861592695e-09,1.677290033829552623e-09,-1.878127262332229328e-09,0.000000000000000000e+00
6.139999999999545821e+00,3.141592654639278059e+00,-4.607925108776179317e-10,-3.794413235291197735e-09,1.665214919138483408e-09,-1.864612411829988232e-09,0.000000000000000000e+00
6.141999999999545601e+00,3.141592654631716552e+00,-4.574742584409222540e-10,-3.767073481764379238e-09,1.653225625434614486e-09,-1.851167646416201123e-09,0.000000000000000000e+00
6.143999999999545381e+00,3.141592654624209668e+00,-4.541798975802692298e-10,-3.739930477157548091e-09,1.641321983872529174e-09,-1.837825372441491307e-09,0.000000000000000000e+00
6.145999999999545160e+00,3.141592654616756963e+00,-4.509092566886233949e-10,-3.712983178516557279e-09,1.629504316942712973e-09,-1.824590924859508014e-09,0.000000000000000000e+00
6.147999999999544940e+00,3.141592654609357993e+00,-4.476621631611588458e-10,-3.686230713817106059e-09,1.617773288709143773e-09,-1.811468904780329092e-09,0.000000000000000000e+00
6.149999999999544720e+00,3.141592654602012313e+00,-4.444384465527470171e-10,-3.659670764733671867e-09,1.606126082395166425e-09,-1.798413178712503610e-09,0.000000000000000000e+00
6.151999999999544499e+00,3.141592654594719480e+00,-4.412379412492746388e-10,-3.633301335401616151e-09,1.594560652787606236e-09,-1.785432641403062804e-09,0.000000000000000000e+00
6.153999999999544279e+00,3.141592654587479050e+00,-4.380604794379343958e-10,-3.607123101073610130e-09,1.583081298758044018e-09,-1.772608637259402445e-09,0.000000000000000000e+00
6.155999999999544059e+00,3.141592654580291022e+00,-4.349058922710599337e-10,-3.581133571943561765e-09,1.571684705580984847e-09,-1.759842301580382227e-09,0.000000000000000000e+00
6.157999999999543839e+00,3.141592654573154508e+00,-4.317740177688303982e-10,-3.555330138748154547e-09,1.560367346859424801e-09,-1.747129995633970270e-09,0.000000000000000000e+00
6.159999999999543618e+00,3.141592654566069509e+00,-4.286646925209032812e-10,-3.529713783691108702e-09,1.549134168276242220e-09,-1.734580298742571849e-09,0.000000000000000000e+00
6.161999999999543398e+00,3.141592654559035580e+00,-4.255777538483876436e-10,-3.504281032458143853e-09,1.537979492696988370e-09,-1.722056102355745187e-09,0.000000000000000000e+00
6.163999999999543178e+00,3.141592654552052277e+00,-4.225130416945237588e-10,-3.479032090023076823e-09,1.526906406099254239e-09,-1.709668604079196853e-09,0.000000000000000000e+00
6.165999999999542958e+00,3.141592654545119156e+00,-4.194703954231384540e-10,-3.453964813093762668e-09,1.515912355457284092e-09,-1.697344968450769983e-09,0.000000000000000000e+00
6.167999999999542737e+00,3.141592654538236218e+00,-4.164496568810983150e-10,-3.429078164948898752e-09,1.504997421992972115e-09,-1.685118662775497317e-09,0.000000000000000000e+00
6.169999999999542517e+00,3.141592654531403017e+00,-4.134506672911920372e-10,-3.404371309007339161e-09,1.494162172552228026e-09,-1.672994710766991768e-09,0.000000000000000000e+00
6.171999999999542297e+00,3.141592654524619110e+00,-4.104732683031220722e-10,-3.379842769812971484e-09,1.483405604872581630e-09,-1.660953140746752255e-09,0.000000000000000000e+00
6.173999999999542077e+00,3.141592654517884053e+00,-4.075173039117031223e-10,-3.355490930506752936e-09,1.472726364868533062e-09,-1.648988057829777255e-09,0.000000000000000000e+00
6.175999999999541856e+00,3.141592654511197402e+00,-4.045826231003306322e-10,-3.331313218559679637e-09,1.462120798306233917e-09,-1.637069559970325431e-09,0.000000000000000000e+00
6.177999999999541636e+00,3.141592654504558713e+00,-4.016690746091323290e-10,-3.307310260246948307e-09,1.451592857651543945e-09,-1.625294192588682542e-09,0.000000000000000000e+00
6.179999999999541416e+00,3.141592654497967985e+00,-3.987765039071654065e-10,-3.283480734342336803e-09,1.441141822032010213e-09,-1.613601322760291341e-09,0.000000000000000000e+00
6.181999999999541195e+00,3.141592654491424774e+00,-3.959047593559214567e-10,-3.259822723559842632e-09,1.430765524137104037e-09,-1.601972210996956251e-09,0.000000000000000000e+00
6.183999999999540975e+00,3.141592654484928637e+00,-3.930536919039213056e-10,-3.236335024082290342e-09,1.420463544248027524e-09,-1.590428107168354293e-09,0.000000000000000000e+00
6.185999999999540755e+00,3.141592654478479574e+00,-3.902231528936202066e-10,-3.213016667018223157e-09,1.410235923636473230e-09,-1.578974872995744147e-09,0.000000000000000000e+00
6.187999999999540535e+00,3.141592654472076696e+00,-3.874129949424974670e-10,-3.189866074045705155e-09,1.400081326268044301e-09,-1.567593701341438698e-09,0.000000000000000000e+00
6.189999999999540314e+00,3.141592654465720003e+00,-3.846230708562116927e-10,-3.166882763904271417e-09,1.390000919736421918e-09,-1.556316522447370661e-09,0.000000000000000000e+00
6.191999999999540094e+00,3.141592654459409051e+00,-3.818532344149877480e-10,-3.144064830961695697e-09,1.379992530907301128e-09,-1.545098951496582361e-09,0.000000000000000000e+00
6.193999999999539874e+00,3.141592654453143840e+00,-3.791033402738220155e-10,-3.121411876480460622e-09,1.370057504605013061e-09,-1.533986218128105275e-09,0.000000000000000000e+00
6.195999999999539654e+00,3.141592654446923483e+00,-3.763732438325822114e-10,-3.098922022593175434e-09,1.360193700420974108e-09,-1.522933239992429841e-09,0.000000000000000000e+00
6.197999999999539433e+00,3.141592654440747978e+00,-3.736628040092751974e-10,-3.076593755894752479e-09,1.350399775850365803e-09,-1.511948649538312366e-09,0.000000000000000000e+00
6.199999999999539213e+00,3.141592654434616882e+00,-3.709718798851002823e-10,-3.054426613272544220e-09,1.340676894718343646e-09,-1.501064832880874025e-09,0.000000000000000000e+00
6.201999999999538993e+00,3.141592654428530196e+00,-3.683003306288707109e-10,-3.032419117603965856e-09,1.331023801334508052e-09,-1.490249758339223642e-09,0.000000000000000000e+00
6.203999999999538772e+00,3.141592654422487474e+00,-3.656480164236684331e-10,-3.010570441570948924e-09,1.321440761110372319e-09,-1.479522940973765435e-09,0.000000000000000000e+00
6.205999999999538552e+00,3.141592654416488273e+00,-3.630147982276426501e-10,-2.988879193603689300e-09,1.311926709577410034e-09,-1.468866198313563341e-09,0.000000000000000000e+00
6.207999999999538332e+00,3.141592654410532148e+00,-3.604005394945672542e-10,-2.967343851422270681e-09,1.302480215579337097e-09,-1.458273877460454280e-09,0.000000000000000000e+00
6.209999999999538112e+00,3.141592654404619100e+00,-3.578051048875325833e-10,-2.945963607700212679e-09,1.293101524945889651e-09,-1.447766988417350669e-09,0.000000000000000000e+00
6.211999999999537891e+00,3.141592654398748685e+00,-3.552283590469952974e-10,-2.924737431321376259e-09,1.283790375003969107e-09,-1.437339219190607246e-09,0.000000000000000000e+00
6.213999999999537671e+00,3.141592654392920458e+00,-3.526701684992574494e-10,-2.903663739174046503e-09,1.274545189042909210e-09,-1.426971974590422237e-09,0.000000000000000000e+00
6.215999999999537451e+00,3.141592654387133976e+00,-3.501304003519860125e-10,-2.882742058779575232e-09,1.265366939936628826e-09,-1.416698644712710599e-09,0.000000000000000000e+00
6.217999999999537231e+00,3.141592654381389238e+00,-3.476089211075822248e-10,-2.861971342605589529e-09,1.256255251574342355e-09,-1.406500095865732360e-09,0.000000000000000000e+00
6.219999999999537010e+00,3.141592654375685800e+00,-3.451055984790456926e-10,-2.841350361778912567e-09,1.247209293719847984e-09,-1.396370839189213928e-09,0.000000000000000000e+00
6.221999999999536790e+00,3.141592654370023663e+00,-3.426203001674978125e-10,-2.820878576125355901e-09,1.238229904236108697e-09,-1.386330939887861356e-09,0.000000000000000000e+00
6.223999999999536570e+00,3.141592654364402382e+00,-3.401528975970084772e-10,-2.800553205057742914e-09,1.229312526563066486e-09,-1.376311354765446438e-09,0.000000000000000000e+00
6.225999999999536350e+00,3.141592654358821513e+00,-3.377032625788053294e-10,-2.780375124135850582e-09,1.220461345590253169e-09,-1.366423529706422155e-09,0.000000000000000000e+00
6.227999999999536129e+00,3.141592654353281056e+00,-3.352712660535357657e-10,-2.760342091671330016e-09,1.211673047008318047e-09,-1.356569815664212077e-09,0.000000000000000000e+00
6.229999999999535909e+00,3.141592654347780122e+00,-3.328567819015242951e-10,-2.740453390162220445e-09,1.202947970223847400e-09,-1.346798203575128154e-09,0.000000000000000000e+00
6.231999999999535689e+00,3.141592654342319157e+00,-3.304596846051363465e-10,-2.720707791012264017e-09,1.194285204763610868e-09,-1.337090395711101306e-09,0.000000000000000000e+00
6.233999999999535468e+00,3.141592654336897272e+00,-3.280798489288189656e-10,-2.701104708664235040e-09,1.185685372034821004e-09,-1.327466770922773380e-09,0.000000000000000000e+00
6.235999999999535248e+00,3.141592654331514467e+00,-3.257171487408341452e-10,-2.681643420410087807e-09,1.177148738312564356e-09,-1.317921029144323607e-09,0.000000000000000000e+00
6.237999999999535028e+00,3.141592654326170742e+00,-3.233714598304025191e-10,-2.662322206952213831e-09,1.168673151588904592e-09,-1.308422347877566053e-09,0.000000000000000000e+00
6.239999999999534808e+00,3.141592654320865208e+00,-3.210426614742272610e-10,-2.643139631588072047e-09,1.160257210189033996e-09,-1.298980456770725743e-09,0.000000000000000000e+00
6.241999999999534587e+00,3.141592654315597866e+00,-3.187306320932747443e-10,-2.624095862428959031e-09,1.151903237724780666e-09,-1.289641255229754390e-09,0.000000000000000000e+00
6.243999999999534367e+00,3.141592654310368715e+00,-3.164352499867546988e-10,-2.605189149420111974e-09,1.143608981627942885e-09,-1.280346843910146050e-09,0.000000000000000000e+00
6.245999999999534147e+00,3.141592654305177312e+00,-3.141563951083566767e-10,-2.586418928885862407e-09,1.135375075212692066e-09,-1.271132131672644926e-09,0.000000000000000000e+00
6.247999999999533927e+00,3.141592654300023213e+00,-3.118939486105461197e-10,-2.567783631300192511e-09,1.127199670901754847e-09,-1.261965924863604824e-09,0.000000000000000000e+00
6.249999999999533706e+00,3.141592654294906417e+00,-3.096477926782811003e-10,-2.549282811218245153e-09,1.119083583779789867e-09,-1.252882199989924318e-09,0.000000000000000000e+00
6.251999999999533486e+00,3.141592654289826481e+00,-3.074178101135115906e-10,-2.530915066190556942e-09,1.111025393006004308e-09,-1.243850397836012514e-09,0.000000000000000000e+00
6.253999999999533266e+00,3.141592654284782959e+00,-3.052038868994503205e-10,-2.512678867076224436e-09,1.103023307184195348e-09,-1.234866734556280395e-09,0.000000000000000000e+00
6.255999999999533046e+00,3.141592654279775854e+00,-3.030059079105244020e-10,-2.494574672323378204e-09,1.095080277208978579e-09,-1.225990228793360428e-09,0.000000000000000000e+00
6.257999999999532825e+00,3.141592654274804719e+00,-3.008237576190328305e-10,-2.476600630932000136e-09,1.087193707852367845e-09,-1.217150251852686211e-09,0.000000000000000000e+00
6.259999999999532605e+00,3.141592654269869556e+00,-2.986573208928882570e-10,-2.458756898534705525e-09,1.079365825451658894e-09,-1.208407366925070675e-09,0.000000000000000000e+00
6.261999999999532385e+00,3.141592654264969919e+00,-2.965064845394223701e-10,-2.441040956589387319e-09,1.071592437527464846e-09,-1.199678977384744150e-09,0.000000000000000000e+00
6.263999999999532164e+00,3.141592654260105366e+00,-2.943711389453870079e-10,-2.423452324791644637e-09,1.063874188113532122e-09,-1.191026867950629930e-09,0.000000000000000000e+00
6.265999999999531944e+00,3.141592654255275896e+00,-2.922511706722193776e-10,-2.405991578638870465e-09,1.056214254239276161e-09,-1.182483115914330868e-09,0.000000000000000000e+00
6.267999999999531724e+00,3.141592654250481509e+00,-2.901464673245275989e-10,-2.388656214300678859e-09,1.048608404468574289e-09,-1.173951997929524617e-09,0.000000000000000000e+00
6.269999999999531504e+00,3.141592654245721317e+00,-2.880569200944543235e-10,-2.371445738370489929e-09,1.041057278451669684e-09,-1.165495547718113905e-09,0.000000000000000000e+00
6.271999999999531283e+00,3.141592654240995763e+00,-2.859824202351898906e-10,-2.354359141307580249e-09,1.033560179741986311e-09,-1.157095787668110156e-09,0.000000000000000000e+00
6.273999999999531063e+00,3.141592654236303961e+00,-2.839228597429598383e-10,-2.337395658032820487e-09,1.026117057499505079e-09,-1.148761500274787884e-09,0.000000000000000000e+00
6.275999999999530843e+00,3.141592654231645909e+00,-2.818781300312150109e-10,-2.320554836657125606e-09,1.018728549590310067e-09,-1.140500024824419281e-09,0.000000000000000000e+00
6.277999999999530623e+00,3.141592654227021608e+00,-2.798481236017572007e-10,-2.303835241961829708e-09,1.011392941033261728e-09,-1.132280891687228602e-09,0.000000000000000000e+00
6.279999999999530402e+00,3.141592654222430614e+00,-2.778327355747257041e-10,-2.287235782526341394e-09,1.004109332723312124e-09,-1.124114017071271376e-09,0.000000000000000000e+00
6.281999999999530182e+00,3.141592654217872482e+00,-2.758318592990700321e-10,-2.270756857020618886e-09,9.968803639808655576e-10,-1.116045638323146600e-09,0.000000000000000000e+00
6.283999999999529962e+00,3.141592654213347213e+00,-2.738453881149515739e-10,-2.254396666371663485e-09,9.897034155095641617e-10,-1.108005940921724349e-09,0.000000000000000000e+00
6.285999999999529742e+00,3.141592654208854807e+00,-2.718732198570912478e-10,-2.238153731751682788e-09,9.825766275333679000e-10,-1.100005384781325940e-09,0.000000000000000000e+00
6.287999999999529521e+00,3.141592654204394819e+00,-2.699152532612793202e-10,-2.222027753205608735e-09,9.755009475231390585e-10,-1.092079151948558303e-09,0.000000000000000000e+00
6.289999999999529301e+00,3.141592654199966805e+00,-2.679713856100417965e-10,-2.206018246187341811e-09,9.684768812722942629e-10,-1.084221570237205589e-09,0.000000000000000000e+00
6.291999999999529081e+00,3.141592654195570766e+00,-2.660415135042261217e-10,-2.190124609872702635e-09,9.615046159017929465e-10,-1.076427459084401670e-09,0.000000000000000000e+00
6.293999999999528860e+00,3.141592654191206258e+00,-2.641255364039902080e-10,-2.174344883682431468e-09,9.545810782572242091e-10,-1.068654894222570595e-09,0.000000000000000000e+00
6.295999999999528640e+00,3.141592654186873279e+00,-2.622233551467254052e-10,-2.158679112191218193e-09,9.477080064697261711e-10,-1.060965012697948632e-09,0.000000000000000000e+00
6.297999999999528420e+00,3.141592654182571387e+00,-2.603348684913939969e-10,-2.143126760674232294e-09,9.408856986270455355e-10,-1.053339137648509875e-09,0.000000000000000000e+00
6.299999999999528200e+00,3.141592654178300581e+00,-2.584599778252602463e-10,-2.127685945855809490e-09,9.341112395752579917e-10,-1.045735352153924048e-09,0.000000000000000000e+00
6.301999999999527979e+00,3.141592654174060417e+00,-2.565985856356669251e-10,-2.112356780892909687e-09,9.273864641283553378e-10,-1.038214692171384554e-09,0.000000000000000000e+00
6.303999999999527759e+00,3.141592654169850896e+00,-2.547505930422731676e-10,-2.097138397367289215e-09,9.207108854174067428e-10,-1.030745785746059137e-09,0.000000000000000000e+00
6.305999999999527539e+00,3.141592654165671572e+00,-2.529159044045475208e-10,-2.082028992006878247e-09,9.140817392660859739e-10,-1.023300326712849587e-09,0.000000000000000000e+00
6.307999999999527319e+00,3.141592654161522447e+00,-2.510944257916854887e-10,-2.067028380740692537e-09,9.075001223341042721e-10,-1.015926520723113468e-09,0.000000000000000000e+00
6.309999999999527098e+00,3.141592654157403519e+00,-2.492860614237147323e-10,-2.052136229294989276e-09,9.009667449192143551e-10,-1.008619441073234755e-09,0.000000000000000000e+00
6.311999999999526878e+00,3.141592654153313902e+00,-2.474907154854526776e-10,-2.037351598939878186e-09,8.944809586569750121e-10,-1.001361335123508607e-09,0.000000000000000000e+00
6.313999999999526658e+00,3.141592654149254038e+00,-2.457082936622241391e-10,-2.022673518475815053e-09,8.880418959173233750e-10,-9.941484939300141059e-10,0.000000000000000000e+00
6.315999999999526437e+00,3.141592654145223484e+00,-2.439387035820631840e-10,-2.008100900787434171e-09,8.816484858723270172e-10,-9.869784015408353849e-10,0.000000000000000000e+00
6.317999999999526217e+00,3.141592654141221796e+00,-2.421818542444215134e-10,-1.993632991936568524e-09,8.753004279322974699e-10,-9.798602242739670688e-10,0.000000000000000000e+00
6.319999999999525997e+00,3.141592654137248974e+00,-2.404376555144875185e-10,-1.979268949019252487e-09,8.689971681861441928e-10,-9.727901278083658056e-10,0.000000000000000000e+00
6.321999999999525777e+00,3.141592654133304574e+00,-2.387060156923434800e-10,-1.965009043517335213e-09,8.627407989279487047e-10,-9.658024388835996430e-10,0.000000000000000000e+00
6.323999999999525556e+00,3.141592654129388595e+00,-2.369868441942965973e-10,-1.950851334250325788e-09,8.565281383618067696e-10,-9.588280685263284923e-10,0.000000000000000000e+00
6.325999999999525336e+00,3.141592654125501038e+00,-2.352800500073579821e-10,-1.936796719001330826e-09,8.503627975797199973e-10,-9.519542535324271561e-10,0.000000000000000000e+00
6.327999999999525116e+00,3.141592654121641459e+00,-2.335855433405865867e-10,-1.922842569360069940e-09,8.442399167187544505e-10,-9.450729477164835819e-10,0.000000000000000000e+00
6.329999999999524896e+00,3.141592654117809857e+00,-2.319032370107473731e-10,-1.908989242200419923e-09,8.381617789102247990e-10,-9.382733491741959609e-10,0.000000000000000000e+00
6.331999999999524675e+00,3.141592654114005789e+00,-2.302330427636216062e-10,-1.895235611474382284e-09,8.321271325294637555e-10,-9.315111864060776158e-10,0.000000000000000000e+00
6.333999999999524455e+00,3.141592654110228811e+00,-2.285748740620352127e-10,-1.881580923347235146e-09,8.261355558848663816e-10,-9.247966263460686439e-10,0.000000000000000000e+00
6.335999999999524235e+00,3.141592654106479365e+00,-2.269286434320100518e-10,-1.868025161813261543e-09,8.201883792309307469e-10,-9.181512984749661676e-10,0.000000000000000000e+00
6.337999999999524015e+00,3.141592654102757010e+00,-2.252942650226210679e-10,-1.854566498622462892e-09,8.142826775012372450e-10,-9.115199420962463953e-10,0.000000000000000000e+00
6.339999999999523794e+00,3.141592654099061299e+00,-2.236716550112668919e-10,-1.841204726767943533e-09,8.084193037101505858e-10,-9.049517787087292203e-10,0.000000000000000000e+00
6.341999999999523574e+00,3.141592654095392234e+00,-2.220607290843523707e-10,-1.827939136669662175e-09,8.025979353141589603e-10,-8.984299018325790847e-10,0.000000000000000000e+00
6.343999999999523354e+00,3.141592654091749370e+00,-2.204614039043250236e-10,-1.814768884390765790e-09,7.968178878396782997e-10,-8.919508567811057570e-10,0.000000000000000000e+00
6.345999999999523133e+00,3.141592654088133152e+00,-2.188735947380383400e-10,-1.801694299024982913e-09,7.910812835645949907e-10,-8.855489144744747167e-10,0.000000000000000000e+00
6.347999999999522913e+00,3.141592654084542691e+00,-2.172972179575545437e-10,-1.788713440324057248e-09,7.853848485407017424e-10,-8.791558080230927645e-10,0.000000000000000000e+00
6.349999999999522693e+00,3.141592654080977987e+00,-2.157321914862069340e-10,-1.775826492712939758e-09,7.797303251836438723e-10,-8.728341460185922038e-10,0.000000000000000000e+00
6.351999999999522473e+00,3.141592654077439040e+00,-2.141784332057246497e-10,-1.763032206278445129e-09,7.741160239178319527e-10,-8.665406140204611327e-10,0.000000000000000000e+00
6.353999999999522252e+00,3.141592654073925850e+00,-2.126358614382916614e-10,-1.750330538721590316e-09,7.685431783767679757e-10,-8.603112515273739931e-10,0.000000000000000000e+00
6.355999999999522032e+00,3.141592654070437973e+00,-2.111043964051237811e-10,-1.737719623867725354e-09,7.630086446593178034e-10,-8.540909988630677547e-10,0.000000000000000000e+00
6.357999999999521812e+00,3.141592654066974966e+00,-2.095839597334678016e-10,-1.725199680565112651e-09,7.575142070971827702e-10,-8.479418943843482205e-10,0.000000000000000000e+00
6.359999999999521592e+00,3.141592654063536827e+00,-2.080744717101257035e-10,-1.712769969589066331e-09,7.520593710905412422e-10,-8.418340199297089800e-10,0.000000000000000000e+00
6.361999999999521371e+00,3.141592654060123557e+00,-2.065758529539187530e-10,-1.700430044951723862e-09,7.466443301943479185e-10,-8.357766108237173909e-10,0.000000000000000000e+00
6.363999999999521151e+00,3.141592654056735157e+00,-2.050880248440147553e-10,-1.688178956891372721e-09,7.412680995327136567e-10,-8.297537376493000064e-10,0.000000000000000000e+00
6.365999999999520931e+00,3.141592654053371181e+00,-2.036109099930936918e-10,-1.676016086518783843e-09,7.359304656950565676e-10,-8.237751440593666095e-10,0.000000000000000000e+00
6.367999999999520711e+00,3.141592654050031186e+00,-2.021444306841169573e-10,-1.663941138741859380e-09,7.306319563233862149e-10,-8.178503274304792792e-10,0.000000000000000000e+00
6.369999999999520490e+00,3.141592654046715172e+00,-2.006885103379988065e-10,-1.651952917811131670e-09,7.253709170586508062e-10,-8.119502868345598344e-10,0.000000000000000000e+00
6.371999999999520270e+00,3.141592654043423138e+00,-1.992430727763276078e-10,-1.640051413490643054e-09,7.201485706114211780e-10,-8.061112842961756503e-10,0.000000000000000000e+00
6.373999999999520050e+00,3.141592654040155086e+00,-1.978080418553633151e-10,-1.628235619114764216e-09,7.149636948252814628e-10,-8.003029514853561560e-10,0.000000000000000000e+00
6.375999999999519829e+00,3.141592654036910570e+00,-1.963833428500576122e-10,-1.616504905307468393e-09,7.098160579391546332e-10,-7.945366892754497209e-10,0.000000000000000000e+00
6.377999999999519609e+00,3.141592654033689147e+00,-1.949689038162235906e-10,-1.604857737864029863e-09,7.047031418271249111e-10,-7.887836735046069371e-10,0.000000000000000000e+00
6.379999999999519389e+00,3.141592654030490817e+00,-1.935646508802235023e-10,-1.593295472167016493e-09,6.996293828300903340e-10,-7.831312622022842070e-10,0.000000000000000000e+00
6.381999999999519169e+00,3.141592654027315579e+00,-1.921705097842426204e-10,-1.581815926314149870e-09,6.945907400199928162e-10,-7.774712383982684999e-10,0.000000000000000000e+00
6.383999999999518948e+00,3.141592654024163433e+00,-1.907864064724437941e-10,-1.570420204344550793e-09,6.895910213728969831e-10,-7.719047984266032876e-10,0.000000000000000000e+00
6.385999999999518728e+00,3.141592654021033937e+00,-1.894122685597225527e-10,-1.559105535366138749e-09,6.846247834057939078e-10,-7.663122814383486295e-10,0.000000000000000000e+00
6.387999999999518508e+00,3.141592654017927089e+00,-1.880480255230787271e-10,-1.547872934554167947e-09,6.796955877588779389e-10,-7.608086443109958187e-10,0.000000000000000000e+00
6.389999999999518288e+00,3.141592654014842445e+00,-1.866936051076015513e-10,-1.536721145913193207e-09,6.748016089538899318e-10,-7.553245788651110589e-10,0.000000000000000000e+00
6.391999999999518067e+00,3.141592654011780006e+00,-1.853489368172546954e-10,-1.525649724135031621e-09,6.699428938561042735e-10,-7.498838379504040649e-10,0.000000000000000000e+00
6.393999999999517847e+00,3.141592654008739771e+00,-1.840139503150262161e-10,-1.514658123607238202e-09,6.651192830374399581e-10,-7.444832847883049912e-10,0.000000000000000000e+00
6.395999999999517627e+00,3.141592654005721297e+00,-1.826885758079084443e-10,-1.503745703885084300e-09,6.603303497114697259e-10,-7.391199187485860407e-10,0.000000000000000000e+00
6.397999999999517406e+00,3.141592654002724583e+00,-1.813727453996699593e-10,-1.492911381961658112e-09,6.555746351242280632e-10,-7.337789308816222423e-10,0.000000000000000000e+00
6.399999999999517186e+00,3.141592653999749629e+00,-1.800663913941744603e-10,-1.482155225448395901e-09,6.508534134217759879e-10,-7.284960147842053787e-10,0.000000000000000000e+00
6.401999999999516966e+00,3.141592653996795992e+00,-1.787694448095283545e-10,-1.471476771587533773e-09,6.461666694922570044e-10,-7.232544495342668454e-10,0.000000000000000000e+00
6.403999999999516746e+00,3.141592653993863671e+00,-1.774818359686845357e-10,-1.460875872785408323e-09,6.415151558112968834e-10,-7.180634415017641042e-10,0.000000000000000000e+00
6.405999999999516525e+00,3.141592653990952666e+00,-1.762034968260982192e-10,-1.450351081159228192e-09,6.368964461907059435e-10,-7.128818766192402749e-10,0.000000000000000000e+00
6.407999999999516305e+00,3.141592653988062533e+00,-1.749343632193245115e-10,-1.439901314573525866e-09,6.323090907032887478e-10,-7.077223508841750493e-10,0.000000000000000000e+00
6.409999999999516085e+00,3.141592653985193273e+00,-1.736743710576160016e-10,-1.429526715868589348e-09,6.277544760814704169e-10,-7.026205293738150561e-10,0.000000000000000000e+00
6.411999999999515865e+00,3.141592653982344441e+00,-1.724234538310881690e-10,-1.419227277819836611e-09,6.232336502170972253e-10,-6.975719708734812084e-10,0.000000000000000000e+00
6.413999999999515644e+00,3.141592653979516037e+00,-1.711815460873966702e-10,-1.409001683984389457e-09,6.187444879396053010e-10,-6.925353446609159339e-10,0.000000000000000000e+00
6.415999999999515424e+00,3.141592653976708061e+00,-1.699485818265311403e-10,-1.398850617523872322e-09,6.142896620856229947e-10,-6.875723777256104387e-10,0.000000000000000000e+00
6.417999999999515204e+00,3.141592653973920513e+00,-1.687244958916685730e-10,-1.388772160153271252e-09,6.098656411439468432e-10,-6.826027948454328673e-10,0.000000000000000000e+00
6.419999999999514984e+00,3.141592653971152949e+00,-1.675092243699438011e-10,-1.378766858024166050e-09,6.054747633808246682e-10,-6.777020129885939437e-10,0.000000000000000000e+00
6.421999999999514763e+00,3.141592653968405369e+00,-1.663027028672637487e-10,-1.368833488377688046e-09,6.011151210450773194e-10,-6.728151405340828323e-10,0.000000000000000000e+00
6.423999999999514543e+00,3.141592653965677773e+00,-1.651048699081103256e-10,-1.358971206964415613e-09,5.967857188000082834e-10,-6.679536961560882761e-10,0.000000000000000000e+00
6.425999999999514323e+00,3.141592653962969717e+00,-1.639156622109656211e-10,-1.349180764534622277e-09,5.924893777207107674e-10,-6.631659311670275205e-10,0.000000000000000000e+00
6.427999999999514102e+00,3.141592653960281201e+00,-1.627350181215858095e-10,-1.339459878716159366e-09,5.882216142322841810e-10,-6.583586683092836278e-10,0.000000000000000000e+00
6.429999999999513882e+00,3.141592653957611780e+00,-1.615628760085995910e-10,-1.329810015158779538e-09,5.839869397500079070e-10,-6.536463755371100794e-10,0.000000000000000000e+00
6.431999999999513662e+00,3.141592653954961900e+00,-1.603991734708280162e-10,-1.320229177773217142e-09,5.797815422148201090e-10,-6.489218321100500128e-10,0.000000000000000000e+00
6.433999999999513442e+00,3.141592653952331116e+00,-1.592438518560604516e-10,-1.310717002557007876e-09,5.756055551688808027e-10,-6.442360364918223627e-10,0.000000000000000000e+00
6.435999999999513221e+00,3.141592653949718983e+00,-1.580968523426977943e-10,-1.301273079347452584e-09,5.714589679969587498e-10,-6.395866108835354514e-10,0.000000000000000000e+00
6.437999999999513001e+00,3.141592653947125946e+00,-1.569581134385506715e-10,-1.291898145621072809e-09,5.673444688890464811e-10,-6.350080856554888455e-10,0.000000000000000000e+00
6.439999999999512781e+00,3.141592653944551561e+00,-1.558275745263285631e-10,-1.282590299644490497e-09,5.632585187461750343e-10,-6.304199299605350878e-10,0.000000000000000000e+00
6.441999999999512561e+00,3.141592653941995827e+00,-1.547051760892436716e-10,-1.273350163514170996e-09,5.592035364260593990e-10,-6.258982564192205173e-10,0.000000000000000000e+00
6.443999999999512340e+00,3.141592653939458302e+00,-1.535908600038060278e-10,-1.264175739222251823e-09,5.551756985373084282e-10,-6.213633716228902410e-10,0.000000000000000000e+00
6.445999999999512120e+00,3.141592653936938984e+00,-1.524845698001765201e-10,-1.255067558737171873e-09,5.511772015435081559e-10,-6.168912978458503836e-10,0.000000000000000000e+00
6.447999999999511900e+00,3.141592653934437873e+00,-1.513862479423549584e-10,-1.246024763666154547e-09,5.472069151421322985e-10,-6.124398184981754615e-10,0.000000000000000000e+00
6.449999999999511680e+00,3.141592653931954970e+00,-1.502958372398622230e-10,-1.237047283045663159e-09,5.432655931402527741e-10,-6.080326230376517508e-10,0.000000000000000000e+00
6.451999999999511459e+00,3.141592653929489831e+00,-1.492132802277636139e-10,-1.228134527515219020e-09,5.393527759249118564e-10,-6.036540931719108093e-10,0.000000000000000000e+00
6.453999999999511239e+00,3.141592653927042456e+00,-1.481385195628410598e-10,-1.219286270235021001e-09,5.354687971411232265e-10,-5.993143226244106980e-10,0.000000000000000000e+00
6.455999999999511019e+00,3.141592653924612843e+00,-1.470714993368933785e-10,-1.210501398129294999e-09,5.316119036141375639e-10,-5.949855172169869445e-10,0.000000000000000000e+00
6.457999999999510798e+00,3.141592653922200551e+00,-1.460121652635443680e-10,-1.201779575394019657e-09,5.277822154578974647e-10,-5.906920971047251691e-10,0.000000000000000000e+00
6.459999999999510578e+00,3.141592653919805578e+00,-1.449604629486996011e-10,-1.193120425136163692e-09,5.239797005381466372e-10,-5.864319237709822878e-10,0.000000000000000000e+00
6.461999999999510358e+00,3.141592653917427924e+00,-1.439163362967774212e-10,-1.184524321373285637e-09,5.202061234507709606e-10,-5.822270575347934265e-10,0.000000000000000000e+00
6.463999999999510138e+00,3.141592653915067590e+00,-1.428797289776991272e-10,-1.175990249895190288e-09,5.164599540968935122e-10,-5.780359120675470200e-10,0.000000000000000000e+00
6.465999999999509917e+00,3.141592653912724131e+00,-1.418505857969999990e-10,-1.167517998120593433e-09,5.127415602383818208e-10,-5.738826966117818945e-10,0.000000000000000000e+00
6.467999999999509697e+00,3.141592653910397548e+00,-1.408288538473328489e-10,-1.159106100541342292e-09,5.090482982317100422e-10,-5.697273609354640165e-10,0.000000000000000000e+00
6.469999999999509477e+00,3.141592653908087840e+00,-1.398144806222534475e-10,-1.150755133824375143e-09,5.053824108174169336e-10,-5.656326578022374641e-10,0.000000000000000000e+00
6.471999999999509257e+00,3.141592653905794563e+00,-1.388074134816983250e-10,-1.142463864104722730e-09,5.017418086127568645e-10,-5.615437129406414399e-10,0.000000000000000000e+00
6.473999999999509036e+00,3.141592653903517718e+00,-1.378076000348992906e-10,-1.134232719693886759e-09,4.981283119666535815e-10,-5.575104440974618773e-10,0.000000000000000000e+00
6.475999999999508816e+00,3.141592653901257304e+00,-1.368149863363439540e-10,-1.126061219651523690e-09,4.945416397871924804e-10,-5.535041829504144959e-10,0.000000000000000000e+00
6.477999999999508596e+00,3.141592653899013321e+00,-1.358295212794414495e-10,-1.117947961366728877e-09,4.909792652191264801e-10,-5.494972819246202559e-10,0.000000000000000000e+00
6.479999999999508375e+00,3.141592653896785325e+00,-1.348511537915270779e-10,-1.109893624189916691e-09,4.874436699557187838e-10,-5.455530136060260630e-10,0.000000000000000000e+00
6.481999999999508155e+00,3.141592653894573761e+00,-1.338798302105533443e-10,-1.101897928171200417e-09,4.839349729223579821e-10,-5.416412489458962297e-10,0.000000000000000000e+00
6.483999999999507935e+00,3.141592653892377740e+00,-1.329154987663795972e-10,-1.093959667781796273e-09,4.804511323123799890e-10,-5.377346757968460429e-10,0.000000000000000000e+00
6.485999999999507715e+00,3.141592653890197706e+00,-1.319581106388239456e-10,-1.086078131843501222e-09,4.769912554609410516e-10,-5.338460044523084761e-10,0.000000000000000000e+00
6.487999999999507494e+00,3.141592653888033215e+00,-1.310076180403862436e-10,-1.078252939598054681e-09,4.735552066024233900e-10,-5.299862032453244075e-10,0.000000000000000000e+00
6.489999999999507274e+00,3.141592653885884712e+00,-1.300639697270445298e-10,-1.070485261784626942e-09,4.701465892601431733e-10,-5.262032584162195609e-10,0.000000000000000000e+00
6.491999999999507054e+00,3.141592653883751307e+00,-1.291271163056865730e-10,-1.062772457339354162e-09,4.667599335138670136e-10,-5.223787461987093042e-10,0.000000000000000000e+00
6.493999999999506834e+00,3.141592653881633446e+00,-1.281970113548705065e-10,-1.055115245505186069e-09,4.633977221262355556e-10,-5.186163695495062454e-10,0.000000000000000000e+00
6.495999999999506613e+00,3.141592653879530683e+00,-1.272736048535171158e-10,-1.047513792216644239e-09,4.600611071977457567e-10,-5.148984780333640334e-10,0.000000000000000000e+00
6.497999999999506393e+00,3.141592653877443020e+00,-1.263568475662735391e-10,-1.039966961800054387e-09,4.567481466501557951e-10,-5.111844848881226946e-10,0.000000000000000000e+00
6.499999999999506173e+00,3.141592653875370456e+00,-1.254466911382689778e-10,-1.032474851677359688e-09,4.534598556180502033e-10,-5.075121688496967774e-10,0.000000000000000000e+00
6.501999999999505953e+00,3.141592653873312990e+00,-1.245430875235501349e-10,-1.025036613175576154e-09,4.501949719981835365e-10,-5.038526825666142809e-10,0.000000000000000000e+00
6.503999999999505732e+00,3.141592653871270180e+00,-1.236459891351117965e-10,-1.017652237482684614e-09,4.469542567354076310e-10,-5.002308485222907431e-10,0.000000000000000000e+00
6.505999999999505512e+00,3.141592653869242024e+00,-1.227553482004744601e-10,-1.010321193782539579e-09,4.437371610822513440e-10,-4.966308767224793833e-10,0.000000000000000000e+00
6.507999999999505292e+00,3.141592653867228524e+00,-1.218711189803423836e-10,-1.003042530354472103e-09,4.405421696280194218e-10,-4.930391595640451768e-10,0.000000000000000000e+00
6.509999999999505071e+00,3.141592653865229678e+00,-1.209932540177573624e-10,-9.958172986002941307e-10,4.373725464202569883e-10,-4.895174744140719925e-10,0.000000000000000000e+00
6.511999999999504851e+00,3.141592653863245044e+00,-1.201217056104432814e-10,-9.886439250889699133e-10,4.342252614934981576e-10,-4.859851355089115333e-10,0.000000000000000000e+00
6.513999999999504631e+00,3.141592653861275064e+00,-1.192564298957591687e-10,-9.815217607680410457e-10,4.310994966753634076e-10,-4.824690265812403088e-10,0.000000000000000000e+00
6.515999999999504411e+00,3.141592653859319295e+00,-1.183973829593247321e-10,-9.744508656425418098e-10,4.279961303802396221e-10,-4.789924567677696456e-10,0.000000000000000000e+00
6.517999999999504190e+00,3.141592653857377293e+00,-1.175445210871325766e-10,-9.674304668155383408e-10,4.249140683336272011e-10,-4.755279744485198091e-10,0.000000000000000000e+00
6.519999999999503970e+00,3.141592653855449502e+00,-1.166977991248816002e-10,-9.604613661261065127e-10,4.218558830626559968e-10,-4.721241325028289301e-10,0.000000000000000000e+00
6.521999999999503750e+00,3.141592653853535477e+00,-1.158571708344243196e-10,-9.535426099781885315e-10,4.188200479276864068e-10,-4.687268254572366099e-10,0.000000000000000000e+00
6.523999999999503530e+00,3.141592653851635220e+00,-1.150225941322397025e-10,-9.466728117239199860e-10,4.158039461777300860e-10,-4.653228843657848370e-10,0.000000000000000000e+00
6.525999999999503309e+00,3.141592653849748729e+00,-1.141940261981273274e-10,-9.398530947690770744e-10,4.128109467303952179e-10,-4.619882551527202431e-10,0.000000000000000000e+00
6.527999999999503089e+00,3.141592653847876004e+00,-1.133714227511857189e-10,-9.330823471870151340e-10,4.098391103947104970e-10,-4.586550966947978604e-10,0.000000000000000000e+00
6.529999999999502869e+00,3.141592653846016603e+00,-1.125547424166896606e-10,-9.263598809062193508e-10,4.068875054111243039e-10,-4.553357852249200677e-10,0.000000000000000000e+00
6.531999999999502649e+00,3.141592653844170524e+00,-1.117439428131367992e-10,-9.196862273692120460e-10,4.039580505778012375e-10,-4.520671431628135282e-10,0.000000000000000000e+00
6.533999999999502428e+00,3.141592653842337768e+00,-1.109389818352563059e-10,-9.130601761788469400e-10,4.010485508650366145e-10,-4.487952550396461446e-10,0.000000000000000000e+00
6.535999999999502208e+00,3.141592653840518334e+00,-1.101398178902325822e-10,-9.064821507621312526e-10,3.981606733601132531e-10,-4.455706048670351103e-10,0.000000000000000000e+00
6.537999999999501988e+00,3.141592653838711779e+00,-1.093464092945804491e-10,-8.999512232716124763e-10,3.952928923582671501e-10,-4.423517567354438352e-10,0.000000000000000000e+00
6.539999999999501767e+00,3.141592653836918547e+00,-1.085587153090698571e-10,-8.934673376229860367e-10,3.924457343448598745e-10,-4.391640321793805393e-10,0.000000000000000000e+00
6.541999999999501547e+00,3.141592653835138194e+00,-1.077766935053362803e-10,-8.870307108135657836e-10,3.896203859588672010e-10,-4.360172311827462418e-10,0.000000000000000000e+00
6.543999999999501327e+00,3.141592653833370719e+00,-1.070003021905524136e-10,-8.806402596288117898e-10,3.868149362599677569e-10,-4.328704152252481704e-10,0.000000000000000000e+00
6.545999999999501107e+00,3.141592653831615678e+00,-1.062295024116329526e-10,-8.742953673037659393e-10,3.840285297234206677e-10,-4.297371539505266433e-10,0.000000000000000000e+00
6.547999999999500886e+00,3.141592653829873516e+00,-1.054642541236491069e-10,-8.679965922480182143e-10,3.812631361891697804e-10,-4.266533339592213337e-10,0.000000000000000000e+00
6.549999999999500666e+00,3.141592653828143789e+00,-1.047045164757850669e-10,-8.617431475725533292e-10,3.785175537453841126e-10,-4.235783511253194499e-10,0.000000000000000000e+00
6.551999999999500446e+00,3.141592653826426496e+00,-1.039502501837724444e-10,-8.555346438041288106e-10,3.757914909410988629e-10,-4.205233168530108139e-10,0.000000000000000000e+00
6.553999999999500226e+00,3.141592653824721637e+00,-1.032014175278653339e-10,-8.493702629438659596e-10,3.730835972688329701e-10,-4.174751178266462873e-10,0.000000000000000000e+00
6.555999999999500005e+00,3.141592653823029213e+00,-1.024579796459179826e-10,-8.432508098782311023e-10,3.703964120975037646e-10,-4.144830034157791891e-10,0.000000000000000000e+00
6.557999999999499785e+00,3.141592653821348780e+00,-1.017198958501305023e-10,-8.371757026905191681e-10,3.677292104764554924e-10,-4.115052353015384866e-10,0.000000000000000000e+00
6.559999999999499565e+00,3.141592653819680336e+00,-1.009871269413717460e-10,-8.311443668430086476e-10,3.650812244362684224e-10,-4.085407696454592587e-10,0.000000000000000000e+00
6.561999999999499344e+00,3.141592653818023884e+00,-1.002596353038950425e-10,-8.251562192391214154e-10,3.624516385619058079e-10,-4.055887787441603178e-10,0.000000000000000000e+00
6.563999999999499124e+00,3.141592653816379421e+00,-9.953738306423903481e-11,-8.192114415447148273e-10,3.598415414702565202e-10,-4.026735549857822461e-10,0.000000000000000000e+00
6.565999999999498904e+00,3.141592653814746949e+00,-9.882033327073898619e-11,-8.133089318176311134e-10,3.572488762862428311e-10,-3.997548626900696532e-10,0.000000000000000000e+00
6.567999999999498684e+00,3.141592653813126024e+00,-9.810844924000507248e-11,-8.074492068613271013e-10,3.546755132973526099e-10,-3.968828122503461849e-10,0.000000000000000000e+00
6.569999999999498463e+00,3.141592653811517089e+00,-9.740169073020217801e-11,-8.016327024379582952e-10,3.521230547227192171e-10,-3.940541209318167361e-10,0.000000000000000000e+00
6.571999999999498243e+00,3.141592653809919700e+00,-9.670002036510137758e-11,-7.958573001335196146e-10,3.495870722140923283e-10,-3.911904761721903224e-10,0.000000000000000000e+00
6.573999999999498023e+00,3.141592653808333857e+00,-9.600340265738121954e-11,-7.901238264655956484e-10,3.470701164481147174e-10,-3.883822266831910987e-10,0.000000000000000000e+00
6.575999999999497803e+00,3.141592653806759117e+00,-9.531180211383402206e-11,-7.844309587732034551e-10,3.445696159112937362e-10,-3.855627412251538161e-10,0.000000000000000000e+00
6.577999999999497582e+00,3.141592653805195923e+00,-9.462518345138516288e-11,-7.787794566702319518e-10,3.420879544558146192e-10,-3.827954400601861946e-10,0.000000000000000000e+00
6.579999999999497362e+00,3.141592653803643831e+00,-9.394350989361383061e-11,-7.731687112107731840e-10,3.396242345911354359e-10,-3.800388888347346244e-10,0.000000000000000000e+00
6.581999999999497142e+00,3.141592653802103285e+00,-9.326674441511553601e-11,-7.675989518222259423e-10,3.371795985401462061e-10,-3.773175273776137620e-10,0.000000000000000000e+00
6.583999999999496922e+00,3.141592653800573842e+00,-9.259485198324324308e-11,-7.620686203529144271e-10,3.347509113225030093e-10,-3.745784541691992384e-10,0.000000000000000000e+00
6.585999999999496701e+00,3.141592653799055057e+00,-9.192779962458748721e-11,-7.565779297162581995e-10,3.323392486809768448e-10,-3.718734985775719035e-10,0.000000000000000000e+00
6.587999999999496481e+00,3.141592653797547374e+00,-9.126555252269262739e-11,-7.511269808243343454e-10,3.299453779189820949e-10,-3.691998928637305616e-10,0.000000000000000000e+00
6.589999999999496261e+00,3.141592653796050350e+00,-9.060807449257586764e-11,-7.457157965233417812e-10,3.275699199987757648e-10,-3.665553247748339745e-10,0.000000000000000000e+00
6.591999999999496040e+00,3.141592653794564427e+00,-8.995533105398017011e-11,-7.403431572971199991e-10,3.252105097552936644e-10,-3.639003221988821593e-10,0.000000000000000000e+00
6.593999999999495820e+00,3.141592653793089163e+00,-8.930728960079972754e-11,-7.350090445259606930e-10,3.228676621922248318e-10,-3.612731953808356078e-10,0.000000000000000000e+00
6.595999999999495600e+00,3.141592653791624556e+00,-8.866391660589868933e-11,-7.297134043759822103e-10,3.205417945717989388e-10,-3.586718194250660517e-10,0.000000000000000000e+00
6.597999999999495380e+00,3.141592653790170608e+00,-8.802517878210716657e-11,-7.244557210044374138e-10,3.182322186914067443e-10,-3.560819975404848358e-10,0.000000000000000000e+00
6.599999999999495159e+00,3.141592653788726874e+00,-8.739104332553580168e-11,-7.192358637381749307e-10,3.159391746988933246e-10,-3.535151995673402395e-10,0.000000000000000000e+00
6.601999999999494939e+00,3.141592653787293798e+00,-8.676147803203008086e-11,-7.140532714918132227e-10,3.136617987216576955e-10,-3.509574071628032112e-10,0.000000000000000000e+00
6.603999999999494719e+00,3.141592653785870937e+00,-8.613645050513420875e-11,-7.089081404461873973e-10,3.114011399490986567e-10,-3.484332470716913036e-10,0.000000000000000000e+00
6.605999999999494499e+00,3.141592653784458289e+00,-8.551592744080700432e-11,-7.038002112731281505e-10,3.091570835002353022e-10,-3.459271692987068377e-10,0.000000000000000000e+00
6.607999999999494278e+00,3.141592653783055855e+00,-8.489987682388030897e-11,-6.987287763732272963e-10,3.069284553830201279e-10,-3.434256815397145197e-10,0.000000000000000000e+00
6.609999999999494058e+00,3.141592653781663635e+00,-8.428826504336316062e-11,-6.936947578089751787e-10,3.047179944379364298e-10,-3.409786360623633784e-10,0.000000000000000000e+00
6.611999999999493838e+00,3.141592653780281186e+00,-8.368106018361971734e-11,-6.886960900326609829e-10,3.025212707207046598e-10,-3.384943118507832286e-10,0.000000000000000000e+00
6.613999999999493618e+00,3.141592653778908950e+00,-8.307823114050318519e-11,-6.837340954952091665e-10,3.003419406454656552e-10,-3.360756326701488549e-10,0.000000000000000000e+00
6.615999999999493397e+00,3.141592653777546484e+00,-8.247974674390524273e-11,-6.788070436349035507e-10,2.981763758006942176e-10,-3.336299683373742950e-10,0.000000000000000000e+00
6.617999999999493177e+00,3.141592653776193789e+00,-8.188557790232997163e-11,-6.739153727245381759e-10,2.960261372213705381e-10,-3.312226962087186324e-10,0.000000000000000000e+00
6.619999999999492957e+00,3.141592653774850863e+00,-8.129569175870443685e-11,-6.690598012491257551e-10,2.938934294495510928e-10,-3.288628760110478970e-10,0.000000000000000000e+00
6.621999999999492736e+00,3.141592653773517707e+00,-8.071005520397493037e-11,-6.642393083281089575e-10,2.917763154111095125e-10,-3.264967228901425164e-10,0.000000000000000000e+00
6.623999999999492516e+00,3.141592653772193877e+00,-8.012863986493574163e-11,-6.594525045983848132e-10,2.896719696091556933e-10,-3.241127727927829821e-10,0.000000000000000000e+00
6.625999999999492296e+00,3.141592653770879817e+00,-7.955141608948811050e-11,-6.547009232135495171e-10,2.875845189053369676e-10,-3.217999829124264010e-10,0.000000000000000000e+00
6.627999999999492076e+00,3.141592653769575083e+00,-7.897835322970143293e-11,-6.499830357469012234e-10,2.855108252853118956e-10,-3.194652928923435547e-10,0.000000000000000000e+00
6.629999999999491855e+00,3.141592653768279675e+00,-7.840942087297831225e-11,-6.452998582963142345e-10,2.834537716917075308e-10,-3.171857336207453390e-10,0.000000000000000000e+00
6.631999999999491635e+00,3.141592653766993593e+00,-7.784458805267138311e-11,-6.406502248080815090e-10,2.814110602062331666e-10,-3.148940841777601732e-10,0.000000000000000000e+00
6.633999999999491415e+00,3.141592653765716836e+00,-7.728382542621208219e-11,-6.360342151805395971e-10,2.793833336940011740e-10,-3.126293045529437142e-10,0.000000000000000000e+00
6.635999999999491195e+00,3.141592653764449405e+00,-7.672710153618986280e-11,-6.314522611542145977e-10,2.773721105934639205e-10,-3.104016447234334758e-10,0.000000000000000000e+00
6.637999999999490974e+00,3.141592653763190857e+00,-7.617438781827879166e-11,-6.269022985093769907e-10,2.753729371713089857e-10,-3.081336473667757530e-10,0.000000000000000000e+00
6.639999999999490754e+00,3.141592653761941634e+00,-7.562565567455495281e-11,-6.223860187679731158e-10,2.733902922561566516e-10,-3.059411119289438940e-10,0.000000000000000000e+00
6.641999999999490534e+00,3.141592653760701292e+00,-7.508087490630713438e-11,-6.179020307606786540e-10,2.714213527709429647e-10,-3.037301047193832134e-10,0.000000000000000000e+00
6.643999999999490313e+00,3.141592653759469833e+00,-7.454001868361225610e-11,-6.134499020826400416e-10,2.694655222916740567e-10,-3.015279148043184415e-10,0.000000000000000000e+00
6.645999999999490093e+00,3.141592653758247256e+00,-7.400305859379116083e-11,-6.090303639971389303e-10,2.675249954856083133e-10,-2.993712014830344818e-10,0.000000000000000000e+00
6.647999999999489873e+00,3.141592653757033560e+00,-7.346996406722092091e-11,-6.046432147804757199e-10,2.655997346292860334e-10,-2.972312955626785436e-10,0.000000000000000000e+00
6.649999999999489653e+00,3.141592653755828746e+00,-7.294070660064926868e-11,-6.002874299288072839e-10,2.636877265626660259e-10,-2.950820126849660625e-10,0.000000000000000000e+00
6.651999999999489432e+00,3.141592653754632369e+00,-7.241526061463152418e-11,-5.959624091869821264e-10,2.617880339151683605e-10,-2.929371529349769636e-10,0.000000000000000000e+00
6.653999999999489212e+00,3.141592653753444875e+00,-7.189359763776933088e-11,-5.916695876551770747e-10,2.599045084827691206e-10,-2.908585793640848954e-10,0.000000000000000000e+00
6.655999999999488992e+00,3.141592653752265818e+00,-7.137569064948061655e-11,-5.874065538538057062e-10,2.580318251814891648e-10,-2.887286574519169845e-10,0.000000000000000000e+00
6.657999999999488772e+00,3.141592653751095199e+00,-7.086151410462459210e-11,-5.831747559690750190e-10,2.561738603770732657e-10,-2.866642686972103018e-10,0.000000000000000000e+00
6.659999999999488551e+00,3.141592653749933017e+00,-7.035103997671975199e-11,-5.789734072750868492e-10,2.543292035572961624e-10,-2.845977549303173305e-10,0.000000000000000000e+00
6.661999999999488331e+00,3.141592653748779274e+00,-6.984424306789322832e-11,-5.748017480317432330e-10,2.524964211385471457e-10,-2.825293775434348647e-10,0.000000000000000000e+00
6.663999999999488111e+00,3.141592653747633967e+00,-6.934109615711342132e-11,-5.706610470912317794e-10,2.506790008375756347e-10,-2.805218697225512517e-10,0.000000000000000000e+00
6.665999999999487891e+00,3.141592653746496655e+00,-6.884157219793855072e-11,-5.665495860231713237e-10,2.488732691119415082e-10,-2.784829012264263125e-10,0.000000000000000000e+00
6.667999999999487670e+00,3.141592653745367780e+00,-6.834564539493486480e-11,-5.624682038379794559e-10,2.470816245061775581e-10,-2.764903233656526619e-10,0.000000000000000000e+00
6.669999999999487450e+00,3.141592653744246899e+00,-6.785329039978634485e-11,-5.584155510740145634e-10,2.453012763223056091e-10,-2.744776226469535724e-10,0.000000000000000000e+00
6.671999999999487230e+00,3.141592653743134012e+00,-6.736448334579588570e-11,-5.543919874073800680e-10,2.435334829264452506e-10,-2.724972315443835363e-10,0.000000000000000000e+00
6.673999999999487009e+00,3.141592653742029118e+00,-6.687919698316977078e-11,-5.503982289602854166e-10,2.417803690491038878e-10,-2.705588644888397643e-10,0.000000000000000000e+00
6.675999999999486789e+00,3.141592653740932217e+00,-6.639740312783870047e-11,-5.464336285689643914e-10,2.400407906969191398e-10,-2.686212491828349257e-10,0.000000000000000000e+00
6.677999999999486569e+00,3.141592653739843310e+00,-6.591907771273636904e-11,-5.424967524303587305e-10,2.383117283987017189e-10,-2.666601011494200060e-10,0.000000000000000000e+00
6.679999999999486349e+00,3.141592653738762397e+00,-6.544419771572066978e-11,-5.385882724804754415e-10,2.365951876758102145e-10,-2.647398440194434446e-10,0.000000000000000000e+00
6.681999999999486128e+00,3.141592653737689034e+00,-6.497273723878704143e-11,-5.347083516811789360e-10,2.348919966591069646e-10,-2.628449244205335241e-10,0.000000000000000000e+00
6.683999999999485908e+00,3.141592653736623664e+00,-6.450467102681683216e-11,-5.308562595250299475e-10,2.332007377779091200e-10,-2.609476565777933660e-10,0.000000000000000000e+00
6.685999999999485688e+00,3.141592653735565843e+00,-6.403997441359771586e-11,-5.270321328999617057e-10,2.315222172248792851e-10,-2.590742511735238503e-10,0.000000000000000000e+00
6.687999999999485468e+00,3.141592653734515572e+00,-6.357862532928845549e-11,-5.232344034575280218e-10,2.298530126977312865e-10,-2.571724985260756346e-10,0.000000000000000000e+00
6.689999999999485247e+00,3.141592653733472851e+00,-6.312060144926218790e-11,-5.194644510246141026e-10,2.281968167715545468e-10,-2.553324874881311505e-10,0.000000000000000000e+00
6.691999999999485027e+00,3.141592653732437679e+00,-6.266587736041160770e-11,-5.157218633684092876e-10,2.265530408388999582e-10,-2.534990386270511691e-10,0.000000000000000000e+00
6.693999999999484807e+00,3.141592653731410056e+00,-6.221442984407681228e-11,-5.120058051023831426e-10,2.249200635726459466e-10,-2.516594860492932055e-10,0.000000000000000000e+00
6.695999999999484587e+00,3.141592653730389539e+00,-6.176623490260111290e-11,-5.083171169198594516e-10,2.233002740608040148e-10,-2.498645725304491938e-10,0.000000000000000000e+00
6.697999999999484366e+00,3.141592653729376572e+00,-6.132126895811420104e-11,-5.046544765122443469e-10,2.216908859007300741e-10,-2.480478324923820784e-10,0.000000000000000000e+00
6.699999999999484146e+00,3.141592653728370710e+00,-6.087950900664210036e-11,-5.010186506722412843e-10,2.200941046141908364e-10,-2.462740799587447768e-10,0.000000000000000000e+00
6.701999999999483926e+00,3.141592653727372397e+00,-6.044092975452665107e-11,-4.974095180356190022e-10,2.185099903737566330e-10,-2.445148392956332386e-10,0.000000000000000000e+00
6.703999999999483705e+00,3.141592653726381190e+00,-6.000550692837027459e-11,-4.938264837912879093e-10,2.169375177105179127e-10,-2.427562969822220519e-10,0.000000000000000000e+00
6.705999999999483485e+00,3.141592653725397088e+00,-5.957321817194156576e-11,-4.902689954561633007e-10,2.153757287270931022e-10,-2.409990478108576190e-10,0.000000000000000000e+00
6.707999999999483265e+00,3.141592653724420092e+00,-5.914404119956091772e-11,-4.867372976231672172e-10,2.138255727178564190e-10,-2.392675846482274211e-10,0.000000000000000000e+00
6.709999999999483045e+00,3.141592653723450201e+00,-5.871795290825917495e-11,-4.832311663757125258e-10,2.122868712163898096e-10,-2.375476232626495426e-10,0.000000000000000000e+00
6.711999999999482824e+00,3.141592653722487416e+00,-5.829493153409752862e-11,-4.797499653674360806e-10,2.107584791459705580e-10,-2.358261534076331039e-10,0.000000000000000000e+00
6.713999999999482604e+00,3.141592653721531292e+00,-5.787495574473569573e-11,-4.762938508655812351e-10,2.092411142361137196e-10,-2.341278389066175611e-10,0.000000000000000000e+00
6.715999999999482384e+00,3.141592653720582273e+00,-5.745800467616198237e-11,-4.728621855656378616e-10,2.077335819260582243e-10,-2.324264912835496712e-10,0.000000000000000000e+00
6.717999999999482164e+00,3.141592653719639916e+00,-5.704405899135924689e-11,-4.694546734865236686e-10,2.062355582846780705e-10,-2.307347422250716037e-10,0.000000000000000000e+00
6.719999999999481943e+00,3.141592653718704220e+00,-5.663309609038972805e-11,-4.660726746886083228e-10,2.047506413995804959e-10,-2.291018717036412560e-10,0.000000000000000000e+00
6.721999999999481723e+00,3.141592653717775629e+00,-5.622509333591044744e-11,-4.627145530656357821e-10,2.032752198754473583e-10,-2.274357257402256024e-10,0.000000000000000000e+00
6.723999999999481503e+00,3.141592653716853700e+00,-5.582003133846089626e-11,-4.593803330401468227e-10,2.018097431637895541e-10,-2.257889115168537257e-10,0.000000000000000000e+00
6.725999999999481282e+00,3.141592653715938432e+00,-5.541788971482860924e-11,-4.560700670756828141e-10,2.003546738777236626e-10,-2.241604008127045410e-10,0.000000000000000000e+00
6.727999999999481062e+00,3.141592653715029382e+00,-5.501864733990720474e-11,-4.527837485548851412e-10,1.989103265237866697e-10,-2.225487439698984534e-10,0.000000000000000000e+00
6.729999999999480842e+00,3.141592653714126993e+00,-5.462228348788947259e-11,-4.495209524677338746e-10,1.974759942807949638e-10,-2.209399004568616061e-10,0.000000000000000000e+00
6.731999999999480622e+00,3.141592653713231265e+00,-5.422877790011506079e-11,-4.462816184835210593e-10,1.960518901000086723e-10,-2.193465714939691414e-10,0.000000000000000000e+00
6.733999999999480401e+00,3.141592653712341754e+00,-5.383810908968829760e-11,-4.430660467465201178e-10,1.946390490040253450e-10,-2.177797473126489771e-10,0.000000000000000000e+00
6.735999999999480181e+00,3.141592653711458905e+00,-5.345025547695740650e-11,-4.398737147856534709e-10,1.932365511980711401e-10,-2.162124046979163104e-10,0.000000000000000000e+00
6.737999999999479961e+00,3.141592653710582272e+00,-5.306519733513250022e-11,-4.367040722460868784e-10,1.918434101689284249e-10,-2.146452077643924429e-10,0.000000000000000000e+00
6.739999999999479741e+00,3.141592653709711858e+00,-5.268291303039731135e-11,-4.335582080112858450e-10,1.904625616664314820e-10,-2.131277672058182805e-10,0.000000000000000000e+00
6.741999999999479520e+00,3.141592653708847660e+00,-5.230338017881656624e-11,-4.304350689020758571e-10,1.890917890853630830e-10,-2.115936961709973134e-10,0.000000000000000000e+00
6.743999999999479300e+00,3.141592653707990124e+00,-5.192657985309071853e-11,-4.273340321161886456e-10,1.877298988568099249e-10,-2.100568387446649972e-10,0.000000000000000000e+00
6.745999999999479080e+00,3.141592653707138361e+00,-5.155249335487713333e-11,-4.242553171228141373e-10,1.863777936439803657e-10,-2.085432497498635684e-10,0.000000000000000000e+00
6.747999999999478860e+00,3.141592653706292815e+00,-5.118110042549020380e-11,-4.211991026857093749e-10,1.850361775882363078e-10,-2.070503212048483282e-10,0.000000000000000000e+00
6.749999999999478639e+00,3.141592653705453486e+00,-5.081238046459668059e-11,-4.181650992476034463e-10,1.837046881958493707e-10,-2.055642847835818645e-10,0.000000000000000000e+00
6.751999999999478419e+00,3.141592653704620375e+00,-5.044631457964706227e-11,-4.151526011793865281e-10,1.823819337152133599e-10,-2.040724098556279102e-10,0.000000000000000000e+00
6.753999999999478199e+00,3.141592653703793037e+00,-5.008288471924837435e-11,-4.121617189095977591e-10,1.810685154543308420e-10,-2.025998591494069710e-10,0.000000000000000000e+00
6.755999999999477978e+00,3.141592653702971472e+00,-4.972207071707117940e-11,-4.091929677355974221e-10,1.797659427903357780e-10,-2.011578030513537618e-10,0.000000000000000000e+00
6.757999999999477758e+00,3.141592653702156124e+00,-4.936385440815005553e-11,-4.062447360782041153e-10,1.784706697563378376e-10,-1.996815919374842907e-10,0.000000000000000000e+00
6.759999999999477538e+00,3.141592653701346549e+00,-4.900821875455869722e-11,-4.033179237559219813e-10,1.771851392699869983e-10,-1.982487339701116055e-10,0.000000000000000000e+00
6.761999999999477318e+00,3.141592653700542748e+00,-4.865514389971214887e-11,-4.004125564190818733e-10,1.759097228209487608e-10,-1.968312699538514935e-10,0.000000000000000000e+00
6.763999999999477097e+00,3.141592653699744719e+00,-4.830461039986402201e-11,-3.975281915902232155e-10,1.746436515681751357e-10,-1.954151520141030435e-10,0.000000000000000000e+00
6.765999999999476877e+00,3.141592653698952464e+00,-4.795659928824984108e-11,-3.946648078568667288e-10,1.733871709092223404e-10,-1.940132064883379524e-10,0.000000000000000000e+00
6.767999999999476657e+00,3.141592653698165982e+00,-4.761109129789979244e-11,-3.918223300433792494e-10,1.721403976006602546e-10,-1.926237813211082385e-10,0.000000000000000000e+00
6.769999999999476437e+00,3.141592653697385273e+00,-4.726806884332848816e-11,-3.889998640555510975e-10,1.709015024270895581e-10,-1.912214878310978027e-10,0.000000000000000000e+00
6.771999999999476216e+00,3.141592653696609894e+00,-4.692751598227530355e-11,-3.861973702272186968e-10,1.696706601432942427e-10,-1.898324946348031760e-10,0.000000000000000000e+00
6.773999999999475996e+00,3.141592653695840287e+00,-4.658941553645378440e-11,-3.834151794970296640e-10,1.684489390048416549e-10,-1.884680775096425880e-10,0.000000000000000000e+00
6.775999999999475776e+00,3.141592653695076010e+00,-4.625374836034388300e-11,-3.806535536306711413e-10,1.672372619796322722e-10,-1.871262809195052673e-10,0.000000000000000000e+00
6.777999999999475556e+00,3.141592653694317505e+00,-4.592049643903644682e-11,-3.779115108069673132e-10,1.660335360117925387e-10,-1.857680443803904855e-10,0.000000000000000000e+00
6.779999999999475335e+00,3.141592653693564330e+00,-4.558964295416568489e-11,-3.751893125986954808e-10,1.648386970909112467e-10,-1.844321978209802718e-10,0.000000000000000000e+00
6.781999999999475115e+00,3.141592653692816484e+00,-4.526117032032782871e-11,-3.724867730795980291e-10,1.636525565268384670e-10,-1.831046213759418705e-10,0.000000000000000000e+00
6.783999999999474895e+00,3.141592653692074411e+00,-4.493506130651291411e-11,-3.698036964106704295e-10,1.624749288773870219e-10,-1.817848146770650817e-10,0.000000000000000000e+00
6.785999999999474674e+00,3.141592653691337667e+00,-4.461129820275636101e-11,-3.671402471561583924e-10,1.613065180164251990e-10,-1.804844170413792872e-10,0.000000000000000000e+00
6.787999999999474454e+00,3.141592653690606252e+00,-4.428986489129157748e-11,-3.644953447636157459e-10,1.601450081335715466e-10,-1.791645744653119411e-10,0.000000000000000000e+00
6.789999999999474234e+00,3.141592653689879722e+00,-4.397074779738630613e-11,-3.618687861615078130e-10,1.589901762562044960e-10,-1.778521093533865578e-10,0.000000000000000000e+00
6.791999999999474014e+00,3.141592653689158521e+00,-4.365393182712075842e-11,-3.592611879961995150e-10,1.578437405546049892e-10,-1.765715333041120898e-10,0.000000000000000000e+00
6.793999999999473793e+00,3.141592653688442649e+00,-4.333939970274950465e-11,-3.566726440825254532e-10,1.567062019098648033e-10,-1.753074864228303236e-10,0.000000000000000000e+00
6.795999999999473573e+00,3.141592653687731662e+00,-4.302713419924927447e-11,-3.541028121271343952e-10,1.555770109700674168e-10,-1.740464266289096341e-10,0.000000000000000000e+00
6.797999999999473353e+00,3.141592653687026004e+00,-4.271711808777462209e-11,-3.515517904635430742e-10,1.544566659450435194e-10,-1.728009920342416757e-10,0.000000000000000000e+00
6.799999999999473133e+00,3.141592653686325232e+00,-4.240933344970947883e-11,-3.490195919610118991e-10,1.533454133598499594e-10,-1.715693426556553066e-10,0.000000000000000000e+00
6.801999999999472912e+00,3.141592653685629788e+00,-4.210376469245270777e-11,-3.465050046577904752e-10,1.522406566846237110e-10,-1.703133952812344092e-10,0.000000000000000000e+00
6.803999999999472692e+00,3.141592653684939229e+00,-4.180039552005615648e-11,-3.440093013465730766e-10,1.511457042989181460e-10,-1.691101763105148612e-10,0.000000000000000000e+00
6.805999999999472472e+00,3.141592653684253555e+00,-4.149920912813399381e-11,-3.415312199045685496e-10,1.500577520095288537e-10,-1.678802966479057156e-10,0.000000000000000000e+00
6.807999999999472251e+00,3.141592653683572767e+00,-4.120019023506467455e-11,-3.390711775447891125e-10,1.489780812453604938e-10,-1.666762643673615099e-10,0.000000000000000000e+00
6.809999999999472031e+00,3.141592653682896863e+00,-4.090332116553672190e-11,-3.366295526101066077e-10,1.479078197546510875e-10,-1.654958679586786220e-10,0.000000000000000000e+00
6.811999999999471811e+00,3.141592653682225844e+00,-4.060858698114344962e-11,-3.342046014748131553e-10,1.468430719099729674e-10,-1.642750321392640780e-10,0.000000000000000000e+00
6.813999999999471591e+00,3.141592653681559710e+00,-4.031597346405709753e-11,-3.317975674037155066e-10,1.457870282470197168e-10,-1.631045221686565924e-10,0.000000000000000000e+00
6.815999999999471370e+00,3.141592653680898461e+00,-4.002546328233532342e-11,-3.294083037762306416e-10,1.447396278318852350e-10,-1.619424215647136519e-10,0.000000000000000000e+00
6.817999999999471150e+00,3.141592653680242098e+00,-3.973704210337064314e-11,-3.270354729621097059e-10,1.436978858020193221e-10,-1.607513400458682623e-10,0.000000000000000000e+00
6.819999999999470930e+00,3.141592653679590175e+00,-3.945069466228157914e-11,-3.246806298400646015e-10,1.426657854940969261e-10,-1.596206410229264631e-10,0.000000000000000000e+00
6.821999999999470710e+00,3.141592653678943137e+00,-3.916640382854233614e-11,-3.223427705914085775e-10,1.416411542514867091e-10,-1.584707404616151304e-10,0.000000000000000000e+00
6.823999999999470489e+00,3.141592653678300984e+00,-3.888415577471601671e-11,-3.200213332454424377e-10,1.406228968676608084e-10,-1.573156391691875956e-10,0.000000000000000000e+00
6.825999999999470269e+00,3.141592653677663272e+00,-3.860393783650889541e-11,-3.177161768093065113e-10,1.396109186829182683e-10,-1.561686389225208725e-10,0.000000000000000000e+00
6.827999999999470049e+00,3.141592653677030000e+00,-3.832573658377965329e-11,-3.154275641805860187e-10,1.386060914404106543e-10,-1.550413901580359608e-10,0.000000000000000000e+00
6.829999999999469829e+00,3.141592653676401614e+00,-3.804953701580554554e-11,-3.131557075955109665e-10,1.376091252142747618e-10,-1.539322495472540640e-10,0.000000000000000000e+00
6.831999999999469608e+00,3.141592653675777669e+00,-3.777532370940604801e-11,-3.109003684117337895e-10,1.366197254036260162e-10,-1.528276478013812847e-10,0.000000000000000000e+00
6.833999999999469388e+00,3.141592653675158164e+00,-3.750308384728997009e-11,-3.086604850751991308e-10,1.356355609814833805e-10,-1.517021538535512330e-10,0.000000000000000000e+00
6.835999999999469168e+00,3.141592653674543101e+00,-3.723280424275412914e-11,-3.064370968612344568e-10,1.346593478740193476e-10,-1.506199858784043700e-10,0.000000000000000000e+00
6.837999999999468947e+00,3.141592653673932478e+00,-3.696447051627600619e-11,-3.042294863438640145e-10,1.336895784615951979e-10,-1.495275002049933768e-10,0.000000000000000000e+00
6.839999999999468727e+00,3.141592653673326296e+00,-3.669806818430050247e-11,-3.020382191795768373e-10,1.327278489092248724e-10,-1.484635623298262217e-10,0.000000000000000000e+00
6.841999999999468507e+00,3.141592653672724555e+00,-3.643358365388546406e-11,-2.998621546333227985e-10,1.317716724389560938e-10,-1.473757375790114108e-10,0.000000000000000000e+00
6.843999999999468287e+00,3.141592653672126811e+00,-3.617100428129462000e-11,-2.977018404480897277e-10,1.308225753869986343e-10,-1.463161059386942645e-10,0.000000000000000000e+00
6.845999999999468066e+00,3.141592653671533508e+00,-3.591031746429116970e-11,-2.955565462408937818e-10,1.298790123893903554e-10,-1.452446033177018319e-10,0.000000000000000000e+00
6.847999999999467846e+00,3.141592653670944646e+00,-3.565151067729581536e-11,-2.934267909735948994e-10,1.289424409167254560e-10,-1.442001559197092904e-10,0.000000000000000000e+00
6.849999999999467626e+00,3.141592653670359780e+00,-3.539456870067301883e-11,-2.913130002524489313e-10,1.280141018060008999e-10,-1.431805432319100887e-10,0.000000000000000000e+00
6.851999999999467406e+00,3.141592653669779356e+00,-3.513947771448092745e-11,-2.892139703282944204e-10,1.270913305366462981e-10,-1.421337821736171231e-10,0.000000000000000000e+00
6.853999999999467185e+00,3.141592653669202928e+00,-3.488622439726356382e-11,-2.871305327931610956e-10,1.261763326204432843e-10,-1.411244434306514094e-10,0.000000000000000000e+00
6.855999999999466965e+00,3.141592653668630941e+00,-3.463479596242666839e-11,-2.850614506230318614e-10,1.252663436940001780e-10,-1.400872707755368499e-10,0.000000000000000000e+00
6.857999999999466745e+00,3.141592653668062951e+00,-3.438518109654012052e-11,-2.830071683906065829e-10,1.243626634592607994e-10,-1.390747840322535168e-10,0.000000000000000000e+00
6.859999999999466525e+00,3.141592653667498958e+00,-3.413736603336261353e-11,-2.809680797337466295e-10,1.234664562613218755e-10,-1.380848822135992472e-10,0.000000000000000000e+00
6.861999999999466304e+00,3.141592653666938961e+00,-3.389133672503481326e-11,-2.789437210788324750e-10,1.225768083987226111e-10,-1.370906598828024996e-10,0.000000000000000000e+00
6.863999999999466084e+00,3.141592653666382962e+00,-3.364707903847712881e-11,-2.769344374883456065e-10,1.216947342803663557e-10,-1.361175844226917668e-10,0.000000000000000000e+00
6.865999999999465864e+00,3.141592653665830959e+00,-3.340457974503505323e-11,-2.749393275691014653e-10,1.208182995850828737e-10,-1.351267926819556006e-10,0.000000000000000000e+00
6.867999999999465643e+00,3.141592653665282953e+00,-3.316382758620332965e-11,-2.729583132189157875e-10,1.199474994591825054e-10,-1.341442569544992082e-10,0.000000000000000000e+00
6.869999999999465423e+00,3.141592653664738943e+00,-3.292481029540949890e-11,-2.709917267707030344e-10,1.190833313363567185e-10,-1.331822523110487908e-10,0.000000000000000000e+00
6.871999999999465203e+00,3.141592653664198931e+00,-3.268751568743187875e-11,-2.690390328398667125e-10,1.182247164321331769e-10,-1.322141151848466705e-10,0.000000000000000000e+00
6.873999999999464983e+00,3.141592653663662915e+00,-3.245193173018795202e-11,-2.671005430468144908e-10,1.173725958790258987e-10,-1.312654780150695148e-10,0.000000000000000000e+00
6.875999999999464762e+00,3.141592653663130452e+00,-3.221804551708872978e-11,-2.651761076562915771e-10,1.165268608407331209e-10,-1.303225330205644893e-10,0.000000000000000000e+00
6.877999999999464542e+00,3.141592653662601986e+00,-3.198584256524839282e-11,-2.632663941073719065e-10,1.156892498965069843e-10,-1.294091458018485033e-10,0.000000000000000000e+00
6.879999999999464322e+00,3.141592653662077517e+00,-3.175531087141411108e-11,-2.613695344903326084e-10,1.148555026238403661e-10,-1.284485674276836154e-10,0.000000000000000000e+00
6.881999999999464102e+00,3.141592653661556600e+00,-3.152643987884080056e-11,-2.594866293900877136e-10,1.140284681632366755e-10,-1.275321561508328710e-10,0.000000000000000000e+00
6.883999999999463881e+00,3.141592653661039680e+00,-3.129921639657835885e-11,-2.576174842981980483e-10,1.132078766149420077e-10,-1.266189318342253040e-10,0.000000000000000000e+00
6.885999999999463661e+00,3.141592653660526313e+00,-3.107362803847122315e-11,-2.557618403055467468e-10,1.123932635356280382e-10,-1.257080964101443340e-10,0.000000000000000000e+00
6.887999999999463441e+00,3.141592653660016499e+00,-3.084966306332995719e-11,-2.539195170825831657e-10,1.115844131767711970e-10,-1.248002932099167317e-10,0.000000000000000000e+00
6.889999999999463220e+00,3.141592653659510681e+00,-3.062731028226823009e-11,-2.520902888119226622e-10,1.107809537580634218e-10,-1.238951641512972600e-10,0.000000000000000000e+00
6.891999999999463000e+00,3.141592653659008416e+00,-3.040655935393301204e-11,-2.502739024163791417e-10,1.099824954651586620e-10,-1.229920993465231323e-10,0.000000000000000000e+00
6.893999999999462780e+00,3.141592653658509704e+00,-3.018740155000630289e-11,-2.484697356222766833e-10,1.091877179028566076e-10,-1.220792727280663321e-10,0.000000000000000000e+00
6.895999999999462560e+00,3.141592653658014545e+00,-2.996982594412692619e-11,-2.466792067334148194e-10,1.084002169455264192e-10,-1.212193333778702357e-10,0.000000000000000000e+00
6.897999999999462339e+00,3.141592653657522938e+00,-2.975381861389016683e-11,-2.449019752050780409e-10,1.076193463007461166e-10,-1.203582892928788309e-10,0.000000000000000000e+00
6.899999999999462119e+00,3.141592653657034884e+00,-2.953936786508466351e-11,-2.431373167821326940e-10,1.068435550419701555e-10,-1.194836180609001307e-10,0.000000000000000000e+00
6.901999999999461899e+00,3.141592653656550382e+00,-2.932646404649854098e-11,-2.413849517180372515e-10,1.060723356090678053e-10,-1.186093156589732444e-10,0.000000000000000000e+00
6.903999999999461679e+00,3.141592653656069434e+00,-2.911509651344228778e-11,-2.396454191627943851e-10,1.053071735526059820e-10,-1.177604908743464260e-10,0.000000000000000000e+00
6.905999999999461458e+00,3.141592653655592038e+00,-2.890525291723194921e-11,-2.379187436274975024e-10,1.045483028036531716e-10,-1.169221735996426415e-10,0.000000000000000000e+00
6.907999999999461238e+00,3.141592653655117751e+00,-2.869692237509056317e-11,-2.362041440539832903e-10,1.037940432626951130e-10,-1.160686248878639524e-10,0.000000000000000000e+00
6.909999999999461018e+00,3.141592653654647016e+00,-2.849009432424149345e-11,-2.345021196763520407e-10,1.030457310390358874e-10,-1.152389583036989875e-10,0.000000000000000000e+00
6.911999999999460798e+00,3.141592653654179834e+00,-2.828475758571952943e-11,-2.328122832122867032e-10,1.023026349760935246e-10,-1.144063015582182605e-10,0.000000000000000000e+00
6.913999999999460577e+00,3.141592653653715761e+00,-2.808090150130301150e-11,-2.311346584308098493e-10,1.015650007126279629e-10,-1.135831444236451415e-10,0.000000000000000000e+00
6.915999999999460357e+00,3.141592653653255240e+00,-2.787851398579719580e-11,-2.294696754896004078e-10,1.008339855930935097e-10,-1.127814644573695275e-10,0.000000000000000000e+00
6.917999999999460137e+00,3.141592653652797829e+00,-2.767758463154269727e-11,-2.278160714471260259e-10,1.001067632403495436e-10,-1.119496332375707180e-10,0.000000000000000000e+00
6.919999999999459916e+00,3.141592653652343969e+00,-2.747810457168079605e-11,-2.261743003043663862e-10,9.938459524099971121e-11,-1.111402396146346728e-10,0.000000000000000000e+00
6.921999999999459696e+00,3.141592653651893219e+00,-2.728006360606150808e-11,-2.245443296364818438e-10,9.866759277677618055e-11,-1.103386188553895078e-10,0.000000000000000000e+00
6.923999999999459476e+00,3.141592653651445577e+00,-2.708345035631938995e-11,-2.229265520606981767e-10,9.795680314286704204e-11,-1.095568981789610816e-10,0.000000000000000000e+00
6.925999999999459256e+00,3.141592653651001488e+00,-2.688825246130694632e-11,-2.213208627644864077e-10,9.725215757480261008e-11,-1.087808383224393879e-10,0.000000000000000000e+00
6.927999999999459035e+00,3.141592653650560507e+00,-2.669445957157671333e-11,-2.197263679230975586e-10,9.655170615249857312e-11,-1.079855749133725716e-10,0.000000000000000000e+00
6.929999999999458815e+00,3.141592653650122635e+00,-2.650206325144367506e-11,-2.181430326679185157e-10,9.585552724384377334e-11,-1.071971910816809215e-10,0.000000000000000000e+00
6.931999999999458595e+00,3.141592653649687872e+00,-2.631105485344907883e-11,-2.165708136069954271e-10,9.516369230590071845e-11,-1.064157072705098411e-10,0.000000000000000000e+00
6.933999999999458375e+00,3.141592653649256217e+00,-2.612142577297210461e-11,-2.150096401274396472e-10,9.447613350525829713e-11,-1.056400015378016118e-10,0.000000000000000000e+00
6.935999999999458154e+00,3.141592653648827671e+00,-2.593316644144470864e-11,-2.134598468091688908e-10,9.379386713536196434e-11,-1.048826433914345430e-10,0.000000000000000000e+00
6.937999999999457934e+00,3.141592653648402234e+00,-2.574626548226601763e-11,-2.119217194645214133e-10,9.311768493559429454e-11,-1.041419033850715826e-10,0.000000000000000000e+00
6.939999999999457714e+00,3.141592653647979905e+00,-2.556071194542862427e-11,-2.103946663672401215e-10,9.244635308590743331e-11,-1.033916086314419582e-10,0.000000000000000000e+00
6.941999999999457494e+00,3.141592653647560685e+00,-2.537649431846055758e-11,-2.088793900384444632e-10,9.178171433250133784e-11,-1.026698382999609089e-10,0.000000000000000000e+00
6.943999999999457273e+00,3.141592653647144573e+00,-2.519360153437971406e-11,-2.073748499303373031e-10,9.112143397772543984e-11,-1.019246639312564309e-10,0.000000000000000000e+00
6.945999999999457053e+00,3.141592653646731126e+00,-2.501202603586088319e-11,-2.058804984359935181e-10,9.046435680086622434e-11,-1.011704723384827064e-10,0.000000000000000000e+00
6.947999999999456833e+00,3.141592653646320787e+00,-2.483175852122186503e-11,-2.043974846590741780e-10,8.981337387695011832e-11,-1.004581044051751642e-10,0.000000000000000000e+00
6.949999999999456612e+00,3.141592653645913558e+00,-2.465278824638211780e-11,-2.029251429423979193e-10,8.916704078063429160e-11,-9.973396453546509597e-11,0.000000000000000000e+00
6.951999999999456392e+00,3.141592653645508992e+00,-2.447510713054475751e-11,-2.014628895894600733e-10,8.852414290494150481e-11,-9.899924921179628074e-11,0.000000000000000000e+00
6.953999999999456172e+00,3.141592653645107536e+00,-2.429870562287603391e-11,-2.000118007814957840e-10,8.788735639103751621e-11,-9.830479064098933779e-11,0.000000000000000000e+00
6.955999999999455952e+00,3.141592653644708744e+00,-2.412357297777652712e-11,-1.985711941746365391e-10,8.725522385329779953e-11,-9.759734463401876200e-11,0.000000000000000000e+00
6.957999999999455731e+00,3.141592653644313060e+00,-2.394970212287661812e-11,-1.971400671925898742e-10,8.662547448328380166e-11,-9.686582924167414139e-11,0.000000000000000000e+00
6.959999999999455511e+00,3.141592653643920041e+00,-2.377708469873147146e-11,-1.957198657932487754e-10,8.600173661610930476e-11,-9.618683802494358269e-11,0.000000000000000000e+00
6.961999999999455291e+00,3.141592653643530131e+00,-2.360571109962928962e-11,-1.943095151124984602e-10,8.538157321935962939e-11,-9.548144382029847192e-11,0.000000000000000000e+00
6.963999999999455071e+00,3.141592653643142885e+00,-2.343557166419057403e-11,-1.929100021515144891e-10,8.476750098302124572e-11,-9.481418843606094628e-11,0.000000000000000000e+00
6.965999999999454850e+00,3.141592653642758304e+00,-2.326665579347931194e-11,-1.915206031775402246e-10,8.415793652228267329e-11,-9.413185560846263990e-11,0.000000000000000000e+00
6.967999999999454630e+00,3.141592653642376831e+00,-2.309895596408739276e-11,-1.901406485566284341e-10,8.355139892991308831e-11,-9.343579649327123728e-11,0.000000000000000000e+00
6.969999999999454410e+00,3.141592653641998023e+00,-2.293246457449996329e-11,-1.887707128375464864e-10,8.294942474817112395e-11,-9.276508988405562117e-11,0.000000000000000000e+00
6.971999999999454189e+00,3.141592653641621880e+00,-2.276717403352853152e-11,-1.874100978797216258e-10,8.235047834429220029e-11,-9.207980988649581480e-11,0.000000000000000000e+00
6.973999999999453969e+00,3.141592653641248400e+00,-2.260307583357548063e-11,-1.860597664833810426e-10,8.175701176016839496e-11,-9.143127689792818234e-11,0.000000000000000000e+00
6.975999999999453749e+00,3.141592653640877586e+00,-2.244016071367273449e-11,-1.847189672941358756e-10,8.116734181156293765e-11,-9.076636530786196965e-11,0.000000000000000000e+00
6.977999999999453529e+00,3.141592653640509436e+00,-2.227841966382947767e-11,-1.833882267631723134e-10,8.058286973105720065e-11,-9.012439775544680528e-11,0.000000000000000000e+00
6.979999999999453308e+00,3.141592653640143951e+00,-2.211784399538829651e-11,-1.820667787522283934e-10,8.000190392706263430e-11,-8.946565504105269736e-11,0.000000000000000000e+00
6.981999999999453088e+00,3.141592653639781130e+00,-2.195842531504956562e-11,-1.807551346781576147e-10,7.942580965898482956e-11,-8.882939438339148429e-11,0.000000000000000000e+00
6.983999999999452868e+00,3.141592653639420973e+00,-2.180015564214723779e-11,-1.794525128949129664e-10,7.885282452103742907e-11,-8.817593662393755968e-11,0.000000000000000000e+00
6.985999999999452648e+00,3.141592653639063482e+00,-2.164302648520265459e-11,-1.781598051217517506e-10,7.828523721881464849e-11,-8.755692935557447902e-11,0.000000000000000000e+00
6.987999999999452427e+00,3.141592653638708654e+00,-2.148702978030570795e-11,-1.768758020478064972e-10,7.772031599097542628e-11,-8.690719200092142238e-11,0.000000000000000000e+00
6.989999999999452207e+00,3.141592653638356047e+00,-2.133215889499160034e-11,-1.756009880497922095e-10,7.715933443049553705e-11,-8.627930156833456552e-11,0.000000000000000000e+00
6.991999999999451987e+00,3.141592653638006105e+00,-2.117840486450385906e-11,-1.743357913002805170e-10,7.660340468218239067e-11,-8.567096629121785444e-11,0.000000000000000000e+00
6.993999999999451767e+00,3.141592653637658827e+00,-2.102575841099679892e-11,-1.730798046941919695e-10,7.605170096738803411e-11,-8.505626907271403518e-11,0.000000000000000000e+00
6.995999999999451546e+00,3.141592653637313770e+00,-2.087421191661474297e-11,-1.718326129063271906e-10,7.550337783889495255e-11,-8.443571779058893146e-11,0.000000000000000000e+00
6.997999999999451326e+00,3.141592653636971377e+00,-2.072375845021768790e-11,-1.705942522216749186e-10,7.495861649996247146e-11,-8.382206029434519113e-11,0.000000000000000000e+00
6.999999999999451106e+00,3.141592653636631205e+00,-2.057438977117427171e-11,-1.693651264651132377e-10,7.441853825416819651e-11,-8.322760758818290590e-11,0.000000000000000000e+00
7.001999999999450885e+00,3.141592653636293697e+00,-2.042609740802528054e-11,-1.681448027366449644e-10,7.388222863591793502e-11,-8.262568909036518055e-11,0.000000000000000000e+00
7.003999999999450665e+00,3.141592653635958410e+00,-2.027887382372664773e-11,-1.669332404616935425e-10,7.334969168552485346e-11,-8.202920425204100789e-11,0.000000000000000000e+00
7.005999999999450445e+00,3.141592653635625787e+00,-2.013271141638521418e-11,-1.657304172574517270e-10,7.282099519629303498e-11,-8.143786815658556367e-11,0.000000000000000000e+00
7.007999999999450225e+00,3.141592653635295385e+00,-1.998760151990134700e-11,-1.645366818340774100e-10,7.229712859687337536e-11,-8.086404326429796420e-11,0.000000000000000000e+00
7.009999999999450004e+00,3.141592653634967647e+00,-1.984353551213917105e-11,-1.633515528323215927e-10,7.177703450497721090e-11,-8.028120578108664229e-11,0.000000000000000000e+00
7.011999999999449784e+00,3.141592653634642129e+00,-1.970050593656084517e-11,-1.621749395381556757e-10,7.126064418193609277e-11,-7.970248901465492851e-11,0.000000000000000000e+00
7.013999999999449564e+00,3.141592653634318832e+00,-1.955850634709931058e-11,-1.610063950417638982e-10,7.074699615710049329e-11,-7.911534011597403587e-11,0.000000000000000000e+00
7.015999999999449344e+00,3.141592653633998200e+00,-1.941753025396687398e-11,-1.598462897694984061e-10,7.023709137041102809e-11,-7.854552266907774614e-11,0.000000000000000000e+00
7.017999999999449123e+00,3.141592653633679788e+00,-1.927756927153059469e-11,-1.586949328257035529e-10,6.973181774266229278e-11,-7.799160473676633574e-11,0.000000000000000000e+00
7.019999999999448903e+00,3.141592653633363597e+00,-1.913861633304914893e-11,-1.575513651835560253e-10,6.922899518448978636e-11,-7.741441978303966272e-11,0.000000000000000000e+00
7.021999999999448683e+00,3.141592653633049625e+00,-1.900066554799262361e-11,-1.564159511872028730e-10,6.872959659945793613e-11,-7.685384354334451978e-11,0.000000000000000000e+00
7.023999999999448463e+00,3.141592653632737875e+00,-1.886370833622143288e-11,-1.552893882748147026e-10,6.823538515526496112e-11,-7.632073075553270547e-11,0.000000000000000000e+00
7.025999999999448242e+00,3.141592653632428345e+00,-1.872773840455678877e-11,-1.541699015278274743e-10,6.774224877462859606e-11,-7.573843598180046612e-11,0.000000000000000000e+00
7.027999999999448022e+00,3.141592653632121035e+00,-1.859274973951446769e-11,-1.530590697753157789e-10,6.725406630185371044e-11,-7.521057607438019793e-11,0.000000000000000000e+00
7.029999999999447802e+00,3.141592653631815946e+00,-1.845873370957998193e-11,-1.519563088946772831e-10,6.676956143570765967e-11,-7.467035005768304661e-11,0.000000000000000000e+00
7.031999999999447581e+00,3.141592653631513077e+00,-1.832568418239788366e-11,-1.508610590790512799e-10,6.628749583118122591e-11,-7.411884205669696453e-11,0.000000000000000000e+00
7.033999999999447361e+00,3.141592653631212428e+00,-1.819359257322563064e-11,-1.497748315045950827e-10,6.581160668197354072e-11,-7.361935311516575382e-11,0.000000000000000000e+00
7.035999999999447141e+00,3.141592653630914000e+00,-1.806245085216647461e-11,-1.486957557855414258e-10,6.533753999980205089e-11,-7.306797326125943787e-11,0.000000000000000000e+00
7.037999999999446921e+00,3.141592653630617793e+00,-1.793225360460729111e-11,-1.476245357364089049e-10,6.486708095091177401e-11,-7.254363350118197278e-11,0.000000000000000000e+00
7.039999999999446700e+00,3.141592653630323806e+00,-1.780299299905906102e-11,-1.465613725452657495e-10,6.440084575776299044e-11,-7.203184829957983719e-11,0.000000000000000000e+00
7.041999999999446480e+00,3.141592653630031595e+00,-1.767466388132031293e-11,-1.455048548983807127e-10,6.393554516168104047e-11,-7.148157285331176294e-11,0.000000000000000000e+00
7.043999999999446260e+00,3.141592653629741605e+00,-1.754725962515434742e-11,-1.444569268750045320e-10,6.347593195389527997e-11,-7.099619535632202801e-11,0.000000000000000000e+00
7.045999999999446040e+00,3.141592653629453835e+00,-1.742077236488213077e-11,-1.434160768311235150e-10,6.301849703684595663e-11,-7.047017513291083240e-11,0.000000000000000000e+00
7.047999999999445819e+00,3.141592653629167842e+00,-1.729519700952275599e-11,-1.423825655741160306e-10,6.256397906130515135e-11,-6.995710398763702838e-11,0.000000000000000000e+00
7.049999999999445599e+00,3.141592653628884069e+00,-1.717052710203318196e-11,-1.413566058473786459e-10,6.211298144876200121e-11,-6.945584193272881510e-11,0.000000000000000000e+00
7.051999999999445379e+00,3.141592653628602516e+00,-1.704675417877344268e-11,-1.403387601963379472e-10,6.166695808757878826e-11,-6.897767366462007820e-11,0.000000000000000000e+00
7.053999999999445158e+00,3.141592653628322740e+00,-1.692387271117449377e-11,-1.393271316138175452e-10,6.122147780822195851e-11,-6.844626060960139551e-11,0.000000000000000000e+00
7.055999999999444938e+00,3.141592653628045184e+00,-1.680187691945509143e-11,-1.383236376717570650e-10,6.078122997694661355e-11,-6.797842399748524385e-11,0.000000000000000000e+00
7.057999999999444718e+00,3.141592653627769405e+00,-1.668075996222682005e-11,-1.373267085795820278e-10,6.034257985014521852e-11,-6.746869374978712812e-11,0.000000000000000000e+00
7.059999999999444498e+00,3.141592653627495846e+00,-1.656051704468314002e-11,-1.363369929517793062e-10,5.990715354846755389e-11,-6.698298221520074295e-11,0.000000000000000000e+00
7.061999999999444277e+00,3.141592653627224063e+00,-1.644114222201845296e-11,-1.353542308570805830e-10,5.947443699140154624e-11,-6.649483758871944925e-11,0.000000000000000000e+00
7.063999999999444057e+00,3.141592653626954501e+00,-1.632262954845223444e-11,-1.343785982094160852e-10,5.904495221891386559e-11,-6.601675104920516222e-11,0.000000000000000000e+00
7.065999999999443837e+00,3.141592653626686715e+00,-1.620497216619119029e-11,-1.334102080110169586e-10,5.861909770648008727e-11,-6.554786110379366232e-11,0.000000000000000000e+00
7.067999999999443617e+00,3.141592653626420706e+00,-1.608816244867556447e-11,-1.324491794309551440e-10,5.819723949374605194e-11,-6.508736901855431201e-11,0.000000000000000000e+00
7.069999999999443396e+00,3.141592653626156917e+00,-1.597219402405462942e-11,-1.314948023371386513e-10,5.777775258070138007e-11,-6.460965052356587052e-11,0.000000000000000000e+00
7.071999999999443176e+00,3.141592653625894904e+00,-1.585706173356105769e-11,-1.305472045379030857e-10,5.736105738663741344e-11,-6.414130123878273705e-11,0.000000000000000000e+00
7.073999999999442956e+00,3.141592653625634668e+00,-1.574275958229223648e-11,-1.296065185517840352e-10,5.694756537620079040e-11,-6.368153539425743537e-11,0.000000000000000000e+00
7.075999999999442736e+00,3.141592653625376208e+00,-1.562928083943317350e-11,-1.286728498203235858e-10,5.653761648432975797e-11,-6.322963327118466186e-11,0.000000000000000000e+00
7.077999999999442515e+00,3.141592653625119969e+00,-1.551661906309974597e-11,-1.277458813529638016e-10,5.613054661947566038e-11,-6.277275538483699194e-11,0.000000000000000000e+00
7.079999999999442295e+00,3.141592653624865505e+00,-1.540476817653218422e-11,-1.268256945903987135e-10,5.572667873871564881e-11,-6.232359727796016353e-11,0.000000000000000000e+00
7.081999999999442075e+00,3.141592653624612819e+00,-1.529372346426973027e-11,-1.259115500412252966e-10,5.532432433461981684e-11,-6.185645177268053190e-11,0.000000000000000000e+00
7.083999999999441854e+00,3.141592653624361908e+00,-1.518348152139317458e-11,-1.250035662237820162e-10,5.492386137307152511e-11,-6.139796648330683765e-11,0.000000000000000000e+00
7.085999999999441634e+00,3.141592653624112774e+00,-1.507403625461656418e-11,-1.241026692823552580e-10,5.452760025492460742e-11,-6.097245148004904383e-11,0.000000000000000000e+00
7.087999999999441414e+00,3.141592653623865417e+00,-1.496537913904927021e-11,-1.232088853514886131e-10,5.413567767120628483e-11,-6.055208086970798310e-11,0.000000000000000000e+00
7.089999999999441194e+00,3.141592653623619835e+00,-1.485750427929193535e-11,-1.223210087824950081e-10,5.374529646521631612e-11,-6.009928628187489229e-11,0.000000000000000000e+00
7.091999999999440973e+00,3.141592653623376030e+00,-1.475040825326075461e-11,-1.214391419458600000e-10,5.335679596530320068e-11,-5.965414873309847169e-11,0.000000000000000000e+00
7.093999999999440753e+00,3.141592653623134002e+00,-1.464408506390851050e-11,-1.205641797388724748e-10,5.297241180653240876e-11,-5.924102130034404118e-11,0.000000000000000000e+00
7.095999999999440533e+00,3.141592653622893749e+00,-1.453852643413740440e-11,-1.196961105687123406e-10,5.259220389161338887e-11,-5.883216131088747638e-11,0.000000000000000000e+00
7.097999999999440313e+00,3.141592653622655273e+00,-1.443372680969107994e-11,-1.188337275000587829e-10,5.221335850200181901e-11,-5.839004847677991932e-11,0.000000000000000000e+00
7.099999999999440092e+00,3.141592653622418574e+00,-1.432968323436505882e-11,-1.179770820587581786e-10,5.183610679156265467e-11,-5.795481963852200247e-11,0.000000000000000000e+00
7.101999999999439872e+00,3.141592653622183651e+00,-1.422639033889629513e-11,-1.171270503415209839e-10,5.146264615219229362e-11,-5.755091089092420350e-11,0.000000000000000000e+00
7.103999999999439652e+00,3.141592653621950060e+00,-1.412384146901217906e-11,-1.162832060558601148e-10,5.109203747850694431e-11,-5.713838535542628804e-11,0.000000000000000000e+00
7.105999999999439432e+00,3.141592653621718245e+00,-1.402203272295106730e-11,-1.154447632480617276e-10,5.072247434943865026e-11,-5.670528957492492322e-11,0.000000000000000000e+00
7.107999999999439211e+00,3.141592653621488207e+00,-1.392095795137912103e-11,-1.146133934670491599e-10,5.035803049679016272e-11,-5.632840611021023449e-11,0.000000000000000000e+00
7.109999999999438991e+00,3.141592653621259945e+00,-1.382061183847103761e-11,-1.137869849778096263e-10,4.999376770582741030e-11,-5.589080683411389861e-11,0.000000000000000000e+00
7.111999999999438771e+00,3.141592653621033016e+00,-1.372098989871700250e-11,-1.129672318582875760e-10,4.963381361433315804e-11,-5.550985866485213609e-11,0.000000000000000000e+00
7.113999999999438550e+00,3.141592653620807862e+00,-1.362208554690610947e-11,-1.121532613129504566e-10,4.927614727013470121e-11,-5.510578405460167542e-11,0.000000000000000000e+00
7.115999999999438330e+00,3.141592653620584485e+00,-1.352389506194683239e-11,-1.113446787940516018e-10,4.891989878296842602e-11,-5.469341996628218338e-11,0.000000000000000000e+00
7.117999999999438110e+00,3.141592653620362441e+00,-1.342641357064529391e-11,-1.105422897076461350e-10,4.856710988398724603e-11,-5.431073959956404173e-11,0.000000000000000000e+00
7.119999999999437890e+00,3.141592653620142173e+00,-1.332963425261240727e-11,-1.097460349228647627e-10,4.821769302176479124e-11,-5.393016002884888361e-11,0.000000000000000000e+00
7.121999999999437669e+00,3.141592653619923681e+00,-1.323355138156646815e-11,-1.089554439914887101e-10,4.787063040448800472e-11,-5.353941107005137278e-11,0.000000000000000000e+00
7.123999999999437449e+00,3.141592653619706521e+00,-1.313816120188588063e-11,-1.081700745381642660e-10,4.752495792800368616e-11,-5.313932649515953850e-11,0.000000000000000000e+00
7.125999999999437229e+00,3.141592653619491138e+00,-1.304345990866068904e-11,-1.073903425781907895e-10,4.718171145654059115e-11,-5.275515386463689595e-11,0.000000000000000000e+00
7.127999999999437009e+00,3.141592653619277087e+00,-1.294944266037913367e-11,-1.066161846573505681e-10,4.684085376876135458e-11,-5.237396627371964589e-11,0.000000000000000000e+00
7.129999999999436788e+00,3.141592653619064812e+00,-1.285610382286131514e-11,-1.058479482467968640e-10,4.650328368744969894e-11,-5.200714907900741831e-11,0.000000000000000000e+00
7.131999999999436568e+00,3.141592653618853870e+00,-1.276343887446535228e-11,-1.050847236424385274e-10,4.616690543129881256e-11,-5.161686063349334654e-11,0.000000000000000000e+00
7.133999999999436348e+00,3.141592653618644260e+00,-1.267144445523046831e-11,-1.043269149153445003e-10,4.583272628515787748e-11,-5.124186361569451012e-11,0.000000000000000000e+00
7.135999999999436127e+00,3.141592653618436426e+00,-1.258011524637975560e-11,-1.035748627555539701e-10,4.550166255457667044e-11,-5.088148101104914740e-11,0.000000000000000000e+00
7.137999999999435907e+00,3.141592653618229924e+00,-1.248944615237897191e-11,-1.028280485450145904e-10,4.517256770681922843e-11,-5.050941997452075936e-11,0.000000000000000000e+00
7.139999999999435687e+00,3.141592653618025199e+00,-1.239943138274213365e-11,-1.020872343849581595e-10,4.484730569807989834e-11,-5.016390554773091304e-11,0.000000000000000000e+00
7.141999999999435467e+00,3.141592653617821806e+00,-1.231006451538840033e-11,-1.013518451250160353e-10,4.452462169530466509e-11,-4.980554024514858852e-11,0.000000000000000000e+00
7.143999999999435246e+00,3.141592653617619746e+00,-1.222134256949031107e-11,-1.006209584363030132e-10,4.420235600122269209e-11,-4.942260987277788016e-11,0.000000000000000000e+00
7.145999999999435026e+00,3.141592653617419018e+00,-1.213326167881230025e-11,-9.989580866199401009e-11,4.388352274681689992e-11,-4.908014691640490851e-11,0.000000000000000000e+00
7.147999999999434806e+00,3.141592653617220066e+00,-1.204581532191506079e-11,-9.917622315288745433e-11,4.356778972790105240e-11,-4.873686122329561807e-11,0.000000000000000000e+00
7.149999999999434586e+00,3.141592653617022446e+00,-1.195899851988224748e-11,-9.846165653120914800e-11,4.325393964117770232e-11,-4.838068014950547391e-11,0.000000000000000000e+00
7.151999999999434365e+00,3.141592653616826158e+00,-1.187280859384156216e-11,-9.775161704287400681e-11,4.294087000736332975e-11,-4.801271562360657277e-11,0.000000000000000000e+00
7.153999999999434145e+00,3.141592653616631203e+00,-1.178724021720666403e-11,-9.704765396498335719e-11,4.263236199417772674e-11,-4.769619223812299002e-11,0.000000000000000000e+00
7.155999999999433925e+00,3.141592653616438024e+00,-1.170228668854955923e-11,-9.634874491545843335e-11,4.232598953701916856e-11,-4.735171809492201881e-11,0.000000000000000000e+00
7.157999999999433705e+00,3.141592653616246178e+00,-1.161794581399093226e-11,-9.565394943589975412e-11,4.201966416728924032e-11,-4.698249386378915804e-11,0.000000000000000000e+00
7.159999999999433484e+00,3.141592653616055664e+00,-1.153421568549526845e-11,-9.496401432611093330e-11,4.171519974564729369e-11,-4.663982417118974060e-11,0.000000000000000000e+00
7.161999999999433264e+00,3.141592653615866482e+00,-1.145109087689450728e-11,-9.427962733505300416e-11,4.141431603117390333e-11,-4.632161526243784470e-11,0.000000000000000000e+00
7.163999999999433044e+00,3.141592653615678632e+00,-1.136856558505616089e-11,-9.360019261816763267e-11,4.111565474201922889e-11,-4.598853668211466158e-11,0.000000000000000000e+00
7.165999999999432823e+00,3.141592653615492114e+00,-1.128663464317118279e-11,-9.292597809428215031e-11,4.081993783659311056e-11,-4.566690586554144877e-11,0.000000000000000000e+00
7.167999999999432603e+00,3.141592653615306929e+00,-1.120529353710458205e-11,-9.225637743034827040e-11,4.052577519523226531e-11,-4.533070237592566282e-11,0.000000000000000000e+00
7.169999999999432383e+00,3.141592653615123076e+00,-1.112453941770621887e-11,-9.159126897385325339e-11,4.023292292714308225e-11,-4.499352335818979673e-11,0.000000000000000000e+00
7.171999999999432163e+00,3.141592653614940556e+00,-1.104436895196050198e-11,-9.093090730399733091e-11,3.994207781417630265e-11,-4.466828384359209249e-11,0.000000000000000000e+00
7.173999999999431942e+00,3.141592653614759367e+00,-1.096477845330241921e-11,-9.027514585047384356e-11,3.965294308549281861e-11,-4.434119080329517864e-11,0.000000000000000000e+00
7.175999999999431722e+00,3.141592653614579511e+00,-1.088576476584497762e-11,-8.962382350010864186e-11,3.936520739792923225e-11,-4.401298135477010715e-11,0.000000000000000000e+00
7.177999999999431502e+00,3.141592653614400987e+00,-1.080732254469736504e-11,-8.897799306988658752e-11,3.908146402164839024e-11,-4.372045064467057098e-11,0.000000000000000000e+00
7.179999999999431282e+00,3.141592653614223796e+00,-1.072944623751890594e-11,-8.833659691133924919e-11,3.879924970036561476e-11,-4.339885976986073836e-11,0.000000000000000000e+00
7.181999999999431061e+00,3.141592653614047936e+00,-1.065213123261735931e-11,-8.770026908557652452e-11,3.852014899071930680e-11,-4.310019225113683498e-11,0.000000000000000000e+00
7.183999999999430841e+00,3.141592653613872965e+00,-1.057537365703171586e-11,-8.706797985518934167e-11,3.824176542019677132e-11,-4.277306874015015996e-11,0.000000000000000000e+00
7.185999999999430621e+00,3.141592653613699326e+00,-1.049917148181991192e-11,-8.643998411990260020e-11,3.796473586286288075e-11,-4.245662399872990696e-11,0.000000000000000000e+00
7.187999999999430401e+00,3.141592653613527020e+00,-1.042352032039193047e-11,-8.581694228415528082e-11,3.769070790796474708e-11,-4.216340512238778946e-11,0.000000000000000000e+00
7.189999999999430180e+00,3.141592653613356045e+00,-1.034841471670926104e-11,-8.519859551427386169e-11,3.741914987633839083e-11,-4.186584241616500650e-11,0.000000000000000000e+00
7.191999999999429960e+00,3.141592653613186403e+00,-1.027385119381909702e-11,-8.458430424506959824e-11,3.714859887424605275e-11,-4.155206657355317338e-11,0.000000000000000000e+00
7.193999999999429740e+00,3.141592653613017649e+00,-1.019982516515187461e-11,-8.397511439417268155e-11,3.688163166352235079e-11,-4.127350397364887888e-11,0.000000000000000000e+00
7.195999999999429519e+00,3.141592653612850228e+00,-1.012633102762212772e-11,-8.337035624399920780e-11,3.661667949555878121e-11,-4.097709582331254182e-11,0.000000000000000000e+00
7.197999999999429299e+00,3.141592653612684138e+00,-1.005336617298348131e-11,-8.276940373233008647e-11,3.635230504401216899e-11,-4.066449479569335046e-11,0.000000000000000000e+00
7.199999999999429079e+00,3.141592653612519381e+00,-9.980927937635826028e-12,-8.217286264978255047e-11,3.609003196335538248e-11,-4.037434308276812337e-11,0.000000000000000000e+00
7.201999999999428859e+00,3.141592653612355512e+00,-9.909013585775471456e-12,-8.158009070013049581e-11,3.582839756683683615e-11,-4.006752850968288756e-11,0.000000000000000000e+00
7.203999999999428638e+00,3.141592653612192976e+00,-9.837619270005320111e-12,-8.099214611555521315e-11,3.556996763193903357e-11,-3.979545853051314798e-11,0.000000000000000000e+00
7.205999999999428418e+00,3.141592653612031771e+00,-9.766740206716258408e-12,-8.040831216009374245e-11,3.531310135733761611e-11,-3.950519874637691359e-11,0.000000000000000000e+00
7.207999999999428198e+00,3.141592653611871455e+00,-9.696371861714265736e-12,-7.982916053980830021e-11,3.505924084219355976e-11,-3.923558044439184285e-11,0.000000000000000000e+00
7.209999999999427978e+00,3.141592653611712471e+00,-9.626510710523720065e-12,-7.925362303064868497e-11,3.480586381748037880e-11,-3.893536414847600795e-11,0.000000000000000000e+00
7.211999999999427757e+00,3.141592653611554375e+00,-9.557154348437414637e-12,-7.868228057804331599e-11,3.455442774807994389e-11,-3.865669253860472515e-11,0.000000000000000000e+00
7.213999999999427537e+00,3.141592653611397612e+00,-9.488298412649128954e-12,-7.811531266396043484e-11,3.430540927824750716e-11,-3.838553831114880074e-11,0.000000000000000000e+00
7.215999999999427317e+00,3.141592653611241737e+00,-9.419937743028214291e-12,-7.755282587139047147e-11,3.405913759083447979e-11,-3.812124005943242137e-11,0.000000000000000000e+00
7.217999999999427096e+00,3.141592653611087194e+00,-9.352068438231359393e-12,-7.699413889590186805e-11,3.381401621297500885e-11,-3.783823323280809936e-11,0.000000000000000000e+00
7.219999999999426876e+00,3.141592653610933983e+00,-9.284687786159760236e-12,-7.643939449172025091e-11,3.357046087570535446e-11,-3.756319386594014947e-11,0.000000000000000000e+00
7.221999999999426656e+00,3.141592653610781660e+00,-9.217792255820663308e-12,-7.588871731677946398e-11,3.332885075206405487e-11,-3.729545357506453930e-11,0.000000000000000000e+00
7.223999999999426436e+00,3.141592653610630226e+00,-9.151378599880216864e-12,-7.534184487124228769e-11,3.308857797437676747e-11,-3.702159155071530571e-11,0.000000000000000000e+00
7.225999999999426215e+00,3.141592653610480124e+00,-9.085442695557449262e-12,-7.479934791276338832e-11,3.285105540597572414e-11,-3.676777716201694131e-11,0.000000000000000000e+00
7.227999999999425995e+00,3.141592653610330910e+00,-9.019981758465654673e-12,-7.426006941925245297e-11,3.261360224072657628e-11,-3.648176556501876236e-11,0.000000000000000000e+00
7.229999999999425775e+00,3.141592653610183028e+00,-8.954994112424819405e-12,-7.372462309833997929e-11,3.237772062660686362e-11,-3.621683903578163249e-11,0.000000000000000000e+00
7.231999999999425555e+00,3.141592653610036034e+00,-8.890475362215749205e-12,-7.319350668829949763e-11,3.214468241908692776e-11,-3.597067574272409059e-11,0.000000000000000000e+00
7.233999999999425334e+00,3.141592653609890373e+00,-8.826421520608974665e-12,-7.266599766967296678e-11,3.191279927029470978e-11,-3.570442508937397521e-11,0.000000000000000000e+00
7.235999999999425114e+00,3.141592653609745600e+00,-8.762830878773130073e-12,-7.214180821960319755e-11,3.168144317108767902e-11,-3.543262860120781238e-11,0.000000000000000000e+00
7.237999999999424894e+00,3.141592653609601715e+00,-8.699699107661258444e-12,-7.162229379256840897e-11,3.145390455644733539e-11,-3.520524571256221668e-11,0.000000000000000000e+00
7.239999999999424674e+00,3.141592653609459163e+00,-8.637020357364847100e-12,-7.110668685546825112e-11,3.122839411441391816e-11,-3.495627995287042753e-11,0.000000000000000000e+00
7.241999999999424453e+00,3.141592653609317498e+00,-8.574792338638698320e-12,-7.059423093504876206e-11,3.100314899631058530e-11,-3.468759211118464634e-11,0.000000000000000000e+00
7.243999999999424233e+00,3.141592653609176722e+00,-8.513012112237218190e-12,-7.008589885027854319e-11,3.078057779987219417e-11,-3.445099852501597016e-11,0.000000000000000000e+00
7.245999999999424013e+00,3.141592653609037278e+00,-8.451676116059043104e-12,-6.958094230283562511e-11,3.055891027032807829e-11,-3.419360888707777106e-11,0.000000000000000000e+00
7.247999999999423792e+00,3.141592653608898722e+00,-8.390783156799740602e-12,-6.907905332033387182e-11,3.033749715259078128e-11,-3.393011197584934347e-11,0.000000000000000000e+00
7.249999999999423572e+00,3.141592653608761054e+00,-8.330331405006839539e-12,-6.858077517961506981e-11,3.011767881405125191e-11,-3.368542359350412169e-11,0.000000000000000000e+00
7.251999999999423352e+00,3.141592653608624275e+00,-8.270317466265535764e-12,-6.808617659141852201e-11,2.989966011111966852e-11,-3.344572155406925552e-11,0.000000000000000000e+00
7.253999999999423132e+00,3.141592653608488384e+00,-8.210737514958095213e-12,-6.759534088296943681e-11,2.968366739031499961e-11,-3.321066566773350733e-11,0.000000000000000000e+00
7.255999999999422911e+00,3.141592653608353825e+00,-8.151587275742874476e-12,-6.710833427611243222e-11,2.946991977768722463e-11,-3.297992921368259803e-11,0.000000000000000000e+00
7.257999999999422691e+00,3.141592653608220154e+00,-8.092864100673457754e-12,-6.662436324660828981e-11,2.925657925463608126e-11,-3.272810753280203717e-11,0.000000000000000000e+00
7.259999999999422471e+00,3.141592653608087371e+00,-8.034564931462283571e-12,-6.614434679333420940e-11,2.904590541676803421e-11,-3.250706324365689682e-11,0.000000000000000000e+00
7.261999999999422251e+00,3.141592653607955477e+00,-7.976687164204810750e-12,-6.566711433539078936e-11,2.883513782386381029e-11,-3.225190989547370564e-11,0.000000000000000000e+00
7.263999999999422030e+00,3.141592653607824470e+00,-7.919227791812374360e-12,-6.519399338192422440e-11,2.862748656185719510e-11,-3.204002907987086416e-11,0.000000000000000000e+00
7.265999999999421810e+00,3.141592653607694352e+00,-7.862182485137133690e-12,-6.472417514378464101e-11,2.842106360398974143e-11,-3.180555115063977591e-11,0.000000000000000000e+00
7.267999999999421590e+00,3.141592653607565566e+00,-7.805547565854039470e-12,-6.425813577045637470e-11,2.821705544130182299e-11,-3.158821369979575472e-11,0.000000000000000000e+00
7.269999999999421370e+00,3.141592653607437668e+00,-7.749319172556944145e-12,-6.379545435598232210e-11,2.801452911531398814e-11,-3.136101635651152287e-11,0.000000000000000000e+00
7.271999999999421149e+00,3.141592653607310659e+00,-7.693495114129577199e-12,-6.333578182880581437e-11,2.781269658169894689e-11,-3.112534828356779205e-11,0.000000000000000000e+00
7.273999999999420929e+00,3.141592653607184538e+00,-7.638073797018726527e-12,-6.287918736443028661e-11,2.761176380892433778e-11,-3.089417385575076643e-11,0.000000000000000000e+00
7.275999999999420709e+00,3.141592653607059304e+00,-7.583053180371480172e-12,-6.242573999235883602e-11,2.741195664102313463e-11,-3.066715164543790302e-11,0.000000000000000000e+00
7.277999999999420488e+00,3.141592653606934959e+00,-7.528430007806612817e-12,-6.197586711577235447e-11,2.721431122386757892e-11,-3.045608009698320735e-11,0.000000000000000000e+00
7.279999999999420268e+00,3.141592653606811503e+00,-7.474200760297698500e-12,-6.152919870847026409e-11,2.701802308239380336e-11,-3.023533234750945522e-11,0.000000000000000000e+00
7.281999999999420048e+00,3.141592653606688934e+00,-7.420363599408419002e-12,-6.108535003387933720e-11,2.682218512716092983e-11,-3.000557950842238448e-11,0.000000000000000000e+00
7.283999999999419828e+00,3.141592653606567254e+00,-7.366916460448111700e-12,-6.064478881224670163e-11,2.662797716354775448e-11,-2.979223001365826670e-11,0.000000000000000000e+00
7.285999999999419607e+00,3.141592653606446461e+00,-7.313856016835886313e-12,-6.020752962663276024e-11,2.643548127640128060e-11,-2.958158431209103120e-11,0.000000000000000000e+00
7.287999999999419387e+00,3.141592653606326557e+00,-7.261179715539173652e-12,-5.977317855772782374e-11,2.624379537096527376e-11,-2.936120209513263192e-11,0.000000000000000000e+00
7.289999999999419167e+00,3.141592653606207541e+00,-7.208884897434956013e-12,-5.934216594325261368e-11,2.605398958122915135e-11,-2.915641145871105255e-11,0.000000000000000000e+00
7.291999999999418947e+00,3.141592653606089414e+00,-7.156968674470593896e-12,-5.891409544152013589e-11,2.586517624123495120e-11,-2.894147292986505827e-11,0.000000000000000000e+00
7.293999999999418726e+00,3.141592653605972174e+00,-7.105428980651089293e-12,-5.848898403966119530e-11,2.567743644649818627e-11,-2.872942438119703871e-11,0.000000000000000000e+00
7.295999999999418506e+00,3.141592653605855823e+00,-7.054263572578973934e-12,-5.806684944706231490e-11,2.549086650397131998e-11,-2.852006337895547821e-11,0.000000000000000000e+00
7.297999999999418286e+00,3.141592653605739915e+00,-7.003470096184431416e-12,-5.764769464666612747e-11,2.530550051758664000e-11,-2.831313316855146186e-11,0.000000000000000000e+00
7.299999999999418065e+00,3.141592653605624896e+00,-6.953045024828260765e-12,-5.723196401539931966e-11,2.512242198852924920e-11,-2.812129543412292603e-11,0.000000000000000000e+00
7.301999999999417845e+00,3.141592653605510765e+00,-6.902984870995067864e-12,-5.681919913449691187e-11,2.494057449193093915e-11,-2.791773921953912334e-11,0.000000000000000000e+00
7.303999999999417625e+00,3.141592653605397523e+00,-6.853286094849117591e-12,-5.640981860813108934e-11,2.476102031141296757e-11,-2.772907709110769650e-11,0.000000000000000000e+00
7.305999999999417405e+00,3.141592653605285168e+00,-6.803946131411720970e-12,-5.600296625293453175e-11,2.458173779350275374e-11,-2.751619146282176088e-11,0.000000000000000000e+00
7.307999999999417184e+00,3.141592653605173702e+00,-6.754962414423276416e-12,-5.559946497708792615e-11,2.440474987258720515e-11,-2.733124282711135285e-11,0.000000000000000000e+00
7.309999999999416964e+00,3.141592653605063123e+00,-6.706332371450959285e-12,-5.519845302674871986e-11,2.422805527469787164e-11,-2.712184493024431568e-11,0.000000000000000000e+00
7.311999999999416744e+00,3.141592653604952989e+00,-6.658054331449511041e-12,-5.480035835065489038e-11,2.405271167598607297e-11,-2.692782402844313704e-11,0.000000000000000000e+00
7.313999999999416524e+00,3.141592653604843743e+00,-6.610124655758787368e-12,-5.440557512529947181e-11,2.387968246129619341e-11,-2.674735302384350866e-11,0.000000000000000000e+00
7.315999999999416303e+00,3.141592653604735386e+00,-6.562541701719111329e-12,-5.401283480084887888e-11,2.370596603506416913e-11,-2.652987484581625768e-11,0.000000000000000000e+00
7.317999999999416083e+00,3.141592653604627916e+00,-6.515304750407604790e-12,-5.362298773267850740e-11,2.353367123044915622e-11,-2.634084012734949904e-11,0.000000000000000000e+00
7.319999999999415863e+00,3.141592653604520891e+00,-6.468410006911218722e-12,-5.323640639769860429e-11,2.336372299421203413e-11,-2.616547784369363688e-11,0.000000000000000000e+00
7.321999999999415643e+00,3.141592653604414753e+00,-6.421853939728170112e-12,-5.285261366263046492e-11,2.319498641443448490e-11,-2.597711613358281843e-11,0.000000000000000000e+00
7.323999999999415422e+00,3.141592653604309504e+00,-6.375633124934613304e-12,-5.247200151916378705e-11,2.302844661484590012e-11,-2.580254839901117185e-11,0.000000000000000000e+00
7.325999999999415202e+00,3.141592653604205143e+00,-6.329745283692518609e-12,-5.209366727236652446e-11,2.286200436029510385e-11,-2.560278032853730447e-11,0.000000000000000000e+00
7.327999999999414982e+00,3.141592653604101226e+00,-6.284189155531769153e-12,-5.171802528717664307e-11,2.269669830776838295e-11,-2.541774721724099620e-11,0.000000000000000000e+00
7.329999999999414761e+00,3.141592653603998198e+00,-6.238963559714420760e-12,-5.134462767252808441e-11,2.253146351421665323e-11,-2.522061324576199321e-11,0.000000000000000000e+00
7.331999999999414541e+00,3.141592653603896057e+00,-6.194067258232721547e-12,-5.097390043791918930e-11,2.236737998224512629e-11,-2.503809393498550043e-11,0.000000000000000000e+00
7.333999999999414321e+00,3.141592653603794361e+00,-6.149496149296598604e-12,-5.060658689823730818e-11,2.220626671730197871e-11,-2.488103698048772040e-11,0.000000000000000000e+00
7.335999999999414101e+00,3.141592653603693552e+00,-6.105247367642684209e-12,-5.024138426069573144e-11,2.204501322296584356e-11,-2.468510242848137710e-11,0.000000000000000000e+00
7.337999999999413880e+00,3.141592653603593632e+00,-6.061318310353418753e-12,-4.987948234959309173e-11,2.188653384997594294e-11,-2.452815498508459535e-11,0.000000000000000000e+00
7.339999999999413660e+00,3.141592653603494156e+00,-6.017706599428519846e-12,-4.951954025394403451e-11,2.172764712006378048e-11,-2.433234262955326011e-11,0.000000000000000000e+00
7.341999999999413440e+00,3.141592653603395568e+00,-5.974411010358453996e-12,-4.916240365561161701e-11,2.157040349246520519e-11,-2.416333491375608447e-11,0.000000000000000000e+00
7.343999999999413220e+00,3.141592653603297425e+00,-5.931429372229492979e-12,-4.880757920293853556e-11,2.141367644042402859e-11,-2.398156414818606140e-11,0.000000000000000000e+00
7.345999999999412999e+00,3.141592653603200169e+00,-5.888758710215195989e-12,-4.845586815431062007e-11,2.125940338792675048e-11,-2.382534527393288425e-11,0.000000000000000000e+00
7.347999999999412779e+00,3.141592653603103802e+00,-5.846396374560432806e-12,-4.810630981259611725e-11,2.110532609101633576e-11,-2.364248069051772738e-11,0.000000000000000000e+00
7.349999999999412559e+00,3.141592653603007879e+00,-5.804340082358785256e-12,-4.775968036095123448e-11,2.095335568347256405e-11,-2.348535684579195229e-11,0.000000000000000000e+00
7.351999999999412339e+00,3.141592653602912844e+00,-5.762586738224758568e-12,-4.741549850287358547e-11,2.080235403352076125e-11,-2.331448635243288829e-11,0.000000000000000000e+00
7.353999999999412118e+00,3.141592653602818253e+00,-5.721136526474079481e-12,-4.707285951180234701e-11,2.065020356158988023e-11,-2.311832423236998337e-11,0.000000000000000000e+00
7.355999999999411898e+00,3.141592653602724550e+00,-5.679987781456564170e-12,-4.673341883496783812e-11,2.050087879767968760e-11,-2.297407416992470053e-11,0.000000000000000000e+00
7.357999999999411678e+00,3.141592653602631291e+00,-5.639138037074381465e-12,-4.639581235546862405e-11,2.035118318772228495e-11,-2.279007921148818172e-11,0.000000000000000000e+00
7.359999999999411457e+00,3.141592653602538920e+00,-5.598584196100167904e-12,-4.606163988535646075e-11,2.020495139983653232e-11,-2.265690602390002666e-11,0.000000000000000000e+00
7.361999999999411237e+00,3.141592653602446994e+00,-5.558321650108740557e-12,-4.572992349346960726e-11,2.005988395359657060e-11,-2.249529010496338581e-11,0.000000000000000000e+00
7.363999999999411017e+00,3.141592653602355956e+00,-5.518349156379200044e-12,-4.540018980210034660e-11,1.991487514807619487e-11,-2.232045322097608229e-11,0.000000000000000000e+00
7.365999999999410797e+00,3.141592653602265361e+00,-5.478664792055784000e-12,-4.507317547206798503e-11,1.977173480893642611e-11,-2.217076191067823267e-11,0.000000000000000000e+00
7.367999999999410576e+00,3.141592653602175655e+00,-5.439265062795548728e-12,-4.474877254303136970e-11,1.963023158221797131e-11,-2.201907832464945855e-11,0.000000000000000000e+00
7.369999999999410356e+00,3.141592653602086394e+00,-5.400149806250157778e-12,-4.442565886188337532e-11,1.948724235555670675e-11,-2.182837461923456250e-11,0.000000000000000000e+00
7.371999999999410136e+00,3.141592653601998020e+00,-5.361318068631888378e-12,-4.410546491054827115e-11,1.934668866522297908e-11,-2.168921049312655372e-11,0.000000000000000000e+00
7.373999999999409916e+00,3.141592653601910090e+00,-5.322767300613525276e-12,-4.378720606688144376e-11,1.920626850431153218e-11,-2.152218736347128704e-11,0.000000000000000000e+00
7.375999999999409695e+00,3.141592653601823049e+00,-5.284494408615511735e-12,-4.347205537429746619e-11,1.906878865499922315e-11,-2.139247742375974715e-11,0.000000000000000000e+00
7.377999999999409475e+00,3.141592653601736451e+00,-5.246495818704422388e-12,-4.315902886780643539e-11,1.893196216604830521e-11,-2.123419706706061795e-11,0.000000000000000000e+00
7.379999999999409255e+00,3.141592653601650298e+00,-5.208771335475864194e-12,-4.284764153271050657e-11,1.879466223393274230e-11,-2.106247933514147195e-11,0.000000000000000000e+00
7.381999999999409035e+00,3.141592653601565033e+00,-5.171320082709076391e-12,-4.253865070905129692e-11,1.865870771440405513e-11,-2.091569556104421391e-11,0.000000000000000000e+00
7.383999999999408814e+00,3.141592653601480212e+00,-5.134139637700466863e-12,-4.223193568440424810e-11,1.852385022441545130e-11,-2.076681001188418468e-11,0.000000000000000000e+00
7.385999999999408594e+00,3.141592653601395835e+00,-5.097226988055595123e-12,-4.192781790679832095e-11,1.839089261213134896e-11,-2.062876141379564055e-11,0.000000000000000000e+00
7.387999999999408374e+00,3.141592653601312346e+00,-5.060580696727763799e-12,-4.162531462104528333e-11,1.825748340469722732e-11,-2.046279573229665426e-11,0.000000000000000000e+00
7.389999999999408153e+00,3.141592653601229301e+00,-5.024200676683589543e-12,-4.132480116672875857e-11,1.812460158993929125e-11,-2.030929727544123739e-11,0.000000000000000000e+00
7.391999999999407933e+00,3.141592653601147145e+00,-4.988084233661273598e-12,-4.102696940898607787e-11,1.799388239296531623e-11,-2.017917009268211163e-11,0.000000000000000000e+00
7.393999999999407713e+00,3.141592653601065432e+00,-4.952229342618086552e-12,-4.073083246301542060e-11,1.786304535947137841e-11,-2.002066512352951295e-11,0.000000000000000000e+00
7.395999999999407493e+00,3.141592653600984164e+00,-4.916635344941557588e-12,-4.043674915391259383e-11,1.773296928777212638e-11,-1.987386329100761190e-11,0.000000000000000000e+00
7.397999999999407272e+00,3.141592653600903784e+00,-4.881299054995303802e-12,-4.014541020578019433e-11,1.760531363932211805e-11,-1.974994841539418558e-11,0.000000000000000000e+00
7.399999999999407052e+00,3.141592653600823848e+00,-4.846218039710315052e-12,-3.985579504094836879e-11,1.747769037516808511e-11,-1.959706968063809338e-11,0.000000000000000000e+00
7.401999999999406832e+00,3.141592653600744356e+00,-4.811391401495303602e-12,-3.956824608738520255e-11,1.735093231800610511e-11,-1.945550253884413164e-11,0.000000000000000000e+00
7.403999999999406612e+00,3.141592653600665308e+00,-4.776816629736211123e-12,-3.928306885517198383e-11,1.722580418071343378e-11,-1.932428260056390576e-11,0.000000000000000000e+00
7.405999999999406391e+00,3.141592653600587148e+00,-4.742490885060634708e-12,-3.900008302334256238e-11,1.710188124461643366e-11,-1.918969078116317455e-11,0.000000000000000000e+00
7.407999999999406171e+00,3.141592653600509433e+00,-4.708412049254549618e-12,-3.871915782119860500e-11,1.697889105988339666e-11,-1.905218113284662837e-11,0.000000000000000000e+00
7.409999999999405951e+00,3.141592653600432161e+00,-4.674579463040131322e-12,-3.843975729856113612e-11,1.685561191441437241e-11,-1.889972666792562706e-11,0.000000000000000000e+00
7.411999999999405730e+00,3.141592653600355778e+00,-4.640990041609206717e-12,-3.816341326725017142e-11,1.673570228651513604e-11,-1.879572208411681211e-11,0.000000000000000000e+00
7.413999999999405510e+00,3.141592653600279839e+00,-4.607639571132925892e-12,-3.788906536250559072e-11,1.661667219562898193e-11,-1.866113638223995417e-11,0.000000000000000000e+00
7.415999999999405290e+00,3.141592653600204343e+00,-4.574528427896354534e-12,-3.761578200936577494e-11,1.649633982107331937e-11,-1.849916659728499076e-11,0.000000000000000000e+00
7.417999999999405070e+00,3.141592653600129292e+00,-4.541656510517277822e-12,-3.734471269035951395e-11,1.637744208679574106e-11,-1.837375715195039114e-11,0.000000000000000000e+00
7.419999999999404849e+00,3.141592653600054685e+00,-4.509022211548703290e-12,-3.707531313990413791e-11,1.625871715923231951e-11,-1.823247035378544744e-11,0.000000000000000000e+00
7.421999999999404629e+00,3.141592653599980967e+00,-4.476624470932995389e-12,-3.680786242739007661e-11,1.614085974405549460e-11,-1.810159106174619090e-11,0.000000000000000000e+00
7.423999999999404409e+00,3.141592653599907692e+00,-4.444459922873544609e-12,-3.654302979321259688e-11,1.602550486443946500e-11,-1.799248931174139562e-11,0.000000000000000000e+00
7.425999999999404189e+00,3.141592653599834861e+00,-4.412526043163095482e-12,-3.627977079044454514e-11,1.591018714371515244e-11,-1.785326671102405295e-11,0.000000000000000000e+00
7.427999999999403968e+00,3.141592653599762475e+00,-4.380821972708346839e-12,-3.601839847647746980e-11,1.579567587020381500e-11,-1.772434087882535216e-11,0.000000000000000000e+00
7.429999999999403748e+00,3.141592653599690532e+00,-4.349344534920552692e-12,-3.575957002387814365e-11,1.568355022542189875e-11,-1.761701752905713610e-11,0.000000000000000000e+00
7.431999999999403528e+00,3.141592653599619478e+00,-4.318092345783042905e-12,-3.550185956774306543e-11,1.557041871724209223e-11,-1.746731712484413491e-11,0.000000000000000000e+00
7.433999999999403308e+00,3.141592653599548868e+00,-4.287066555071812140e-12,-3.524558518329633348e-11,1.545711657341117458e-11,-1.732894359638853341e-11,0.000000000000000000e+00
7.435999999999403087e+00,3.141592653599478702e+00,-4.256264965602044748e-12,-3.499181873711393961e-11,1.534622871163638082e-11,-1.722519778357078595e-11,0.000000000000000000e+00
7.437999999999402867e+00,3.141592653599408980e+00,-4.225685089617636018e-12,-3.473956898600333926e-11,1.523538334951717489e-11,-1.709149963725142194e-11,0.000000000000000000e+00
7.439999999999402647e+00,3.141592653599339702e+00,-4.195325193470755770e-12,-3.448950241219394659e-11,1.512622913557294238e-11,-1.697991780654906048e-11,0.000000000000000000e+00
7.441999999999402426e+00,3.141592653599270868e+00,-4.165182383292580544e-12,-3.424142417644439478e-11,1.501829312947269765e-11,-1.686347515083653000e-11,0.000000000000000000e+00
7.443999999999402206e+00,3.141592653599202478e+00,-4.135255535615767929e-12,-3.399476499563390939e-11,1.491024689567527078e-11,-1.673049870724655161e-11,0.000000000000000000e+00
7.445999999999401986e+00,3.141592653599134533e+00,-4.105543271421729120e-12,-3.375019699578691428e-11,1.480370539536038909e-11,-1.661958424184575104e-11,0.000000000000000000e+00
7.447999999999401766e+00,3.141592653599067475e+00,-4.076043989708756359e-12,-3.350712130513988530e-11,1.469725591193183878e-11,-1.649170489418466634e-11,0.000000000000000000e+00
7.449999999999401545e+00,3.141592653599000862e+00,-4.046756760847709719e-12,-3.326579975515970602e-11,1.459163280489902615e-11,-1.637336955233480682e-11,0.000000000000000000e+00
7.451999999999401325e+00,3.141592653598934692e+00,-4.017680433944157495e-12,-3.302604514364632983e-11,1.448633421590175739e-11,-1.625068727654736305e-11,0.000000000000000000e+00
7.453999999999401105e+00,3.141592653598868967e+00,-3.988812739719168679e-12,-3.278851010116296430e-11,1.438299587499672000e-11,-1.614935873563526251e-11,0.000000000000000000e+00
7.455999999999400885e+00,3.141592653598803686e+00,-3.960151220642491842e-12,-3.255258884286975490e-11,1.428015481625131724e-11,-1.603014700539736258e-11,0.000000000000000000e+00
7.457999999999400664e+00,3.141592653598738849e+00,-3.931696156492756811e-12,-3.231771131480607896e-11,1.417652120951980169e-11,-1.589471787655765858e-11,0.000000000000000000e+00
7.459999999999400444e+00,3.141592653598674456e+00,-3.903447534304858258e-12,-3.208456230271097548e-11,1.407369311587952087e-11,-1.578151197643142373e-11,0.000000000000000000e+00
7.461999999999400224e+00,3.141592653598610507e+00,-3.875404161950028094e-12,-3.185294785075113075e-11,1.397126712511265656e-11,-1.566387019717280541e-11,0.000000000000000000e+00
7.463999999999400004e+00,3.141592653598547003e+00,-3.847564612039581954e-12,-3.162312277178120784e-11,1.386986642015625904e-11,-1.555484773902969405e-11,0.000000000000000000e+00
7.465999999999399783e+00,3.141592653598483942e+00,-3.819926307220339757e-12,-3.139529793441068695e-11,1.377000229537337306e-11,-1.545371355885614019e-11,0.000000000000000000e+00
7.467999999999399563e+00,3.141592653598421325e+00,-3.792486657055914253e-12,-3.116926397783974324e-11,1.367120751400110829e-11,-1.534710542619056110e-11,0.000000000000000000e+00
7.469999999999399343e+00,3.141592653598359153e+00,-3.765242946681920781e-12,-3.094524114466285760e-11,1.357404276640632022e-11,-1.524822436399068399e-11,0.000000000000000000e+00
7.471999999999399122e+00,3.141592653598297424e+00,-3.738192483360409834e-12,-3.072299598486742455e-11,1.347795621017995780e-11,-1.514357838146499876e-11,0.000000000000000000e+00
7.473999999999398902e+00,3.141592653598236140e+00,-3.711334490129135683e-12,-3.050193508955902942e-11,1.338156842483010465e-11,-1.502154495099524556e-11,0.000000000000000000e+00
7.475999999999398682e+00,3.141592653598175300e+00,-3.684668953894819587e-12,-3.028230642713563857e-11,1.328547947468670752e-11,-1.490853981546425191e-11,0.000000000000000000e+00
7.477999999999398462e+00,3.141592653598114904e+00,-3.658195678634968290e-12,-3.006393086600154076e-11,1.318928771183007309e-11,-1.479110193613261366e-11,0.000000000000000000e+00
7.479999999999398241e+00,3.141592653598054952e+00,-3.631913358485639923e-12,-2.984744741566418893e-11,1.309453560002185359e-11,-1.469459610380779365e-11,0.000000000000000000e+00
7.481999999999398021e+00,3.141592653597995444e+00,-3.605819518134604688e-12,-2.963265373043614525e-11,1.300077268780493327e-11,-1.459283188213785016e-11,0.000000000000000000e+00
7.483999999999397801e+00,3.141592653597936380e+00,-3.579911736265380463e-12,-2.941974024958068784e-11,1.290848835406887429e-11,-1.449787892238877599e-11,0.000000000000000000e+00
7.485999999999397581e+00,3.141592653597877760e+00,-3.554187539590591579e-12,-2.920848616836047112e-11,1.281716775483403130e-11,-1.439743729757652938e-11,0.000000000000000000e+00
7.487999999999397360e+00,3.141592653597819584e+00,-3.528645508592028563e-12,-2.899867919800689875e-11,1.272630293930793539e-11,-1.429148633802685471e-11,0.000000000000000000e+00
7.489999999999397140e+00,3.141592653597761853e+00,-3.503285190161270411e-12,-2.879010884864482101e-11,1.263545093569016677e-11,-1.418059143476995732e-11,0.000000000000000000e+00
7.491999999999396920e+00,3.141592653597704565e+00,-3.478105963121562113e-12,-2.858302402076195933e-11,1.254520729691941509e-11,-1.407785182335059023e-11,0.000000000000000000e+00
7.493999999999396699e+00,3.141592653597647722e+00,-3.453108077890503603e-12,-2.837679098659920764e-11,1.245408938850498441e-11,-1.395761210220598481e-11,0.000000000000000000e+00
7.495999999999396479e+00,3.141592653597591323e+00,-3.428291666459236869e-12,-2.817208900801572143e-11,1.236372924578899055e-11,-1.385863967352238584e-11,0.000000000000000000e+00
7.497999999999396259e+00,3.141592653597535367e+00,-3.403654694081047158e-12,-2.796910690614846862e-11,1.227464608408921664e-11,-1.376688117403771902e-11,0.000000000000000000e+00
7.499999999999396039e+00,3.141592653597479412e+00,-3.379196121172396769e-12,-2.776721834848012667e-11,1.218531428905317252e-11,-1.365657922596040830e-11,0.000000000000000000e+00
7.501999999999395818e+00,3.141592653597423901e+00,-3.354914892867254587e-12,-2.756706742625008086e-11,1.209728174204582005e-11,-1.356671732325388215e-11,0.000000000000000000e+00
7.503999999999395598e+00,3.141592653597368834e+00,-3.330808957253860035e-12,-2.736842174444316546e-11,1.201003283316339325e-11,-1.347056134982359311e-11,0.000000000000000000e+00
7.505999999999395378e+00,3.141592653597314211e+00,-3.306877214364205140e-12,-2.717106741983392405e-11,1.192306927977082193e-11,-1.336912939828395855e-11,0.000000000000000000e+00
7.507999999999395158e+00,3.141592653597260032e+00,-3.283117679692258483e-12,-2.697559532227634265e-11,1.183780487691985217e-11,-1.328737486695652576e-11,0.000000000000000000e+00
7.509999999999394937e+00,3.141592653597206297e+00,-3.259527477375967361e-12,-2.678177385769408337e-11,1.175373267277634482e-11,-1.319873158347527877e-11,0.000000000000000000e+00
7.511999999999394717e+00,3.141592653597153006e+00,-3.236103835430217713e-12,-2.658974810603576122e-11,1.167124025503976792e-11,-1.311640738768370998e-11,0.000000000000000000e+00
7.513999999999394497e+00,3.141592653597100160e+00,-3.212845161108213711e-12,-2.639886522098533125e-11,1.158874531049541138e-11,-1.301486619267393282e-11,0.000000000000000000e+00
7.515999999999394277e+00,3.141592653597047757e+00,-3.189751936427545515e-12,-2.620890697884982370e-11,1.150578636236534355e-11,-1.290814340614523939e-11,0.000000000000000000e+00
7.517999999999394056e+00,3.141592653596995355e+00,-3.166824479769154845e-12,-2.602012712101816506e-11,1.142297728821774186e-11,-1.280935886120502291e-11,0.000000000000000000e+00
7.519999999999393836e+00,3.141592653596943396e+00,-3.144061936420934552e-12,-2.583274370018330145e-11,1.134085331365965792e-11,-1.271781056697697111e-11,0.000000000000000000e+00
7.521999999999393616e+00,3.141592653596891882e+00,-3.121461589060906797e-12,-2.564732337679505316e-11,1.126077704868638662e-11,-1.264508346306252609e-11,0.000000000000000000e+00
7.523999999999393395e+00,3.141592653596840812e+00,-3.099020972711723595e-12,-2.546318473743366607e-11,1.118111805147636998e-11,-1.255243157664591187e-11,0.000000000000000000e+00
7.525999999999393175e+00,3.141592653596790186e+00,-3.076740643575446960e-12,-2.527970344803517845e-11,1.110047009724457163e-11,-1.244166972364026823e-11,0.000000000000000000e+00
7.527999999999392955e+00,3.141592653596740004e+00,-3.054621090722849940e-12,-2.509751666870937017e-11,1.102033751645803828e-11,-1.235133069891581546e-11,0.000000000000000000e+00
7.529999999999392735e+00,3.141592653596689821e+00,-3.032662812599593002e-12,-2.491597497041356154e-11,1.093917988070789900e-11,-1.224258556162275608e-11,0.000000000000000000e+00
7.531999999999392514e+00,3.141592653596640083e+00,-3.010864287390695037e-12,-2.473656459965871448e-11,1.086058035076051579e-11,-1.217931462935399236e-11,0.000000000000000000e+00
7.533999999999392294e+00,3.141592653596590790e+00,-2.989222105357619404e-12,-2.455856673206505883e-11,1.078283245354671197e-11,-1.209525168754099063e-11,0.000000000000000000e+00
7.535999999999392074e+00,3.141592653596541940e+00,-2.967736124714843841e-12,-2.438131948543657723e-11,1.070435922192509117e-11,-1.199225879187540027e-11,0.000000000000000000e+00
7.537999999999391854e+00,3.141592653596493534e+00,-2.946404339327880661e-12,-2.420626558762216857e-11,1.062863294639568549e-11,-1.193427562519434848e-11,0.000000000000000000e+00
7.539999999999391633e+00,3.141592653596445128e+00,-2.925224879510837939e-12,-2.403187241331465945e-11,1.055203365200444877e-11,-1.183018557315219561e-11,0.000000000000000000e+00
7.541999999999391413e+00,3.141592653596397167e+00,-2.904198885760165985e-12,-2.385838478808342638e-11,1.047514714148981624e-11,-1.173387210762556195e-11,0.000000000000000000e+00
7.543999999999391193e+00,3.141592653596349649e+00,-2.883325536280436734e-12,-2.368639552995241148e-11,1.039938512972303710e-11,-1.165690126096340787e-11,0.000000000000000000e+00
7.545999999999390973e+00,3.141592653596302576e+00,-2.862602190720689502e-12,-2.351604002252936100e-11,1.032513897016892189e-11,-1.158550229397383452e-11,0.000000000000000000e+00
7.547999999999390752e+00,3.141592653596255502e+00,-2.842027448534722549e-12,-2.334664312733934326e-11,1.025076626874608060e-11,-1.149406014962916791e-11,0.000000000000000000e+00
7.549999999999390532e+00,3.141592653596208873e+00,-2.821600117331691687e-12,-2.317880801485306301e-11,1.017772373589424261e-11,-1.142168830734071721e-11,0.000000000000000000e+00
7.551999999999390312e+00,3.141592653596162688e+00,-2.801319103984158545e-12,-2.301186279310038559e-11,1.010444416190977481e-11,-1.132951735812639244e-11,0.000000000000000000e+00
7.553999999999390091e+00,3.141592653596116946e+00,-2.781184368084423304e-12,-2.284600755855599892e-11,1.003142654956081983e-11,-1.124417206971445495e-11,0.000000000000000000e+00
7.555999999999389871e+00,3.141592653596071205e+00,-2.761194085879441510e-12,-2.268178253055162607e-11,9.959990467156281373e-12,-1.117725900607861570e-11,0.000000000000000000e+00
7.557999999999389651e+00,3.141592653596025908e+00,-2.741344713618894664e-12,-2.251935348756933510e-11,9.890512353787037391e-12,-1.111501652159209428e-11,0.000000000000000000e+00
7.559999999999389431e+00,3.141592653595981055e+00,-2.721635979590299669e-12,-2.235718810186153735e-11,9.819332496669283505e-12,-1.100709668818493052e-11,0.000000000000000000e+00
7.561999999999389210e+00,3.141592653595936646e+00,-2.702067781143087459e-12,-2.219672717949357796e-11,9.749972521065423074e-12,-1.094474995811416376e-11,0.000000000000000000e+00
7.563999999999388990e+00,3.141592653595892237e+00,-2.682638165137455000e-12,-2.203727605645291201e-11,9.680750055089620450e-12,-1.086164774849307542e-11,0.000000000000000000e+00
7.565999999999388770e+00,3.141592653595848272e+00,-2.663346353974500121e-12,-2.187902891224874965e-11,9.612163427049262891e-12,-1.078471126368946221e-11,0.000000000000000000e+00
7.567999999999388550e+00,3.141592653595804752e+00,-2.644192679894148788e-12,-2.172130612939457214e-11,9.542593233950474171e-12,-1.068829984801436255e-11,0.000000000000000000e+00
7.569999999999388329e+00,3.141592653595761675e+00,-2.625175691981039996e-12,-2.156553423761317886e-11,9.475473008468077272e-12,-1.063640041890065495e-11,0.000000000000000000e+00
7.571999999999388109e+00,3.141592653595718598e+00,-2.606294149924815994e-12,-2.141016216235777316e-11,9.407131889869244398e-12,-1.053793950265144298e-11,0.000000000000000000e+00
7.573999999999387889e+00,3.141592653595675966e+00,-2.587549061038090018e-12,-2.125580538170825608e-11,9.339015587631453258e-12,-1.045909398483201728e-11,0.000000000000000000e+00
7.575999999999387668e+00,3.141592653595633777e+00,-2.568939536165357706e-12,-2.110263631602060158e-11,9.271563624536749170e-12,-1.038611137134115805e-11,0.000000000000000000e+00
7.577999999999387448e+00,3.141592653595591589e+00,-2.550463868028300699e-12,-2.095079524823787390e-11,9.205158851956117429e-12,-1.031842765864205179e-11,0.000000000000000000e+00
7.579999999999387228e+00,3.141592653595549844e+00,-2.532119593007779365e-12,-2.080042824533292284e-11,9.140150769465559923e-12,-1.025548583925695502e-11,0.000000000000000000e+00
7.581999999999387008e+00,3.141592653595508544e+00,-2.513906629512054368e-12,-2.065041125492531869e-11,9.073843075821077121e-12,-1.015912996612921791e-11,0.000000000000000000e+00
7.583999999999386787e+00,3.141592653595467244e+00,-2.495825090579857034e-12,-2.050176538605783358e-11,9.008726205938178916e-12,-1.009513936644887075e-11,0.000000000000000000e+00
7.585999999999386567e+00,3.141592653595426388e+00,-2.477872308457604641e-12,-2.035461323235219382e-11,8.945066527340525299e-12,-1.003561861668926955e-11,0.000000000000000000e+00
7.587999999999386347e+00,3.141592653595385976e+00,-2.460046080660592377e-12,-2.020865528904183088e-11,8.882167629359667686e-12,-9.967571583256862154e-12,0.000000000000000000e+00
7.589999999999386127e+00,3.141592653595345563e+00,-2.442346478951764069e-12,-2.006320770931442526e-11,8.818440439156392003e-12,-9.879499265645916946e-12,0.000000000000000000e+00
7.591999999999385906e+00,3.141592653595305595e+00,-2.424774645592805360e-12,-1.991848085067303850e-11,8.754395028151463110e-12,-9.798032072425267856e-12,0.000000000000000000e+00
7.593999999999385686e+00,3.141592653595266071e+00,-2.407328819275863441e-12,-1.977546188354559332e-11,8.692413658603992047e-12,-9.747576059637869152e-12,0.000000000000000000e+00
7.595999999999385466e+00,3.141592653595226547e+00,-2.390007681844106224e-12,-1.963297906485338830e-11,8.629706142966779095e-12,-9.662664062068869132e-12,0.000000000000000000e+00
7.597999999999385246e+00,3.141592653595187468e+00,-2.372812188854422541e-12,-1.949123540173778472e-11,8.566764965191998495e-12,-9.584131324069693466e-12,0.000000000000000000e+00
7.599999999999385025e+00,3.141592653595148832e+00,-2.355742433990519452e-12,-1.935038339541090670e-11,8.503948278650777934e-12,-9.511410975847768763e-12,0.000000000000000000e+00
7.601999999999384805e+00,3.141592653595110196e+00,-2.338796858858718931e-12,-1.921096163450453394e-11,8.442585233089316619e-12,-9.456341136858880422e-12,0.000000000000000000e+00
7.603999999999384585e+00,3.141592653595072004e+00,-2.321972226129466783e-12,-1.907309782699100671e-11,8.383001624763823227e-12,-9.405112107291728466e-12,0.000000000000000000e+00
7.605999999999384364e+00,3.141592653595033813e+00,-2.305268681607918968e-12,-1.893524826390670901e-11,8.321497025384836827e-12,-9.307320160948960480e-12,0.000000000000000000e+00
7.607999999999384144e+00,3.141592653594996065e+00,-2.288685563960432081e-12,-1.879927550439370964e-11,8.262555012167736970e-12,-9.267072882186249566e-12,0.000000000000000000e+00
7.609999999999383924e+00,3.141592653594958762e+00,-2.272220613028057215e-12,-1.866398582341808446e-11,8.203326058933874223e-12,-9.191552972566245663e-12,0.000000000000000000e+00
7.611999999999383704e+00,3.141592653594921458e+00,-2.255873979952128007e-12,-1.852954922104795429e-11,8.144237155722369653e-12,-9.121680419848138004e-12,0.000000000000000000e+00
7.613999999999383483e+00,3.141592653594884599e+00,-2.239645017238387011e-12,-1.839612028376703158e-11,8.085651445406906794e-12,-9.056923865097531253e-12,0.000000000000000000e+00
7.615999999999383263e+00,3.141592653594847739e+00,-2.223532392664675914e-12,-1.826380795277179452e-11,8.027883528495829184e-12,-8.996897795042009166e-12,0.000000000000000000e+00
7.617999999999383043e+00,3.141592653594811324e+00,-2.207535180859693079e-12,-1.813233700752810103e-11,7.970234425339962939e-12,-8.928328053268013965e-12,0.000000000000000000e+00
7.619999999999382823e+00,3.141592653594775353e+00,-2.191652770950450719e-12,-1.800184653391439106e-11,7.913077381416551631e-12,-8.864879252546132666e-12,0.000000000000000000e+00
7.621999999999382602e+00,3.141592653594739382e+00,-2.175885801257033752e-12,-1.787163686224985519e-11,7.854778722318051698e-12,-8.781031270041894882e-12,0.000000000000000000e+00
7.623999999999382382e+00,3.141592653594703854e+00,-2.160233259918159928e-12,-1.774310473702265631e-11,7.798660262731240564e-12,-8.740693435304675936e-12,0.000000000000000000e+00
7.625999999999382162e+00,3.141592653594668327e+00,-2.144693463064279150e-12,-1.761511193051636204e-11,7.742018750128504860e-12,-8.665803216854653084e-12,0.000000000000000000e+00
7.627999999999381942e+00,3.141592653594633244e+00,-2.129266099470404120e-12,-1.748822675524634602e-11,7.686207264190066364e-12,-8.608742133453165419e-12,0.000000000000000000e+00
7.629999999999381721e+00,3.141592653594598605e+00,-2.113950256181846700e-12,-1.736212174471119511e-11,7.630509680668668517e-12,-8.543030288567043971e-12,0.000000000000000000e+00
7.631999999999381501e+00,3.141592653594563966e+00,-2.098744381552351383e-12,-1.723734745850309560e-11,7.576223117931376129e-12,-8.494826687397146240e-12,0.000000000000000000e+00
7.633999999999381281e+00,3.141592653594529772e+00,-2.083648364768774037e-12,-1.711277548397734588e-11,7.520647583411916387e-12,-8.412202265945550700e-12,0.000000000000000000e+00
7.635999999999381060e+00,3.141592653594495577e+00,-2.068662377120989187e-12,-1.698939369211111699e-11,7.466193982138853422e-12,-8.360921765519544560e-12,0.000000000000000000e+00
7.637999999999380840e+00,3.141592653594461826e+00,-2.053783899324481003e-12,-1.686730893948271653e-11,7.413117993600052182e-12,-8.313178285900978840e-12,0.000000000000000000e+00
7.639999999999380620e+00,3.141592653594428075e+00,-2.039011027533689354e-12,-1.674618294688423573e-11,7.360603463618776257e-12,-8.255912811646675669e-12,0.000000000000000000e+00
7.641999999999380400e+00,3.141592653594394768e+00,-2.024343233793568148e-12,-1.662574952127568356e-11,7.308020204394365812e-12,-8.190608828275823948e-12,0.000000000000000000e+00
7.643999999999380179e+00,3.141592653594361462e+00,-2.009781345143484407e-12,-1.650570251887140236e-11,7.254682886384909636e-12,-8.117392747906605375e-12,0.000000000000000000e+00
7.645999999999379959e+00,3.141592653594328599e+00,-1.995325504456733998e-12,-1.638663213965681452e-11,7.201983476918598135e-12,-8.061889038450906660e-12,0.000000000000000000e+00
7.647999999999379739e+00,3.141592653594295736e+00,-1.980973186142749704e-12,-1.626904671770578944e-11,7.151145026422500473e-12,-8.023160753747634605e-12,0.000000000000000000e+00
7.649999999999379519e+00,3.141592653594263318e+00,-1.966723435977731895e-12,-1.615179424155711028e-11,7.099411076613233378e-12,-7.949286494998049283e-12,0.000000000000000000e+00
7.651999999999379298e+00,3.141592653594231344e+00,-1.952575698380979024e-12,-1.603582724580427535e-11,7.049128206818620279e-12,-7.906093854498997073e-12,0.000000000000000000e+00
7.653999999999379078e+00,3.141592653594199369e+00,-1.938528800737605529e-12,-1.592042185782795384e-11,6.998571123234209285e-12,-7.840798945810575436e-12,0.000000000000000000e+00
7.655999999999378858e+00,3.141592653594167839e+00,-1.924582918340604700e-12,-1.580572577306151872e-11,6.948093221910690011e-12,-7.780295970414997618e-12,0.000000000000000000e+00
7.657999999999378637e+00,3.141592653594136308e+00,-1.910738671963507655e-12,-1.569141597924122672e-11,6.896935103330338089e-12,-7.711417146293704824e-12,0.000000000000000000e+00
7.659999999999378417e+00,3.141592653594105222e+00,-1.896995070531263046e-12,-1.557847065258487512e-11,6.847444025719465029e-12,-7.672737283611840690e-12,0.000000000000000000e+00
7.661999999999378197e+00,3.141592653594074136e+00,-1.883350542550454178e-12,-1.546614647550868566e-11,6.797861651894595820e-12,-7.611639991913934764e-12,0.000000000000000000e+00
7.663999999999377977e+00,3.141592653594043494e+00,-1.869804984015851869e-12,-1.535456990213677758e-11,6.748470328174236137e-12,-7.555018863425557754e-12,0.000000000000000000e+00
7.665999999999377756e+00,3.141592653594012852e+00,-1.856359602544316435e-12,-1.524304366796035426e-11,6.697669101631066439e-12,-7.477623205210146559e-12,0.000000000000000000e+00
7.667999999999377536e+00,3.141592653593982654e+00,-1.843013960736020082e-12,-1.513294502859073612e-11,6.648726413596602015e-12,-7.443251146603919596e-12,0.000000000000000000e+00
7.669999999999377316e+00,3.141592653593952456e+00,-1.829766129434257954e-12,-1.502352007948427598e-11,6.599858595096674581e-12,-7.386136338693055538e-12,0.000000000000000000e+00
7.671999999999377096e+00,3.141592653593922702e+00,-1.816615633489735387e-12,-1.491489657054850192e-11,6.551371317821763137e-12,-7.333200570070632642e-12,0.000000000000000000e+00
7.673999999999376875e+00,3.141592653593892948e+00,-1.803562534546019380e-12,-1.480673692777300125e-11,6.502477081486641618e-12,-7.271329179858225815e-12,0.000000000000000000e+00
7.675999999999376655e+00,3.141592653593863638e+00,-1.790606258033371351e-12,-1.469960390483665017e-11,6.454529148218550105e-12,-7.226891483057989792e-12,0.000000000000000000e+00
7.677999999999376435e+00,3.141592653593834328e+00,-1.777745709976400109e-12,-1.459316634286145920e-11,6.406748625809743533e-12,-7.172813646669231344e-12,0.000000000000000000e+00
7.679999999999376215e+00,3.141592653593805462e+00,-1.764980246898156068e-12,-1.448754864435843599e-11,6.359439918152658836e-12,-7.122699675689928960e-12,0.000000000000000000e+00
7.681999999999375994e+00,3.141592653593776596e+00,-1.752310615958109918e-12,-1.438202820892049266e-11,6.310901000415286138e-12,-7.051199546775656664e-12,0.000000000000000000e+00
7.683999999999375774e+00,3.141592653593747730e+00,-1.739736067507737257e-12,-1.427795591633701333e-11,6.264357428479147006e-12,-7.022336058379105230e-12,0.000000000000000000e+00
7.685999999999375554e+00,3.141592653593719309e+00,-1.727252387500802443e-12,-1.417542417433784089e-11,6.220043792835261218e-12,-6.995327014871610961e-12,0.000000000000000000e+00
7.687999999999375333e+00,3.141592653593690887e+00,-1.714857948875618254e-12,-1.407323142027503430e-11,6.175085072335469169e-12,-6.932663327339748992e-12,0.000000000000000000e+00
7.689999999999375113e+00,3.141592653593662909e+00,-1.702551892581276930e-12,-1.397230479288252330e-11,6.131672697850068940e-12,-6.899191870040027623e-12,0.000000000000000000e+00
7.691999999999374893e+00,3.141592653593634932e+00,-1.690333786773061615e-12,-1.387148809813057263e-11,6.087134586209483494e-12,-6.830901439459469223e-12,0.000000000000000000e+00
7.693999999999374673e+00,3.141592653593607398e+00,-1.678205530424116522e-12,-1.377094294843868324e-11,6.041803500044521507e-12,-6.767715140386972808e-12,0.000000000000000000e+00
7.695999999999374452e+00,3.141592653593579865e+00,-1.666165426283366825e-12,-1.367202720642555218e-11,5.998982378014190524e-12,-6.746622718794494823e-12,0.000000000000000000e+00
7.697999999999374232e+00,3.141592653593552775e+00,-1.654212326236524354e-12,-1.357312939392121447e-11,5.954795154798512759e-12,-6.676602589729835305e-12,0.000000000000000000e+00
7.699999999999374012e+00,3.141592653593525686e+00,-1.642346689703791785e-12,-1.347519270291595585e-11,5.911518863904277614e-12,-6.637002723137751536e-12,0.000000000000000000e+00
7.701999999999373792e+00,3.141592653593499040e+00,-1.630566411950658912e-12,-1.337831583417663135e-11,5.869416636663519586e-12,-6.600240007332857333e-12,0.000000000000000000e+00
7.703999999999373571e+00,3.141592653593472395e+00,-1.618870026220943183e-12,-1.328214233912685537e-11,5.827642327683757735e-12,-6.553172353843236403e-12,0.000000000000000000e+00
7.705999999999373351e+00,3.141592653593445750e+00,-1.607257532917780239e-12,-1.318638500918899176e-11,5.785508722914145869e-12,-6.497279241622584488e-12,0.000000000000000000e+00
7.707999999999373131e+00,3.141592653593419548e+00,-1.595728437456924826e-12,-1.309156119997927029e-11,5.744240234037493752e-12,-6.457761754461526206e-12,0.000000000000000000e+00
7.709999999999372911e+00,3.141592653593393347e+00,-1.584282777691949218e-12,-1.299690839135088893e-11,5.702073027034397287e-12,-6.396083829522818947e-12,0.000000000000000000e+00
7.711999999999372690e+00,3.141592653593367590e+00,-1.572922035702665868e-12,-1.290257267176275915e-11,5.659302719809939546e-12,-6.339033009693249785e-12,0.000000000000000000e+00
7.713999999999372470e+00,3.141592653593341833e+00,-1.561644168414688103e-12,-1.280989772537560025e-11,5.619198325728759822e-12,-6.323640386081052968e-12,0.000000000000000000e+00
7.715999999999372250e+00,3.141592653593316520e+00,-1.550447746800610224e-12,-1.271726277949366662e-11,5.577868281767781498e-12,-6.258922135378308965e-12,0.000000000000000000e+00
7.717999999999372029e+00,3.141592653593291207e+00,-1.539333830437542693e-12,-1.262522422308252851e-11,5.536677587521877082e-12,-6.212006704119083605e-12,0.000000000000000000e+00
7.719999999999371809e+00,3.141592653593265894e+00,-1.528300971257103268e-12,-1.253426879252713703e-11,5.496811099139643013e-12,-6.180724918157406026e-12,0.000000000000000000e+00
7.721999999999371589e+00,3.141592653593241025e+00,-1.517348291040203586e-12,-1.244365968891574318e-11,5.456478885446923941e-12,-6.126491270079351749e-12,0.000000000000000000e+00
7.723999999999371369e+00,3.141592653593216156e+00,-1.506475537446435519e-12,-1.235389792543808434e-11,5.416899963204546290e-12,-6.088583460220931087e-12,0.000000000000000000e+00
7.725999999999371148e+00,3.141592653593191731e+00,-1.495681914469160234e-12,-1.226466899021103347e-11,5.377328530418861835e-12,-6.041152380729666563e-12,0.000000000000000000e+00
7.727999999999370928e+00,3.141592653593167306e+00,-1.484966270176003385e-12,-1.217645066646926117e-11,5.338921279086168387e-12,-6.009445633969270747e-12,0.000000000000000000e+00
7.729999999999370708e+00,3.141592653593142881e+00,-1.474328069449067921e-12,-1.208848222999653509e-11,5.299884964197359136e-12,-5.954927756173193038e-12,0.000000000000000000e+00
7.731999999999370488e+00,3.141592653593118900e+00,-1.463768233950300334e-12,-1.200091097613259500e-11,5.260551799579519280e-12,-5.904512500221123068e-12,0.000000000000000000e+00
7.733999999999370267e+00,3.141592653593094919e+00,-1.453285141757146799e-12,-1.191464691768841220e-11,5.223126171386964742e-12,-5.882878670806186331e-12,0.000000000000000000e+00
7.735999999999370047e+00,3.141592653593071383e+00,-1.442877913375602600e-12,-1.182848280407418693e-11,5.184699223827770636e-12,-5.824738398827116823e-12,0.000000000000000000e+00
7.737999999999369827e+00,3.141592653593047846e+00,-1.432547134684671149e-12,-1.174297421787303932e-11,5.146660993577889656e-12,-5.783926912431707323e-12,0.000000000000000000e+00
7.739999999999369606e+00,3.141592653593024309e+00,-1.422290965734098219e-12,-1.165857450824899186e-11,5.110089483469107875e-12,-5.758172390629474729e-12,0.000000000000000000e+00
7.741999999999369386e+00,3.141592653593001216e+00,-1.412108273096716725e-12,-1.157453806841411577e-11,5.073180429047765353e-12,-5.709083041053874753e-12,0.000000000000000000e+00
7.743999999999369166e+00,3.141592653592978124e+00,-1.401999467543212129e-12,-1.149096305428225979e-11,5.036202399592149531e-12,-5.663715744530947548e-12,0.000000000000000000e+00
7.745999999999368946e+00,3.141592653592955031e+00,-1.391964489702569747e-12,-1.140794320277484945e-11,4.999352716185628073e-12,-5.621678088212652085e-12,0.000000000000000000e+00
7.747999999999368725e+00,3.141592653592932383e+00,-1.382002772943578666e-12,-1.132558852775606075e-11,4.962921579405530542e-12,-5.582825216009099295e-12,0.000000000000000000e+00
7.749999999999368505e+00,3.141592653592909734e+00,-1.372112438703790422e-12,-1.124433690655350880e-11,4.927970196982795473e-12,-5.558977411285931837e-12,0.000000000000000000e+00
7.751999999999368285e+00,3.141592653592887530e+00,-1.362292351445465998e-12,-1.116342144945452218e-11,4.892670346602932189e-12,-5.511705492121147858e-12,0.000000000000000000e+00
7.753999999999368065e+00,3.141592653592865325e+00,-1.352542945982713240e-12,-1.108294502962604968e-11,4.857288401411050653e-12,-5.468018227898299245e-12,0.000000000000000000e+00
7.755999999999367844e+00,3.141592653592843121e+00,-1.342864134832355006e-12,-1.100301282912485164e-11,4.822076034208494177e-12,-5.427563039502820837e-12,0.000000000000000000e+00
7.757999999999367624e+00,3.141592653592821360e+00,-1.333255348978756734e-12,-1.092371631928844240e-11,4.787258853312290962e-12,-5.390059794397188291e-12,0.000000000000000000e+00
7.759999999999367404e+00,3.141592653592799600e+00,-1.323717560804435188e-12,-1.084430282276791104e-11,4.751062867735387443e-12,-5.330246175196316500e-12,0.000000000000000000e+00
7.761999999999367184e+00,3.141592653592777840e+00,-1.314250383578725063e-12,-1.076609940430654541e-11,4.716663391897273713e-12,-5.312225084605426309e-12,0.000000000000000000e+00
7.763999999999366963e+00,3.141592653592756523e+00,-1.304851046119709922e-12,-1.068875632256448067e-11,4.683203362505178764e-12,-5.283033476247799474e-12,0.000000000000000000e+00
7.765999999999366743e+00,3.141592653592735207e+00,-1.295518560504177260e-12,-1.061189819220259147e-11,4.649811548414840876e-12,-5.243125071846452755e-12,0.000000000000000000e+00
7.767999999999366523e+00,3.141592653592713891e+00,-1.286252560390690006e-12,-1.053562110026010359e-11,4.616717860459717135e-12,-5.206169267977627778e-12,0.000000000000000000e+00
7.769999999999366302e+00,3.141592653592693019e+00,-1.277052239543122759e-12,-1.046000455629831117e-11,4.584112543959592943e-12,-5.171910154964798629e-12,0.000000000000000000e+00
7.771999999999366082e+00,3.141592653592672146e+00,-1.267917487417858983e-12,-1.038468154727000370e-11,4.551164625352634214e-12,-5.127361550978308854e-12,0.000000000000000000e+00
7.773999999999365862e+00,3.141592653592651274e+00,-1.258849716253940165e-12,-1.030934654722143279e-11,4.517116095418157137e-12,-5.073873879706379282e-12,0.000000000000000000e+00
7.775999999999365642e+00,3.141592653592630846e+00,-1.249847925411723884e-12,-1.023535170205379109e-11,4.485195539507883761e-12,-5.061794306437395834e-12,0.000000000000000000e+00
7.777999999999365421e+00,3.141592653592610418e+00,-1.240910640538290708e-12,-1.016149796851558245e-11,4.452594639438553871e-12,-5.013126682356576181e-12,0.000000000000000000e+00
7.779999999999365201e+00,3.141592653592589990e+00,-1.232038085079366378e-12,-1.008828119671332929e-11,4.420466124999081771e-12,-4.980257305176132849e-12,0.000000000000000000e+00
7.781999999999364981e+00,3.141592653592570006e+00,-1.223229128117559848e-12,-1.001577458871427091e-11,4.388991890981870316e-12,-4.949778485925174002e-12,0.000000000000000000e+00
7.783999999999364761e+00,3.141592653592550022e+00,-1.214482388126392269e-12,-9.943998308265768136e-12,4.358233667163751925e-12,-4.921469066103766117e-12,0.000000000000000000e+00
7.785999999999364540e+00,3.141592653592530038e+00,-1.205797236156603949e-12,-9.872618401442373451e-12,4.327419356799100085e-12,-4.882448523000327238e-12,0.000000000000000000e+00
7.787999999999364320e+00,3.141592653592510498e+00,-1.197174505506298202e-12,-9.801327217877755826e-12,4.295792609145804132e-12,-4.834057829446561141e-12,0.000000000000000000e+00
7.789999999999364100e+00,3.141592653592490958e+00,-1.188614634462147669e-12,-9.730617649530143083e-12,4.264559750643999298e-12,-4.801631107944310697e-12,0.000000000000000000e+00
7.791999999999363880e+00,3.141592653592471418e+00,-1.180116684916205967e-12,-9.660561814066606996e-12,4.233886598133386070e-12,-4.771532760385279589e-12,0.000000000000000000e+00
7.793999999999363659e+00,3.141592653592452322e+00,-1.171680289482149189e-12,-9.590827876584787403e-12,4.202985900223786791e-12,-4.731378834609127468e-12,0.000000000000000000e+00
7.795999999999363439e+00,3.141592653592433226e+00,-1.163304773179789295e-12,-9.521881453779735816e-12,4.172991979240019881e-12,-4.706463069568712993e-12,0.000000000000000000e+00
7.797999999999363219e+00,3.141592653592414131e+00,-1.154987286563416026e-12,-9.454157152767697203e-12,4.144971701433773430e-12,-4.695466787290748900e-12,0.000000000000000000e+00
7.799999999999362998e+00,3.141592653592395479e+00,-1.146726728633613620e-12,-9.386468440652181746e-12,4.116059041330369265e-12,-4.647699039196116001e-12,0.000000000000000000e+00
7.801999999999362778e+00,3.141592653592376827e+00,-1.138524621241530326e-12,-9.318909231316799764e-12,4.086505676518178185e-12,-4.603635307126940169e-12,0.000000000000000000e+00
7.803999999999362558e+00,3.141592653592358175e+00,-1.130381095572243651e-12,-9.251978820313628890e-12,4.057492805730222114e-12,-4.575138753705648295e-12,0.000000000000000000e+00
7.805999999999362338e+00,3.141592653592339524e+00,-1.122295767783619345e-12,-9.185361632867466348e-12,4.028292308659162638e-12,-4.536495838797834998e-12,0.000000000000000000e+00
7.807999999999362117e+00,3.141592653592321316e+00,-1.114267936059177063e-12,-9.119523776336055480e-12,3.999992490209479398e-12,-4.512878399710677362e-12,0.000000000000000000e+00
7.809999999999361897e+00,3.141592653592303108e+00,-1.106295702951622949e-12,-9.054487463768892508e-12,3.972693691771048357e-12,-4.490931763042850138e-12,0.000000000000000000e+00
7.811999999999361677e+00,3.141592653592284901e+00,-1.098378901303904613e-12,-8.989485839297206914e-12,3.944561030373696548e-12,-4.445420876037628967e-12,0.000000000000000000e+00
7.813999999999361457e+00,3.141592653592267137e+00,-1.090518920091099954e-12,-8.924632787476242088e-12,3.915853518322185592e-12,-4.403380616564707484e-12,0.000000000000000000e+00
7.815999999999361236e+00,3.141592653592249373e+00,-1.082715825347444199e-12,-8.860393111601432400e-12,3.887690048421165046e-12,-4.376778150873097213e-12,0.000000000000000000e+00
7.817999999999361016e+00,3.141592653592231610e+00,-1.074969235176270104e-12,-8.796447458075916879e-12,3.859333458643999281e-12,-4.339913206568989870e-12,0.000000000000000000e+00
7.819999999999360796e+00,3.141592653592214290e+00,-1.067278467006332952e-12,-8.733262138004066326e-12,3.831879283042047432e-12,-4.317967685137148387e-12,0.000000000000000000e+00
7.821999999999360575e+00,3.141592653592196971e+00,-1.059642542170482233e-12,-8.670466616251365833e-12,3.804474637361142806e-12,-4.285342092911351335e-12,0.000000000000000000e+00
7.823999999999360355e+00,3.141592653592179651e+00,-1.052060263294266067e-12,-8.608523568423317777e-12,3.778233323407504502e-12,-4.267328445109878731e-12,0.000000000000000000e+00
7.825999999999360135e+00,3.141592653592162332e+00,-1.044531161399378496e-12,-8.546656608896603261e-12,3.751297656032550090e-12,-4.225457712905286939e-12,0.000000000000000000e+00
7.827999999999359915e+00,3.141592653592145457e+00,-1.037056367267675530e-12,-8.484974573488722602e-12,3.723921308884099606e-12,-4.186790154868194448e-12,0.000000000000000000e+00
7.829999999999359694e+00,3.141592653592128581e+00,-1.029634612778307263e-12,-8.424359832329016281e-12,3.698242526501286005e-12,-4.176054608117657295e-12,0.000000000000000000e+00
7.831999999999359474e+00,3.141592653592111706e+00,-1.022265436840749610e-12,-8.363599102514502149e-12,3.671358244270083565e-12,-4.128036824612753087e-12,0.000000000000000000e+00
7.833999999999359254e+00,3.141592653592094830e+00,-1.014948051265503455e-12,-8.304031406854781627e-12,3.646452164189719272e-12,-4.121502004694088923e-12,0.000000000000000000e+00
7.835999999999359034e+00,3.141592653592078399e+00,-1.007682312108584360e-12,-8.244043877565690798e-12,3.619692087407714322e-12,-4.065210580401712887e-12,0.000000000000000000e+00
7.837999999999358813e+00,3.141592653592061968e+00,-1.000468812703440385e-12,-8.184940844237457717e-12,3.594212412414686568e-12,-4.050548911295913936e-12,0.000000000000000000e+00
7.839999999999358593e+00,3.141592653592045536e+00,-9.933049227156212193e-13,-8.126751366029835199e-12,3.570082670082768707e-12,-4.036780183540463515e-12,0.000000000000000000e+00
7.841999999999358373e+00,3.141592653592029549e+00,-9.861898163696649601e-13,-8.068693242043530110e-12,3.545424519213147670e-12,-3.998834501418004068e-12,0.000000000000000000e+00
7.843999999999358153e+00,3.141592653592013562e+00,-9.791243482297459032e-13,-8.010838689241554334e-12,3.520444464045433537e-12,-3.963813810011070920e-12,0.000000000000000000e+00
7.845999999999357932e+00,3.141592653591997575e+00,-9.721089595202890339e-13,-7.953272373983161024e-12,3.495345088751000449e-12,-3.931394779966881318e-12,0.000000000000000000e+00
7.847999999999357712e+00,3.141592653591981588e+00,-9.651437038558809992e-13,-7.896071624370914227e-12,3.470311418996714487e-12,-3.901351918432483237e-12,0.000000000000000000e+00
7.849999999999357492e+00,3.141592653591966045e+00,-9.582283118108299920e-13,-7.839291506820278906e-12,3.445461730858523580e-12,-3.873479276615265385e-12,0.000000000000000000e+00
7.851999999999357271e+00,3.141592653591950501e+00,-9.513613588672231595e-13,-7.783374223323180295e-12,3.421887804749062824e-12,-3.859900671767753111e-12,0.000000000000000000e+00
7.853999999999357051e+00,3.141592653591934958e+00,-9.445431397455503248e-13,-7.727117292704540388e-12,3.396712421728035145e-12,-3.809878729171397098e-12,0.000000000000000000e+00
7.855999999999356831e+00,3.141592653591919415e+00,-9.377755658779632147e-13,-7.671058486133003426e-12,3.371242550663386269e-12,-3.776044690404913326e-12,0.000000000000000000e+00
7.857999999999356611e+00,3.141592653591904316e+00,-9.310571421159336190e-13,-7.616081136424557209e-12,3.347558064831860131e-12,-3.769662130819527346e-12,0.000000000000000000e+00
7.859999999999356390e+00,3.141592653591889217e+00,-9.243862508098830444e-13,-7.561356661381572745e-12,3.323710094684172502e-12,-3.738524449180743289e-12,0.000000000000000000e+00
7.861999999999356170e+00,3.141592653591874118e+00,-9.177630388091442381e-13,-7.506960338580000962e-12,3.299878759520146834e-12,-3.709699926659257860e-12,0.000000000000000000e+00
7.863999999999355950e+00,3.141592653591859019e+00,-9.111873083358648968e-13,-7.452960921089718436e-12,3.276228567224771693e-12,-3.682988075652717337e-12,0.000000000000000000e+00
7.865999999999355730e+00,3.141592653591844364e+00,-9.046585468547549501e-13,-7.399416608657738434e-12,3.252905516011945898e-12,-3.658205785348128826e-12,0.000000000000000000e+00
7.867999999999355509e+00,3.141592653591829709e+00,-8.981779974976502809e-13,-7.345529715889786089e-12,3.228000956023053956e-12,-3.610179350956141119e-12,0.000000000000000000e+00
7.869999999999355289e+00,3.141592653591815054e+00,-8.917456017578768369e-13,-7.292642659996833363e-12,3.204767385877233188e-12,-3.603236340099817567e-12,0.000000000000000000e+00
7.871999999999355069e+00,3.141592653591800399e+00,-8.853589890874524887e-13,-7.240347773808464371e-12,3.182202399477347953e-12,-3.584215626267392713e-12,0.000000000000000000e+00
7.873999999999354849e+00,3.141592653591786188e+00,-8.790177048905206997e-13,-7.188284553477654646e-12,3.159450148242436198e-12,-3.553751404311393669e-12,0.000000000000000000e+00
7.875999999999354628e+00,3.141592653591771978e+00,-8.727228932607705249e-13,-7.136106117629296644e-12,3.135714345099212417e-12,-3.513333953632758937e-12,0.000000000000000000e+00
7.877999999999354408e+00,3.141592653591757767e+00,-8.664753937673705163e-13,-7.084298624024769839e-12,3.112138011892302725e-12,-3.488192292130194785e-12,0.000000000000000000e+00
7.879999999999354188e+00,3.141592653591743556e+00,-8.602747440766389430e-13,-7.032922001491030848e-12,3.088864542430742874e-12,-3.464892147317182078e-12,0.000000000000000000e+00
7.881999999999353967e+00,3.141592653591729345e+00,-8.541202074955957866e-13,-6.982030984665522300e-12,3.066024902203894199e-12,-3.443273910084673774e-12,0.000000000000000000e+00
7.883999999999353747e+00,3.141592653591715578e+00,-8.480107967514067704e-13,-6.931667314829497066e-12,3.043718967041418348e-12,-3.423191805066126132e-12,0.000000000000000000e+00
7.885999999999353527e+00,3.141592653591701811e+00,-8.419445005192875880e-13,-6.882237388304623050e-12,3.022925877330502178e-12,-3.416752741245831991e-12,0.000000000000000000e+00
7.887999999999353307e+00,3.141592653591688045e+00,-8.359210900380162593e-13,-6.832540448864880546e-12,3.000833216193582048e-12,-3.373419500035450922e-12,0.000000000000000000e+00
7.889999999999353086e+00,3.141592653591674278e+00,-8.299429540980929542e-13,-6.782683294738606461e-12,2.977635848785952760e-12,-3.333364862329904348e-12,0.000000000000000000e+00
7.891999999999352866e+00,3.141592653591660955e+00,-8.240091221450801626e-13,-6.733988360769448019e-12,2.956524977944307438e-12,-3.333750759966954499e-12,0.000000000000000000e+00
7.893999999999352646e+00,3.141592653591647633e+00,-8.181174856448170686e-13,-6.685595458260410083e-12,2.935455883232753079e-12,-3.308747259807253716e-12,0.000000000000000000e+00
7.895999999999352426e+00,3.141592653591634310e+00,-8.122687380539053711e-13,-6.637166905347893416e-12,2.913620581396433578e-12,-3.273367337829183445e-12,0.000000000000000000e+00
7.897999999999352205e+00,3.141592653591620987e+00,-8.064632779381949638e-13,-6.589185863423625259e-12,2.892168408031414908e-12,-3.252946503885233195e-12,0.000000000000000000e+00
7.899999999999351985e+00,3.141592653591607665e+00,-8.007001927918103381e-13,-6.541707819474658436e-12,2.871245612070734662e-12,-3.234006068507478381e-12,0.000000000000000000e+00
7.901999999999351765e+00,3.141592653591594786e+00,-7.949783861213674862e-13,-6.494755221510998377e-12,2.850885680750822262e-12,-3.216345855342415608e-12,0.000000000000000000e+00
7.903999999999351544e+00,3.141592653591581907e+00,-7.892966255791933894e-13,-6.448354682709981213e-12,2.831199483801977192e-12,-3.199984674225063573e-12,0.000000000000000000e+00
7.905999999999351324e+00,3.141592653591569029e+00,-7.836554369434427599e-13,-6.401714023564700368e-12,2.810298287130828315e-12,-3.159675753489461912e-12,0.000000000000000000e+00
7.907999999999351104e+00,3.141592653591556150e+00,-7.780560862013163226e-13,-6.355332666943306950e-12,2.789377077374376614e-12,-3.134713296109769544e-12,0.000000000000000000e+00
7.909999999999350884e+00,3.141592653591543272e+00,-7.724975011157288780e-13,-6.309679423063739319e-12,2.769517143395275493e-12,-3.124323527758566740e-12,0.000000000000000000e+00
7.911999999999350663e+00,3.141592653591530837e+00,-7.669765217307037755e-13,-6.265184936877543550e-12,2.751782612669749848e-12,-3.126858708591592942e-12,0.000000000000000000e+00
7.913999999999350443e+00,3.141592653591518403e+00,-7.614918956743539083e-13,-6.220582081370793740e-12,2.733148327523618354e-12,-3.091612243883990611e-12,0.000000000000000000e+00
7.915999999999350223e+00,3.141592653591505968e+00,-7.560442857664181859e-13,-6.176358860202884197e-12,2.714781951452029318e-12,-3.071361348570613648e-12,0.000000000000000000e+00
7.917999999999350003e+00,3.141592653591493534e+00,-7.506338995825560469e-13,-6.132180370134850837e-12,2.695909116253565747e-12,-3.040370159094156521e-12,0.000000000000000000e+00
7.919999999999349782e+00,3.141592653591481099e+00,-7.452607152114416078e-13,-6.088499659622555672e-12,2.677580138704357266e-12,-3.023861990473523600e-12,0.000000000000000000e+00
7.921999999999349562e+00,3.141592653591469109e+00,-7.399235523282519730e-13,-6.045350838814541417e-12,2.659883376989987437e-12,-3.008543147848448522e-12,0.000000000000000000e+00
7.923999999999349342e+00,3.141592653591457118e+00,-7.346230346107472710e-13,-6.001932495866327541e-12,2.640934973019405063e-12,-2.969304084524177171e-12,0.000000000000000000e+00
7.925999999999349122e+00,3.141592653591445128e+00,-7.293614343500739686e-13,-5.958335535154954760e-12,2.620965920158576861e-12,-2.933140718568744423e-12,0.000000000000000000e+00
7.927999999999348901e+00,3.141592653591433137e+00,-7.241386301831858099e-13,-5.915460146277799936e-12,2.602123392037792641e-12,-2.924751048236504888e-12,0.000000000000000000e+00
7.929999999999348681e+00,3.141592653591421147e+00,-7.189514701747626864e-13,-5.873711852619117441e-12,2.585337248890035897e-12,-2.928989364084790063e-12,0.000000000000000000e+00
7.931999999999348461e+00,3.141592653591409601e+00,-7.137986860575763393e-13,-5.831876691530799115e-12,2.567743249462271997e-12,-2.895504162789836242e-12,0.000000000000000000e+00
7.933999999999348240e+00,3.141592653591398054e+00,-7.086817814247619819e-13,-5.789996825459518976e-12,2.549442277321458347e-12,-2.864581993925727450e-12,0.000000000000000000e+00
7.935999999999348020e+00,3.141592653591386508e+00,-7.036009970269506357e-13,-5.748564244779433259e-12,2.531638501655857508e-12,-2.848328644782201110e-12,0.000000000000000000e+00
7.937999999999347800e+00,3.141592653591374962e+00,-6.985562401925058651e-13,-5.707200416506106380e-12,2.513399226758360740e-12,-2.820892839448559775e-12,0.000000000000000000e+00
7.939999999999347580e+00,3.141592653591363415e+00,-6.935472322544189276e-13,-5.666383842314604885e-12,2.495889605298008976e-12,-2.807823681511970634e-12,0.000000000000000000e+00
7.941999999999347359e+00,3.141592653591352313e+00,-6.885725139054780073e-13,-5.626121198206852720e-12,2.479105386273561852e-12,-2.795550097287753324e-12,0.000000000000000000e+00
7.943999999999347139e+00,3.141592653591341211e+00,-6.836325392611634868e-13,-5.585607701567846889e-12,2.461161387868124836e-12,-2.759140400239706403e-12,0.000000000000000000e+00
7.945999999999346919e+00,3.141592653591330109e+00,-6.787283808527095052e-13,-5.545351579624260010e-12,2.443273663216551711e-12,-2.738347710357278118e-12,0.000000000000000000e+00
7.947999999999346699e+00,3.141592653591319007e+00,-6.738589067787325885e-13,-5.505776872696177397e-12,2.426477053391067604e-12,-2.731262116302253042e-12,0.000000000000000000e+00
7.949999999999346478e+00,3.141592653591307904e+00,-6.690238420150933837e-13,-5.466094114153246609e-12,2.408848865682287338e-12,-2.699465089785149045e-12,0.000000000000000000e+00
7.951999999999346258e+00,3.141592653591296802e+00,-6.642237334944864388e-13,-5.426782754250904591e-12,2.391536297555305677e-12,-2.682400800283623206e-12,0.000000000000000000e+00
7.953999999999346038e+00,3.141592653591286144e+00,-6.594568279155422439e-13,-5.388297853973800646e-12,2.375641672680762793e-12,-2.679348666751061229e-12,0.000000000000000000e+00
7.955999999999345818e+00,3.141592653591275486e+00,-6.547223250194274255e-13,-5.349787619092934225e-12,2.359133614725989811e-12,-2.651277397708591060e-12,0.000000000000000000e+00
7.957999999999345597e+00,3.141592653591264828e+00,-6.500212171883373152e-13,-5.311335122682804448e-12,2.342231120459488134e-12,-2.625421889679170785e-12,0.000000000000000000e+00
7.959999999999345377e+00,3.141592653591254169e+00,-6.453532236942302903e-13,-5.273400330014270234e-12,2.326034764939413240e-12,-2.613700376355163247e-12,0.000000000000000000e+00
7.961999999999345157e+00,3.141592653591243511e+00,-6.407178608246992492e-13,-5.235593489238178595e-12,2.309585008687025346e-12,-2.590451669130241445e-12,0.000000000000000000e+00
7.963999999999344936e+00,3.141592653591233297e+00,-6.361145721816734926e-13,-5.198367296077005319e-12,2.293971774291921262e-12,-2.581254750918326836e-12,0.000000000000000000e+00
7.965999999999344716e+00,3.141592653591223083e+00,-6.315444679275213596e-13,-5.160522034010423346e-12,2.276385132616865448e-12,-2.535449093423771909e-12,0.000000000000000000e+00
7.967999999999344496e+00,3.141592653591212869e+00,-6.270084130085530675e-13,-5.123366273968066013e-12,2.259922439108031559e-12,-2.530415289618185933e-12,0.000000000000000000e+00
7.969999999999344276e+00,3.141592653591202655e+00,-6.225041519021462428e-13,-5.086897568131850184e-12,2.244591320055463051e-12,-2.525588620019783386e-12,0.000000000000000000e+00
7.971999999999344055e+00,3.141592653591192441e+00,-6.180313549997948786e-13,-5.050307828556952235e-12,2.228458235052491889e-12,-2.495930704548568696e-12,0.000000000000000000e+00
7.973999999999343835e+00,3.141592653591182227e+00,-6.135914375890961322e-13,-5.013681530776140593e-12,2.211711828402919174e-12,-2.468586234919362021e-12,0.000000000000000000e+00
7.975999999999343615e+00,3.141592653591172457e+00,-6.091835135136326392e-13,-4.977897086577578869e-12,2.196460648478409427e-12,-2.468375125890537925e-12,0.000000000000000000e+00
7.977999999999343395e+00,3.141592653591162687e+00,-6.048065814313959729e-13,-4.942110872168242424e-12,2.180719835176092543e-12,-2.442946690717774903e-12,0.000000000000000000e+00
7.979999999999343174e+00,3.141592653591152917e+00,-6.004614733609993647e-13,-4.906384427223434901e-12,2.164636636638422761e-12,-2.419409271019516897e-12,0.000000000000000000e+00
7.981999999999342954e+00,3.141592653591143147e+00,-5.961487395871558314e-13,-4.870773957612473821e-12,2.148345538622936534e-12,-2.397598967496470601e-12,0.000000000000000000e+00
7.983999999999342734e+00,3.141592653591133377e+00,-5.918687350280850014e-13,-4.835312522454503294e-12,2.131891934669234084e-12,-2.377366086433936412e-12,0.000000000000000000e+00
7.985999999999342513e+00,3.141592653591123607e+00,-5.876206761596273080e-13,-4.800465089174641320e-12,2.116415335206334505e-12,-2.370971653229528880e-12,0.000000000000000000e+00
7.987999999999342293e+00,3.141592653591113837e+00,-5.834035077999431252e-13,-4.765843064181063616e-12,2.100985938699171160e-12,-2.352636362492207903e-12,0.000000000000000000e+00
7.989999999999342073e+00,3.141592653591104511e+00,-5.792161749034760833e-13,-4.731867550334581542e-12,2.086591107846969441e-12,-2.347831317844523852e-12,0.000000000000000000e+00
7.991999999999341853e+00,3.141592653591095186e+00,-5.750575332959718359e-13,-4.698126722574842984e-12,2.072279162539854568e-12,-2.331077429236390085e-12,0.000000000000000000e+00
7.993999999999341632e+00,3.141592653591085860e+00,-5.709282847702108730e-13,-4.664256018367596668e-12,2.057198026103730184e-12,-2.302784177668062983e-12,0.000000000000000000e+00
7.995999999999341412e+00,3.141592653591076534e+00,-5.668298725045604250e-13,-4.630304516577166323e-12,2.041458389625806459e-12,-2.276618333842569926e-12,0.000000000000000000e+00
7.997999999999341192e+00,3.141592653591067208e+00,-5.627624302985644872e-13,-4.596753769104712790e-12,2.026212479252713164e-12,-2.265249807233405420e-12,0.000000000000000000e+00
7.999999999999340972e+00,3.141592653591057882e+00,-5.587239841330399209e-13,-4.564031018843277411e-12,2.012462349154439088e-12,-2.266839731192444818e-12,0.000000000000000000e+00
8.001999999999341640e+00,3.141592653591049000e+00,-5.547135133773186167e-13,-4.531307957286058901e-12,1.998232818110668419e-12,-2.243118239719859566e-12,0.000000000000000000e+00
8.003999999999342307e+00,3.141592653591040118e+00,-5.507318574357525818e-13,-4.498622173508893970e-12,1.983647534999188778e-12,-2.221257679554367231e-12,0.000000000000000000e+00
8.005999999999342975e+00,3.141592653591031237e+00,-5.467796009023748744e-13,-4.466026707274183310e-12,1.968833409922318766e-12,-2.201026946178919353e-12,0.000000000000000000e+00
8.007999999999343643e+00,3.141592653591022355e+00,-5.428570855506473126e-13,-4.433570001248210354e-12,1.953906353349045905e-12,-2.182284778206466081e-12,0.000000000000000000e+00
8.009999999999344311e+00,3.141592653591013473e+00,-5.389644313793598507e-13,-4.401292644395746776e-12,1.938956742285744901e-12,-2.164902157746992160e-12,0.000000000000000000e+00
8.011999999999344979e+00,3.141592653591004591e+00,-5.351006635971934789e-13,-4.369633830626179219e-12,1.925035451424459787e-12,-2.161015261384969931e-12,0.000000000000000000e+00
8.013999999999345647e+00,3.141592653590995710e+00,-5.312646995215341637e-13,-4.338188492085414789e-12,1.911153035778686145e-12,-2.145018221111287693e-12,0.000000000000000000e+00
8.015999999999346315e+00,3.141592653590987272e+00,-5.274563009236542278e-13,-4.307004178215813378e-12,1.897450235109839702e-12,-2.130286533501358254e-12,0.000000000000000000e+00
8.017999999999346983e+00,3.141592653590978834e+00,-5.236741331595932870e-13,-4.276489179744478999e-12,1.884937689156213215e-12,-2.128806844107802961e-12,0.000000000000000000e+00
8.019999999999347651e+00,3.141592653590970396e+00,-5.199187585441816514e-13,-4.245411921940478717e-12,1.870641599263927908e-12,-2.089932094459491510e-12,0.000000000000000000e+00
8.021999999999348319e+00,3.141592653590961959e+00,-5.161925745467950093e-13,-4.214274170705132414e-12,1.855762558327738983e-12,-2.066475805816705284e-12,0.000000000000000000e+00
8.023999999999348987e+00,3.141592653590953521e+00,-5.124955312963773800e-13,-4.183548550717791885e-12,1.841485365098484306e-12,-2.057657963625799654e-12,0.000000000000000000e+00
8.025999999999349654e+00,3.141592653590945083e+00,-5.088255188162220097e-13,-4.153645656196390673e-12,1.828731788065472709e-12,-2.061453888223848556e-12,0.000000000000000000e+00
8.027999999999350322e+00,3.141592653590936646e+00,-5.051814719506245388e-13,-4.123737114342579858e-12,1.815519750540576242e-12,-2.039795245949669677e-12,0.000000000000000000e+00
8.029999999999350990e+00,3.141592653590928208e+00,-5.015641098596702683e-13,-4.093897960590702951e-12,1.802062500618743949e-12,-2.019880753393297327e-12,0.000000000000000000e+00
8.031999999999351658e+00,3.141592653590920214e+00,-4.979728491827217016e-13,-4.064570694654063692e-12,1.789398597999645875e-12,-2.014153997869913939e-12,0.000000000000000000e+00
8.033999999999352326e+00,3.141592653590912221e+00,-4.944071300133499094e-13,-4.035323168330027950e-12,1.776520993041921638e-12,-1.995966214589878543e-12,0.000000000000000000e+00
8.035999999999352994e+00,3.141592653590904227e+00,-4.908672738921484326e-13,-4.006199625581424182e-12,1.763535549829333648e-12,-1.979137977292922876e-12,0.000000000000000000e+00
8.037999999999353662e+00,3.141592653590896234e+00,-4.873533998070626285e-13,-3.977240475630114925e-12,1.750538956926257647e-12,-1.963551450542498486e-12,0.000000000000000000e+00
8.039999999999354330e+00,3.141592653590888240e+00,-4.838654417491620103e-13,-3.948478970276268757e-12,1.737604035447631913e-12,-1.949099012010137906e-12,0.000000000000000000e+00
8.041999999999354998e+00,3.141592653590880246e+00,-4.804023344583607492e-13,-3.920332982004703780e-12,1.725703677023418184e-12,-1.947936379432138539e-12,0.000000000000000000e+00
8.043999999999355666e+00,3.141592653590872253e+00,-4.769628623212502841e-13,-3.892425240442020807e-12,1.713968881756815315e-12,-1.934619264877545351e-12,0.000000000000000000e+00
8.045999999999356334e+00,3.141592653590864703e+00,-4.735466212193726332e-13,-3.864781657009961650e-12,1.702468390451840457e-12,-1.922239542599737943e-12,0.000000000000000000e+00
8.047999999999357001e+00,3.141592653590857154e+00,-4.701531334487331696e-13,-3.837395702336949746e-12,1.691200063322143958e-12,-1.910702003799063112e-12,0.000000000000000000e+00
8.049999999999357669e+00,3.141592653590849604e+00,-4.667828975117962021e-13,-3.809877924028685521e-12,1.679232043945813879e-12,-1.887197217843447698e-12,0.000000000000000000e+00
8.051999999999358337e+00,3.141592653590842055e+00,-4.634380586132586260e-13,-3.781898039865510722e-12,1.665787537726280452e-12,-1.853318761743627053e-12,0.000000000000000000e+00
8.053999999999359005e+00,3.141592653590834505e+00,-4.601185656332211598e-13,-3.754730136235781030e-12,1.653901612642174669e-12,-1.859322542687588136e-12,0.000000000000000000e+00
8.055999999999359673e+00,3.141592653590826956e+00,-4.568222119857344129e-13,-3.727969439018655940e-12,1.642632717979057969e-12,-1.852439009384397532e-12,0.000000000000000000e+00
8.057999999999360341e+00,3.141592653590819406e+00,-4.535488190670485199e-13,-3.701204689617524511e-12,1.630956371037861489e-12,-1.833085062611933728e-12,0.000000000000000000e+00
8.059999999999361009e+00,3.141592653590811857e+00,-4.503000009941272179e-13,-3.674088926601838825e-12,1.618042385017981367e-12,-1.803069547818924303e-12,0.000000000000000000e+00
8.061999999999361677e+00,3.141592653590804751e+00,-4.470751114300624816e-13,-3.647920197697316365e-12,1.607023610842532019e-12,-1.812745191366499843e-12,0.000000000000000000e+00
8.063999999999362345e+00,3.141592653590797646e+00,-4.438724777045358982e-13,-3.621812385737027757e-12,1.595786546479797231e-12,-1.796347010596798377e-12,0.000000000000000000e+00
8.065999999999363013e+00,3.141592653590790540e+00,-4.406924388703911980e-13,-3.595809905621423463e-12,1.584444206657165385e-12,-1.781201314693762223e-12,0.000000000000000000e+00
8.067999999999363681e+00,3.141592653590783435e+00,-4.375360396156115096e-13,-3.569551199797117150e-12,1.572131479918280546e-12,-1.754945535336521384e-12,0.000000000000000000e+00
8.069999999999364348e+00,3.141592653590776330e+00,-4.344041390423793397e-13,-3.543497623335062171e-12,1.559945525109627153e-12,-1.742978770766814369e-12,0.000000000000000000e+00
8.071999999999365016e+00,3.141592653590769224e+00,-4.312964159867473175e-13,-3.517677436817192441e-12,1.547953962318145825e-12,-1.731880408532519799e-12,0.000000000000000000e+00
8.073999999999365684e+00,3.141592653590762119e+00,-4.282124199054054482e-13,-3.492116451406258980e-12,1.536218550819473315e-12,-1.721575181912548513e-12,0.000000000000000000e+00
8.075999999999366352e+00,3.141592653590755013e+00,-4.251515820893318118e-13,-3.466838241143453516e-12,1.524795697049917968e-12,-1.711994347751071958e-12,0.000000000000000000e+00
8.077999999999367020e+00,3.141592653590747908e+00,-4.221132259055264906e-13,-3.441860681797789281e-12,1.513721431354647995e-12,-1.703075121042910992e-12,0.000000000000000000e+00
8.079999999999367688e+00,3.141592653590741246e+00,-4.190956839138346252e-13,-3.417597628382544423e-12,1.503992740794226091e-12,-1.707014170678560488e-12,0.000000000000000000e+00
8.081999999999368356e+00,3.141592653590734585e+00,-4.160991949994171405e-13,-3.392802924951382858e-12,1.492668354080278394e-12,-1.673254413253647252e-12,0.000000000000000000e+00
8.083999999999369024e+00,3.141592653590727924e+00,-4.131248582296360534e-13,-3.368362290724466053e-12,1.481840596157800397e-12,-1.667160641245371528e-12,0.000000000000000000e+00
8.085999999999369692e+00,3.141592653590721262e+00,-4.101715857459031948e-13,-3.344300337244766304e-12,1.471588580835563916e-12,-1.661486201194672411e-12,0.000000000000000000e+00
8.087999999999370360e+00,3.141592653590714601e+00,-4.072392303182731284e-13,-3.320210299528805346e-12,1.460939027251490788e-12,-1.643312525903675872e-12,0.000000000000000000e+00
8.089999999999371028e+00,3.141592653590707940e+00,-4.043294806060819067e-13,-3.295709430804539990e-12,1.448982865396724293e-12,-1.614279301193748310e-12,0.000000000000000000e+00
8.091999999999371695e+00,3.141592653590701278e+00,-4.014427416540081087e-13,-3.271716941176711161e-12,1.437912779937550599e-12,-1.612590283298406621e-12,0.000000000000000000e+00
8.093999999999372363e+00,3.141592653590694617e+00,-3.985763883137647657e-13,-3.248609884862534378e-12,1.428597253566274726e-12,-1.623049105246931754e-12,0.000000000000000000e+00
8.095999999999373031e+00,3.141592653590687956e+00,-3.957288690798953947e-13,-3.225562498207229072e-12,1.419094160760076416e-12,-1.607571966341978596e-12,0.000000000000000000e+00
8.097999999999373699e+00,3.141592653590681739e+00,-3.929014538615393109e-13,-3.202194556468159713e-12,1.408473499517755476e-12,-1.581001562096578524e-12,0.000000000000000000e+00
8.099999999999374367e+00,3.141592653590675521e+00,-3.900933642340540784e-13,-3.179766156947248929e-12,1.399784057085716807e-12,-1.593857805288465528e-12,0.000000000000000000e+00
8.101999999999375035e+00,3.141592653590669304e+00,-3.873055873845917145e-13,-3.156226272072480224e-12,1.388145234298351571e-12,-1.543240007284735495e-12,0.000000000000000000e+00
8.103999999999375703e+00,3.141592653590663087e+00,-3.845389531894359730e-13,-3.133713909941233723e-12,1.378641402779125183e-12,-1.558912064601299519e-12,0.000000000000000000e+00
8.105999999999376371e+00,3.141592653590656870e+00,-3.817931990317959591e-13,-3.110554265135323464e-12,1.367265196782620569e-12,-1.523120038838150532e-12,0.000000000000000000e+00
8.107999999999377039e+00,3.141592653590650652e+00,-3.790679453094694056e-13,-3.088471034991792350e-12,1.358140967465651103e-12,-1.540294466368387929e-12,0.000000000000000000e+00
8.109999999999377707e+00,3.141592653590644435e+00,-3.763627055742768654e-13,-3.065788831548724017e-12,1.347266696845126769e-12,-1.505874596429542492e-12,0.000000000000000000e+00
8.111999999999378375e+00,3.141592653590638218e+00,-3.736777260811310973e-13,-3.043843317384149700e-12,1.337865238222376981e-12,-1.512048239265657404e-12,0.000000000000000000e+00
8.113999999999379042e+00,3.141592653590632001e+00,-3.710131599926281142e-13,-3.021359971473114669e-12,1.326853292202318446e-12,-1.479619464899380955e-12,0.000000000000000000e+00
8.115999999999379710e+00,3.141592653590625783e+00,-3.683681266308497901e-13,-3.000053004752004833e-12,1.318332511497737134e-12,-1.499865641956331401e-12,0.000000000000000000e+00
8.117999999999380378e+00,3.141592653590620010e+00,-3.657417438502408319e-13,-2.978211840469611862e-12,1.308182972497674529e-12,-1.468251284910052937e-12,0.000000000000000000e+00
8.119999999999381046e+00,3.141592653590614237e+00,-3.631341493509179883e-13,-2.957129713076306363e-12,1.299559717408130492e-12,-1.476632571679295358e-12,0.000000000000000000e+00
8.121999999999381714e+00,3.141592653590608464e+00,-3.605432806706676420e-13,-2.936383535858437130e-12,1.291457153425173166e-12,-1.471900768874865961e-12,0.000000000000000000e+00
8.123999999999382382e+00,3.141592653590602691e+00,-3.579700265145770949e-13,-2.915166664033944730e-12,1.281945193248364494e-12,-1.442382066273620712e-12,0.000000000000000000e+00
8.125999999999383050e+00,3.141592653590596917e+00,-3.554170223795912925e-13,-2.893555702589757078e-12,1.271207132320393273e-12,-1.415217311999018310e-12,0.000000000000000000e+00
8.127999999999383718e+00,3.141592653590591144e+00,-3.528846154641613292e-13,-2.872421109020749327e-12,1.261332486496006967e-12,-1.415194985275452639e-12,0.000000000000000000e+00
8.129999999999384386e+00,3.141592653590585371e+00,-3.503702356240620963e-13,-2.852139546394914392e-12,1.253195544186199241e-12,-1.427196165252504096e-12,0.000000000000000000e+00
8.131999999999385054e+00,3.141592653590579598e+00,-3.478732886162906778e-13,-2.831491959538806505e-12,1.243899654168192572e-12,-1.400893815360653779e-12,0.000000000000000000e+00
8.133999999999385722e+00,3.141592653590573825e+00,-3.453959926966377260e-13,-2.810527606142517585e-12,1.233528968871207108e-12,-1.376666644022018335e-12,0.000000000000000000e+00
8.135999999999386390e+00,3.141592653590568052e+00,-3.429374074230852072e-13,-2.790539583967196933e-12,1.225204495264288648e-12,-1.391725036935797927e-12,0.000000000000000000e+00
8.137999999999387057e+00,3.141592653590562279e+00,-3.404944755413724994e-13,-2.771082317778426154e-12,1.217860089834868208e-12,-1.393091617873469663e-12,0.000000000000000000e+00
8.139999999999387725e+00,3.141592653590556949e+00,-3.380663468973439274e-13,-2.751711531805736196e-12,1.210412493437893521e-12,-1.381396748162727142e-12,0.000000000000000000e+00
8.141999999999388393e+00,3.141592653590551620e+00,-3.356540978885917824e-13,-2.732038362744121681e-12,1.201964967361954481e-12,-1.358458612388522727e-12,0.000000000000000000e+00
8.143999999999389061e+00,3.141592653590546291e+00,-3.332585996618764297e-13,-2.712536210444575636e-12,1.193677198597617072e-12,-1.349618039388745898e-12,0.000000000000000000e+00
8.145999999999389729e+00,3.141592653590540962e+00,-3.308804750506969943e-13,-2.692809562689178653e-12,1.184575864629484219e-12,-1.329073265599073742e-12,0.000000000000000000e+00
8.147999999999390397e+00,3.141592653590535633e+00,-3.285202386255642419e-13,-2.673321413554468853e-12,1.175789012550949375e-12,-1.322418615587411994e-12,0.000000000000000000e+00
8.149999999999391065e+00,3.141592653590530304e+00,-3.261772953118989847e-13,-2.654072524889094853e-12,1.167298240358517968e-12,-1.316124317228104519e-12,0.000000000000000000e+00
8.151999999999391733e+00,3.141592653590524975e+00,-3.238519393419065425e-13,-2.634679500151416009e-12,1.158186181681626673e-12,-1.298048858348770526e-12,0.000000000000000000e+00
8.153999999999392401e+00,3.141592653590519646e+00,-3.215443793427488164e-13,-2.615583748266851227e-12,1.149502269523804033e-12,-1.293649501210605847e-12,0.000000000000000000e+00
8.155999999999393069e+00,3.141592653590514317e+00,-3.192536730418328941e-13,-2.596809932648221880e-12,1.141332483439802307e-12,-1.289558756151962840e-12,0.000000000000000000e+00
8.157999999999393737e+00,3.141592653590508988e+00,-3.169788433798992469e-13,-2.578347928335526887e-12,1.133625630541541605e-12,-1.285606142340317636e-12,0.000000000000000000e+00
8.159999999999394404e+00,3.141592653590503659e+00,-3.147189434748598485e-13,-2.560206518464156857e-12,1.126402726545545862e-12,-1.281923420185656780e-12,0.000000000000000000e+00
8.161999999999395072e+00,3.141592653590498774e+00,-3.124729862346812326e-13,-2.542389130599049790e-12,1.119678714341994298e-12,-1.278487197466157706e-12,0.000000000000000000e+00
8.163999999999395740e+00,3.141592653590493889e+00,-3.102399829404208150e-13,-2.524879665390532414e-12,1.113448780627348851e-12,-1.275262146887173538e-12,0.000000000000000000e+00
8.165999999999396408e+00,3.141592653590489004e+00,-3.080208819500093058e-13,-2.506868791754995974e-12,1.105776410493107473e-12,-1.247167650775243205e-12,0.000000000000000000e+00
8.167999999999397076e+00,3.141592653590484119e+00,-3.058183907113534689e-13,-2.488430661206659601e-12,1.096839028871640710e-12,-1.221351711710513883e-12,0.000000000000000000e+00
8.169999999999397744e+00,3.141592653590479234e+00,-3.036329311033967419e-13,-2.470446334090366509e-12,1.088744779794027419e-12,-1.222609343278440007e-12,0.000000000000000000e+00
8.171999999999398412e+00,3.141592653590474349e+00,-3.014628375324099724e-13,-2.452907171188851237e-12,1.081472991901696977e-12,-1.223601505562446119e-12,0.000000000000000000e+00
8.173999999999399080e+00,3.141592653590469464e+00,-2.993084300527255508e-13,-2.434991946330640356e-12,1.073058688491643872e-12,-1.199358705350496934e-12,0.000000000000000000e+00
8.175999999999399748e+00,3.141592653590464579e+00,-2.971719212195234162e-13,-2.416730949477595544e-12,1.063574345419437848e-12,-1.177060625542078549e-12,0.000000000000000000e+00
8.177999999999400416e+00,3.141592653590459694e+00,-2.950532809126780442e-13,-2.399031175904914183e-12,1.055190162134884945e-12,-1.181619096681182001e-12,0.000000000000000000e+00
8.179999999999401084e+00,3.141592653590454809e+00,-2.929503517612018994e-13,-2.381871020985880717e-12,1.047847702853689818e-12,-1.185626006063760350e-12,0.000000000000000000e+00
8.181999999999401751e+00,3.141592653590449924e+00,-2.908621124285684227e-13,-2.364819539783066706e-12,1.040515830488725962e-12,-1.176390669020704732e-12,0.000000000000000000e+00
8.183999999999402419e+00,3.141592653590445039e+00,-2.887894711600758567e-13,-2.347490278562629219e-12,1.032249638712761648e-12,-1.155617170112722765e-12,0.000000000000000000e+00
8.185999999999403087e+00,3.141592653590440154e+00,-2.867321493408877156e-13,-2.330765717603172571e-12,1.025180893987770392e-12,-1.161623932857590078e-12,0.000000000000000000e+00
8.187999999999403755e+00,3.141592653590435713e+00,-2.846868815883239273e-13,-2.315018012597705488e-12,1.020206807946172141e-12,-1.179207618745819082e-12,0.000000000000000000e+00
8.189999999999404423e+00,3.141592653590431272e+00,-2.826545077938485911e-13,-2.298134966540372648e-12,1.012286935899319657e-12,-1.132929700499758382e-12,0.000000000000000000e+00
8.191999999999405091e+00,3.141592653590426831e+00,-2.806366605739064052e-13,-2.281881607004111125e-12,1.005664746216534336e-12,-1.140551306111054022e-12,0.000000000000000000e+00
8.193999999999405759e+00,3.141592653590422390e+00,-2.786338456398011346e-13,-2.264986111181969889e-12,9.972701372588860696e-13,-1.109541092674318015e-12,0.000000000000000000e+00
8.195999999999406427e+00,3.141592653590417950e+00,-2.766463695312180791e-13,-2.248777651660784287e-12,9.903104334978323100e-13,-1.118924964997031561e-12,0.000000000000000000e+00
8.197999999999407095e+00,3.141592653590413509e+00,-2.746744754072608279e-13,-2.231975779929059745e-12,9.816881526330646982e-13,-1.089524277967327513e-12,0.000000000000000000e+00
8.199999999999407763e+00,3.141592653590409068e+00,-2.727173377742733820e-13,-2.216307568426755229e-12,9.755694297245354934e-13,-1.112632186951421256e-12,0.000000000000000000e+00
8.201999999999408431e+00,3.141592653590404627e+00,-2.707749959360150760e-13,-2.199662283090919376e-12,9.668768707074387331e-13,-1.071329880121809829e-12,0.000000000000000000e+00
8.203999999999409098e+00,3.141592653590400186e+00,-2.688475109264922349e-13,-2.184178736763081198e-12,9.607280881855626806e-13,-1.095749859937067278e-12,0.000000000000000000e+00
8.205999999999409766e+00,3.141592653590395745e+00,-2.669347153778650503e-13,-2.167776412448259840e-12,9.521719226152640136e-13,-1.055789635908228721e-12,0.000000000000000000e+00
8.207999999999410434e+00,3.141592653590391304e+00,-2.650364196165273811e-13,-2.152567384746946316e-12,9.462283008960629129e-13,-1.081291644058233497e-12,0.000000000000000000e+00
8.209999999999411102e+00,3.141592653590386863e+00,-2.631514647796521429e-13,-2.136852249141286574e-12,9.388309981528143316e-13,-1.054573678267855487e-12,0.000000000000000000e+00
8.211999999999411770e+00,3.141592653590382422e+00,-2.612786256869982751e-13,-2.122350511176729964e-12,9.341280438712191795e-13,-1.080131789964974784e-12,0.000000000000000000e+00
8.213999999999412438e+00,3.141592653590377981e+00,-2.594175765976306229e-13,-2.106944525738522940e-12,9.270255076700998487e-13,-1.041067320316099269e-12,0.000000000000000000e+00
8.215999999999413106e+00,3.141592653590373985e+00,-2.575680451402476796e-13,-2.092758544254698746e-12,9.226061605477558597e-13,-1.067531178060665876e-12,0.000000000000000000e+00
8.217999999999413774e+00,3.141592653590369988e+00,-2.557287642483067631e-13,-2.078067023260263223e-12,9.167749422280435789e-13,-1.041677733284944443e-12,0.000000000000000000e+00
8.219999999999414442e+00,3.141592653590365991e+00,-2.539023916226325528e-13,-2.062939356800809315e-12,9.096978942810607040e-13,-1.017956656179421990e-12,0.000000000000000000e+00
8.221999999999415110e+00,3.141592653590361994e+00,-2.520893211751847560e-13,-2.048252260094908124e-12,9.034727640016493313e-13,-1.021175630948490646e-12,0.000000000000000000e+00
8.223999999999415778e+00,3.141592653590357997e+00,-2.502878792376104544e-13,-2.033993125402577744e-12,8.980693844075554714e-13,-1.024007190098518210e-12,0.000000000000000000e+00
8.225999999999416445e+00,3.141592653590354001e+00,-2.484983959578549482e-13,-2.019337101991960067e-12,8.915141061828426201e-13,-1.001492409828010515e-12,0.000000000000000000e+00
8.227999999999417113e+00,3.141592653590350004e+00,-2.467230316241174896e-13,-2.004344166857878171e-12,8.839504383894923290e-13,-9.808206263683011387e-13,0.000000000000000000e+00
8.229999999999417781e+00,3.141592653590346007e+00,-2.449617343504742663e-13,-1.989873245742882807e-12,8.774470460886266688e-13,-9.868246044594626147e-13,0.000000000000000000e+00
8.231999999999418449e+00,3.141592653590342010e+00,-2.432124347232428081e-13,-1.975902966744152031e-12,8.719527919777542614e-13,-9.921718582706146904e-13,0.000000000000000000e+00
8.233999999999419117e+00,3.141592653590338013e+00,-2.414750987654487843e-13,-1.961609663205978828e-12,8.654833766511896188e-13,-9.719268056922902879e-13,0.000000000000000000e+00
8.235999999999419785e+00,3.141592653590334017e+00,-2.397515486087595048e-13,-1.947046910119966414e-12,8.581669908729639960e-13,-9.533280266385882569e-13,0.000000000000000000e+00
8.237999999999420453e+00,3.141592653590330020e+00,-2.380414150169603756e-13,-1.933076974729832582e-12,8.520668117610577091e-13,-9.612253363757158106e-13,0.000000000000000000e+00
8.239999999999421121e+00,3.141592653590326023e+00,-2.363423273175894399e-13,-1.919674053564834565e-12,8.471210984447727747e-13,-9.683297468615964126e-13,0.000000000000000000e+00
8.241999999999421789e+00,3.141592653590322026e+00,-2.346539790656676207e-13,-1.906001243871145476e-12,8.413273643119260080e-13,-9.497174786307245895e-13,0.000000000000000000e+00
8.243999999999422457e+00,3.141592653590318029e+00,-2.329779801060508432e-13,-1.892096550058623612e-12,8.347563189432347880e-13,-9.326099661981213385e-13,0.000000000000000000e+00
8.245999999999423125e+00,3.141592653590314477e+00,-2.313129031409331834e-13,-1.879214562186151030e-12,8.304166056705772167e-13,-9.541951690030566338e-13,0.000000000000000000e+00
8.247999999999423792e+00,3.141592653590310924e+00,-2.296572933634297884e-13,-1.866070964986631437e-12,8.252891313289332593e-13,-9.366843625409770425e-13,0.000000000000000000e+00
8.249999999999424460e+00,3.141592653590307371e+00,-2.280126230815735373e-13,-1.852708894912669455e-12,8.194771100234578058e-13,-9.204990700499567753e-13,0.000000000000000000e+00
8.251999999999425128e+00,3.141592653590303819e+00,-2.263802290698117350e-13,-1.839149474427518308e-12,8.129973740379700336e-13,-9.055244057376790251e-13,0.000000000000000000e+00
8.253999999999425796e+00,3.141592653590300266e+00,-2.247603643072448170e-13,-1.825846768881858055e-12,8.069633480250853272e-13,-9.040531860296906943e-13,0.000000000000000000e+00
8.255999999999426464e+00,3.141592653590296713e+00,-2.231530600259229717e-13,-1.812405882568818110e-12,8.004368927929005288e-13,-8.903351411506344474e-13,0.000000000000000000e+00
8.257999999999427132e+00,3.141592653590293160e+00,-2.215592854161561497e-13,-1.798840978822937980e-12,7.934181892735475608e-13,-8.776138815916804749e-13,0.000000000000000000e+00
8.259999999999427800e+00,3.141592653590289608e+00,-2.199789577323942087e-13,-1.785599767032226225e-12,7.870054539845286014e-13,-8.782007581030120686e-13,0.000000000000000000e+00
8.261999999999428468e+00,3.141592653590286055e+00,-2.184118635289638763e-13,-1.772263271175972943e-12,7.801692217454294594e-13,-8.663624288150932421e-13,0.000000000000000000e+00
8.263999999999429136e+00,3.141592653590282502e+00,-2.168577885165005726e-13,-1.759276710245449642e-12,7.740017502140144388e-13,-8.677557097018732399e-13,0.000000000000000000e+00
8.265999999999429804e+00,3.141592653590278950e+00,-2.153163991067659583e-13,-1.746218833672464195e-12,7.674681318202231874e-13,-8.566538915950466943e-13,0.000000000000000000e+00
8.267999999999430472e+00,3.141592653590275397e+00,-2.137873712809034384e-13,-1.733532783041835953e-12,7.616556535384405845e-13,-8.587198482960827747e-13,0.000000000000000000e+00
8.269999999999431139e+00,3.141592653590271844e+00,-2.122702712317271424e-13,-1.720795410433217422e-12,7.555248679374670872e-13,-8.482324034163069053e-13,0.000000000000000000e+00
8.271999999999431807e+00,3.141592653590268291e+00,-2.107646834076735202e-13,-1.708444469479945181e-12,7.501434284157713855e-13,-8.508594839962074985e-13,0.000000000000000000e+00
8.273999999999432475e+00,3.141592653590264739e+00,-2.092691981649981029e-13,-1.696457669243257624e-12,7.454377737557792274e-13,-8.531385410622429093e-13,0.000000000000000000e+00
8.275999999999433143e+00,3.141592653590261186e+00,-2.077834007043745262e-13,-1.684430558439997871e-12,7.404401591674312982e-13,-8.429894591862493563e-13,0.000000000000000000e+00
8.277999999999433811e+00,3.141592653590257633e+00,-2.063068250630553725e-13,-1.672799936315429163e-12,7.362159544513338812e-13,-8.459255759558638256e-13,0.000000000000000000e+00
8.279999999999434479e+00,3.141592653590254081e+00,-2.048380155553826885e-13,-1.661542640262047865e-12,7.326895127174997330e-13,-8.484868842298702641e-13,0.000000000000000000e+00
8.281999999999435147e+00,3.141592653590250972e+00,-2.033765153306906332e-13,-1.650248828564844800e-12,7.288869329354278376e-13,-8.385955901051301726e-13,0.000000000000000000e+00
8.283999999999435815e+00,3.141592653590247863e+00,-2.019238012145128158e-13,-1.638517811663703355e-12,7.239034042032625641e-13,-8.167606868081000090e-13,0.000000000000000000e+00
8.285999999999436483e+00,3.141592653590244755e+00,-2.004802194866098083e-13,-1.627206905616465804e-12,7.197700318571337973e-13,-8.216066715705486299e-13,0.000000000000000000e+00
8.287999999999437151e+00,3.141592653590241646e+00,-1.990450304520403649e-13,-1.615901692539996706e-12,7.154952236731739245e-13,-8.137182597662049279e-13,0.000000000000000000e+00
8.289999999999437819e+00,3.141592653590238537e+00,-1.976194969261615626e-13,-1.604201912981758454e-12,7.101145231664974019e-13,-7.936428310037599412e-13,0.000000000000000000e+00
8.291999999999438486e+00,3.141592653590235429e+00,-1.962056379574526740e-13,-1.592176847333045089e-12,7.038206665032542741e-13,-7.752470224761486139e-13,0.000000000000000000e+00
8.293999999999439154e+00,3.141592653590232320e+00,-1.948032874503950302e-13,-1.580670456279070703e-12,6.986060615152582807e-13,-7.832340265926978861e-13,0.000000000000000000e+00
8.295999999999439822e+00,3.141592653590229212e+00,-1.934103455064523242e-13,-1.569658247006703972e-12,6.944121033883109851e-13,-7.904684058633048293e-13,0.000000000000000000e+00
8.297999999999440490e+00,3.141592653590226103e+00,-1.920267704542684468e-13,-1.558308168869421580e-12,6.892546569529567833e-13,-7.720228901335247913e-13,0.000000000000000000e+00
8.299999999999441158e+00,3.141592653590222994e+00,-1.906553011975988515e-13,-1.546262311459838392e-12,6.822908206775131683e-13,-7.428617136229834149e-13,0.000000000000000000e+00
8.301999999999441826e+00,3.141592653590219886e+00,-1.892964968712766355e-13,-1.534806180077470287e-12,6.765897266055623053e-13,-7.533143659782692748e-13,0.000000000000000000e+00
8.303999999999442494e+00,3.141592653590216777e+00,-1.879479009080375642e-13,-1.523916607146481115e-12,6.720824575943834736e-13,-7.627727641741125548e-13,0.000000000000000000e+00
8.305999999999443162e+00,3.141592653590213668e+00,-1.866091402899374099e-13,-1.512751613895619001e-12,6.667543814666238462e-13,-7.463585057827917984e-13,0.000000000000000000e+00
8.307999999999443830e+00,3.141592653590210560e+00,-1.852817505529160866e-13,-1.501355533812667558e-12,6.607115765155525224e-13,-7.313065443327954573e-13,0.000000000000000000e+00
8.309999999999444498e+00,3.141592653590207451e+00,-1.839651181734268474e-13,-1.490582193623038429e-12,6.559970239345561623e-13,-7.424913080898719735e-13,0.000000000000000000e+00
8.311999999999445166e+00,3.141592653590204343e+00,-1.826566668330907414e-13,-1.480398080899668549e-12,6.525305373624011048e-13,-7.526462887379043689e-13,0.000000000000000000e+00
8.313999999999445834e+00,3.141592653590201234e+00,-1.813559197332735053e-13,-1.469959252087989962e-12,6.482927834156885423e-13,-7.368682381601939927e-13,0.000000000000000000e+00
8.315999999999446501e+00,3.141592653590198125e+00,-1.800643176241710993e-13,-1.459308246185423050e-12,6.433855466475701662e-13,-7.223973427144111846e-13,0.000000000000000000e+00
8.317999999999447169e+00,3.141592653590195017e+00,-1.787811604118232980e-13,-1.449293595912385661e-12,6.398323994645809771e-13,-7.341128099523814533e-13,0.000000000000000000e+00
8.319999999999447837e+00,3.141592653590191908e+00,-1.775029004734909850e-13,-1.440279076579455809e-12,6.385037598285982060e-13,-7.570065087643851339e-13,0.000000000000000000e+00
8.321999999999448505e+00,3.141592653590189244e+00,-1.762281117161390272e-13,-1.430987428603107944e-12,6.363569671454605474e-13,-7.406809321962626753e-13,0.000000000000000000e+00
8.323999999999449173e+00,3.141592653590186579e+00,-1.749583515613351882e-13,-1.421439309384576145e-12,6.334751572804710257e-13,-7.256960037435429253e-13,0.000000000000000000e+00
8.325999999999449841e+00,3.141592653590183915e+00,-1.736950620837697580e-13,-1.411657674333183107e-12,6.298862899070549227e-13,-7.118657132058086434e-13,0.000000000000000000e+00
8.327999999999450509e+00,3.141592653590181250e+00,-1.724395021417567866e-13,-1.401696139982149265e-12,6.257456217280147221e-13,-6.992337176787982454e-13,0.000000000000000000e+00
8.329999999999451177e+00,3.141592653590178585e+00,-1.711927013082946549e-13,-1.391585645239930038e-12,6.211271813562262560e-13,-6.875524251635285382e-13,0.000000000000000000e+00
8.331999999999451845e+00,3.141592653590175921e+00,-1.699555475154111102e-13,-1.381350792410330733e-12,6.160830939528977560e-13,-6.767394357222061817e-13,0.000000000000000000e+00
8.333999999999452513e+00,3.141592653590173256e+00,-1.687279070933270751e-13,-1.371416174347847291e-12,6.116292977532299227e-13,-6.789735033906608743e-13,0.000000000000000000e+00
8.335999999999453181e+00,3.141592653590170592e+00,-1.675096053258472130e-13,-1.361363387655438772e-12,6.067444393487431503e-13,-6.686876473110788813e-13,0.000000000000000000e+00
8.337999999999453848e+00,3.141592653590167927e+00,-1.663013730019193248e-13,-1.351236051419983908e-12,6.015598542012550040e-13,-6.592928807582128107e-13,0.000000000000000000e+00
8.339999999999454516e+00,3.141592653590165263e+00,-1.651037573943404565e-13,-1.341052318560798542e-12,5.961122358031955345e-13,-6.505682380427285440e-13,0.000000000000000000e+00
8.341999999999455184e+00,3.141592653590162598e+00,-1.639163136999349488e-13,-1.331230891533055473e-12,5.914034282244261041e-13,-6.547096499176502361e-13,0.000000000000000000e+00
8.343999999999455852e+00,3.141592653590159934e+00,-1.627385830358630104e-13,-1.321347987076837005e-12,5.863992054696147190e-13,-6.461658234909603079e-13,0.000000000000000000e+00
8.345999999999456520e+00,3.141592653590157269e+00,-1.615710366539007160e-13,-1.311438655655208617e-12,5.812036589182684478e-13,-6.383621002858419125e-13,0.000000000000000000e+00
8.347999999999457188e+00,3.141592653590154605e+00,-1.604131544959979175e-13,-1.301904381982627003e-12,5.767504686066444190e-13,-6.433446131479572715e-13,0.000000000000000000e+00
8.349999999999457856e+00,3.141592653590151940e+00,-1.592643411753968883e-13,-1.292349273238771146e-12,5.721193344199785609e-13,-6.357127198767820363e-13,0.000000000000000000e+00
8.351999999999458524e+00,3.141592653590149276e+00,-1.581239890850915044e-13,-1.283188949665257927e-12,5.683047255075057122e-13,-6.408521697192136231e-13,0.000000000000000000e+00
8.353999999999459192e+00,3.141592653590146611e+00,-1.569914906490490219e-13,-1.273993157884349464e-12,5.642501929605756130e-13,-6.332198786767648420e-13,0.000000000000000000e+00
8.355999999999459860e+00,3.141592653590143946e+00,-1.558662890762509181e-13,-1.265196816968570506e-12,5.610233494596204165e-13,-6.385026978333450806e-13,0.000000000000000000e+00
8.357999999999460528e+00,3.141592653590141282e+00,-1.547477554307144480e-13,-1.256372924199952668e-12,5.575822656989583764e-13,-6.310013499084079316e-13,0.000000000000000000e+00
8.359999999999461195e+00,3.141592653590138617e+00,-1.536362056500271011e-13,-1.247553589622431877e-12,5.540239974139742881e-13,-6.241497508434420809e-13,0.000000000000000000e+00
8.361999999999461863e+00,3.141592653590135953e+00,-1.525309778234405807e-13,-1.239137612385217930e-12,5.512757987946382563e-13,-6.300018647349719453e-13,0.000000000000000000e+00
8.363999999999462531e+00,3.141592653590133288e+00,-1.514313470062465748e-13,-1.230726646867766340e-12,5.484115008249462962e-13,-6.231642018781539134e-13,0.000000000000000000e+00
8.365999999999463199e+00,3.141592653590130624e+00,-1.503366492114037516e-13,-1.222715797862917357e-12,5.463427764434616314e-13,-6.290290440899092839e-13,0.000000000000000000e+00
8.367999999999463867e+00,3.141592653590128403e+00,-1.492452653606357354e-13,-1.215104529225529909e-12,5.451087926079008605e-13,-6.344570185098863917e-13,0.000000000000000000e+00
8.369999999999464535e+00,3.141592653590126183e+00,-1.481585260868490641e-13,-1.206625012076068752e-12,5.416827122655878195e-13,-6.020817801852765957e-13,0.000000000000000000e+00
8.371999999999465203e+00,3.141592653590123962e+00,-1.470776723820058105e-13,-1.198592564970193055e-12,5.392387108610144150e-13,-6.096749154724967297e-13,0.000000000000000000e+00
8.373999999999465871e+00,3.141592653590121742e+00,-1.460017886459126601e-13,-1.190567287341745055e-12,5.366972563189761362e-13,-6.041998672547304012e-13,0.000000000000000000e+00
8.375999999999466539e+00,3.141592653590119522e+00,-1.449320622748164093e-13,-1.182147331292764834e-12,5.330968330606087047e-13,-5.863766779446029069e-13,0.000000000000000000e+00
8.377999999999467207e+00,3.141592653590117301e+00,-1.438713531404798445e-13,-1.172998403546621730e-12,5.276645323627912609e-13,-5.578319376351177767e-13,0.000000000000000000e+00
8.379999999999467875e+00,3.141592653590115081e+00,-1.428203427382351625e-13,-1.164387445392422226e-12,5.233981009687241048e-13,-5.687798389608609737e-13,0.000000000000000000e+00
8.381999999999468542e+00,3.141592653590112860e+00,-1.417767122270751781e-13,-1.156301451387410755e-12,5.203001284746128413e-13,-5.787665351230435864e-13,0.000000000000000000e+00
8.383999999999469210e+00,3.141592653590110640e+00,-1.407411354979107199e-13,-1.147480433939870304e-12,5.153288317766852610e-13,-5.504850894103417184e-13,0.000000000000000000e+00
8.385999999999469878e+00,3.141592653590108419e+00,-1.397162516727059803e-13,-1.138396553660085494e-12,5.096072245148868435e-13,-5.368246953700568698e-13,0.000000000000000000e+00
8.387999999999470546e+00,3.141592653590106199e+00,-1.387014620928397717e-13,-1.129919551101899935e-12,5.052500736346628054e-13,-5.493284641725300816e-13,0.000000000000000000e+00
8.389999999999471214e+00,3.141592653590103978e+00,-1.376951195448928193e-13,-1.121595674746161286e-12,5.011447053991155069e-13,-5.483384319099707442e-13,0.000000000000000000e+00
8.391999999999471882e+00,3.141592653590101758e+00,-1.366977432227341287e-13,-1.113006771192703399e-12,4.962838478464107211e-13,-5.346115303916253851e-13,0.000000000000000000e+00
8.393999999999472550e+00,3.141592653590099538e+00,-1.357107609248420458e-13,-1.104181968983578732e-12,4.907506811324909701e-13,-5.220620539594699122e-13,0.000000000000000000e+00
8.395999999999473218e+00,3.141592653590097317e+00,-1.347334276617753555e-13,-1.095986966442807807e-12,4.866503002175353976e-13,-5.355525291338394719e-13,0.000000000000000000e+00
8.397999999999473886e+00,3.141592653590095097e+00,-1.337639598922912761e-13,-1.087973508798016445e-12,4.828697003533737083e-13,-5.354357577224272946e-13,0.000000000000000000e+00
8.399999999999474554e+00,3.141592653590092876e+00,-1.328027467070477722e-13,-1.079720979525907539e-12,4.783957159769471872e-13,-5.225064292337712098e-13,0.000000000000000000e+00
8.401999999999475222e+00,3.141592653590090656e+00,-1.318510885750232004e-13,-1.071265446156661124e-12,4.733146471344561107e-13,-5.106853980729828876e-13,0.000000000000000000e+00
8.403999999999475889e+00,3.141592653590088435e+00,-1.309081747479705036e-13,-1.063453185890435068e-12,4.696514110050631267e-13,-5.248691073223108748e-13,0.000000000000000000e+00
8.405999999999476557e+00,3.141592653590086215e+00,-1.299712662451832072e-13,-1.056243791112179914e-12,4.673093228690724470e-13,-5.378111553999202256e-13,0.000000000000000000e+00
8.407999999999477225e+00,3.141592653590083994e+00,-1.290397551724600879e-13,-1.048787020703472959e-12,4.642539809408706719e-13,-5.246266582196964146e-13,0.000000000000000000e+00
8.409999999999477893e+00,3.141592653590081774e+00,-1.281149800152164917e-13,-1.041123316972194193e-12,4.605888945860788898e-13,-5.125725745109215647e-13,0.000000000000000000e+00
8.411999999999478561e+00,3.141592653590079554e+00,-1.271969950351042045e-13,-1.033715450016795200e-12,4.574483166130284390e-13,-5.142894183376842813e-13,0.000000000000000000e+00
8.413999999999479229e+00,3.141592653590077333e+00,-1.262839192869734868e-13,-1.026931669440336648e-12,4.556796626045081313e-13,-5.278835503433849653e-13,0.000000000000000000e+00
8.415999999999479897e+00,3.141592653590075113e+00,-1.253750477255682661e-13,-1.019919894853798917e-12,4.532441298875496793e-13,-5.152946192571351833e-13,0.000000000000000000e+00
8.417999999999480565e+00,3.141592653590072892e+00,-1.244716301055871218e-13,-1.012715233661055613e-12,4.502257211804186462e-13,-5.037844823579854710e-13,0.000000000000000000e+00
8.419999999999481233e+00,3.141592653590070672e+00,-1.235728093600437058e-13,-1.006163086152637480e-12,4.486472554498148823e-13,-5.182521398432176503e-13,0.000000000000000000e+00
8.421999999999481901e+00,3.141592653590068451e+00,-1.226758042040595213e-13,-1.000222243807938828e-12,4.484101316211888481e-13,-5.314535256141272176e-13,0.000000000000000000e+00
8.423999999999482569e+00,3.141592653590066675e+00,-1.217799681058755518e-13,-9.940371397066372031e-13,4.474739463108444117e-13,-5.185058886452451167e-13,0.000000000000000000e+00
8.425999999999483236e+00,3.141592653590064899e+00,-1.208866393601026424e-13,-9.876204670696515048e-13,4.459027792101310468e-13,-5.066541733101251948e-13,0.000000000000000000e+00
8.427999999999483904e+00,3.141592653590063122e+00,-1.199970154263871267e-13,-9.810025275938792695e-13,4.437691342534503846e-13,-4.957335804980542475e-13,0.000000000000000000e+00
8.429999999999484572e+00,3.141592653590061346e+00,-1.191121550406137970e-13,-9.742109966482182325e-13,4.411392312679585505e-13,-4.856634073638436484e-13,0.000000000000000000e+00
8.431999999999485240e+00,3.141592653590059570e+00,-1.182329902384602030e-13,-9.672711509043414930e-13,4.380735506337171329e-13,-4.763699457907732023e-13,0.000000000000000000e+00
8.433999999999485908e+00,3.141592653590057793e+00,-1.173603373368378514e-13,-9.602060762381134406e-13,4.346273307367125803e-13,-4.677858761390279163e-13,0.000000000000000000e+00
8.435999999999486576e+00,3.141592653590056017e+00,-1.164949069635429109e-13,-9.530368576116414226e-13,4.308510223063097742e-13,-4.598497135395494808e-13,0.000000000000000000e+00
8.437999999999487244e+00,3.141592653590054240e+00,-1.156373132176105981e-13,-9.457827524977488091e-13,4.267907033740807169e-13,-4.525053021790695652e-13,0.000000000000000000e+00
8.439999999999487912e+00,3.141592653590052464e+00,-1.147880820357175398e-13,-9.384613492732921390e-13,4.224884582670562630e-13,-4.457013534167805726e-13,0.000000000000000000e+00
8.441999999999488580e+00,3.141592653590050688e+00,-1.139477207822319903e-13,-9.310704366448921868e-13,4.179052877700497206e-13,-4.393910239336634129e-13,0.000000000000000000e+00
8.443999999999489248e+00,3.141592653590048911e+00,-1.131157598501100491e-13,-9.240427686048335906e-13,4.141036240999619562e-13,-4.459292752079178698e-13,0.000000000000000000e+00
8.445999999999489916e+00,3.141592653590047135e+00,-1.122916054504800693e-13,-9.169639851994980718e-13,4.100987552780864369e-13,-4.396225962411985874e-13,0.000000000000000000e+00
8.447999999999490583e+00,3.141592653590045359e+00,-1.114756289129314339e-13,-9.098487477735043306e-13,4.059257620186176335e-13,-4.337664368687699542e-13,0.000000000000000000e+00
8.449999999999491251e+00,3.141592653590043582e+00,-1.106681344461631730e-13,-9.027104469340591540e-13,4.016166844977147113e-13,-4.283217493690119844e-13,0.000000000000000000e+00
8.451999999999491919e+00,3.141592653590041806e+00,-1.098693649555285759e-13,-8.955613126891210572e-13,3.972007858849535466e-13,-4.232528703893403835e-13,0.000000000000000000e+00
8.453999999999492587e+00,3.141592653590040030e+00,-1.090795693051439404e-13,-8.883942398003797279e-13,3.926273570512286819e-13,-4.185272276140091263e-13,0.000000000000000000e+00
8.455999999999493255e+00,3.141592653590038253e+00,-1.082980417926121305e-13,-8.816375124863049157e-13,3.889481352286502479e-13,-4.265128166189965241e-13,0.000000000000000000e+00
8.457999999999493923e+00,3.141592653590036477e+00,-1.075239729967152873e-13,-8.748726884265504532e-13,3.851686404162636548e-13,-4.215280308040947165e-13,0.000000000000000000e+00
8.459999999999494591e+00,3.141592653590034701e+00,-1.067575373041208225e-13,-8.681107004284999782e-13,3.813150319262700262e-13,-4.168791926171237211e-13,0.000000000000000000e+00
8.461999999999495259e+00,3.141592653590032924e+00,-1.059989209989544135e-13,-8.613432584850638304e-13,3.773337657916951915e-13,-4.125371845910066932e-13,0.000000000000000000e+00
8.463999999999495927e+00,3.141592653590031148e+00,-1.052473612228011360e-13,-8.549975647329677007e-13,3.742739901096560892e-13,-4.208731577095393976e-13,0.000000000000000000e+00
8.465999999999496595e+00,3.141592653590029371e+00,-1.045019963522881809e-13,-8.486541885570005256e-13,3.711388601513647121e-13,-4.162083872928189020e-13,0.000000000000000000e+00
8.467999999999497263e+00,3.141592653590027595e+00,-1.037629530964265037e-13,-8.423195050799600990e-13,3.679368882618708721e-13,-4.118518279253310524e-13,0.000000000000000000e+00
8.469999999999497931e+00,3.141592653590025819e+00,-1.030294819568007359e-13,-8.363868395818177376e-13,3.655822311119681418e-13,-4.200307782960992839e-13,0.000000000000000000e+00
8.471999999999498598e+00,3.141592653590024042e+00,-1.023007954608773101e-13,-8.304565020553199388e-13,3.631522445595286119e-13,-4.153663273168945005e-13,0.000000000000000000e+00
8.473999999999499266e+00,3.141592653590022266e+00,-1.015770822188616732e-13,-8.245202465308827130e-13,3.605934900076643924e-13,-4.110100597004275311e-13,0.000000000000000000e+00
8.475999999999499934e+00,3.141592653590020490e+00,-1.008575814968112053e-13,-8.190053153658908054e-13,3.589552117908757215e-13,-4.193330091449218249e-13,0.000000000000000000e+00
8.477999999999500602e+00,3.141592653590018713e+00,-1.001414336116917868e-13,-8.134923146797613916e-13,3.572406530766100592e-13,-4.146563438503466230e-13,0.000000000000000000e+00
8.479999999999501270e+00,3.141592653590016937e+00,-9.942882899346483792e-14,-8.079730329546584637e-13,3.553964577018869641e-13,-4.102889205654433842e-13,0.000000000000000000e+00
8.481999999999501938e+00,3.141592653590015161e+00,-9.871900857022066787e-14,-8.028747440136907833e-13,3.544719452903496090e-13,-4.186016812327100013e-13,0.000000000000000000e+00
8.483999999999502606e+00,3.141592653590013384e+00,-9.801111417690530661e-14,-7.977744276669385112e-13,3.534549405765631811e-13,-4.139157102491055068e-13,0.000000000000000000e+00
8.485999999999503274e+00,3.141592653590011608e+00,-9.730444539266017360e-14,-7.930663383341257980e-13,3.532618234166403404e-13,-4.217937999774471463e-13,0.000000000000000000e+00
8.487999999999503942e+00,3.141592653590009832e+00,-9.659825956882716817e-14,-7.883479795689150594e-13,3.529564929679199543e-13,-4.168545647413082660e-13,0.000000000000000000e+00
8.489999999999504610e+00,3.141592653590008055e+00,-9.589189401725088161e-14,-7.840143201492177868e-13,3.534570383564387408e-13,-4.245013412979416449e-13,0.000000000000000000e+00
8.491999999999505278e+00,3.141592653590006279e+00,-9.518464055158347454e-14,-7.796671711194192123e-13,3.538444070590433285e-13,-4.193508414128432933e-13,0.000000000000000000e+00
8.493999999999505945e+00,3.141592653590004502e+00,-9.447676019627325823e-14,-7.752996574614688552e-13,3.540684408027299665e-13,-4.145506520312589800e-13,0.000000000000000000e+00
8.495999999999506613e+00,3.141592653590003170e+00,-9.376755835528703436e-14,-7.713356793473592357e-13,3.551771285927999344e-13,-4.224681555809965378e-13,0.000000000000000000e+00
8.497999999999507281e+00,3.141592653590001838e+00,-9.305627084908735498e-14,-7.673299055007785039e-13,3.561386188196691109e-13,-4.174072229184700132e-13,0.000000000000000000e+00
8.499999999999507949e+00,3.141592653590000506e+00,-9.234425675706772004e-14,-7.628615859087294218e-13,3.559192016092726668e-13,-3.998665725202836077e-13,0.000000000000000000e+00
8.501999999999508617e+00,3.141592653589999173e+00,-9.163461799387598916e-14,-7.576008490619586151e-13,3.537632899917629795e-13,-3.716279311837212649e-13,0.000000000000000000e+00
8.503999999999509285e+00,3.141592653589997841e+00,-9.092916682485466790e-14,-7.524165518734504576e-13,3.517161202423564793e-13,-3.706494373770810007e-13,0.000000000000000000e+00
8.505999999999509953e+00,3.141592653589996509e+00,-9.022669681612662589e-14,-7.477236830247444519e-13,3.507976168949936251e-13,-3.819736248351330786e-13,0.000000000000000000e+00
8.507999999999510621e+00,3.141592653589995177e+00,-8.952790478008553767e-14,-7.422746662320199029e-13,3.480226603588906821e-13,-3.549617949734130098e-13,0.000000000000000000e+00
8.509999999999511289e+00,3.141592653589993844e+00,-8.883547406469662612e-14,-7.365240020107315374e-13,3.444517834393358230e-13,-3.423652916735391648e-13,0.000000000000000000e+00
8.511999999999511957e+00,3.141592653589992512e+00,-8.814982388135798496e-14,-7.309412091080392762e-13,3.412421283086167129e-13,-3.436347772997219963e-13,0.000000000000000000e+00
8.513999999999512625e+00,3.141592653589991180e+00,-8.747031630912944471e-14,-7.254985779552693193e-13,3.382936851327165977e-13,-3.446143611202324226e-13,0.000000000000000000e+00
8.515999999999513292e+00,3.141592653589989848e+00,-8.679739928593067641e-14,-7.197922385342334364e-13,3.346670664753653473e-13,-3.327344123173450099e-13,0.000000000000000000e+00
8.517999999999513960e+00,3.141592653589988515e+00,-8.613334255597064899e-14,-7.134387797894154669e-13,3.294179046974555771e-13,-3.095221120274701322e-13,0.000000000000000000e+00
8.519999999999514628e+00,3.141592653589987183e+00,-8.547830610332721758e-14,-7.077292389058917176e-13,3.256622763552917607e-13,-3.255320577937026980e-13,0.000000000000000000e+00
8.521999999999515296e+00,3.141592653589985851e+00,-8.483040448211533963e-14,-7.022015384773587826e-13,3.222675860693741365e-13,-3.277923613426124719e-13,0.000000000000000000e+00
8.523999999999515964e+00,3.141592653589984518e+00,-8.418989482157611466e-14,-6.964445410344761176e-13,3.182703156826475279e-13,-3.170821289109791164e-13,0.000000000000000000e+00
8.525999999999516632e+00,3.141592653589983186e+00,-8.355798035789860404e-14,-6.904739759048384103e-13,3.136878764041686090e-13,-3.071921747426406754e-13,0.000000000000000000e+00
8.527999999999517300e+00,3.141592653589981854e+00,-8.293467706588522444e-14,-6.847480726842022409e-13,3.096436568220019787e-13,-3.109336257477868655e-13,0.000000000000000000e+00
8.529999999999517968e+00,3.141592653589980522e+00,-8.231808650034671729e-14,-6.796345890581227449e-13,3.069906371258145223e-13,-3.264249353409719243e-13,0.000000000000000000e+00
8.531999999999518636e+00,3.141592653589979189e+00,-8.170839733838254593e-14,-6.738788724586044043e-13,3.027267660511497438e-13,-3.033627847564240913e-13,0.000000000000000000e+00
8.533999999999519304e+00,3.141592653589977857e+00,-8.110769329092613351e-14,-6.679545457720489588e-13,2.980055226180596656e-13,-2.945173642218331252e-13,0.000000000000000000e+00
8.535999999999519972e+00,3.141592653589976525e+00,-8.051496216991175831e-14,-6.626762255420577576e-13,2.947693268056302935e-13,-3.113230959195395483e-13,0.000000000000000000e+00
8.537999999999520639e+00,3.141592653589975193e+00,-7.992826990541257567e-14,-6.575979787031540007e-13,2.919511789063518648e-13,-3.144260200668970090e-13,0.000000000000000000e+00
8.539999999999521307e+00,3.141592653589973860e+00,-7.934775876553822363e-14,-6.523145709416981208e-13,2.885882021807989862e-13,-3.044574510070197341e-13,0.000000000000000000e+00
8.541999999999521975e+00,3.141592653589972528e+00,-7.877452148938400069e-14,-6.468396396465423644e-13,2.846928023827280578e-13,-2.952448782896470606e-13,0.000000000000000000e+00
8.543999999999522643e+00,3.141592653589971196e+00,-7.820853508051921629e-14,-6.416148835971750916e-13,2.813218476948507570e-13,-2.996050003086059345e-13,0.000000000000000000e+00
8.545999999999523311e+00,3.141592653589969864e+00,-7.764779772867909943e-14,-6.370365783056409416e-13,2.794437453580558312e-13,-3.158050916764393918e-13,0.000000000000000000e+00
8.547999999999523979e+00,3.141592653589968531e+00,-7.709144951879250688e-14,-6.322275589442688471e-13,2.769327057413322491e-13,-3.055005704246289535e-13,0.000000000000000000e+00
8.549999999999524647e+00,3.141592653589967199e+00,-7.654068399868800244e-14,-6.272217081989915115e-13,2.738765427724855355e-13,-2.961248959875091703e-13,0.000000000000000000e+00
8.551999999999525315e+00,3.141592653589965867e+00,-7.599550247172735449e-14,-6.224611848946755457e-13,2.713332254009616249e-13,-3.003360527430024539e-13,0.000000000000000000e+00
8.553999999999525983e+00,3.141592653589964534e+00,-7.545398727009723156e-14,-6.183280645240226510e-13,2.702102174419600636e-13,-3.164000900596950523e-13,0.000000000000000000e+00
8.555999999999526651e+00,3.141592653589963202e+00,-7.491528755674772903e-14,-6.139794839143027881e-13,2.685177371203339008e-13,-3.061150395297768989e-13,0.000000000000000000e+00
8.557999999999527319e+00,3.141592653589961870e+00,-7.438054322192656962e-14,-6.094299731232982858e-13,2.662703261101398657e-13,-2.966134156261882018e-13,0.000000000000000000e+00
8.559999999999527986e+00,3.141592653589960538e+00,-7.384977433364067844e-14,-6.051220462294564366e-13,2.645268033885432642e-13,-3.007095392876990378e-13,0.000000000000000000e+00
8.561999999999528654e+00,3.141592653589959205e+00,-7.332108036234060530e-14,-6.014381031882945897e-13,2.641954091243184833e-13,-3.166685137320999135e-13,0.000000000000000000e+00
8.563999999999529322e+00,3.141592653589957873e+00,-7.279368807260787171e-14,-5.975209569764756232e-13,2.632251218212143188e-13,-3.062875064061665649e-13,0.000000000000000000e+00
8.565999999999529990e+00,3.141592653589956541e+00,-7.226874045880153145e-14,-5.934156711603970688e-13,2.617507331979249068e-13,-2.968419751447237951e-13,0.000000000000000000e+00
8.567999999999530658e+00,3.141592653589955209e+00,-7.174530623797949032e-14,-5.899440885364694702e-13,2.617117288369151253e-13,-3.130996092952495960e-13,0.000000000000000000e+00
8.569999999999531326e+00,3.141592653589953876e+00,-7.122062158176977801e-14,-5.870651704663669338e-13,2.630166557821038653e-13,-3.279838781860295099e-13,0.000000000000000000e+00
8.571999999999531994e+00,3.141592653589952544e+00,-7.069496560753893724e-14,-5.835259766035842681e-13,2.626675596615293615e-13,-3.043673007180068081e-13,0.000000000000000000e+00
8.573999999999532662e+00,3.141592653589951212e+00,-7.017056657657701388e-14,-5.797870734618851403e-13,2.617597125131921505e-13,-2.950155069404002802e-13,0.000000000000000000e+00
8.575999999999533330e+00,3.141592653589949879e+00,-6.964646804835472825e-14,-5.767039573416770843e-13,2.623670569218930923e-13,-3.115024867093131356e-13,0.000000000000000000e+00
8.577999999999533998e+00,3.141592653589948547e+00,-6.911982126860130746e-14,-5.742119899546478353e-13,2.643079640443236327e-13,-3.264524906192307497e-13,0.000000000000000000e+00
8.579999999999534666e+00,3.141592653589947215e+00,-6.859000332388530451e-14,-5.714604852317236906e-13,2.655537090809916517e-13,-3.151499628965023458e-13,0.000000000000000000e+00
8.581999999999535333e+00,3.141592653589945883e+00,-6.805924868776855579e-14,-5.680837011500787779e-13,2.652291682485509822e-13,-2.926087696881827561e-13,0.000000000000000000e+00
8.583999999999536001e+00,3.141592653589944550e+00,-6.752767930788590970e-14,-5.653525067281891964e-13,2.663684528468950225e-13,-3.092316559149640163e-13,0.000000000000000000e+00
8.585999999999536669e+00,3.141592653589943218e+00,-6.699241498981340854e-14,-5.632357982397588790e-13,2.689241064383962175e-13,-3.244495195210868423e-13,0.000000000000000000e+00
8.587999999999537337e+00,3.141592653589941886e+00,-6.645274215618137871e-14,-5.608591813327622144e-13,2.707769684064230306e-13,-3.132479027785971202e-13,0.000000000000000000e+00
8.589999999999538005e+00,3.141592653589940554e+00,-6.590998800904526443e-14,-5.582590690443449850e-13,2.720209071389980292e-13,-3.030528864833357118e-13,0.000000000000000000e+00
8.591999999999538673e+00,3.141592653589939221e+00,-6.536427592182931040e-14,-5.558799312383729334e-13,2.737194212897466828e-13,-3.065157159007934881e-13,0.000000000000000000e+00
8.593999999999539341e+00,3.141592653589938333e+00,-6.481379971664835822e-14,-5.541013598297604232e-13,2.767807737652416412e-13,-3.218962853837789147e-13,0.000000000000000000e+00
8.595999999999540009e+00,3.141592653589937445e+00,-6.425979157817442301e-14,-5.512456577497539949e-13,2.772513545827340004e-13,-2.859805403066505427e-13,0.000000000000000000e+00
8.597999999999540677e+00,3.141592653589936557e+00,-6.370337534412686333e-14,-5.490235942607975302e-13,2.792043565353798884e-13,-3.029709308009419045e-13,0.000000000000000000e+00
8.599999999999541345e+00,3.141592653589935669e+00,-6.314651998667252596e-14,-5.453602264300018522e-13,2.776749907929872561e-13,-2.562016544561283888e-13,0.000000000000000000e+00
8.601999999999542013e+00,3.141592653589934780e+00,-6.259106852913081088e-14,-5.424053705310607788e-13,2.778004566227687093e-13,-2.756050963256038137e-13,0.000000000000000000e+00
8.603999999999542680e+00,3.141592653589933892e+00,-6.203767624796614010e-14,-5.384906822019254974e-13,2.756158144159311404e-13,-2.432937379817941377e-13,0.000000000000000000e+00
8.605999999999543348e+00,3.141592653589933004e+00,-6.148692997951153636e-14,-5.353167641570654495e-13,2.751699311092302463e-13,-2.635761135035687510e-13,0.000000000000000000e+00
8.607999999999544016e+00,3.141592653589932116e+00,-6.094030823787412551e-14,-5.307993880771473696e-13,2.714758004022145223e-13,-2.198134971603005190e-13,0.000000000000000000e+00
8.609999999999544684e+00,3.141592653589931228e+00,-6.039920609760735438e-14,-5.270798896383572510e-13,2.696503297385898185e-13,-2.419630038780123675e-13,0.000000000000000000e+00
8.611999999999545352e+00,3.141592653589930340e+00,-5.986386971131086819e-14,-5.224821789168943280e-13,2.657100464319254431e-13,-2.121597016984665572e-13,0.000000000000000000e+00
8.613999999999546020e+00,3.141592653589929451e+00,-5.933451225129742831e-14,-5.186961293459009011e-13,2.636714034555482476e-13,-2.347327535409923051e-13,0.000000000000000000e+00
8.615999999999546688e+00,3.141592653589928563e+00,-5.881137871686740986e-14,-5.140334912049321445e-13,2.595016080450165868e-13,-2.053162867130635167e-13,0.000000000000000000e+00
8.617999999999547356e+00,3.141592653589927675e+00,-5.829556764143071402e-14,-5.098035598846548778e-13,2.563334572657191315e-13,-2.161323663227612399e-13,0.000000000000000000e+00
8.619999999999548024e+00,3.141592653589926787e+00,-5.778812705277285267e-14,-5.047403832162062420e-13,2.511311212661761391e-13,-1.881600809068853652e-13,0.000000000000000000e+00
8.621999999999548692e+00,3.141592653589925899e+00,-5.728904808497045072e-14,-5.005479677683022726e-13,2.479718364102599251e-13,-2.125491830698489151e-13,0.000000000000000000e+00
8.623999999999549360e+00,3.141592653589925010e+00,-5.679824322335935387e-14,-4.955439066050617850e-13,2.428570150748729727e-13,-1.847913646907038844e-13,0.000000000000000000e+00
8.625999999999550027e+00,3.141592653589924122e+00,-5.631562089281040655e-14,-4.914123036596464925e-13,2.397893053481066458e-13,-2.092326128570675784e-13,0.000000000000000000e+00
8.627999999999550695e+00,3.141592653589923234e+00,-5.584114775844675202e-14,-4.864559847215696263e-13,2.347078188895848801e-13,-1.815224208496574297e-13,0.000000000000000000e+00
8.629999999999551363e+00,3.141592653589922346e+00,-5.537477590622555461e-14,-4.823782170978063799e-13,2.316880232056489234e-13,-2.061509000940241416e-13,0.000000000000000000e+00
8.631999999999552031e+00,3.141592653589921458e+00,-5.491644410655279052e-14,-4.774812984731249013e-13,2.266677663411516386e-13,-1.786117113532085545e-13,0.000000000000000000e+00
8.633999999999552699e+00,3.141592653589920570e+00,-5.446607896837718485e-14,-4.734680138219867514e-13,2.237213617084884553e-13,-2.033963725599810229e-13,0.000000000000000000e+00
8.635999999999553367e+00,3.141592653589919681e+00,-5.402359599325579700e-14,-4.686402203016774709e-13,2.187856032869330308e-13,-1.759998290789125776e-13,0.000000000000000000e+00
8.637999999999554035e+00,3.141592653589918793e+00,-5.358890053806095568e-14,-4.647003005408551540e-13,2.159338417819457164e-13,-2.009147721044996325e-13,0.000000000000000000e+00
8.639999999999554703e+00,3.141592653589917905e+00,-5.316188869424683265e-14,-4.599497442233739243e-13,2.111019919062146105e-13,-1.736372185733513647e-13,0.000000000000000000e+00
8.641999999999555371e+00,3.141592653589917017e+00,-5.274244809090768595e-14,-4.560905983543519103e-13,2.083626013069688384e-13,-1.986608383760279526e-13,0.000000000000000000e+00
8.643999999999556039e+00,3.141592653589916129e+00,-5.233045862823291114e-14,-4.514240460834809719e-13,2.036508512418403179e-13,-1.714825423190296900e-13,0.000000000000000000e+00
8.645999999999556707e+00,3.141592653589915241e+00,-5.192579314739161667e-14,-4.476518544498414036e-13,2.010386194734865808e-13,-1.965968166887499964e-13,0.000000000000000000e+00
8.647999999999557375e+00,3.141592653589914352e+00,-5.152831804235653169e-14,-4.430749509024821486e-13,1.964604754356308270e-13,-1.695013179283420587e-13,0.000000000000000000e+00
8.649999999999558042e+00,3.141592653589913464e+00,-5.113795576748558866e-14,-4.393802487507148206e-13,1.939257893093469266e-13,-1.946912133345538943e-13,0.000000000000000000e+00
8.651999999999558710e+00,3.141592653589912576e+00,-5.075461220703849565e-14,-4.348877598555358920e-13,1.894417610117779870e-13,-1.678085139454669380e-13,0.000000000000000000e+00
8.653999999999559378e+00,3.141592653589911688e+00,-5.037811616256480824e-14,-4.312984174948540775e-13,1.870782733359436722e-13,-1.931927648401650257e-13,0.000000000000000000e+00
8.655999999999560046e+00,3.141592653589910800e+00,-5.000829380544768806e-14,-4.269087325729831197e-13,1.827525864586934654e-13,-1.663438430271702347e-13,0.000000000000000000e+00
8.657999999999560714e+00,3.141592653589909911e+00,-4.964407666763457541e-14,-4.238183277367142308e-13,1.814885412284561084e-13,-2.040129560600022539e-13,0.000000000000000000e+00
8.659999999999561382e+00,3.141592653589909023e+00,-4.928440924407808964e-14,-4.198999273703513909e-13,1.782028722020674412e-13,-1.762019891296984118e-13,0.000000000000000000e+00
8.661999999999562050e+00,3.141592653589908135e+00,-4.892932058352448415e-14,-4.168424628356550158e-13,1.769097782255720142e-13,-2.007384278795630442e-13,0.000000000000000000e+00
8.663999999999562718e+00,3.141592653589907247e+00,-4.857881392580499262e-14,-4.129677891361412811e-13,1.736208693679536655e-13,-1.732589086462247870e-13,0.000000000000000000e+00
8.665999999999563386e+00,3.141592653589906359e+00,-4.823280698997649299e-14,-4.099748678943709199e-13,1.723945691380627143e-13,-1.980980676468650183e-13,0.000000000000000000e+00
8.667999999999564054e+00,3.141592653589905471e+00,-4.789031492098177060e-14,-4.065641871929809199e-13,1.701214897306924623e-13,-1.830053106457751619e-13,0.000000000000000000e+00
8.669999999999564722e+00,3.141592653589904582e+00,-4.755035857980993984e-14,-4.040106347146997877e-13,1.698588413151756504e-13,-2.069754926732723821e-13,0.000000000000000000e+00
8.671999999999565389e+00,3.141592653589903694e+00,-4.721303676239792012e-14,-4.006037447487452324e-13,1.674869659708808894e-13,-1.788350630718316645e-13,0.000000000000000000e+00
8.673999999999566057e+00,3.141592653589902806e+00,-4.687841641059460949e-14,-3.980636407931202222e-13,1.671418885099455598e-13,-2.032143271588596824e-13,0.000000000000000000e+00
8.675999999999566725e+00,3.141592653589901918e+00,-4.654558118701985694e-14,-3.950921081119376559e-13,1.657173249388389657e-13,-1.877015355494324626e-13,0.000000000000000000e+00
8.677999999999567393e+00,3.141592653589901030e+00,-4.621361453173202649e-14,-3.929652191392616414e-13,1.662733202230247764e-13,-2.112880884760660627e-13,0.000000000000000000e+00
8.679999999999568061e+00,3.141592653589900141e+00,-4.588267239584429427e-14,-3.899735902301221874e-13,1.646928055387440321e-13,-1.827972799198699817e-13,0.000000000000000000e+00
8.681999999999568729e+00,3.141592653589899253e+00,-4.555287392259191835e-14,-3.878383331628363220e-13,1.651141703911512239e-13,-2.068565333203824912e-13,0.000000000000000000e+00
8.683999999999569397e+00,3.141592653589898365e+00,-4.522335045154925008e-14,-3.852621358249691937e-13,1.644332905255513661e-13,-1.910514671947645558e-13,0.000000000000000000e+00
8.685999999999570065e+00,3.141592653589897477e+00,-4.489322896744175187e-14,-3.835218950412817439e-13,1.657121834559818483e-13,-2.143710778084871346e-13,0.000000000000000000e+00
8.687999999999570733e+00,3.141592653589896589e+00,-4.456270519191853691e-14,-3.809089801053844927e-13,1.648355819412695531e-13,-1.856364635337821802e-13,0.000000000000000000e+00
8.689999999999571401e+00,3.141592653589895701e+00,-4.423193459173354238e-14,-3.791451904750020803e-13,1.659435209212398381e-13,-2.094730425005206173e-13,0.000000000000000000e+00
8.691999999999572069e+00,3.141592653589894812e+00,-4.390008168172463188e-14,-3.769338421141191104e-13,1.659333789617052429e-13,-1.934646017216743555e-13,0.000000000000000000e+00
8.693999999999572736e+00,3.141592653589893924e+00,-4.356630374649316820e-14,-3.755524054868759288e-13,1.678685461437933057e-13,-2.165984646998272916e-13,0.000000000000000000e+00
8.695999999999573404e+00,3.141592653589893036e+00,-4.323082418139400153e-14,-3.732927738074242206e-13,1.676350088294105981e-13,-1.876942020270922040e-13,0.000000000000000000e+00
8.697999999999574072e+00,3.141592653589892148e+00,-4.289382372833373509e-14,-3.718772250444545867e-13,1.693739469083765617e-13,-2.113758364699562445e-13,0.000000000000000000e+00
8.699999999999574740e+00,3.141592653589891260e+00,-4.255448998663873328e-14,-3.700095121991098986e-13,1.699837846606617175e-13,-1.952258806178333889e-13,0.000000000000000000e+00
8.701999999999575408e+00,3.141592653589890372e+00,-4.221200132460536066e-14,-3.689675048935254929e-13,1.725288672467470389e-13,-2.182304940073984243e-13,0.000000000000000000e+00
8.703999999999576076e+00,3.141592653589889483e+00,-4.186660039390400072e-14,-3.670434609037716880e-13,1.728960533286457871e-13,-1.892081841488541727e-13,0.000000000000000000e+00
8.705999999999576744e+00,3.141592653589888595e+00,-4.151848552376114120e-14,-3.659636462107583399e-13,1.752428066882495154e-13,-2.127820028668874111e-13,0.000000000000000000e+00
8.707999999999577412e+00,3.141592653589887707e+00,-4.116775261371641402e-14,-3.640296782312076186e-13,1.754986060339945993e-13,-1.842795638095421699e-13,0.000000000000000000e+00
8.709999999999578080e+00,3.141592653589886819e+00,-4.081357954582291774e-14,-3.633458435294186739e-13,1.786984517335338802e-13,-2.204384742992425602e-13,0.000000000000000000e+00
8.711999999999578748e+00,3.141592653589885931e+00,-4.045519776211152697e-14,-3.617745059817956312e-13,1.797073218518927546e-13,-1.912481980638367467e-13,0.000000000000000000e+00
8.713999999999579416e+00,3.141592653589885042e+00,-4.009283061636460178e-14,-3.610424053358984975e-13,1.826838137690659481e-13,-2.146686084939545392e-13,0.000000000000000000e+00
8.715999999999580083e+00,3.141592653589884154e+00,-3.972659686373339671e-14,-3.594552467603379923e-13,1.835739287361717559e-13,-1.860260574496669605e-13,0.000000000000000000e+00
8.717999999999580751e+00,3.141592653589883266e+00,-3.935658749815927953e-14,-3.587152723299616630e-13,1.864439395154607896e-13,-2.098029876742613506e-13,0.000000000000000000e+00
8.719999999999581419e+00,3.141592653589882378e+00,-3.898197592127822522e-14,-3.575259662542402762e-13,1.881916272396295837e-13,-1.937400680670947312e-13,0.000000000000000000e+00
8.721999999999582087e+00,3.141592653589881490e+00,-3.860192753424747259e-14,-3.571649526605203615e-13,1.918807496651558997e-13,-2.168241740406813901e-13,0.000000000000000000e+00
8.723999999999582755e+00,3.141592653589880602e+00,-3.821661119670837824e-14,-3.559388852991393758e-13,1.934595777479710106e-13,-1.878744669342156102e-13,0.000000000000000000e+00
8.725999999999583423e+00,3.141592653589879713e+00,-3.782622561319015758e-14,-3.555399074670599199e-13,1.969499956442851590e-13,-2.113708631227573737e-13,0.000000000000000000e+00
8.727999999999584091e+00,3.141592653589878825e+00,-3.743092897479276504e-14,-3.542928077161040783e-13,1.983706326271435151e-13,-1.829414445603128241e-13,0.000000000000000000e+00
8.729999999999584759e+00,3.141592653589877937e+00,-3.703078052180661069e-14,-3.539028820066123560e-13,2.018018102330432673e-13,-2.069130345123478362e-13,0.000000000000000000e+00
8.731999999999585427e+00,3.141592653589877049e+00,-3.662581689162220547e-14,-3.526742808479797193e-13,2.031858098253955469e-13,-1.787738908069098393e-13,0.000000000000000000e+00
8.733999999999586095e+00,3.141592653589876161e+00,-3.621605407778310494e-14,-3.523078264022530906e-13,2.065855066912238005e-13,-2.030105967284071786e-13,0.000000000000000000e+00
8.735999999999586763e+00,3.141592653589875273e+00,-3.580059698200977712e-14,-3.515057060336905825e-13,2.088955789561371304e-13,-1.873676028456954465e-13,0.000000000000000000e+00
8.737999999999587430e+00,3.141592653589874384e+00,-3.537854844261234055e-14,-3.515443594254212898e-13,2.131769503153352574e-13,-2.108352384735177846e-13,0.000000000000000000e+00
8.739999999999588098e+00,3.141592653589873496e+00,-3.495002017887200291e-14,-3.507293585424699712e-13,2.153753032990380657e-13,-1.822358194944790591e-13,0.000000000000000000e+00
8.741999999999588766e+00,3.141592653589872608e+00,-3.451509675867750319e-14,-3.507664788490481087e-13,2.195721067694954978e-13,-2.060521434144530951e-13,0.000000000000000000e+00
8.743999999999589434e+00,3.141592653589871720e+00,-3.407383795180792275e-14,-3.499603087985563216e-13,2.217106899741221421e-13,-1.777711909935153642e-13,0.000000000000000000e+00
8.745999999999590102e+00,3.141592653589870832e+00,-3.362628087925024612e-14,-3.500157255871286618e-13,2.258703724575907810e-13,-2.018783791349478621e-13,0.000000000000000000e+00
8.747999999999590770e+00,3.141592653589869943e+00,-3.317244197622992441e-14,-3.492364972553520057e-13,2.279925204367627448e-13,-1.738630809661522356e-13,0.000000000000000000e+00
8.749999999999591438e+00,3.141592653589869055e+00,-3.271231878510040469e-14,-3.493267516938894207e-13,2.321546605667937275e-13,-1.982128984049509958e-13,0.000000000000000000e+00
8.751999999999592106e+00,3.141592653589868167e+00,-3.224589159283815545e-14,-3.485895725821384366e-13,2.342965215694916479e-13,-1.704192002123098967e-13,0.000000000000000000e+00
8.753999999999592774e+00,3.141592653589867279e+00,-3.177312492661172622e-14,-3.487284627649622882e-13,2.384941345309745275e-13,-1.949714109727925846e-13,0.000000000000000000e+00
8.755999999999593442e+00,3.141592653589866391e+00,-3.129396891972585837e-14,-3.480495900981705987e-13,2.407013494254427356e-13,-1.673625641387718904e-13,0.000000000000000000e+00
8.757999999999594110e+00,3.141592653589865503e+00,-3.080925279640844778e-14,-3.478571513920759699e-13,2.440387637660028868e-13,-1.798295925493624061e-13,0.000000000000000000e+00
8.759999999999594777e+00,3.141592653589864614e+00,-3.031977861700021053e-14,-3.468805378048697129e-13,2.454594055162692960e-13,-1.533651638469288434e-13,0.000000000000000000e+00
8.761999999999595445e+00,3.141592653589863726e+00,-2.982531286678020797e-14,-3.468195028384496173e-13,2.490303345777650117e-13,-1.791314328045525575e-13,0.000000000000000000e+00
8.763999999999596113e+00,3.141592653589862838e+00,-2.932562480197666313e-14,-3.459731349232610867e-13,2.506817200998118228e-13,-1.526314185412816297e-13,0.000000000000000000e+00
8.765999999999596781e+00,3.141592653589861950e+00,-2.882042426081541698e-14,-3.460559081253554719e-13,2.545428109354720856e-13,-1.783651862324928559e-13,0.000000000000000000e+00
8.767999999999597449e+00,3.141592653589861062e+00,-2.830943458501687033e-14,-3.453477048394306980e-13,2.564708547371097890e-13,-1.516917550637650797e-13,0.000000000000000000e+00
8.769999999999598117e+00,3.141592653589860173e+00,-2.779245339819858011e-14,-3.455488680805965466e-13,2.605343219552147316e-13,-1.772671363501560158e-13,0.000000000000000000e+00
8.771999999999598785e+00,3.141592653589859285e+00,-2.726927839608532581e-14,-3.449626797456890140e-13,2.626801572285924662e-13,-1.505927791536411533e-13,0.000000000000000000e+00
8.773999999999599453e+00,3.141592653589858397e+00,-2.674059957749218039e-14,-3.448907008197238780e-13,2.660226512385881863e-13,-1.639133025198552259e-13,0.000000000000000000e+00
8.775999999999600121e+00,3.141592653589857509e+00,-2.620709184438082790e-14,-3.440599150895268740e-13,2.675090717467999373e-13,-1.382283941138912003e-13,0.000000000000000000e+00
8.777999999999600789e+00,3.141592653589856621e+00,-2.566834359601735786e-14,-3.441824975302315848e-13,2.712631664907042444e-13,-1.647066202876685568e-13,0.000000000000000000e+00
8.779999999999601457e+00,3.141592653589855733e+00,-2.512396726059741067e-14,-3.435362307138926670e-13,2.731371588032780056e-13,-1.387131234210889238e-13,0.000000000000000000e+00
8.781999999999602124e+00,3.141592653589854844e+00,-2.457365916138152932e-14,-3.438231948779877089e-13,2.772104174831549453e-13,-1.649095073101277480e-13,0.000000000000000000e+00
8.783999999999602792e+00,3.141592653589853956e+00,-2.401801671093943270e-14,-3.429424806269741354e-13,2.784560228329766109e-13,-1.265483166289477948e-13,0.000000000000000000e+00
8.785999999999603460e+00,3.141592653589853068e+00,-2.345756830089548747e-14,-3.430348085450799100e-13,2.820163770850022073e-13,-1.536310931987213287e-13,0.000000000000000000e+00
8.787999999999604128e+00,3.141592653589852180e+00,-2.289183629019783046e-14,-3.423762560070379709e-13,2.837396234866884641e-13,-1.281897487506322786e-13,0.000000000000000000e+00
8.789999999999604796e+00,3.141592653589851292e+00,-2.232043473939876851e-14,-3.426673458469541723e-13,2.877014043829233834e-13,-1.548904285515820544e-13,0.000000000000000000e+00
8.791999999999605464e+00,3.141592653589850404e+00,-2.174388592828570107e-14,-3.418057462501724364e-13,2.888713966041785316e-13,-1.169898251253945924e-13,0.000000000000000000e+00
8.793999999999606132e+00,3.141592653589849515e+00,-2.116264962765710452e-14,-3.419308786666239611e-13,2.923888938984539255e-13,-1.444932686378326045e-13,0.000000000000000000e+00
8.795999999999606800e+00,3.141592653589848627e+00,-2.057618552318320955e-14,-3.413212889839849802e-13,2.941146876459940214e-13,-1.194361308188509194e-13,0.000000000000000000e+00
8.797999999999607468e+00,3.141592653589847739e+00,-1.998494267142953468e-14,-3.412739766516749998e-13,2.971521539817159001e-13,-1.342337048932424896e-13,0.000000000000000000e+00
8.799999999999608136e+00,3.141592653589846851e+00,-1.938931396642246726e-14,-3.405263794726209479e-13,2.985005408993855627e-13,-1.098978273144097756e-13,0.000000000000000000e+00
8.801999999999608804e+00,3.141592653589845963e+00,-1.878869801344639501e-14,-3.407566044875995295e-13,3.021548891472367121e-13,-1.374644276455184102e-13,0.000000000000000000e+00
8.803999999999609472e+00,3.141592653589845074e+00,-1.818348808267915575e-14,-3.398598774629627435e-13,3.030790314940380244e-13,-1.003546931330142962e-13,0.000000000000000000e+00
8.805999999999610139e+00,3.141592653589844186e+00,-1.757402611691282325e-14,-3.399733891205464320e-13,3.064069241463298634e-13,-1.285804588642306191e-13,0.000000000000000000e+00
8.807999999999610807e+00,3.141592653589843298e+00,-1.695966418627534905e-14,-3.393736479630197623e-13,3.079944835616946021e-13,-1.041830376919822415e-13,0.000000000000000000e+00
8.809999999999611475e+00,3.141592653589842410e+00,-1.634069111032682811e-14,-3.393704128317029423e-13,3.110025822608604128e-13,-1.195831490311326808e-13,0.000000000000000000e+00
8.811999999999612143e+00,3.141592653589841522e+00,-1.571742120583411104e-14,-3.386691591579636696e-13,3.123067993024067721e-13,-9.565385261341212040e-14,0.000000000000000000e+00
8.813999999999612811e+00,3.141592653589840634e+00,-1.509013549733927583e-14,-3.385637051971483122e-13,3.150028990664643056e-13,-1.114815150997946473e-13,0.000000000000000000e+00
8.815999999999613479e+00,3.141592653589839745e+00,-1.445907341062396715e-14,-3.377885832805923476e-13,3.160831775228782675e-13,-8.808644545311636130e-14,0.000000000000000000e+00
8.817999999999614147e+00,3.141592653589838857e+00,-1.382349338422542803e-14,-3.380192468023679250e-13,3.195363259462128504e-13,-1.165123114112342194e-13,0.000000000000000000e+00
8.819999999999614815e+00,3.141592653589837969e+00,-1.318359872140998407e-14,-3.371631180720570600e-13,3.203823267432656454e-13,-8.018736770727338674e-14,0.000000000000000000e+00
8.821999999999615483e+00,3.141592653589837081e+00,-1.253962563457347849e-14,-3.373249113748447667e-13,3.236302371637910578e-13,-1.089861717479976196e-13,0.000000000000000000e+00
8.823999999999616151e+00,3.141592653589836193e+00,-1.189178381339883663e-14,-3.363963769182557088e-13,3.242355738848854700e-13,-7.300184259928599344e-14,0.000000000000000000e+00
8.825999999999616819e+00,3.141592653589835304e+00,-1.124024753158896705e-14,-3.365151861489936458e-13,3.273401849955352567e-13,-1.022554718428186370e-13,0.000000000000000000e+00
8.827999999999617486e+00,3.141592653589834416e+00,-1.058510795973769361e-14,-3.355525086838017950e-13,3.278233767297732884e-13,-6.654281438731338533e-14,0.000000000000000000e+00
8.829999999999618154e+00,3.141592653589833528e+00,-9.926498896402862980e-15,-3.356452496910940077e-13,3.308251636756087860e-13,-9.604456882178505460e-14,0.000000000000000000e+00
8.831999999999618822e+00,3.141592653589832640e+00,-9.264474545120824713e-15,-3.346638789246842554e-13,3.312231774804637780e-13,-6.055853089241549268e-14,0.000000000000000000e+00
8.833999999999619490e+00,3.141592653589831752e+00,-8.599134941424336153e-15,-3.347446623490232924e-13,3.341559032865754445e-13,-9.026726314091514220e-14,0.000000000000000000e+00
8.835999999999620158e+00,3.141592653589830864e+00,-7.930503452155101685e-15,-3.337574859154556127e-13,3.344995758566930430e-13,-5.497026371246489026e-14,0.000000000000000000e+00
8.837999999999620826e+00,3.141592653589829975e+00,-7.258651948848899066e-15,-3.338380823856624580e-13,3.373914045200604407e-13,-8.485164999636344487e-14,0.000000000000000000e+00
8.839999999999621494e+00,3.141592653589829087e+00,-6.583578075398362858e-15,-3.328558507223093528e-13,3.377064588045109978e-13,-4.971234022263684831e-14,0.000000000000000000e+00
8.841999999999622162e+00,3.141592653589828643e+00,-5.905330209866046701e-15,-3.329414845940517460e-13,3.405766324595974309e-13,-7.973774878292947703e-14,0.000000000000000000e+00
8.843999999999622830e+00,3.141592653589828199e+00,-5.223919636846958419e-15,-3.319405507834971677e-13,3.408536790947665365e-13,-4.471601595662153155e-14,0.000000000000000000e+00
8.845999999999623498e+00,3.141592653589827755e+00,-4.543326950524178515e-15,-3.303586078450969160e-13,3.397742329598055443e-13,-2.478003125963620914e-14,0.000000000000000000e+00
8.847999999999624166e+00,3.141592653589827311e+00,-3.865129160751363100e-15,-3.286574709140660290e-13,3.384432953482858646e-13,-1.903488463142060097e-14,0.000000000000000000e+00
8.849999999999624833e+00,3.141592653589826867e+00,-3.188956266722214639e-15,-3.272262029856560030e-13,3.377648244126550899e-13,-2.569427457135576246e-14,0.000000000000000000e+00
8.851999999999625501e+00,3.141592653589826423e+00,-2.516365903602034990e-15,-3.248442304055523215e-13,3.348452772428002975e-13,5.601860353777069773e-15,0.000000000000000000e+00
8.853999999999626169e+00,3.141592653589825979e+00,-1.850794797540779937e-15,-3.219726853911882775e-13,3.307610545502472893e-13,2.227888715660831377e-14,0.000000000000000000e+00
8.855999999999626837e+00,3.141592653589825535e+00,-1.193385177622093513e-15,-3.190834885567548711e-13,3.266683039037147559e-13,2.490380575830696196e-14,0.000000000000000000e+00
8.857999999999627505e+00,3.141592653589825090e+00,-5.433021742839126727e-16,-3.165569019695594920e-13,3.234499251662585646e-13,1.539462618545830663e-14,0.000000000000000000e+00
8.859999999999628173e+00,3.141592653589824646e+00,9.829018026990011363e-17,-3.131570037512961730e-13,3.181621679228299082e-13,4.408797026234334677e-14,0.000000000000000000e+00
8.861999999999628841e+00,3.141592653589824202e+00,7.283485340348924420e-16,-3.093545436270409320e-13,3.119314115739549688e-13,5.831593066062409157e-14,0.000000000000000000e+00
8.863999999999629509e+00,3.141592653589823758e+00,1.346058962905056226e-15,-3.055902653184077731e-13,3.057987558314845344e-13,5.877591620797658268e-14,0.000000000000000000e+00
8.865999999999630177e+00,3.141592653589823314e+00,1.952590072152654317e-15,-3.022685873261528036e-13,3.007520919513893640e-13,4.714571142973068012e-14,0.000000000000000000e+00
8.867999999999630845e+00,3.141592653589822870e+00,2.548005851155526333e-15,-2.985234370848488745e-13,2.946989127832750535e-13,6.179158560649127717e-14,0.000000000000000000e+00
8.869999999999631513e+00,3.141592653589822426e+00,3.129458637362974883e-15,-2.939930502019432280e-13,2.867736119594491969e-13,8.755389907312553949e-14,0.000000000000000000e+00
8.871999999999632180e+00,3.141592653589821982e+00,3.696293452869154290e-15,-2.899665487658520322e-13,2.800809420820061413e-13,7.404050057573228843e-14,0.000000000000000000e+00
8.873999999999632848e+00,3.141592653589821538e+00,4.250800952609312253e-15,-2.863858842051924537e-13,2.744617833899445600e-13,6.197390026535273192e-14,0.000000000000000000e+00
8.875999999999633516e+00,3.141592653589821094e+00,4.792167148612795639e-15,-2.820006110745700569e-13,2.669241511488147891e-13,8.833148200599919152e-14,0.000000000000000000e+00
8.877999999999634184e+00,3.141592653589820650e+00,5.317640330856234462e-15,-2.772735745491990695e-13,2.585687696298995168e-13,1.003542604462346448e-13,0.000000000000000000e+00
8.879999999999634852e+00,3.141592653589820205e+00,5.827663923042699424e-15,-2.730623520933389112e-13,2.514745610918412751e-13,8.647431451425143407e-14,0.000000000000000000e+00
8.881999999999635520e+00,3.141592653589819761e+00,6.324583190362970809e-15,-2.693042062025685612e-13,2.454644447637058892e-13,7.407293640231737835e-14,0.000000000000000000e+00
8.883999999999636188e+00,3.141592653589819317e+00,6.808526259119830123e-15,-2.651465317979080022e-13,2.384983625284294438e-13,8.787074426288684960e-14,0.000000000000000000e+00
8.885999999999636856e+00,3.141592653589818873e+00,7.277664053585817014e-15,-2.606239570695333480e-13,2.306591704728329617e-13,1.006044834043248155e-13,0.000000000000000000e+00
8.887999999999637524e+00,3.141592653589818429e+00,7.732272125837118020e-15,-2.565814446289930762e-13,2.239686403137436351e-13,8.737387733419754013e-14,0.000000000000000000e+00
8.889999999999638192e+00,3.141592653589817985e+00,8.174548242110234277e-15,-2.529773862114912126e-13,2.183272144946482244e-13,7.542182647592521921e-14,0.000000000000000000e+00
8.891999999999638860e+00,3.141592653589817541e+00,8.604553585459067258e-15,-2.489604441123386167e-13,2.116978673894605615e-13,8.963001721184584050e-14,0.000000000000000000e+00
8.893999999999639527e+00,3.141592653589817097e+00,9.020397939055239651e-15,-2.445664040493295329e-13,2.041662247419872958e-13,1.027385702623198203e-13,0.000000000000000000e+00
8.895999999999640195e+00,3.141592653589816653e+00,9.422301013134516624e-15,-2.406412858356585950e-13,1.977565878725646233e-13,8.985029199104650574e-14,0.000000000000000000e+00
8.897999999999640863e+00,3.141592653589816209e+00,9.812409572052585812e-15,-2.371444467777204798e-13,1.923717095807794733e-13,7.821089847830881274e-14,0.000000000000000000e+00
8.899999999999641531e+00,3.141592653589815765e+00,1.019073821745007805e-14,-2.332254310534147970e-13,1.859766743519884098e-13,9.270464772289825109e-14,0.000000000000000000e+00
8.901999999999642199e+00,3.141592653589815320e+00,1.055529223963323961e-14,-2.289062096366592441e-13,1.785970863664491382e-13,1.060740091728479065e-13,0.000000000000000000e+00
8.903999999999642867e+00,3.141592653589814876e+00,1.090620173544062544e-14,-2.250528356868402240e-13,1.723321479762118434e-13,9.328020173957031645e-14,0.000000000000000000e+00
8.905999999999643535e+00,3.141592653589814432e+00,1.124559939444218745e-14,-2.216212779273410421e-13,1.670697623641096625e-13,8.172709102810406821e-14,0.000000000000000000e+00
8.907999999999644203e+00,3.141592653589813988e+00,1.157436219526939540e-14,-2.181417312959750480e-13,1.617127769983738340e-13,8.404563256232197388e-14,0.000000000000000000e+00
8.909999999999644871e+00,3.141592653589813544e+00,1.189133941348652754e-14,-2.142255942001544943e-13,1.552841797540341294e-13,9.853303967235412607e-14,0.000000000000000000e+00
8.911999999999645539e+00,3.141592653589813100e+00,1.219649457333216215e-14,-2.107384183155875167e-13,1.498752314303599696e-13,8.676037393261665934e-14,0.000000000000000000e+00
8.913999999999646207e+00,3.141592653589812656e+00,1.249270046629570518e-14,-2.080414922919937455e-13,1.463504000684582895e-13,6.388588771688155875e-14,0.000000000000000000e+00
8.915999999999646874e+00,3.141592653589812212e+00,1.278063502123030535e-14,-2.048452595320102756e-13,1.416038934014172582e-13,8.030046522788821532e-14,0.000000000000000000e+00
8.917999999999647542e+00,3.141592653589811768e+00,1.305802854492887706e-14,-2.012073717581096763e-13,1.357938816359128136e-13,9.528043908210270118e-14,0.000000000000000000e+00
8.919999999999648210e+00,3.141592653589811324e+00,1.332571417028196116e-14,-1.983779119627179854e-13,1.319114822524473426e-13,7.184736848341150006e-14,0.000000000000000000e+00
8.921999999999648878e+00,3.141592653589810880e+00,1.358639914410604330e-14,-1.958790837410324722e-13,1.287932301069112374e-13,6.275927345824369632e-14,0.000000000000000000e+00
8.923999999999649546e+00,3.141592653589810435e+00,1.383966720481655200e-14,-1.928832701350191722e-13,1.244790819423562720e-13,7.943946081112792074e-14,0.000000000000000000e+00
8.925999999999650214e+00,3.141592653589809991e+00,1.408409013236154705e-14,-1.898173938369259367e-13,1.199635841379145570e-13,8.255174385747429213e-14,0.000000000000000000e+00
8.927999999999650882e+00,3.141592653589809547e+00,1.432037758962151936e-14,-1.871221309655441618e-13,1.163281244608152103e-13,7.257201191087162122e-14,0.000000000000000000e+00
8.929999999999651550e+00,3.141592653589809103e+00,1.455113524693494809e-14,-1.851638273269897261e-13,1.144492713878881257e-13,5.133506118701540449e-14,0.000000000000000000e+00
8.931999999999652218e+00,3.141592653589808659e+00,1.477679706409882380e-14,-1.826538901153674900e-13,1.112167971147451395e-13,6.924524466932462877e-14,0.000000000000000000e+00
8.933999999999652886e+00,3.141592653589808215e+00,1.499576276152433962e-14,-1.800566292553704177e-13,1.077686388460456691e-13,7.333718422653608363e-14,0.000000000000000000e+00
8.935999999999653554e+00,3.141592653589807771e+00,1.520858485540903604e-14,-1.777815661886271024e-13,1.050577063774107901e-13,6.439593198639782522e-14,0.000000000000000000e+00
8.937999999999654221e+00,3.141592653589807327e+00,1.541760159215384903e-14,-1.762026533789420128e-13,1.039787689026776146e-13,4.396372058400620673e-14,0.000000000000000000e+00
8.939999999999654889e+00,3.141592653589806883e+00,1.562313822912021381e-14,-1.740674857717718572e-13,1.015621194024460133e-13,6.246516189850960942e-14,0.000000000000000000e+00
8.941999999999655557e+00,3.141592653589806439e+00,1.582349520581059573e-14,-1.718081230957438011e-13,9.881459582321226049e-14,6.724084602151369940e-14,0.000000000000000000e+00
8.943999999999656225e+00,3.141592653589805995e+00,1.601913436245205308e-14,-1.698699332655351173e-13,9.682881215700346622e-14,5.878034379253161819e-14,0.000000000000000000e+00
8.945999999999656893e+00,3.141592653589805550e+00,1.621237307738664565e-14,-1.686089270414471034e-13,9.642964131286486724e-14,3.893094713924185516e-14,0.000000000000000000e+00
8.947999999999657561e+00,3.141592653589805106e+00,1.640344977702468999e-14,-1.667743432586034854e-13,9.465130966393814529e-14,5.796468911119250186e-14,0.000000000000000000e+00
8.949999999999658229e+00,3.141592653589804662e+00,1.659058559578510717e-14,-1.647960880072010375e-13,9.248876043523762270e-14,6.322653798955859057e-14,0.000000000000000000e+00
8.951999999999658897e+00,3.141592653589804218e+00,1.677506217962498941e-14,-1.635233401701116553e-13,9.200756193992191950e-14,4.295605118052496023e-14,0.000000000000000000e+00
8.953999999999659565e+00,3.141592653589803774e+00,1.695911559621019483e-14,-1.624835686914718428e-13,9.205010598404313886e-14,3.675643046569373444e-14,0.000000000000000000e+00
8.955999999999660233e+00,3.141592653589803330e+00,1.714272953159211623e-14,-1.612451233542317370e-13,9.158356793315457832e-14,4.382072828755363774e-14,0.000000000000000000e+00
8.957999999999660901e+00,3.141592653589802886e+00,1.732407875873901205e-14,-1.594464916082786271e-13,8.976991055249927941e-14,6.244298170636124785e-14,0.000000000000000000e+00
8.959999999999661568e+00,3.141592653589802442e+00,1.750339181488629387e-14,-1.583297546354691860e-13,8.954739693354132376e-14,4.233650469478685442e-14,0.000000000000000000e+00
8.961999999999662236e+00,3.141592653589801998e+00,1.768378376191031237e-14,-1.578592015768690717e-13,9.086428862575227731e-14,2.388893385244753320e-14,0.000000000000000000e+00
8.963999999999662904e+00,3.141592653589801554e+00,1.786527298243104799e-14,-1.567541073628951636e-13,9.062918323374261942e-14,4.434673430410999638e-14,0.000000000000000000e+00
8.965999999999663572e+00,3.141592653589801110e+00,1.804581769006676274e-14,-1.554713475457177012e-13,8.993526293724797729e-14,5.076548214783045138e-14,0.000000000000000000e+00
8.967999999999664240e+00,3.141592653589800666e+00,1.822563493236237355e-14,-1.544609244722703903e-13,8.988623069712262304e-14,4.380563497281338103e-14,0.000000000000000000e+00
8.969999999999664908e+00,3.141592653589800221e+00,1.840681851180528044e-14,-1.540794266087988730e-13,9.130160008454351259e-14,2.532682764153003776e-14,0.000000000000000000e+00
8.971999999999665576e+00,3.141592653589799777e+00,1.859029489409300964e-14,-1.534823983701744851e-13,9.219452073846077437e-14,3.335835418994448059e-14,0.000000000000000000e+00
8.973999999999666244e+00,3.141592653589799333e+00,1.877408355707062036e-14,-1.522771374752623791e-13,9.159839357790910008e-14,5.300773667975459798e-14,0.000000000000000000e+00
8.975999999999666912e+00,3.141592653589798889e+00,1.895820925390223083e-14,-1.517315749871777172e-13,9.254704178897600651e-14,3.369563214369872743e-14,0.000000000000000000e+00
8.977999999999667580e+00,3.141592653589798445e+00,1.914477645924504996e-14,-1.514098009673467498e-13,9.402441489260175640e-14,2.822759557268742724e-14,0.000000000000000000e+00
8.979999999999668248e+00,3.141592653589798001e+00,1.933371062044107012e-14,-1.508629309989978402e-13,9.492948483869391494e-14,3.610380182038409868e-14,0.000000000000000000e+00
8.981999999999668916e+00,3.141592653589797557e+00,1.952306554786975404e-14,-1.497317426042476736e-13,9.442969392874908549e-14,5.546759342010759775e-14,0.000000000000000000e+00
8.983999999999669583e+00,3.141592653589797113e+00,1.971295930032436943e-14,-1.492604085505814570e-13,9.546830986462398139e-14,3.603838351927730662e-14,0.000000000000000000e+00
8.985999999999670251e+00,3.141592653589796669e+00,1.990640603669711580e-14,-1.494151282814497707e-13,9.799816504339881782e-14,1.820937926069749840e-14,0.000000000000000000e+00
8.987999999999670919e+00,3.141592653589796225e+00,2.010333198215162804e-14,-1.489169214587077008e-13,9.893203174987352635e-14,3.923213349864853427e-14,0.000000000000000000e+00
8.989999999999671587e+00,3.141592653589795781e+00,2.030161118037965622e-14,-1.482242571454877192e-13,9.936690501342910636e-14,4.616686909376402859e-14,0.000000000000000000e+00
8.991999999999672255e+00,3.141592653589795336e+00,2.050138380422915387e-14,-1.477885930858872767e-13,1.004099701748290488e-13,3.967828765065411570e-14,0.000000000000000000e+00
8.993999999999672923e+00,3.141592653589794892e+00,2.070467344442332988e-14,-1.479715020480482371e-13,1.028994085546235797e-13,2.162990020718786456e-14,0.000000000000000000e+00
8.995999999999673591e+00,3.141592653589794448e+00,2.091145020310152359e-14,-1.475273028010438933e-13,1.038816014623293171e-13,4.230855317004006643e-14,0.000000000000000000e+00
8.997999999999674259e+00,3.141592653589794004e+00,2.111969014678403162e-14,-1.468941961255890492e-13,1.043780807554542467e-13,4.907274426477683121e-14,0.000000000000000000e+00
8.999999999999674927e+00,3.141592653589793560e+00,2.132955885697773783e-14,-1.465231587272652726e-13,1.054948807770101876e-13,4.242839986299875352e-14,0.000000000000000000e+00
9.001999999999675595e+00,3.141592653589793116e+00,2.154310313082927935e-14,-1.467753240285756120e-13,1.080691316098069727e-13,2.423774984736399199e-14,0.000000000000000000e+00
9.003999999999676263e+00,3.141592653589792672e+00,2.176031426553949527e-14,-1.464046095321999324e-13,1.091462544391687486e-13,4.478647051043788457e-14,0.000000000000000000e+00
9.005999999999676930e+00,3.141592653589792228e+00,2.197918768565829665e-14,-1.458451944834326924e-13,1.097314170183906641e-13,5.143199088055392827e-14,0.000000000000000000e+00
9.007999999999677598e+00,3.141592653589791784e+00,2.220079889014348666e-14,-1.459501605546193708e-13,1.118995260020758576e-13,3.242524910522804691e-14,0.000000000000000000e+00
9.009999999999678266e+00,3.141592653589791340e+00,2.242719566696583945e-14,-1.462541962621553513e-13,1.145169893555519605e-13,2.737984130852345213e-14,0.000000000000000000e+00
9.011999999999678934e+00,3.141592653589790896e+00,2.265735945273274545e-14,-1.459410874681517580e-13,1.156510477501136595e-13,4.775232552397045316e-14,0.000000000000000000e+00
9.013999999999679602e+00,3.141592653589790451e+00,2.288931192867068736e-14,-1.454481713725011883e-13,1.163211667231055322e-13,5.423688432425208362e-14,0.000000000000000000e+00
9.015999999999680270e+00,3.141592653589790007e+00,2.312326033744582942e-14,-1.452256359487908419e-13,1.176314933907951565e-13,4.733714409659397308e-14,0.000000000000000000e+00
9.017999999999680938e+00,3.141592653589789563e+00,2.336128952648151697e-14,-1.456338942490118077e-13,1.204174341801680819e-13,2.891323408499228880e-14,0.000000000000000000e+00
9.019999999999681606e+00,3.141592653589789119e+00,2.360342554533744576e-14,-1.454262058417445123e-13,1.217228360145212301e-13,4.924891201124328603e-14,0.000000000000000000e+00
9.021999999999682274e+00,3.141592653589788675e+00,2.384769555884377187e-14,-1.450398041109115874e-13,1.225669160270816849e-13,5.569985462050142170e-14,0.000000000000000000e+00
9.023999999999682942e+00,3.141592653589788231e+00,2.409431181799193377e-14,-1.449247822121342014e-13,1.240535944598395760e-13,4.876941180576894795e-14,0.000000000000000000e+00
9.025999999999683610e+00,3.141592653589787787e+00,2.434542569323185905e-14,-1.454560867889356297e-13,1.270800193153621063e-13,3.031746028130143131e-14,0.000000000000000000e+00
9.027999999999684277e+00,3.141592653589787343e+00,2.460105621984167851e-14,-1.453529804155627870e-13,1.285547586332179738e-13,5.077125973611120428e-14,0.000000000000000000e+00
9.029999999999684945e+00,3.141592653589786899e+00,2.485922415631626739e-14,-1.450869475503328100e-13,1.296329163766479920e-13,5.718635335993049883e-14,0.000000000000000000e+00
9.031999999999685613e+00,3.141592653589786455e+00,2.512013590256576254e-14,-1.450777173805880007e-13,1.312985684081226912e-13,5.036690129542556937e-14,0.000000000000000000e+00
9.033999999999686281e+00,3.141592653589786011e+00,2.538498329906857020e-14,-1.453174076298730952e-13,1.335530794334449166e-13,4.412660020421565725e-14,0.000000000000000000e+00
9.035999999999686949e+00,3.141592653589785566e+00,2.565380684938808140e-14,-1.453549556289495398e-13,1.352902094213416698e-13,5.129747613476068542e-14,0.000000000000000000e+00
9.037999999999687617e+00,3.141592653589785122e+00,2.592476544789895126e-14,-1.448291494423542401e-13,1.356726404282860865e-13,7.001707025644176555e-14,0.000000000000000000e+00
9.039999999999688285e+00,3.141592653589784678e+00,2.619813507826864856e-14,-1.450006200507475635e-13,1.377167284766877699e-13,4.999949717225712881e-14,0.000000000000000000e+00
9.041999999999688953e+00,3.141592653589784234e+00,2.647611412768340450e-14,-1.454012048155973342e-13,1.402820594733429713e-13,4.403086948260581978e-14,0.000000000000000000e+00
9.043999999999689621e+00,3.141592653589783790e+00,2.675782157913481080e-14,-1.452120855612055093e-13,1.414296433168231792e-13,6.356015170849921628e-14,0.000000000000000000e+00
9.045999999999690289e+00,3.141592653589783346e+00,2.704146668751168362e-14,-1.448828413398562947e-13,1.422352035953241379e-13,6.927459105986182434e-14,0.000000000000000000e+00
9.047999999999690957e+00,3.141592653589782902e+00,2.732736024005645793e-14,-1.448312250705830330e-13,1.436780874847243523e-13,6.181521227688185932e-14,0.000000000000000000e+00
9.049999999999691624e+00,3.141592653589782458e+00,2.761678941705439707e-14,-1.450475494970088040e-13,1.457553408519749352e-13,5.499044860388776121e-14,0.000000000000000000e+00
9.051999999999692292e+00,3.141592653589782014e+00,2.790994374730927137e-14,-1.450937236037193989e-13,1.474187279381736197e-13,6.162751886630812959e-14,0.000000000000000000e+00
9.053999999999692960e+00,3.141592653589781570e+00,2.820505046244346685e-14,-1.445767669483153063e-13,1.477077257312988060e-13,8.000330627473075411e-14,0.000000000000000000e+00
9.055999999999693628e+00,3.141592653589781126e+00,2.850149377438380665e-14,-1.443731987878911360e-13,1.487398375477989754e-13,7.178200465614379549e-14,0.000000000000000000e+00
9.057999999999694296e+00,3.141592653589780682e+00,2.880161737283410437e-14,-1.448543247643439794e-13,1.514034994377736246e-13,5.215107646538231200e-14,0.000000000000000000e+00
9.059999999999694964e+00,3.141592653589780237e+00,2.910561594350934453e-14,-1.447397370733534749e-13,1.526148097727412879e-13,7.152808427147297855e-14,0.000000000000000000e+00
9.061999999999695632e+00,3.141592653589779793e+00,2.941077843402175618e-14,-1.440954432804090080e-13,1.525519320784322082e-13,8.921372677279154724e-14,0.000000000000000000e+00
9.063999999999696300e+00,3.141592653589779349e+00,2.971753487184561487e-14,-1.441791579979981464e-13,1.542242442807023489e-13,6.825181738254047020e-14,0.000000000000000000e+00
9.065999999999696968e+00,3.141592653589778905e+00,3.002822433659087159e-14,-1.445200549887382425e-13,1.564849589998293816e-13,6.142070150544241612e-14,0.000000000000000000e+00
9.067999999999697636e+00,3.141592653589778461e+00,3.034209430948936401e-14,-1.442968833392191892e-13,1.573892652374202215e-13,8.016224967016861723e-14,0.000000000000000000e+00
9.069999999999698304e+00,3.141592653589778017e+00,3.065747140638870652e-14,-1.439570002158077407e-13,1.580075701972004043e-13,8.515722994933242991e-14,0.000000000000000000e+00
9.071999999999698971e+00,3.141592653589777573e+00,3.097477360350627685e-14,-1.439161292283331164e-13,1.593143654556438326e-13,7.704074950973137539e-14,0.000000000000000000e+00
9.073999999999699639e+00,3.141592653589777129e+00,3.129538597975106452e-14,-1.441627296967959361e-13,1.613022621279055169e-13,6.961583691399976871e-14,0.000000000000000000e+00
9.075999999999700307e+00,3.141592653589776685e+00,3.161958747741862030e-14,-1.442570178232738289e-13,1.629189740749232541e-13,7.570477474389036267e-14,0.000000000000000000e+00
9.077999999999700975e+00,3.141592653589776241e+00,3.194574894070598384e-14,-1.438190872921592999e-13,1.632622277477149172e-13,9.357993780357614851e-14,0.000000000000000000e+00
9.079999999999701643e+00,3.141592653589775797e+00,3.227331797525200710e-14,-1.436937824449758427e-13,1.643265453335810316e-13,8.504513487864136046e-14,0.000000000000000000e+00
9.081999999999702311e+00,3.141592653589775352e+00,3.260374198395342335e-14,-1.438683826796095747e-13,1.661017147065928617e-13,7.723815691083161060e-14,0.000000000000000000e+00
9.083999999999702979e+00,3.141592653589774908e+00,3.293735683130909950e-14,-1.439020265429856828e-13,1.675328711843562265e-13,8.297814398225564983e-14,0.000000000000000000e+00
9.085999999999703647e+00,3.141592653589774464e+00,3.327258535012189144e-14,-1.434138234675589353e-13,1.677153861637094400e-13,1.005346007661736256e-13,0.000000000000000000e+00
9.087999999999704315e+00,3.141592653589774020e+00,3.360892262864685877e-14,-1.432477188506267854e-13,1.686416308965313041e-13,9.170871467907614207e-14,0.000000000000000000e+00
9.089999999999704983e+00,3.141592653589773576e+00,3.394785943695334689e-14,-1.433901710597166278e-13,1.702994287487180516e-13,8.363588249458863238e-14,0.000000000000000000e+00
9.091999999999705651e+00,3.141592653589773132e+00,3.428977124796559717e-14,-1.433995687722618348e-13,1.716321207988061504e-13,8.913305763556427268e-14,0.000000000000000000e+00
9.093999999999706318e+00,3.141592653589772688e+00,3.463311706994512243e-14,-1.428943365443921906e-13,1.717334397159973796e-13,1.064677476395364856e-13,0.000000000000000000e+00
9.095999999999706986e+00,3.141592653589772244e+00,3.497742503118322606e-14,-1.427177942571178677e-13,1.725942600573809750e-13,9.743931588428794753e-14,0.000000000000000000e+00
9.097999999999707654e+00,3.141592653589771800e+00,3.532421607811839580e-14,-1.428594840246693099e-13,1.742165254130657728e-13,8.918149319898308981e-14,0.000000000000000000e+00
9.099999999999708322e+00,3.141592653589771356e+00,3.567300100734569946e-14,-1.424748330496204665e-13,1.745726551529951072e-13,1.067637236074759427e-13,0.000000000000000000e+00
9.101999999999708990e+00,3.141592653589770912e+00,3.602227915625691242e-14,-1.420079285219292441e-13,1.747252322934952871e-13,1.106998672583904457e-13,0.000000000000000000e+00
9.103999999999709658e+00,3.141592653589770467e+00,3.637268820116780061e-14,-1.418861276838718855e-13,1.757035511526684622e-13,1.016163223541125856e-13,0.000000000000000000e+00
9.105999999999710326e+00,3.141592653589770023e+00,3.672574610751673761e-14,-1.420648992969775655e-13,1.773740937315469111e-13,9.345189593131854607e-14,0.000000000000000000e+00
9.107999999999710994e+00,3.141592653589769579e+00,3.708089900048375524e-14,-1.417192317066531366e-13,1.777830505742269177e-13,1.109756950923535204e-13,0.000000000000000000e+00
9.109999999999711662e+00,3.141592653589769135e+00,3.743665492286967927e-14,-1.412930472914407459e-13,1.779926103469719030e-13,1.148584718861574504e-13,0.000000000000000000e+00
9.111999999999712330e+00,3.141592653589768691e+00,3.779365950187855842e-14,-1.412135527668410360e-13,1.790317071971812711e-13,1.057261855710459270e-13,0.000000000000000000e+00
9.113999999999712998e+00,3.141592653589768247e+00,3.815349991349865771e-14,-1.414506996055352094e-13,1.808284429581963616e-13,9.751724228406530487e-14,0.000000000000000000e+00
9.115999999999713665e+00,3.141592653589767803e+00,3.851561772321701549e-14,-1.411490877359969791e-13,1.813091052954400616e-13,1.151441155844955190e-13,0.000000000000000000e+00
9.117999999999714333e+00,3.141592653589767359e+00,3.887756262332323209e-14,-1.403734433350087580e-13,1.806555333460503578e-13,1.312313123542679695e-13,0.000000000000000000e+00
9.119999999999715001e+00,3.141592653589766915e+00,3.923911054930714921e-14,-1.399745327425890006e-13,1.808966439766279472e-13,1.210635108940683208e-13,0.000000000000000000e+00
9.121999999999715669e+00,3.141592653589766471e+00,3.960289519113916637e-14,-1.403181712952136715e-13,1.829077363906645733e-13,9.965479113744840941e-14,0.000000000000000000e+00
9.123999999999716337e+00,3.141592653589766027e+00,3.996943804849883957e-14,-1.401335569337693984e-13,1.836548595042858035e-13,1.174080932621568160e-13,0.000000000000000000e+00
9.125999999999717005e+00,3.141592653589765582e+00,4.033625878555264345e-14,-1.394518545403703597e-13,1.831856160847929362e-13,1.337544935460485626e-13,0.000000000000000000e+00
9.127999999999717673e+00,3.141592653589765138e+00,4.070304396349787287e-14,-1.391475143223242983e-13,1.836193003957126774e-13,1.236796971381355846e-13,0.000000000000000000e+00
9.129999999999718341e+00,3.141592653589764694e+00,4.107152117866721264e-14,-1.391841742566427935e-13,1.848621661123885797e-13,1.146099335942522864e-13,0.000000000000000000e+00
9.131999999999719009e+00,3.141592653589764250e+00,4.144221443230933524e-14,-1.391174110720859932e-13,1.858508260650074154e-13,1.191965840464595362e-13,0.000000000000000000e+00
9.133999999999719677e+00,3.141592653589763806e+00,4.181371838766852008e-14,-1.385630810951193956e-13,1.856728678294536432e-13,1.356996669382225561e-13,0.000000000000000000e+00
9.135999999999720345e+00,3.141592653589763362e+00,4.218574701922971220e-14,-1.383767787637032843e-13,1.863755022670134362e-13,1.259117056527947739e-13,0.000000000000000000e+00
9.137999999999721013e+00,3.141592653589762918e+00,4.255992324026326355e-14,-1.385119859596386610e-13,1.878204573018117086e-13,1.171039164747165530e-13,0.000000000000000000e+00
9.139999999999721680e+00,3.141592653589762474e+00,4.293578902767573854e-14,-1.381455314045550091e-13,1.880650686459399885e-13,1.340401148275317196e-13,0.000000000000000000e+00
9.141999999999722348e+00,3.141592653589762030e+00,4.331104773103974352e-14,-1.373208954456976885e-13,1.872133732533380569e-13,1.496402318787987190e-13,0.000000000000000000e+00
9.143999999999723016e+00,3.141592653589761586e+00,4.368554785366413234e-14,-1.368874705640372880e-13,1.872910007098110087e-13,1.390275671841172872e-13,0.000000000000000000e+00
9.145999999999723684e+00,3.141592653589761142e+00,4.406198936369401990e-14,-1.372098173129895931e-13,1.891702478553529463e-13,1.172125416630086901e-13,0.000000000000000000e+00
9.147999999999724352e+00,3.141592653589760697e+00,4.444095429447945009e-14,-1.370159876057387258e-13,1.898144214653556431e-13,1.345947536155907566e-13,0.000000000000000000e+00
9.149999999999725020e+00,3.141592653589760253e+00,4.482001759724448536e-14,-1.363360996259403321e-13,1.892686198349572794e-13,1.506022270914371767e-13,0.000000000000000000e+00
9.151999999999725688e+00,3.141592653589759809e+00,4.519891632836889785e-14,-1.360436476025599544e-13,1.896498498247300954e-13,1.402178795559544730e-13,0.000000000000000000e+00
9.153999999999726356e+00,3.141592653589759365e+00,4.557942420281718266e-14,-1.361050514392753915e-13,1.908777631588276851e-13,1.308653944972621552e-13,0.000000000000000000e+00
9.155999999999727024e+00,3.141592653589758921e+00,4.596121510601353668e-14,-1.356726507294892710e-13,1.909173913762883479e-13,1.474478398077726242e-13,0.000000000000000000e+00
9.157999999999727692e+00,3.141592653589758477e+00,4.634293732883987682e-14,-1.351877126652196033e-13,1.908245699853256336e-13,1.504708523723814113e-13,0.000000000000000000e+00
9.159999999999728360e+00,3.141592653589758033e+00,4.672536459091018456e-14,-1.350750189074627388e-13,1.916224306202555810e-13,1.405533198617072559e-13,0.000000000000000000e+00
9.161999999999729027e+00,3.141592653589757589e+00,4.711020105851561543e-14,-1.353023060602662876e-13,1.932337755204508774e-13,1.316271897382585558e-13,0.000000000000000000e+00
9.163999999999729695e+00,3.141592653589757145e+00,4.749705709637401275e-14,-1.350267713433522650e-13,1.936420008732212504e-13,1.485990366771344618e-13,0.000000000000000000e+00
9.165999999999730363e+00,3.141592653589756701e+00,4.788356879414922200e-14,-1.342773754631388325e-13,1.928894354372667418e-13,1.642317125574738832e-13,0.000000000000000000e+00
9.167999999999731031e+00,3.141592653589756257e+00,4.826952904763096257e-14,-1.339265554929594688e-13,1.930905565797500241e-13,1.535050521227286082e-13,0.000000000000000000e+00
9.169999999999731699e+00,3.141592653589755813e+00,4.865676257144471844e-14,-1.339397658073270343e-13,1.941627057692811394e-13,1.438399233267076057e-13,0.000000000000000000e+00
9.171999999999732367e+00,3.141592653589755368e+00,4.904498983040053728e-14,-1.334684641554388791e-13,1.940688045252969619e-13,1.601368225572948041e-13,0.000000000000000000e+00
9.173999999999733035e+00,3.141592653589754924e+00,4.943290165760792954e-14,-1.329531123168710864e-13,1.938627612173741140e-13,1.628990380739424712e-13,0.000000000000000000e+00
9.175999999999733703e+00,3.141592653589754480e+00,4.982131062766140772e-14,-1.328177563473990033e-13,1.945659473713808981e-13,1.527433124833844004e-13,0.000000000000000000e+00
9.177999999999734371e+00,3.141592653589754036e+00,5.021195639416899518e-14,-1.330294610026940970e-13,1.960995576714841482e-13,1.435996341025920214e-13,0.000000000000000000e+00
9.179999999999735039e+00,3.141592653589753592e+00,5.060448173338604298e-14,-1.327448098849731775e-13,1.964455200808380326e-13,1.603727882654365537e-13,0.000000000000000000e+00
9.181999999999735707e+00,3.141592653589753148e+00,5.099655233732045043e-14,-1.319922032669969931e-13,1.956448223888472512e-13,1.758239925967563770e-13,0.000000000000000000e+00
9.183999999999736374e+00,3.141592653589752704e+00,5.138798813839274499e-14,-1.316435663627050006e-13,1.958107172187252207e-13,1.649315892308317024e-13,0.000000000000000000e+00
9.185999999999737042e+00,3.141592653589752260e+00,5.178063854452311690e-14,-1.316638860514199592e-13,1.968594274469216002e-13,1.551150828806723126e-13,0.000000000000000000e+00
9.187999999999737710e+00,3.141592653589751816e+00,5.217424657358332567e-14,-1.312041931061903284e-13,1.967528529520458951e-13,1.712737248490432397e-13,0.000000000000000000e+00
9.189999999999738378e+00,3.141592653589751372e+00,5.256752365701125021e-14,-1.307045593375924633e-13,1.965439690111528016e-13,1.739096662250857302e-13,0.000000000000000000e+00
9.191999999999739046e+00,3.141592653589750928e+00,5.296130118241830511e-14,-1.305886746320437895e-13,1.972532949311788268e-13,1.636386110067757233e-13,0.000000000000000000e+00
9.193999999999739714e+00,3.141592653589750483e+00,5.335733598585562863e-14,-1.308232784459956722e-13,1.988012470414220183e-13,1.543895989212840654e-13,0.000000000000000000e+00
9.195999999999740382e+00,3.141592653589750039e+00,5.375528653677400944e-14,-1.305646572769862440e-13,1.991690424122370570e-13,1.710665489294667536e-13,0.000000000000000000e+00
9.197999999999741050e+00,3.141592653589749595e+00,5.415283286020615725e-14,-1.298409400439438312e-13,1.983970195551835742e-13,1.864298873739757015e-13,0.000000000000000000e+00
9.199999999999741718e+00,3.141592653589749151e+00,5.454980797931632105e-14,-1.295238041259278824e-13,1.985978380902532908e-13,1.754572336894230355e-13,0.000000000000000000e+00
9.201999999999742386e+00,3.141592653589748707e+00,5.494807325815912534e-14,-1.295780100478838888e-13,1.996871792878275911e-13,1.655674325274358628e-13,0.000000000000000000e+00
9.203999999999743054e+00,3.141592653589748263e+00,5.534738263447106639e-14,-1.291580368950578421e-13,1.996419355593910945e-13,1.816591323386568862e-13,0.000000000000000000e+00
9.205999999999743721e+00,3.141592653589747819e+00,5.574556527586847590e-14,-1.283049830186517630e-13,1.985604443732918429e-13,1.964879457645506496e-13,0.000000000000000000e+00
9.207999999999744389e+00,3.141592653589747375e+00,5.614258459872219957e-14,-1.278660653574732252e-13,1.984631298191937863e-13,1.851708283642523805e-13,0.000000000000000000e+00
9.209999999999745057e+00,3.141592653589746931e+00,5.654124552442114994e-14,-1.282038574827528897e-13,2.002175344150312396e-13,1.627124069117309555e-13,0.000000000000000000e+00
9.211999999999745725e+00,3.141592653589746487e+00,5.694222594298467879e-14,-1.280445965424770598e-13,2.007826226837702678e-13,1.795069877554265344e-13,0.000000000000000000e+00
9.213999999999746393e+00,3.141592653589746043e+00,5.734325030294182979e-14,-1.274313634369651576e-13,2.002614758086618341e-13,1.949777616606491332e-13,0.000000000000000000e+00
9.215999999999747061e+00,3.141592653589745598e+00,5.774418637785572058e-14,-1.272168408692243750e-13,2.006943376405059024e-13,1.842469643315705460e-13,0.000000000000000000e+00
9.217999999999747729e+00,3.141592653589745154e+00,5.814679754990307203e-14,-1.273518513538514818e-13,2.019365729421175526e-13,1.745780571967604531e-13,0.000000000000000000e+00
9.219999999999748397e+00,3.141592653589744710e+00,5.855075409008616447e-14,-1.270107947396422976e-13,2.020397057762539606e-13,1.907277729576129783e-13,0.000000000000000000e+00
9.221999999999749065e+00,3.141592653589744266e+00,5.895387652248563764e-14,-1.262349330178238868e-13,2.011024651584983881e-13,2.056095739377479520e-13,0.000000000000000000e+00
9.223999999999749733e+00,3.141592653589743822e+00,5.935612036909469232e-14,-1.258752876319599663e-13,2.011611199858349091e-13,1.943408515205940878e-13,0.000000000000000000e+00
9.225999999999750401e+00,3.141592653589743378e+00,5.975939110391831782e-14,-1.258957840143169297e-13,2.021293533730619673e-13,1.841806426840322737e-13,0.000000000000000000e+00
9.227999999999751068e+00,3.141592653589742934e+00,6.016348295151759664e-14,-1.254464834893031756e-13,2.019667455649797275e-13,2.000253717671156966e-13,0.000000000000000000e+00
9.229999999999751736e+00,3.141592653589742490e+00,6.056715411180091002e-14,-1.249665724435258311e-13,2.017241532536144906e-13,2.023746079156789263e-13,0.000000000000000000e+00
9.231999999999752404e+00,3.141592653589742046e+00,6.097127868730347113e-14,-1.248789320814640975e-13,2.024201607842271805e-13,1.918416969682274440e-13,0.000000000000000000e+00
9.233999999999753072e+00,3.141592653589741602e+00,6.137765252678509922e-14,-1.251495632682277893e-13,2.039734172326726916e-13,1.823535248803624817e-13,0.000000000000000000e+00
9.235999999999753740e+00,3.141592653589741158e+00,6.178596973107088113e-14,-1.249340779256734136e-13,2.043635255883802641e-13,1.988120435144338718e-13,0.000000000000000000e+00
9.237999999999754408e+00,3.141592653589740713e+00,6.219400481708869266e-14,-1.242746090556762694e-13,2.036912989647022616e-13,2.139758826082052297e-13,0.000000000000000000e+00
9.239999999999755076e+00,3.141592653589740269e+00,6.260167128724026165e-14,-1.240229736196579144e-13,2.039949097221407822e-13,2.029647533174180360e-13,0.000000000000000000e+00
9.241999999999755744e+00,3.141592653589739825e+00,6.301077428910187136e-14,-1.241292034267364605e-13,2.051278306747413633e-13,1.930398113314810117e-13,0.000000000000000000e+00
9.243999999999756412e+00,3.141592653589739381e+00,6.342102223915801566e-14,-1.237669761527585354e-13,2.051398579166821623e-13,2.089556834571223280e-13,0.000000000000000000e+00
9.245999999999757080e+00,3.141592653589738937e+00,6.383027050080199036e-14,-1.229768942086365068e-13,2.041281422625620942e-13,2.236239086467439539e-13,0.000000000000000000e+00
9.247999999999757748e+00,3.141592653589738493e+00,6.423850641572450021e-14,-1.226093766251851223e-13,2.041275111952232171e-13,2.121601216162111598e-13,0.000000000000000000e+00
9.249999999999758415e+00,3.141592653589738049e+00,6.464766451973093392e-14,-1.226277986346237638e-13,2.050503313464878710e-13,2.018217549308533611e-13,0.000000000000000000e+00
9.251999999999759083e+00,3.141592653589737605e+00,6.505756558031990104e-14,-1.221817190486032629e-13,2.048549805812321774e-13,2.175037675758419468e-13,0.000000000000000000e+00
9.253999999999759751e+00,3.141592653589737161e+00,6.546699203979086003e-14,-1.217098652950793778e-13,2.045912174249981603e-13,2.197043903492131905e-13,0.000000000000000000e+00
9.255999999999760419e+00,3.141592653589736717e+00,6.587684014191812807e-14,-1.216346993990368966e-13,2.052766232375483522e-13,2.090357467398102479e-13,0.000000000000000000e+00
9.257999999999761087e+00,3.141592653589736273e+00,6.628892595766104485e-14,-1.219218393774837543e-13,2.068289310406380345e-13,1.994236062978418104e-13,0.000000000000000000e+00
9.259999999999761755e+00,3.141592653589735828e+00,6.670296205733282569e-14,-1.217265474866293590e-13,2.072269071664221095e-13,2.157689012420631559e-13,0.000000000000000000e+00
9.261999999999762423e+00,3.141592653589735384e+00,6.711673982655023919e-14,-1.210906373691459810e-13,2.065706005862714185e-13,2.308293300418457201e-13,0.000000000000000000e+00
9.263999999999763091e+00,3.141592653589734940e+00,6.753018817435014472e-14,-1.208656343069566430e-13,2.068974857489077626e-13,2.197237533000260886e-13,0.000000000000000000e+00
9.265999999999763759e+00,3.141592653589734496e+00,6.794518826839629023e-14,-1.210159239016874083e-13,2.081223468325182802e-13,2.097125498727706753e-13,0.000000000000000000e+00
9.267999999999764427e+00,3.141592653589734052e+00,6.836145018481720053e-14,-1.206810226194829036e-13,2.081593081236732375e-13,2.256933696732900196e-13,0.000000000000000000e+00
9.269999999999765095e+00,3.141592653589733608e+00,6.877676885401837952e-14,-1.199210137718856748e-13,2.071790996127878566e-13,2.402771807419520196e-13,0.000000000000000000e+00
9.271999999999765762e+00,3.141592653589733164e+00,6.919114419417119715e-14,-1.195860782908953594e-13,2.072159790753068812e-13,2.287362959849912997e-13,0.000000000000000000e+00
9.273999999999766430e+00,3.141592653589732720e+00,6.960652222752492926e-14,-1.196393739465685776e-13,2.081817928136982683e-13,2.183275138365236558e-13,0.000000000000000000e+00
9.275999999999767098e+00,3.141592653589732276e+00,7.002273421246167460e-14,-1.192339159842564463e-13,2.080499306583181902e-13,2.339452141123316155e-13,0.000000000000000000e+00
9.277999999999767766e+00,3.141592653589731832e+00,7.043767993565905500e-14,-1.184094657901310712e-13,2.069155310743318200e-13,2.483411107928635674e-13,0.000000000000000000e+00
9.279999999999768434e+00,3.141592653589731388e+00,7.085138731180888983e-14,-1.180156742640997206e-13,2.068115836107810749e-13,2.366285986834729606e-13,0.000000000000000000e+00
9.281999999999769102e+00,3.141592653589730944e+00,7.126582793314866000e-14,-1.180115600355625219e-13,2.076332890677420755e-13,2.260630645779290935e-13,0.000000000000000000e+00
9.283999999999769770e+00,3.141592653589730499e+00,7.168174864906311992e-14,-1.179484808567105295e-13,2.083071653819888890e-13,2.292835868486021939e-13,0.000000000000000000e+00
9.285999999999770438e+00,3.141592653589730055e+00,7.209794765609686499e-14,-1.174384397472682577e-13,2.079115801870336578e-13,2.445389474919010257e-13,0.000000000000000000e+00
9.287999999999771106e+00,3.141592653589729611e+00,7.251432482126713705e-14,-1.173335118147145111e-13,2.084853235185161458e-13,2.336114073365272358e-13,0.000000000000000000e+00
9.289999999999771774e+00,3.141592653589729167e+00,7.293273478736653585e-14,-1.175985848313998458e-13,2.099443811161528134e-13,2.237628095951459147e-13,0.000000000000000000e+00
9.291999999999772442e+00,3.141592653589728723e+00,7.335292535341902078e-14,-1.173882541011070440e-13,2.102659234716030664e-13,2.398921416178223432e-13,0.000000000000000000e+00
9.293999999999773109e+00,3.141592653589728279e+00,7.377272008038679448e-14,-1.167437241206078218e-13,2.095485420314475784e-13,2.547553255721377109e-13,0.000000000000000000e+00
9.295999999999773777e+00,3.141592653589727835e+00,7.419207726393009762e-14,-1.165159638222066674e-13,2.098283800471361071e-13,2.434695997159007624e-13,0.000000000000000000e+00
9.297999999999774445e+00,3.141592653589727391e+00,7.461290491131991526e-14,-1.166688506782000924e-13,2.110190058779627971e-13,2.332938611731723250e-13,0.000000000000000000e+00
9.299999999999775113e+00,3.141592653589726947e+00,7.503493761203244261e-14,-1.163414370663125056e-13,2.110334333698355287e-13,2.491244065506873943e-13,0.000000000000000000e+00
9.301999999999775781e+00,3.141592653589726503e+00,7.545599268518432757e-14,-1.155933824334338054e-13,2.100413783173284231e-13,2.635709678769809502e-13,0.000000000000000000e+00
9.303999999999776449e+00,3.141592653589726059e+00,7.587609049716944817e-14,-1.152744805843784386e-13,2.100761722030738825e-13,2.519047291748609959e-13,0.000000000000000000e+00
9.305999999999777117e+00,3.141592653589725614e+00,7.629719574615821795e-14,-1.153475357153522500e-13,2.110488153209690361e-13,2.413814578383194157e-13,0.000000000000000000e+00
9.307999999999777785e+00,3.141592653589725170e+00,7.671915674776250236e-14,-1.149652401430337224e-13,2.109319248185935376e-13,2.568945920059847509e-13,0.000000000000000000e+00
9.309999999999778453e+00,3.141592653589724726e+00,7.713988886749460564e-14,-1.141670603140023916e-13,2.098199334487906069e-13,2.711949855987902177e-13,0.000000000000000000e+00
9.311999999999779121e+00,3.141592653589724282e+00,7.755943424862235125e-14,-1.138023777517652825e-13,2.097451862142285309e-13,2.593952479062059102e-13,0.000000000000000000e+00
9.313999999999779789e+00,3.141592653589723838e+00,7.797977747873096424e-14,-1.138336201047292598e-13,2.106177824296610040e-13,2.487500482888470035e-13,0.000000000000000000e+00
9.315999999999780457e+00,3.141592653589723394e+00,7.840078503897910966e-14,-1.134131357781648886e-13,2.104095163537632420e-13,2.641518220214155949e-13,0.000000000000000000e+00
9.317999999999781124e+00,3.141592653589722950e+00,7.882038888597002819e-14,-1.125764220671088252e-13,2.091985819759091700e-13,2.783505070817818146e-13,0.000000000000000000e+00
9.319999999999781792e+00,3.141592653589722506e+00,7.923953855330163023e-14,-1.125713582576170202e-13,2.099708238909724466e-13,2.542038640498909749e-13,0.000000000000000000e+00
9.321999999999782460e+00,3.141592653589722062e+00,7.966110954852752063e-14,-1.129327554309356607e-13,2.116199098701879419e-13,2.444640437965713814e-13,0.000000000000000000e+00
9.323999999999783128e+00,3.141592653589721618e+00,8.008483346440239478e-14,-1.128155157090756383e-13,2.121237445399652591e-13,2.606927252754860112e-13,0.000000000000000000e+00
9.325999999999783796e+00,3.141592653589721174e+00,8.050851906025932767e-14,-1.122611238142915965e-13,2.115815898522399882e-13,2.756466478066034052e-13,0.000000000000000000e+00
9.327999999999784464e+00,3.141592653589720729e+00,8.093211111302563713e-14,-1.121208046164892060e-13,2.120302014493490951e-13,2.644437959753658608e-13,0.000000000000000000e+00
9.329999999999785132e+00,3.141592653589720285e+00,8.135750528294365124e-14,-1.123586693427791034e-13,2.133837070039402815e-13,2.543437485472855048e-13,0.000000000000000000e+00
9.331999999999785800e+00,3.141592653589719841e+00,8.178448683139649326e-14,-1.121286040569284910e-13,2.136175799841782109e-13,2.702434246908834792e-13,0.000000000000000000e+00
9.333999999999786468e+00,3.141592653589719397e+00,8.221091353474404730e-14,-1.114711654873964629e-13,2.128288618986514961e-13,2.848968576469470315e-13,0.000000000000000000e+00
9.335999999999787136e+00,3.141592653589718953e+00,8.263677493850546066e-14,-1.112367309419632409e-13,2.130522803980321057e-13,2.734195604647580598e-13,0.000000000000000000e+00
9.337999999999787804e+00,3.141592653589718509e+00,8.306400759130290260e-14,-1.113886375460591790e-13,2.142001109346898624e-13,2.630688545882248001e-13,0.000000000000000000e+00
9.339999999999788471e+00,3.141592653589718065e+00,8.349243409899564102e-14,-1.110800643552056816e-13,2.142461352933286670e-13,2.787395975122856633e-13,0.000000000000000000e+00
9.341999999999789139e+00,3.141592653589718065e+00,8.391988439688936921e-14,-1.103317078635706245e-13,2.132196497969184750e-13,2.931839394948296739e-13,0.000000000000000000e+00
9.343999999999789807e+00,3.141592653589718065e+00,8.434434723038262760e-14,-1.091758916368379643e-13,2.112586708928557191e-13,3.063784058693040999e-13,0.000000000000000000e+00
9.345999999999790475e+00,3.141592653589718065e+00,8.476402587347491896e-14,-1.076428157645079240e-13,2.084354593959536325e-13,3.186448719530118848e-13,0.000000000000000000e+00
9.347999999999791143e+00,3.141592653589718065e+00,8.517726185875995523e-14,-1.057600628146618415e-13,2.048160130855957090e-13,3.300637699790363680e-13,0.000000000000000000e+00
9.349999999999791811e+00,3.141592653589718065e+00,8.558252299418857530e-14,-1.035528247014480937e-13,2.004606095395372850e-13,3.407085609066530865e-13,0.000000000000000000e+00
9.351999999999792479e+00,3.141592653589718065e+00,8.597839241845046179e-14,-1.010441098893645262e-13,1.954243019188692377e-13,3.506463386400231389e-13,0.000000000000000000e+00
9.353999999999793147e+00,3.141592653589718065e+00,8.636355860495481066e-14,-9.825127759075542876e-14,1.897418845854746373e-13,3.599383818776526265e-13,0.000000000000000000e+00
9.355999999999793815e+00,3.141592653589718065e+00,8.673769846942508842e-14,-9.559230534649869086e-14,1.844134670813215193e-13,3.563866459779477098e-13,0.000000000000000000e+00
9.357999999999794483e+00,3.141592653589718065e+00,8.710056163731525623e-14,-9.265736800399109373e-14,1.784651880053600676e-13,3.655404931606432624e-13,0.000000000000000000e+00
9.359999999999795151e+00,3.141592653589718065e+00,8.745095337632535752e-14,-8.946526866570047242e-14,1.719420382012541906e-13,3.741165511762795611e-13,0.000000000000000000e+00
9.361999999999795818e+00,3.141592653589718065e+00,8.778770308758159785e-14,-8.601856052822994870e-14,1.648231602515036847e-13,3.821648985360583981e-13,0.000000000000000000e+00
9.363999999999796486e+00,3.141592653589718065e+00,8.810972998551060762e-14,-8.234857117783036026e-14,1.572037376775091410e-13,3.895875407049839354e-13,0.000000000000000000e+00
9.365999999999797154e+00,3.141592653589718065e+00,8.841698949950264482e-14,-7.886800531507292179e-14,1.500712635110479160e-13,3.843284296583097649e-13,0.000000000000000000e+00
9.367999999999797822e+00,3.141592653589718065e+00,8.870942368037820936e-14,-7.514760176665088300e-14,1.423784045610306609e-13,3.919228844017423686e-13,0.000000000000000000e+00
9.369999999999798490e+00,3.141592653589718065e+00,8.898601936598567938e-14,-7.121740786744343404e-14,1.342172810464369332e-13,3.989309740246595005e-13,0.000000000000000000e+00
9.371999999999799158e+00,3.141592653589718065e+00,8.924679374803672375e-14,-6.748895902941358390e-14,1.265725882011243145e-13,3.932932407946467323e-13,0.000000000000000000e+00
9.373999999999799826e+00,3.141592653589718065e+00,8.949174528656994327e-14,-6.353192613597436590e-14,1.183944375286093474e-13,4.005418895381016475e-13,0.000000000000000000e+00
9.375999999999800494e+00,3.141592653589718065e+00,8.971991233951608914e-14,-5.937538114018592213e-14,1.097726154175365149e-13,4.072341450792261738e-13,0.000000000000000000e+00
9.377999999999801162e+00,3.141592653589718065e+00,8.993129720450170249e-14,-5.541534841973233649e-14,1.016277367645925987e-13,4.013079519403985659e-13,0.000000000000000000e+00
9.379999999999801830e+00,3.141592653589718065e+00,9.012595250997184224e-14,-5.125094807931084070e-14,9.302756870555255342e-14,4.081494097466995405e-13,0.000000000000000000e+00
9.381999999999802498e+00,3.141592653589718065e+00,9.030385832457787064e-14,-4.727497028928169152e-14,8.487824590047891173e-14,4.023594871191588779e-13,0.000000000000000000e+00
9.383999999999803165e+00,3.141592653589718065e+00,9.046593921166638570e-14,-4.348935920939965127e-14,7.721812838455339095e-14,3.970713923584183037e-13,0.000000000000000000e+00
9.385999999999803833e+00,3.141592653589718065e+00,9.061214154021122001e-14,-3.946111686693168363e-14,6.898420016028713376e-14,4.046393754827360453e-13,0.000000000000000000e+00
9.387999999999804501e+00,3.141592653589718065e+00,9.074228638039510752e-14,-3.560438038147660055e-14,6.116064002360216272e-14,3.993692756979337723e-13,0.000000000000000000e+00
9.389999999999805169e+00,3.141592653589718065e+00,9.085715890070859352e-14,-3.190793993585227820e-14,5.372736748639463514e-14,3.945559493629618475e-13,0.000000000000000000e+00
9.391999999999805837e+00,3.141592653589718065e+00,9.095664592857127913e-14,-2.797405459141836896e-14,4.575966037628986733e-14,4.024138188717054928e-13,0.000000000000000000e+00
9.393999999999806505e+00,3.141592653589718065e+00,9.104057610202129183e-14,-2.419838141354366723e-14,3.817051307372636486e-14,3.975522128632636788e-13,0.000000000000000000e+00
9.395999999999807173e+00,3.141592653589718065e+00,9.110967372989663689e-14,-2.056720773642005651e-14,3.092711480161856201e-14,3.931119750715293703e-13,0.000000000000000000e+00
9.397999999999807841e+00,3.141592653589718065e+00,9.116460034327773743e-14,-1.706800940715632401e-14,2.399949857947926408e-14,3.890565844016742599e-13,0.000000000000000000e+00
9.399999999999808509e+00,3.141592653589718065e+00,9.120596013660127980e-14,-1.368934777422858819e-14,1.736029474406711622e-14,3.853526851384939693e-13,0.000000000000000000e+00
9.401999999999809177e+00,3.141592653589718065e+00,9.123430493717839378e-14,-1.042077560421339967e-14,1.098450583304953653e-14,3.819698125946085099e-13,0.000000000000000000e+00
9.403999999999809845e+00,3.141592653589718065e+00,9.125013874399153477e-14,-7.252751152965904757e-15,4.849300980092792083e-15,3.788801425374501364e-13,0.000000000000000000e+00
9.405999999999810512e+00,3.141592653589718065e+00,9.125392187310189419e-14,-4.176559684475487396e-15,-1.066171869728471893e-15,3.760582623340849788e-13,0.000000000000000000e+00
9.407999999999811180e+00,3.141592653589718065e+00,9.124607474376343369e-14,-1.184241791889352795e-15,-6.780957468735554683e-15,3.734809619315070885e-13,0.000000000000000000e+00
9.409999999999811848e+00,3.141592653589718065e+00,9.122698133638436384e-14,1.731472068858060073e-15,-1.231244991032987396e-14,3.711270429532303563e-13,0.000000000000000000e+00
9.411999999999812516e+00,3.141592653589718065e+00,9.119699235077807482e-14,4.577221371272506404e-15,-1.767653569595551238e-14,3.689771443419738208e-13,0.000000000000000000e+00
9.413999999999813184e+00,3.141592653589718065e+00,9.115642809068005251e-14,7.359070128177365142e-15,-2.288772440207090846e-14,3.670135831143620218e-13,0.000000000000000000e+00
9.415999999999813852e+00,3.141592653589718065e+00,9.110558109825610602e-14,1.008255676840896388e-14,-2.795926802186949384e-14,3.652202089178338276e-13,0.000000000000000000e+00
9.417999999999814520e+00,3.141592653589718065e+00,9.104471856027089355e-14,1.275273969056711199e-14,-3.290326996333851172e-14,3.635822711934857222e-13,0.000000000000000000e+00
9.419999999999815188e+00,3.141592653589718065e+00,9.097408450570738589e-14,1.537423886850190633e-14,-3.773078460016851143e-14,3.620862978522627078e-13,0.000000000000000000e+00
9.421999999999815856e+00,3.141592653589718065e+00,9.089390181291289823e-14,1.795127385074328172e-14,-4.245190819432304959e-14,3.607199844666056008e-13,0.000000000000000000e+00
9.423999999999816524e+00,3.141592653589718065e+00,9.080437404278046653e-14,2.049135351426346554e-14,-4.709134913462603147e-14,3.594720930661474915e-13,0.000000000000000000e+00
9.425999999999817192e+00,3.141592653589718065e+00,9.070651740149031746e-14,2.261383321597791882e-14,-5.076529215552307848e-14,3.460783475513983000e-13,0.000000000000000000e+00
9.427999999999817859e+00,3.141592653589718065e+00,9.060132801630003814e-14,2.472998453577875673e-14,-5.442409303475448978e-14,3.458838865298217092e-13,0.000000000000000000e+00
9.429999999999818527e+00,3.141592653589718065e+00,9.048883485908360819e-14,2.684035597121944929e-14,-5.806906418168040013e-14,3.457062799579348179e-13,0.000000000000000000e+00
9.431999999999819195e+00,3.141592653589718065e+00,9.036906439064624473e-14,2.894910352796742212e-14,-6.171689145219655227e-14,3.455440670161243078e-13,0.000000000000000000e+00
9.433999999999819863e+00,3.141592653589718065e+00,9.024287106681213542e-14,3.067252029383350038e-14,-6.447643238191107110e-14,3.331419013442062783e-13,0.000000000000000000e+00
9.435999999999820531e+00,3.141592653589718065e+00,9.011110328381284624e-14,3.241908099454612852e-14,-6.729135061737772169e-14,3.338530773248908682e-13,0.000000000000000000e+00
9.437999999999821199e+00,3.141592653589718065e+00,8.997365508673403109e-14,3.418677968422304043e-14,-7.015684646143261315e-14,3.345026138073881720e-13,0.000000000000000000e+00
9.439999999999821867e+00,3.141592653589718065e+00,8.983036775526720449e-14,3.599205951682154830e-14,-7.314597220190924103e-14,3.350958532495981037e-13,0.000000000000000000e+00
9.441999999999822535e+00,3.141592653589718065e+00,8.968199438584037281e-14,3.741516484773818221e-14,-7.522739722492199677e-14,3.232399303013073478e-13,0.000000000000000000e+00
9.443999999999823203e+00,3.141592653589718065e+00,8.952935274916123528e-14,3.888232737719170069e-14,-7.741423945421949113e-14,3.245937373174185297e-13,0.000000000000000000e+00
9.445999999999823871e+00,3.141592653589718065e+00,8.937217919881848913e-14,4.040800379078941270e-14,-7.977479808504688404e-14,3.258302063083678855e-13,0.000000000000000000e+00
9.447999999999824539e+00,3.141592653589718065e+00,8.921113099935944255e-14,4.157062414802965528e-14,-8.127340137400250530e-14,3.145617625071146744e-13,0.000000000000000000e+00
9.449999999999825206e+00,3.141592653589718065e+00,8.904693839561297927e-14,4.279476310304422435e-14,-8.291920237246515094e-14,3.164521303029357014e-13,0.000000000000000000e+00
9.451999999999825874e+00,3.141592653589718065e+00,8.887925780138777372e-14,4.409336391590881426e-14,-8.477687904925697320e-14,3.181786549354761099e-13,0.000000000000000000e+00
9.453999999999826542e+00,3.141592653589718065e+00,8.870867347004272040e-14,4.504347439317306109e-14,-8.580745229579949595e-14,3.073577923606873085e-13,0.000000000000000000e+00
9.455999999999827210e+00,3.141592653589718065e+00,8.853584896329055670e-14,4.607206178737300082e-14,-8.703254165287544621e-14,3.096569483374442863e-13,0.000000000000000000e+00
9.457999999999827878e+00,3.141592653589718065e+00,8.836127202865821842e-14,4.678847663907227274e-14,-8.754439297946343542e-14,2.995028182473168261e-13,0.000000000000000000e+00
9.459999999999828546e+00,3.141592653589718065e+00,8.818545613765543133e-14,4.759485285563512786e-14,-8.827149802331950526e-14,3.022671866360446616e-13,0.000000000000000000e+00
9.461999999999829214e+00,3.141592653589718065e+00,8.800792749066906873e-14,4.850166848748724075e-14,-8.927263615955489287e-14,3.047919599246641191e-13,0.000000000000000000e+00
9.463999999999829882e+00,3.141592653589718065e+00,8.782915141357696304e-14,4.908371979775132675e-14,-8.950344093255642150e-14,2.947001596893097885e-13,0.000000000000000000e+00
9.465999999999830550e+00,3.141592653589718065e+00,8.764968284836926937e-14,4.976591764274444267e-14,-8.998061147165038923e-14,2.976651882494203152e-13,0.000000000000000000e+00
9.467999999999831218e+00,3.141592653589718065e+00,8.746991033720822024e-14,5.015573440009589611e-14,-8.979189968939890572e-14,2.881192178094061213e-13,0.000000000000000000e+00
9.469999999999831886e+00,3.141592653589718065e+00,8.729025674462949092e-14,5.065358859957137857e-14,-8.986169288933170040e-14,2.914390350471678201e-13,0.000000000000000000e+00
9.471999999999832553e+00,3.141592653589718065e+00,8.711016551719132942e-14,5.126839159029926201e-14,-9.024502174534138090e-14,2.944711149679104145e-13,0.000000000000000000e+00
9.473999999999833221e+00,3.141592653589718065e+00,8.693002639943556379e-14,5.157350872423908684e-14,-8.989409601041916461e-14,2.848426517606989087e-13,0.000000000000000000e+00
9.475999999999833889e+00,3.141592653589718065e+00,8.675032530285013329e-14,5.199254396738966779e-14,-8.982248777152724842e-14,2.882308587065310990e-13,0.000000000000000000e+00
9.477999999999834557e+00,3.141592653589718065e+00,8.657138772215073775e-14,5.213177607869329604e-14,-8.911509292787390128e-14,2.790713886652875926e-13,0.000000000000000000e+00
9.479999999999835225e+00,3.141592653589718065e+00,8.639357893891502058e-14,5.239053342330877287e-14,-8.869369030784592864e-14,2.827442072927464546e-13,0.000000000000000000e+00
9.481999999999835893e+00,3.141592653589718065e+00,8.621628980761007471e-14,5.277673167319970828e-14,-8.861092819361437047e-14,2.860986930415937345e-13,0.000000000000000000e+00
9.483999999999836561e+00,3.141592653589718065e+00,8.603986203898183757e-14,5.286282680112712815e-14,-8.781684043462359665e-14,2.767646918989218638e-13,0.000000000000000000e+00
9.485999999999837229e+00,3.141592653589718065e+00,8.586473767393814535e-14,5.307159221218524905e-14,-8.732301180558900479e-14,2.804218391054274952e-13,0.000000000000000000e+00
9.487999999999837897e+00,3.141592653589718065e+00,8.569120213899348939e-14,5.300854809131623082e-14,-8.621252313906663511e-14,2.715079995630539360e-13,0.000000000000000000e+00
9.489999999999838565e+00,3.141592653589718065e+00,8.551958412034101865e-14,5.307232997728827004e-14,-8.540549551340554162e-14,2.754051592461204415e-13,0.000000000000000000e+00
9.491999999999839233e+00,3.141592653589718065e+00,8.534924104888182422e-14,5.327022076476521322e-14,-8.495306314230768419e-14,2.789645418195190328e-13,0.000000000000000000e+00
9.493999999999839901e+00,3.141592653589718065e+00,8.518048410870446249e-14,5.317409849368601358e-14,-8.380387703505630597e-14,2.698176785531367782e-13,0.000000000000000000e+00
9.495999999999840568e+00,3.141592653589718065e+00,8.501372745988530898e-14,5.320620872728500016e-14,-8.296825898061014282e-14,2.736457439025616267e-13,0.000000000000000000e+00
9.497999999999841236e+00,3.141592653589718065e+00,8.484923106461262337e-14,5.297158955809075925e-14,-8.152813629207558790e-14,2.648880085768117621e-13,0.000000000000000000e+00
9.499999999999841904e+00,3.141592653589718065e+00,8.468730035181362130e-14,5.286843621667909158e-14,-8.040257650692557088e-14,2.689277425122759334e-13,0.000000000000000000e+00
9.501999999999842572e+00,3.141592653589718065e+00,8.452733345967812367e-14,5.288900926081893313e-14,-7.957980282508568625e-14,2.726173420515332310e-13,0.000000000000000000e+00
9.503999999999843240e+00,3.141592653589718065e+00,8.436961097979337065e-14,5.263873734026984761e-14,-7.814267705966574037e-14,2.637331421126290216e-13,0.000000000000000000e+00
9.505999999999843908e+00,3.141592653589718065e+00,8.421445718248114807e-14,5.251617239221316142e-14,-7.701112025256168704e-14,2.676573724565488551e-13,0.000000000000000000e+00
9.507999999999844576e+00,3.141592653589718065e+00,8.406122546550638861e-14,5.252852095569589215e-14,-7.623608391870937007e-14,2.712414794052170018e-13,0.000000000000000000e+00
9.509999999999845244e+00,3.141592653589718065e+00,8.391022332938407157e-14,5.224759133298291777e-14,-7.476605220361002050e-14,2.621171975872824743e-13,0.000000000000000000e+00
9.511999999999845912e+00,3.141592653589718065e+00,8.376186156988201675e-14,5.209191034613889228e-14,-7.359570729844769511e-14,2.659658871914523172e-13,0.000000000000000000e+00
9.513999999999846580e+00,3.141592653589718065e+00,8.361550483924060729e-14,5.206889760473060531e-14,-7.277651053947419625e-14,2.694810007155463189e-13,0.000000000000000000e+00
9.515999999999847248e+00,3.141592653589718065e+00,8.347147091699518791e-14,5.175055601415867872e-14,-7.125741170594836430e-14,2.602937053151356718e-13,0.000000000000000000e+00
9.517999999999847915e+00,3.141592653589718065e+00,8.333017998702413654e-14,5.155559013285645944e-14,-7.003351826510596220e-14,2.640848428902406597e-13,0.000000000000000000e+00
9.519999999999848583e+00,3.141592653589718065e+00,8.319100527598609164e-14,5.149158190187950140e-14,-6.915667996945323287e-14,2.675473925714396023e-13,0.000000000000000000e+00
9.521999999999849251e+00,3.141592653589718065e+00,8.305427239466719703e-14,5.113068248841888367e-14,-6.757620134944219173e-14,2.583120891750511714e-13,0.000000000000000000e+00
9.523999999999849919e+00,3.141592653589718065e+00,8.292040867944147130e-14,5.089173186245790638e-14,-6.628751387628002257e-14,2.620593797338250340e-13,0.000000000000000000e+00
9.525999999999850587e+00,3.141592653589718065e+00,8.278885583832361140e-14,5.076781544875091280e-14,-6.528081443809866756e-14,2.654818827352577917e-13,0.000000000000000000e+00
9.527999999999851255e+00,3.141592653589718065e+00,8.265993425641405974e-14,5.036511527064539068e-14,-6.364076747145121040e-14,2.563537362200098452e-13,0.000000000000000000e+00
9.529999999999851923e+00,3.141592653589718065e+00,8.253400454853906395e-14,5.008287134203448194e-14,-6.228894040354811366e-14,2.600551634808407598e-13,0.000000000000000000e+00
9.531999999999852591e+00,3.141592653589718065e+00,8.241051525568001895e-14,4.991064340203470872e-14,-6.120035245549810033e-14,2.634357782773420136e-13,0.000000000000000000e+00
9.533999999999853259e+00,3.141592653589718065e+00,8.228890076644004383e-14,4.985717131393141267e-14,-6.042962398099433952e-14,2.665233862720369470e-13,0.000000000000000000e+00
9.535999999999853927e+00,3.141592653589718065e+00,8.216954255248268449e-14,4.949566380697141805e-14,-5.892858997636256803e-14,2.569456383741355692e-13,0.000000000000000000e+00
9.537999999999854595e+00,3.141592653589718065e+00,8.205291896944978957e-14,4.924592675150077443e-14,-5.769499305653156025e-14,2.603801649996433203e-13,0.000000000000000000e+00
9.539999999999855262e+00,3.141592653589718065e+00,8.193851832264933966e-14,4.909827270766053880e-14,-5.670565374391547212e-14,2.635170121429160291e-13,0.000000000000000000e+00
9.541999999999855930e+00,3.141592653589718065e+00,8.182581131853196776e-14,4.906212911077660330e-14,-5.601683756997732868e-14,2.663819804698988633e-13,0.000000000000000000e+00
9.543999999999856598e+00,3.141592653589718065e+00,8.171521259884507130e-14,4.871133266845390496e-14,-5.458188211691572560e-14,2.566008896715654397e-13,0.000000000000000000e+00
9.545999999999857266e+00,3.141592653589718065e+00,8.160723081437570775e-14,4.846626280085581772e-14,-5.339990235245115353e-14,2.598496976621997536e-13,0.000000000000000000e+00
9.547999999999857934e+00,3.141592653589718065e+00,8.150138193981690253e-14,4.831775590686515313e-14,-5.244897220635305854e-14,2.628169228945726299e-13,0.000000000000000000e+00
9.549999999999858602e+00,3.141592653589718065e+00,8.139716195282574429e-14,4.827571785806401055e-14,-5.178650198131800486e-14,2.655269708891020368e-13,0.000000000000000000e+00
9.551999999999859270e+00,3.141592653589718065e+00,8.129500857603398985e-14,4.791442233098121522e-14,-5.036687481043565025e-14,2.556043871121782577e-13,0.000000000000000000e+00
9.553999999999859938e+00,3.141592653589718065e+00,8.119545154063188917e-14,4.765464784145474805e-14,-4.919016059166391677e-14,2.587239656939077189e-13,0.000000000000000000e+00
9.555999999999860606e+00,3.141592653589718065e+00,8.109802607462153850e-14,4.748759529336716485e-14,-4.823530541868698923e-14,2.615731621711265121e-13,0.000000000000000000e+00
9.557999999999861274e+00,3.141592653589718065e+00,8.100230768902007209e-14,4.740888327931554874e-14,-4.749856737930227020e-14,2.641754112740480224e-13,0.000000000000000000e+00
9.559999999999861942e+00,3.141592653589718065e+00,8.090873897487120736e-14,4.702700743415117560e-14,-4.607014676956498737e-14,2.542981044293400846e-13,0.000000000000000000e+00
9.561999999999862609e+00,3.141592653589718065e+00,8.081779216103300047e-14,4.674332085645912829e-14,-4.487666706864225295e-14,2.573153030626025644e-13,0.000000000000000000e+00
9.563999999999863277e+00,3.141592653589718065e+00,8.072901772863611519e-14,4.654931322342368954e-14,-4.389776532823942441e-14,2.600709931315464694e-13,0.000000000000000000e+00
9.565999999999863945e+00,3.141592653589718065e+00,8.064200511979737274e-14,4.643721182435613010e-14,-4.311484351050395517e-14,2.625878402732487756e-13,0.000000000000000000e+00
9.567999999999864613e+00,3.141592653589718065e+00,8.055631741198221646e-14,4.641819286912469700e-14,-4.258835150116560354e-14,2.648865456342347570e-13,0.000000000000000000e+00
9.569999999999865281e+00,3.141592653589718065e+00,8.047245361191338692e-14,4.606769026897419101e-14,-4.127544856766788031e-14,2.545882713748571785e-13,0.000000000000000000e+00
9.571999999999865949e+00,3.141592653589718065e+00,8.039099942321828611e-14,4.580754221385527846e-14,-4.017874012743523348e-14,2.573647215592444256e-13,0.000000000000000000e+00
9.573999999999866617e+00,3.141592653589718065e+00,8.031154119505738965e-14,4.562991743701263365e-14,-3.927948803345802854e-14,2.599005294824239185e-13,0.000000000000000000e+00
9.575999999999867285e+00,3.141592653589718065e+00,8.023370112880057518e-14,4.552766342823795186e-14,-3.856057822335548164e-14,2.622165522439411690e-13,0.000000000000000000e+00
9.577999999999867953e+00,3.141592653589718065e+00,8.015713417062154607e-14,4.549790265209334568e-14,-3.802186715219362498e-14,2.643318392035077856e-13,0.000000000000000000e+00
9.579999999999868621e+00,3.141592653589718065e+00,8.008235546186604096e-14,4.515050427084499738e-14,-3.675684160331338623e-14,2.540097765089197266e-13,0.000000000000000000e+00
9.581999999999869289e+00,3.141592653589718065e+00,8.000990349356808226e-14,4.488807586324871326e-14,-3.569512669464534991e-14,2.566207674549885811e-13,0.000000000000000000e+00
9.583999999999869956e+00,3.141592653589718065e+00,7.993938926591673213e-14,4.470325285755407630e-14,-3.481910095670903120e-14,2.590054569284835140e-13,0.000000000000000000e+00
9.585999999999870624e+00,3.141592653589718065e+00,7.987045749474076002e-14,4.458930898887055526e-14,-3.411267021926579902e-14,2.611834590749713142e-13,0.000000000000000000e+00
9.587999999999871292e+00,3.141592653589718065e+00,7.980278368928523557e-14,4.454010097542824451e-14,-3.356113523626480845e-14,2.631726880302836751e-13,0.000000000000000000e+00
9.589999999999871960e+00,3.141592653589718065e+00,7.973607148326489028e-14,4.455001798989300053e-14,-3.315107078408418136e-14,2.649895052648464520e-13,0.000000000000000000e+00
9.591999999999872628e+00,3.141592653589718065e+00,7.966998824845608898e-14,4.463221074935467648e-14,-3.294765122123003395e-14,2.666488541572849771e-13,0.000000000000000000e+00
9.593999999999873296e+00,3.141592653589718065e+00,7.960512824642945085e-14,4.436391653653043029e-14,-3.191235080540454229e-14,2.557666381409853135e-13,0.000000000000000000e+00
9.595999999999873964e+00,3.141592653589718065e+00,7.954216417967134751e-14,4.416862060988082217e-14,-3.105171595270292733e-14,2.580097583408452986e-13,0.000000000000000000e+00
9.597999999999874632e+00,3.141592653589718065e+00,7.948076185578060807e-14,4.403999601538804625e-14,-3.035060793803600686e-14,2.600584613960756986e-13,0.000000000000000000e+00
9.599999999999875300e+00,3.141592653589718065e+00,7.942061604769302230e-14,4.397226417282826393e-14,-2.979520014955102873e-14,2.619295979534352547e-13,0.000000000000000000e+00
9.601999999999875968e+00,3.141592653589718065e+00,7.936144798317915696e-14,4.396014734676841227e-14,-2.937286436431643289e-14,2.636385581696804669e-13,0.000000000000000000e+00
9.603999999999876636e+00,3.141592653589718065e+00,7.930300305193404166e-14,4.399882523702701553e-14,-2.907206688079287114e-14,2.651993982960844542e-13,0.000000000000000000e+00
9.605999999999877303e+00,3.141592653589718065e+00,7.924504871139947077e-14,4.408755037939806818e-14,-2.889776085029373341e-14,2.666249562915449871e-13,0.000000000000000000e+00
9.607999999999877971e+00,3.141592653589718065e+00,7.918820286254087669e-14,4.383813738848728833e-14,-2.794808800829953980e-14,2.556729452615390240e-13,0.000000000000000000e+00
9.609999999999878639e+00,3.141592653589718065e+00,7.913309784956467692e-14,4.365497067790401249e-14,-2.715692496789964306e-14,2.577085871560995714e-13,0.000000000000000000e+00
9.611999999999879307e+00,3.141592653589718065e+00,7.907943039133030894e-14,4.353230850778766900e-14,-2.651053326647236459e-14,2.595677945980378549e-13,0.000000000000000000e+00
9.613999999999879975e+00,3.141592653589718065e+00,7.902692349287365190e-14,4.346490679001697655e-14,-2.599636519019077113e-14,2.612658596267616780e-13,0.000000000000000000e+00
9.615999999999880643e+00,3.141592653589718065e+00,7.897532416711477203e-14,4.344797595542098308e-14,-2.560296056868369852e-14,2.628167488802860620e-13,0.000000000000000000e+00
9.617999999999881311e+00,3.141592653589718065e+00,7.892440135403131045e-14,4.347714155942271001e-14,-2.531985251477568757e-14,2.642332184712678168e-13,0.000000000000000000e+00
9.619999999999881979e+00,3.141592653589718065e+00,7.887394402018252582e-14,4.354840830209560650e-14,-2.513748133401238770e-14,2.655269189064324745e-13,0.000000000000000000e+00
9.621999999999882647e+00,3.141592653589718065e+00,7.882375942295264370e-14,4.366178221454031070e-14,-2.506260309239114713e-14,2.667084909123558185e-13,0.000000000000000000e+00
9.623999999999883315e+00,3.141592653589718065e+00,7.877450181368354860e-14,4.342976609924336128e-14,-2.419500617670496288e-14,2.555336408021121767e-13,0.000000000000000000e+00
9.625999999999883983e+00,3.141592653589718065e+00,7.872683673637509671e-14,4.325737291063600307e-14,-2.347007113174292641e-14,2.573657576673250241e-13,0.000000000000000000e+00
9.627999999999884650e+00,3.141592653589718065e+00,7.868049123216650280e-14,4.313943497238854348e-14,-2.287543307685554490e-14,2.590390801310675243e-13,0.000000000000000000e+00
9.629999999999885318e+00,3.141592653589718065e+00,7.863521600026143144e-14,4.307123250431011699e-14,-2.239979882821537364e-14,2.605673713229839333e-13,0.000000000000000000e+00
9.631999999999885986e+00,3.141592653589718065e+00,7.859078334742118416e-14,4.304845480200880978e-14,-2.203285401202639822e-14,2.619632014859662113e-13,0.000000000000000000e+00
9.633999999999886654e+00,3.141592653589718065e+00,7.854698531518067562e-14,4.306716478121318821e-14,-2.176517822847687715e-14,2.632380513667993192e-13,0.000000000000000000e+00
9.635999999999887322e+00,3.141592653589718065e+00,7.850363196938354706e-14,4.312376659513084170e-14,-2.158816756865584684e-14,2.644024066456584401e-13,0.000000000000000000e+00
9.637999999999887990e+00,3.141592653589718065e+00,7.846054983796775836e-14,4.321497605849599872e-14,-2.149396384713308343e-14,2.654658441811597180e-13,0.000000000000000000e+00
9.639999999999888658e+00,3.141592653589718065e+00,7.841758048415249008e-14,4.333779363504291269e-14,-2.147538996813794322e-14,2.664371107803211655e-13,0.000000000000000000e+00
9.641999999999889326e+00,3.141592653589718065e+00,7.837457920329062969e-14,4.349313481406990528e-14,-2.154137809023870471e-14,2.673241951413239634e-13,0.000000000000000000e+00
9.643999999999889994e+00,3.141592653589718065e+00,7.833224412111527167e-14,4.329433303112023477e-14,-2.079370408511610799e-14,2.558803814071452668e-13,0.000000000000000000e+00
9.645999999999890662e+00,3.141592653589718065e+00,7.829128085330826320e-14,4.314715988052381431e-14,-2.016956372188918346e-14,2.574668464351824641e-13,0.000000000000000000e+00
9.647999999999891330e+00,3.141592653589718065e+00,7.825145303957241034e-14,4.304714057252846871e-14,-1.965825001395752849e-14,2.589158083544588264e-13,0.000000000000000000e+00
9.649999999999891998e+00,3.141592653589718065e+00,7.821254480558095560e-14,4.299018815921343554e-14,-1.924998397749226457e-14,2.602391849221161025e-13,0.000000000000000000e+00
9.651999999999892665e+00,3.141592653589718065e+00,7.817435898740447946e-14,4.297256991921482157e-14,-1.893583419898802864e-14,2.614478609518489268e-13,0.000000000000000000e+00
9.653999999999893333e+00,3.141592653589718065e+00,7.813671550983138744e-14,4.299087665597552035e-14,-1.870764337410724828e-14,2.625517778418362890e-13,0.000000000000000000e+00
9.655999999999894001e+00,3.141592653589718065e+00,7.809944990524368252e-14,4.304199465699680915e-14,-1.855796121359662956e-14,2.635600153430536391e-13,0.000000000000000000e+00
9.657999999999894669e+00,3.141592653589718065e+00,7.806241196086566317e-14,4.312308008345558724e-14,-1.847998316442487899e-14,2.644808662405093093e-13,0.000000000000000000e+00
9.659999999999895337e+00,3.141592653589718065e+00,7.802546448325911173e-14,4.323153557954104744e-14,-1.846749444212097466e-14,2.653219045616597606e-13,0.000000000000000000e+00
9.661999999999896005e+00,3.141592653589718065e+00,7.798848216990301854e-14,4.336498890912181837e-14,-1.851481891397740825e-14,2.660900478730235568e-13,0.000000000000000000e+00
9.663999999999896673e+00,3.141592653589718065e+00,7.795135057857635685e-14,4.352127344402950609e-14,-1.861677241268089580e-14,2.667916141773809578e-13,0.000000000000000000e+00
9.665999999999897341e+00,3.141592653589718065e+00,7.791390323728123546e-14,4.371668558269292738e-14,-1.884605607895765592e-14,2.674323738795466617e-13,0.000000000000000000e+00
9.667999999999898009e+00,3.141592653589718065e+00,7.787688616261562049e-14,4.353133564466884907e-14,-1.817101858666075913e-14,2.556198524849319348e-13,0.000000000000000000e+00
9.669999999999898677e+00,3.141592653589718065e+00,7.784111065908470512e-14,4.339133291157605578e-14,-1.760448494425518746e-14,2.570132993275771041e-13,0.000000000000000000e+00
9.671999999999899345e+00,3.141592653589718065e+00,7.780636912330359402e-14,4.329274702154620387e-14,-1.713705083685917961e-14,2.582859724567332442e-13,0.000000000000000000e+00
9.673999999999900012e+00,3.141592653589718065e+00,7.777247194542036999e-14,4.323198826754156168e-14,-1.676012704636842852e-14,2.594483396487247485e-13,0.000000000000000000e+00
9.675999999999900680e+00,3.141592653589718065e+00,7.773924594956913397e-14,4.320577807190233265e-14,-1.646586880486846503e-14,2.605099614100918466e-13,0.000000000000000000e+00
9.677999999999901348e+00,3.141592653589718065e+00,7.770653296949309888e-14,4.321112201994270620e-14,-1.624711127117284173e-14,2.614795696130524691e-13,0.000000000000000000e+00
9.679999999999902016e+00,3.141592653589718065e+00,7.767418854762214323e-14,4.324528523079638067e-14,-1.609731059978023947e-14,2.623651393154280346e-13,0.000000000000000000e+00
9.681999999999902684e+00,3.141592653589718065e+00,7.764208074690482881e-14,4.330576986293580113e-14,-1.601049011754025236e-14,2.631739543557404839e-13,0.000000000000000000e+00
9.683999999999903352e+00,3.141592653589718065e+00,7.761008906562195594e-14,4.339029456934743615e-14,-1.598119116532976067e-14,2.639126672630151762e-13,0.000000000000000000e+00
9.685999999999904020e+00,3.141592653589718065e+00,7.757810344625621909e-14,4.349677573338114218e-14,-1.600442820041067383e-14,2.645873539740376619e-13,0.000000000000000000e+00
9.687999999999904688e+00,3.141592653589718065e+00,7.754602337026562169e-14,4.362331033093803450e-14,-1.607564779018491730e-14,2.652035638081259153e-13,0.000000000000000000e+00
9.689999999999905356e+00,3.141592653589718065e+00,7.751375703131536847e-14,4.376816027803765089e-14,-1.619069116006870051e-14,2.657663651104536830e-13,0.000000000000000000e+00
9.691999999999906024e+00,3.141592653589718065e+00,7.748122058016786282e-14,4.393339318286658798e-14,-1.636124718395817771e-14,2.662803869393500407e-13,0.000000000000000000e+00
9.693999999999906692e+00,3.141592653589718065e+00,7.744916772346682817e-14,4.373339474267328355e-14,-1.569160951707284117e-14,2.544958449867878906e-13,0.000000000000000000e+00
9.695999999999907359e+00,3.141592653589718065e+00,7.741835484046063104e-14,4.357489761119516624e-14,-1.512127348912974348e-14,2.557711136099025708e-13,0.000000000000000000e+00
9.697999999999908027e+00,3.141592653589718065e+00,7.738859193460635918e-14,4.345430476053365023e-14,-1.464163236514367682e-14,2.569358513375455385e-13,0.000000000000000000e+00
9.699999999999908695e+00,3.141592653589718065e+00,7.735970547686266288e-14,4.336833092668635962e-14,-1.424482537855346578e-14,2.579996381739858988e-13,0.000000000000000000e+00
9.701999999999909363e+00,3.141592653589718065e+00,7.733153697840793480e-14,4.331397558814788655e-14,-1.392367307617093261e-14,2.589712237992525832e-13,0.000000000000000000e+00
9.703999999999910031e+00,3.141592653589718065e+00,7.730394168706480449e-14,4.328849828652647026e-14,-1.367161826695368483e-14,2.598585995355264387e-13,0.000000000000000000e+00
9.705999999999910699e+00,3.141592653589718065e+00,7.727678739670895203e-14,4.328939608618795040e-14,-1.348267208890354946e-14,2.606690640760155515e-13,0.000000000000000000e+00
9.707999999999911367e+00,3.141592653589718065e+00,7.724995335986956136e-14,4.331438298753183905e-14,-1.335136475048918528e-14,2.614092835169353035e-13,0.000000000000000000e+00
9.709999999999912035e+00,3.141592653589718065e+00,7.722332929457763659e-14,4.336137112457303000e-14,-1.327270054143949563e-14,2.620853461863579904e-13,0.000000000000000000e+00
9.711999999999912703e+00,3.141592653589718065e+00,7.719681447729333086e-14,4.342845359217872656e-14,-1.324211674287026064e-14,2.627028127209019443e-13,0.000000000000000000e+00
9.713999999999913371e+00,3.141592653589718065e+00,7.717031691445168310e-14,4.351388876171403951e-14,-1.325544609877855891e-14,2.632667618021427928e-13,0.000000000000000000e+00
9.715999999999914039e+00,3.141592653589718065e+00,7.714375258581267071e-14,4.361608595609191902e-14,-1.330888254023156357e-14,2.637818319289258147e-13,0.000000000000000000e+00
9.717999999999914706e+00,3.141592653589718065e+00,7.711704475339210902e-14,4.373359236640435495e-14,-1.339894988033056245e-14,2.642522595691675237e-13,0.000000000000000000e+00
9.719999999999915374e+00,3.141592653589718065e+00,7.709012333028930787e-14,4.386508110252361557e-14,-1.352247322246483221e-14,2.646819140049342912e-13,0.000000000000000000e+00
9.721999999999916042e+00,3.141592653589718065e+00,7.706292430422014939e-14,4.400934027938941425e-14,-1.367655284668766814e-14,2.650743291574098324e-13,0.000000000000000000e+00
9.723999999999916710e+00,3.141592653589718065e+00,7.703532726222796200e-14,4.418353828843503210e-14,-1.393597634201260541e-14,2.654327326535063576e-13,0.000000000000000000e+00
9.725999999999917378e+00,3.141592653589718065e+00,7.700812028789335074e-14,4.396858186428790779e-14,-1.327099799260341302e-14,2.533623276100027970e-13,0.000000000000000000e+00
9.727999999999918046e+00,3.141592653589718065e+00,7.698215310664778549e-14,4.379130767624250409e-14,-1.269618325296346935e-14,2.545202422598542701e-13,0.000000000000000000e+00
9.729999999999918714e+00,3.141592653589718065e+00,7.695725320598962219e-14,4.364844970549759725e-14,-1.220371740520030747e-14,2.555777973926533512e-13,0.000000000000000000e+00
9.731999999999919382e+00,3.141592653589718065e+00,7.693326302553078855e-14,4.353702500771657020e-14,-1.178646305363485064e-14,2.565436914324711011e-13,0.000000000000000000e+00
9.733999999999920050e+00,3.141592653589718065e+00,7.691003866105765414e-14,4.345430917821688802e-14,-1.143790141949859891e-14,2.574258688880205003e-13,0.000000000000000000e+00
9.735999999999920718e+00,3.141592653589718065e+00,7.688744868091438414e-14,4.339781394365628423e-14,-1.115207872377413599e-14,2.582315856964874767e-13,0.000000000000000000e+00
9.737999999999921386e+00,3.141592653589718065e+00,7.686537304497343820e-14,4.336526669590663164e-14,-1.092355721717637421e-14,2.589674689038426784e-13,0.000000000000000000e+00
9.739999999999922053e+00,3.141592653589718065e+00,7.684370211730176742e-14,4.335459179978099286e-14,-1.074737045449454769e-14,2.596395711725026755e-13,0.000000000000000000e+00
9.741999999999922721e+00,3.141592653589718065e+00,7.682233576440184723e-14,4.336389352086915159e-14,-1.061898244542469194e-14,2.602534205646642045e-13,0.000000000000000000e+00
9.743999999999923389e+00,3.141592653589718065e+00,7.680118253161051166e-14,4.339144043306283728e-14,-1.053425034590764076e-14,2.608140660107943323e-13,0.000000000000000000e+00
9.745999999999924057e+00,3.141592653589718065e+00,7.678015889088149549e-14,4.343565117752171405e-14,-1.048939038310676042e-14,2.613261188372360904e-13,0.000000000000000000e+00
9.747999999999924725e+00,3.141592653589718065e+00,7.675918855376462910e-14,4.349508145594747290e-14,-1.048094673375807482e-14,2.617937906945163974e-13,0.000000000000000000e+00
9.749999999999925393e+00,3.141592653589718065e+00,7.673820184393095552e-14,4.356841215118507842e-14,-1.050576309991563131e-14,2.622209281983000951e-13,0.000000000000000000e+00
9.751999999999926061e+00,3.141592653589718065e+00,7.671713512408273870e-14,4.365443847744288342e-14,-1.056095674830214032e-14,2.626110445679263533e-13,0.000000000000000000e+00
9.753999999999926729e+00,3.141592653589718065e+00,7.669593027253469823e-14,4.375206007089182265e-14,-1.064389479973758563e-14,2.629673485227476400e-13,0.000000000000000000e+00
9.755999999999927397e+00,3.141592653589718065e+00,7.667453420516133464e-14,4.386027193913840642e-14,-1.075217257362544544e-14,2.632927706739449250e-13,0.000000000000000000e+00
9.757999999999928065e+00,3.141592653589718065e+00,7.665289843877833440e-14,4.397815619513086314e-14,-1.088359380937957975e-14,2.635899876288984921e-13,0.000000000000000000e+00
9.759999999999928733e+00,3.141592653589718065e+00,7.663097869236684430e-14,4.410487450750941852e-14,-1.103615260211216206e-14,2.638614440063666917e-13,0.000000000000000000e+00
9.761999999999929400e+00,3.141592653589718065e+00,7.660873452286073337e-14,4.423966120530459781e-14,-1.120801690400319221e-14,2.641093725435516790e-13,0.000000000000000000e+00
9.763999999999930068e+00,3.141592653589718065e+00,7.658606704371501087e-14,4.440009221948822927e-14,-1.147494943823338163e-14,2.643358124604321189e-13,0.000000000000000000e+00
9.765999999999930736e+00,3.141592653589718065e+00,7.656378399917109447e-14,4.416744650169946365e-14,-1.080809510568318662e-14,2.521448814692169629e-13,0.000000000000000000e+00
9.767999999999931404e+00,3.141592653589718065e+00,7.654275307127994203e-14,4.396890067721424509e-14,-1.022283278547256554e-14,2.531927164731686112e-13,0.000000000000000000e+00
9.769999999999932072e+00,3.141592653589718065e+00,7.652281814781180478e-14,4.380149921833117899e-14,-9.712090682668431945e-15,2.541497328533459603e-13,0.000000000000000000e+00
9.771999999999932740e+00,3.141592653589718065e+00,7.650383664719567927e-14,4.366254276073084176e-14,-9.269409933458561940e-15,2.550238020994332967e-13,0.000000000000000000e+00
9.773999999999933408e+00,3.141592653589718065e+00,7.648567834578143174e-14,4.354956590111977909e-14,-8.888891480794568801e-15,2.558221134583406628e-13,0.000000000000000000e+00
9.775999999999934076e+00,3.141592653589718065e+00,7.646822430674617038e-14,4.346031691921121315e-14,-8.565147554462973867e-15,2.565512330659840130e-13,0.000000000000000000e+00
9.777999999999934744e+00,3.141592653589718065e+00,7.645136590183519537e-14,4.339273925725521298e-14,-8.293257356506538030e-15,2.572171579539591067e-13,0.000000000000000000e+00
9.779999999999935412e+00,3.141592653589718065e+00,7.643500391789118295e-14,4.334495460478683870e-14,-8.068726587507137503e-15,2.578253653753156265e-13,0.000000000000000000e+00
9.781999999999936080e+00,3.141592653589718065e+00,7.641904774082284067e-14,4.331524744946373314e-14,-7.887450480832196109e-15,2.583808578551315035e-13,0.000000000000000000e+00
9.783999999999936747e+00,3.141592653589718065e+00,7.640341461030120320e-14,4.330205096692347152e-14,-7.745680040800865854e-15,2.588882043364431588e-13,0.000000000000000000e+00
9.785999999999937415e+00,3.141592653589718065e+00,7.638802893905332422e-14,4.330393413360405859e-14,-7.639991207076957467e-15,2.593515777599392077e-13,0.000000000000000000e+00
9.787999999999938083e+00,3.141592653589718065e+00,7.637282169115458519e-14,4.331958995653039719e-14,-7.567256691665679434e-15,2.597747893865335663e-13,0.000000000000000000e+00
9.789999999999938751e+00,3.141592653589718065e+00,7.635772981420604781e-14,4.334782472325612113e-14,-7.524620256871901786e-15,2.601613201451024325e-13,0.000000000000000000e+00
9.791999999999939419e+00,3.141592653589718065e+00,7.634269572072651585e-14,4.338754818354138108e-14,-7.509473222655739224e-15,2.605143492632346658e-13,0.000000000000000000e+00
9.793999999999940087e+00,3.141592653589718065e+00,7.632766681449370220e-14,4.343776458201045066e-14,-7.519433010157472654e-15,2.608367804164766803e-13,0.000000000000000000e+00
9.795999999999940755e+00,3.141592653589718065e+00,7.631259505793863869e-14,4.349756446803265261e-14,-7.552323544912014176e-15,2.611312656111579954e-13,0.000000000000000000e+00
9.797999999999941423e+00,3.141592653589718065e+00,7.629743657703516230e-14,4.356611721546240829e-14,-7.606157358568183740e-15,2.614002269972225459e-13,0.000000000000000000e+00
9.799999999999942091e+00,3.141592653589718065e+00,7.628215130043469885e-14,4.364266419071320510e-14,-7.679119241899325580e-15,2.616458767904896303e-13,0.000000000000000000e+00
9.801999999999942759e+00,3.141592653589718065e+00,7.626670262987814474e-14,4.372651251297260950e-14,-7.769551314650682099e-15,2.618702354681991591e-13,0.000000000000000000e+00
9.803999999999943427e+00,3.141592653589718065e+00,7.625105713917406805e-14,4.381702935523586201e-14,-7.875939389422242270e-15,2.620751483874970798e-13,0.000000000000000000e+00
9.805999999999944094e+00,3.141592653589718065e+00,7.623518429926721568e-14,4.391363673928400221e-14,-7.996900517430183192e-15,2.622623009635602492e-13,0.000000000000000000e+00
9.807999999999944762e+00,3.141592653589718065e+00,7.621905622713607236e-14,4.401580678179487846e-14,-8.131171613709633845e-15,2.624332325321840422e-13,0.000000000000000000e+00
9.809999999999945430e+00,3.141592653589718065e+00,7.620264745645415809e-14,4.412305735248634366e-14,-8.277599068201471698e-15,2.625893490108719469e-13,0.000000000000000000e+00
9.811999999999946098e+00,3.141592653589718065e+00,7.618593472812868918e-14,4.423494810857955675e-14,-8.435129257273369727e-15,2.627319344625476956e-13,0.000000000000000000e+00
9.813999999999946766e+00,3.141592653589718065e+00,7.616889679899378131e-14,4.435107687296584427e-14,-8.602799877632409224e-15,2.628621616570138855e-13,0.000000000000000000e+00
9.815999999999947434e+00,3.141592653589718065e+00,7.615145231829873596e-14,4.448935156550612757e-14,-8.857168013934132832e-15,2.629811017170225649e-13,0.000000000000000000e+00
9.817999999999948102e+00,3.141592653589718065e+00,7.613442504620567035e-14,4.423135435237587429e-14,-8.170104079129313737e-15,2.506919881650933511e-13,0.000000000000000000e+00
9.819999999999948770e+00,3.141592653589718065e+00,7.611869729254417840e-14,4.400453879298369949e-14,-7.557649582363433709e-15,2.516501503498547161e-13,0.000000000000000000e+00
9.821999999999949438e+00,3.141592653589718065e+00,7.610412630503498109e-14,4.380620229114908530e-14,-7.013337926836712800e-15,2.525252660906204199e-13,0.000000000000000000e+00
9.823999999999950106e+00,3.141592653589718065e+00,7.609058170411539274e-14,4.363387649183139462e-14,-6.531262992751600288e-15,2.533245332417515216e-13,0.000000000000000000e+00
9.825999999999950774e+00,3.141592653589718065e+00,7.607794441056334630e-14,4.348530697883238048e-14,-6.106030559292565554e-15,2.540545258005851199e-13,0.000000000000000000e+00
9.827999999999951442e+00,3.141592653589718065e+00,7.606610566606706787e-14,4.335843473215242938e-14,-5.732713936991077927e-15,2.547212479787686875e-13,0.000000000000000000e+00
9.829999999999952109e+00,3.141592653589718065e+00,7.605496613868452758e-14,4.325137919248655711e-14,-5.406813445550446790e-15,2.553301835870875342e-13,0.000000000000000000e+00
9.831999999999952777e+00,3.141592653589718065e+00,7.604443510583514423e-14,4.316242279356530741e-14,-5.124219403834608268e-15,2.558863411399819710e-13,0.000000000000000000e+00
9.833999999999953445e+00,3.141592653589718065e+00,7.603442970810369641e-14,4.308999683511838657e-14,-4.881178327612061708e-15,2.563942950507333705e-13,0.000000000000000000e+00
9.835999999999954113e+00,3.141592653589718065e+00,7.602487426771905164e-14,4.303266858026584913e-14,-4.674262057030590265e-15,2.568582232561578289e-13,0.000000000000000000e+00
9.837999999999954781e+00,3.141592653589718065e+00,7.601569966610213127e-14,4.298912947121240562e-14,-4.500339559895173162e-15,2.572819415802670866e-13,0.000000000000000000e+00
9.839999999999955449e+00,3.141592653589718065e+00,7.600684277536340358e-14,4.295818436631861752e-14,-4.356551178830206787e-15,2.576689351195408492e-13,0.000000000000000000e+00
9.841999999999956117e+00,3.141592653589718065e+00,7.599824593907406806e-14,4.293874171002346915e-14,-4.240285110508005334e-15,2.580223869079530598e-13,0.000000000000000000e+00
9.843999999999956785e+00,3.141592653589718065e+00,7.598985649804007550e-14,4.292980455476572835e-14,-4.149155923484736746e-15,2.583452040975276789e-13,0.000000000000000000e+00
9.845999999999957453e+00,3.141592653589718065e+00,7.598162635717864125e-14,4.293046236105904756e-14,-4.080984937952092832e-15,2.586400418697538660e-13,0.000000000000000000e+00
9.847999999999958121e+00,3.141592653589718065e+00,7.597351158993466727e-14,4.293988350827618911e-14,-4.033782306027702964e-15,2.589093252745376996e-13,0.000000000000000000e+00
9.849999999999958789e+00,3.141592653589718065e+00,7.596547207698344463e-14,4.295730845454332543e-14,-4.005730645193960775e-15,2.591552691763124224e-13,0.000000000000000000e+00
9.851999999999959456e+00,3.141592653589718065e+00,7.595747117624797859e-14,4.298204348948434367e-14,-3.995170090269958237e-15,2.593798964713688720e-13,0.000000000000000000e+00
9.853999999999960124e+00,3.141592653589718065e+00,7.594947542151673709e-14,4.301345502843131767e-14,-4.000584640968411928e-15,2.595850547262402955e-13,0.000000000000000000e+00
9.855999999999960792e+00,3.141592653589718065e+00,7.594145424718301979e-14,4.305096440117075175e-14,-4.020589692745869580e-15,2.597724313739953055e-13,0.000000000000000000e+00
9.857999999999961460e+00,3.141592653589718065e+00,7.593337973684189176e-14,4.309404309236295895e-14,-4.053920648386912069e-15,2.599435675934262542e-13,0.000000000000000000e+00
9.859999999999962128e+00,3.141592653589718065e+00,7.592522639367685624e-14,4.314220839448689694e-14,-4.099422516652633030e-15,2.600998709852962655e-13,0.000000000000000000e+00
9.861999999999962796e+00,3.141592653589718065e+00,7.591697093074775901e-14,4.319501943755562500e-14,-4.156040412441364666e-15,2.602426271498951312e-13,0.000000000000000000e+00
9.863999999999963464e+00,3.141592653589718065e+00,7.590859207945499451e-14,4.325207356294692334e-14,-4.222810880325811702e-15,2.603730102611457571e-13,0.000000000000000000e+00
9.865999999999964132e+00,3.141592653589718065e+00,7.590007041460456403e-14,4.331300301152348703e-14,-4.298853970101984830e-15,2.604920927242197350e-13,0.000000000000000000e+00
9.867999999999964800e+00,3.141592653589718065e+00,7.589138819463529295e-14,4.337747189880249459e-14,-4.383365999171151737e-15,2.606008539961026793e-13,0.000000000000000000e+00
9.869999999999965468e+00,3.141592653589718065e+00,7.588252921569390159e-14,4.344517345229526659e-14,-4.475612942225394392e-15,2.607001886416607036e-13,0.000000000000000000e+00
9.871999999999966136e+00,3.141592653589718065e+00,7.587347867835781356e-14,4.351582748829393899e-14,-4.574924393866484774e-15,2.607909136914634662e-13,0.000000000000000000e+00
9.873999999999966803e+00,3.141592653589718065e+00,7.586422306590944995e-14,4.358917810735164088e-14,-4.680688054500392590e-15,2.608737753618846884e-13,0.000000000000000000e+00
9.875999999999967471e+00,3.141592653589718065e+00,7.585475003316079983e-14,4.366499158950160328e-14,-4.792344694154064250e-15,2.609494551927578641e-13,0.000000000000000000e+00
9.877999999999968139e+00,3.141592653589718065e+00,7.584504830491385719e-14,4.374305447190306608e-14,-4.909383552791334876e-15,2.610185756530607272e-13,0.000000000000000000e+00
9.879999999999968807e+00,3.141592653589718065e+00,7.583510758322176693e-14,4.382317179310277432e-14,-5.031338139295710275e-15,2.610817052607435950e-13,0.000000000000000000e+00
9.881999999999969475e+00,3.141592653589718065e+00,7.582491846268790804e-14,4.390516548947086079e-14,-5.157782394566170214e-15,2.611393632588043925e-13,0.000000000000000000e+00
9.883999999999970143e+00,3.141592653589718065e+00,7.581447235310617953e-14,4.398887293062199147e-14,-5.288327187167953260e-15,2.611920238860835476e-13,0.000000000000000000e+00
9.885999999999970811e+00,3.141592653589718065e+00,7.580376140880630112e-14,4.407414558177529371e-14,-5.422617112714114080e-15,2.612401202778876859e-13,0.000000000000000000e+00
9.887999999999971479e+00,3.141592653589718065e+00,7.579277846412293382e-14,4.416084778205117099e-14,-5.560327570653465368e-15,2.612840480285456593e-13,0.000000000000000000e+00
9.889999999999972147e+00,3.141592653589718065e+00,7.578151697445786223e-14,4.424885562865628602e-14,-5.701162094420774295e-15,2.613241684451810408e-13,0.000000000000000000e+00
9.891999999999972815e+00,3.141592653589718065e+00,7.576997096245044879e-14,4.433805595777926191e-14,-5.844849912990087649e-15,2.613608115194772206e-13,0.000000000000000000e+00
9.893999999999973483e+00,3.141592653589718065e+00,7.575813496881368904e-14,4.442834541381473516e-14,-5.991143723774476858e-15,2.613942786418668206e-13,0.000000000000000000e+00
9.895999999999974150e+00,3.141592653589718065e+00,7.574600400743136542e-14,4.451962959926030058e-14,-6.139817658554572601e-15,2.614248450804793025e-13,0.000000000000000000e+00
9.897999999999974818e+00,3.141592653589718065e+00,7.573357352434709994e-14,4.461182229829408711e-14,-6.290665425705370387e-15,2.614527622452290186e-13,0.000000000000000000e+00
9.899999999999975486e+00,3.141592653589718065e+00,7.572083936030795091e-14,4.470484476764691472e-14,-6.443498613441137619e-15,2.614782597556696059e-13,0.000000000000000000e+00
9.901999999999976154e+00,3.141592653589718065e+00,7.570773576776831469e-14,4.481690032815515700e-14,-6.675581122706247381e-15,2.615015473296230194e-13,0.000000000000000000e+00
9.903999999999976822e+00,3.141592653589718065e+00,7.569510075772449637e-14,4.452984094378802886e-14,-5.959428921108201348e-15,2.491250717449180255e-13,0.000000000000000000e+00
9.905999999999977490e+00,3.141592653589718065e+00,7.568382965568286786e-14,4.427136658766139226e-14,-5.311673120524190201e-15,2.500034437947278467e-13,0.000000000000000000e+00
9.907999999999978158e+00,3.141592653589718065e+00,7.567379159693787534e-14,4.403899971997597875e-14,-4.726385624462106386e-15,2.508056850220083678e-13,0.000000000000000000e+00
9.909999999999978826e+00,3.141592653589718065e+00,7.566486705917321751e-14,4.383047753584219843e-14,-4.198152140190006812e-15,2.515383938859668421e-13,0.000000000000000000e+00
9.911999999999979494e+00,3.141592653589718065e+00,7.565694687938702060e-14,4.364373335363906810e-14,-3.722027646008848856e-15,2.522075969399449052e-13,0.000000000000000000e+00
9.913999999999980162e+00,3.141592653589718065e+00,7.564993135602271276e-14,4.347687961649319598e-14,-3.293495718294241287e-15,2.528187984000093819e-13,0.000000000000000000e+00
9.915999999999980830e+00,3.141592653589718065e+00,7.564372942892064809e-14,4.332819236706441395e-14,-2.908431383770764551e-15,2.533770254173016895e-13,0.000000000000000000e+00
9.917999999999981497e+00,3.141592653589718065e+00,7.563825793034540406e-14,4.319609706794266860e-14,-2.563067191477599749e-15,2.538868694265124221e-13,0.000000000000000000e+00
9.919999999999982165e+00,3.141592653589718065e+00,7.563344090092855638e-14,4.307915565102856425e-14,-2.253962225366518227e-15,2.543525239105771478e-13,0.000000000000000000e+00
9.921999999999982833e+00,3.141592653589718065e+00,7.562920896490053561e-14,4.297605468937821886e-14,-1.977973802659638013e-15,2.547778188922033776e-13,0.000000000000000000e+00
9.923999999999983501e+00,3.141592653589718065e+00,7.562549875947268568e-14,4.288559459422553692e-14,-1.732231625185226168e-15,2.551662524359280254e-13,0.000000000000000000e+00
9.925999999999984169e+00,3.141592653589718065e+00,7.562225241367642045e-14,4.280667974832705566e-14,-1.514114171085369564e-15,2.555210194198071666e-13,0.000000000000000000e+00
9.927999999999984837e+00,3.141592653589718065e+00,7.561941707237261884e-14,4.273830949447583522e-14,-1.321227132716648714e-15,2.558450378133884906e-13,0.000000000000000000e+00
9.929999999999985505e+00,3.141592653589718065e+00,7.561694446151650149e-14,4.267956990506458744e-14,-1.151383723394785899e-15,2.561409726781015109e-13,0.000000000000000000e+00
9.931999999999986173e+00,3.141592653589718065e+00,7.561479049110210150e-14,4.262962626500249983e-14,-1.002586691005730396e-15,2.564112580874719043e-13,0.000000000000000000e+00
9.933999999999986841e+00,3.141592653589718065e+00,7.561291489252054603e-14,4.258771620615751298e-14,-8.730118905445456688e-16,2.566581171474528388e-13,0.000000000000000000e+00
9.935999999999987509e+00,3.141592653589718065e+00,7.561128088734953513e-14,4.255314343685455404e-14,-7.609932804656236380e-16,2.568835802815401896e-13,0.000000000000000000e+00
9.937999999999988177e+00,3.141592653589718065e+00,7.560985488484963291e-14,4.252527201485468205e-14,-6.650092194387474308e-16,2.570895019310686721e-13,0.000000000000000000e+00
9.939999999999988844e+00,3.141592653589718065e+00,7.560860620567939230e-14,4.250352111671030394e-14,-5.836699508015935988e-16,2.572775758080517619e-13,0.000000000000000000e+00
9.941999999999989512e+00,3.141592653589718065e+00,7.560750682955682581e-14,4.248736026047415210e-14,-5.157061717677183201e-16,2.574493488260155418e-13,0.000000000000000000e+00
9.943999999999990180e+00,3.141592653589718065e+00,7.560653116479168522e-14,4.247630494246859690e-14,-4.599585933712787660e-16,2.576062338234087622e-13,0.000000000000000000e+00
9.945999999999990848e+00,3.141592653589718065e+00,7.560565583779303731e-14,4.246991265222780256e-14,-4.153684052791172051e-16,2.577495211842464454e-13,0.000000000000000000e+00
9.947999999999991516e+00,3.141592653589718065e+00,7.560485950082071840e-14,4.246777923283524038e-14,-3.809685670425476641e-16,2.578803894515562830e-13,0.000000000000000000e+00
9.949999999999992184e+00,3.141592653589718065e+00,7.560412265639951287e-14,4.246953555672044278e-14,-3.558758541594884105e-16,2.579999150209341547e-13,0.000000000000000000e+00
9.951999999999992852e+00,3.141592653589718065e+00,7.560342749695183436e-14,4.247484448957315499e-14,-3.392835935251849532e-16,2.581090809939291086e-13,0.000000000000000000e+00
9.953999999999993520e+00,3.141592653589718065e+00,7.560275775832978255e-14,4.248339811740307580e-14,-3.304550285207184232e-16,2.582087852640862486e-13,0.000000000000000000e+00
9.955999999999994188e+00,3.141592653589718065e+00,7.560209858604209258e-14,4.249491521393765990e-14,-3.287172591667421462e-16,2.582998479021485292e-13,0.000000000000000000e+00
9.957999999999994856e+00,3.141592653589718065e+00,7.560143641307542111e-14,4.250913892752723240e-14,-3.334557075001133325e-16,2.583830179011647456e-13,0.000000000000000000e+00
9.959999999999995524e+00,3.141592653589718065e+00,7.560075884830527596e-14,4.252583466853212881e-14,-3.441090626509146188e-16,2.584589793369805574e-13,0.000000000000000000e+00
9.961999999999996191e+00,3.141592653589718065e+00,7.560005457457858245e-14,4.254478817981553313e-14,-3.601646640428969716e-16,2.585283569947826095e-13,0.000000000000000000e+00
9.963999999999996859e+00,3.141592653589718065e+00,7.559931325562980050e-14,4.256580377447185532e-14,-3.811542847442852733e-16,2.585917215079784841e-13,0.000000000000000000e+00
9.965999999999997527e+00,3.141592653589718065e+00,7.559852545106476641e-14,4.258870272629580254e-14,-4.066502802865811959e-16,2.586495940516728111e-13,0.000000000000000000e+00
9.967999999999998195e+00,3.141592653589718065e+00,7.559768253871320233e-14,4.261332179975373267e-14,-4.362620712753985452e-16,2.587024506293488368e-13,0.000000000000000000e+00
9.969999999999998863e+00,3.141592653589718065e+00,7.559677664371106748e-14,4.263951190736628667e-14,-4.696329308627272430e-16,2.587507259880124103e-13,0.000000000000000000e+00
9.971999999999999531e+00,3.141592653589718065e+00,7.559580057372954951e-14,4.266713688345920626e-14,-5.064370506574469732e-16,2.587948171939996634e-13,0.000000000000000000e+00
9.974000000000000199e+00,3.141592653589718065e+00,7.559474775981795612e-14,4.269607236419639683e-14,-5.463768609411240653e-16,2.588350868988601489e-13,0.000000000000000000e+00
9.976000000000000867e+00,3.141592653589718065e+00,7.559361220237386164e-14,4.272620476468347971e-14,-5.891805831477283000e-16,2.588718663221765910e-13,0.000000000000000000e+00
9.978000000000001535e+00,3.141592653589718065e+00,7.559238842179623505e-14,4.275743034472850584e-14,-6.345999944764994771e-16,2.589054579758577784e-13,0.000000000000000000e+00
9.980000000000002203e+00,3.141592653589718065e+00,7.559107141341550662e-14,4.278965435557558747e-14,-6.824083862515212926e-16,2.589361381523059242e-13,0.000000000000000000e+00
9.982000000000002871e+00,3.141592653589718065e+00,7.558965660633002336e-14,4.282279026059346338e-14,-7.323986992359033776e-16,2.589641591969336384e-13,0.000000000000000000e+00
9.984000000000003539e+00,3.141592653589718065e+00,7.558813982581022569e-14,4.285675902350892867e-14,-7.843818205628934791e-16,2.589897515837087191e-13,0.000000000000000000e+00
9.986000000000004206e+00,3.141592653589718065e+00,7.558651725896138763e-14,4.289148845833110580e-14,-8.381850282768564403e-16,2.590131258108150285e-13,0.000000000000000000e+00
9.988000000000004874e+00,3.141592653589718065e+00,7.558478542336241994e-14,4.292691263561932951e-14,-8.936505706895775659e-16,2.590344741320010900e-13,0.000000000000000000e+00
9.990000000000005542e+00,3.141592653589718065e+00,7.558294113842286083e-14,4.296297134021147055e-14,-9.506343688677966838e-16,2.590539721378771934e-13,0.000000000000000000e+00
9.992000000000006210e+00,3.141592653589718065e+00,7.558098149922241809e-14,4.299960957595233327e-14,-1.009004831579444826e-15,2.590717802001519430e-13,0.000000000000000000e+00
9.994000000000006878e+00,3.141592653589718065e+00,7.557890385261788699e-14,4.303677711334859473e-14,-1.068641772951721301e-15,2.590880447906959430e-13,0.000000000000000000e+00
9.996000000000007546e+00,3.141592653589718065e+00,7.557670577542099824e-14,4.307442807642957536e-14,-1.129435423938350109e-15,2.591028996862742181e-13,0.000000000000000000e+00
9.998000000000008214e+00,3.141592653589718065e+00,7.557438505446758857e-14,4.311252056541599652e-14,-1.191285529465887222e-15,2.591164670688684877e-13,0.000000000000000000e+00
1.000000000000000888e+01,3.141592653589718065e+00,7.557193966841428816e-14,4.315101631209298633e-14,-1.254100523832572349e-15,2.591288585306254765e-13,0.000000000000000000e+00


==> reviewer.txt <==
Reviewer 1 Comments: 
================== 
The authors present a controller for swing up of pendubot and acrobot which is then stabilized with an LQR controller. They use the SAC RL algorithm from Stable baselines library for the controller. They train on the custom environment and present their results. Both acrobot and pendubot are shown to be able to swing up using the given controller in simulation and stabilize at the top position. The results include the trajectories and robustness scores which are well presented and is followed by a well written conclusion.

Major Comments:

- A well written introduction. The authors use a custom environment and SAC from stable baselines library. It is not clear why a separate environment was used instead of the given RealAIGym environment. Could it be due to the time constraints and software engineering work involved or due to lack of certain features in the RealAIGym environment (such as gradients etc.)?
- The inclusion of the RoA as a goal was a very nice touch as this combines both RL and optimal control fields to achieve good results.
- In Section II para 1, it is not clear how SAC naturally emerges as a preferred choice. This should be motivated better.
- Reward functions are well explained. The use of LQR RoA in the reward function is very interesting and increases confidence when transfering to the real system.
- The hyperparameters are well documented.
- It is  not clear if the results are from custom/other environment or realAI gym environment?

Minor Comments:

- The symbols in many places are not explained. E.g. Section II
- Why are different episode lenghts for Acrobot and Pendubot used during training?

Final Remarks: Recommended for next stage and for experiments.
 
Reviewer 2 Comments: 
================== 
A very nice contribution, combining SAC-swing-up with LQR-stabilization. Good results in swing-up and robustness achieved. It is somewhat dissatisfactory that so much reward tuning was required, but hopefully this can be alleviated later on.

Comments
- learning rate of 0.01 seems quite large
- episode length of 1000 and even 500 seem quite long. Since swing-up can be achieved faster, it could help to shorten it
- it would be interesting to see the learning curve
- for smoother controls, perhaps one could output “torque derivative” and then integrate it
- oscillations caused by switching from SAC to LQR were mentioned. Was the discrete-time LQR controller used or the continuous-time LQR controller discretized? Since the control frequency is changing, the gains might also be changing.
- regarding the reward function, consider trying exp(-cost) form. Having rewards in the range (0, 1) and having them all positive, may help the algorithm. Furthermore, the exponential form is good for putting more emphasis on the desired state around the stabilization up-right position.

It would be really great if less tuning of the reward function were required, and if a purely RL-based solution were presented. Consider trying reverse curriculum: first, initializing the pendulum close to the upright position, and then progressively over the training episodes initializing it further and further away from this state area.
 
Software Reviewer: 
=============== 
Summary
-------

The c++ part of the repository does not build because some files are empty.
Some other files are also empty (e.g. src/python/double_pendulum/utils/plotting).
Because of this many scripts are not executable.

The provided scripts for training and testing the agent are not well organized.
It is not clear what scripts have to executed in what order.

The scripts cannot be executed because either the utilities which are being
imported have been deleted or a local path is hardcoded. In some scripts local
imports have been used which makes the scripts only executable from a specific directory.

A Dockerfile is not provided.

The results could not be reproduced! Please add the deleted files in the forked
repository and provide all scripts and data which were used for obtaining the results
(training, model data, validation, and benchmarking).


Results Validation
------------------

The controller instantiation scripts for the leader board calculations are not
provided.
=============== 
Akhil Sathuluri
Here are some comments:
1. I think a brief comment on methods like DDPG for continuous reinforcement control may be needed

2. In page 2 it says "while state" instead of "whole state"

3. This kind of changing the reward function, i.e. changing reward once it hits a threshold line can be losely seen as curriculum learning, so you could add some references or a small description about it if needed.

4. Instead of just saying success please add number of successful trails vs total trails or percentage of success.

5. When you say control frequency was 100 was it on hardware? If not please add again control frew of simulation

6. The word torque smoothness has a capital T

7. Please explain how the noise is introduced in the robustness study

8. If both of us have the same affiliation why do we need 1 and 2 at the title. Remove superscripts.

9. A general comment is that it would be nice if you added a reference saying where a pure RL controller fails and one reference with the limitations of a pure LQR controller.





==> subsections/SAC.txt <==
Soft-Actor-Critic
1. about actor critic
Soft Actor Critic (SAC) is an algorithm that optimizes an optimal policy in an off-policy way,
A central feature of SAC is entropy regularization. The policy is trained to maximize a trade-Off between expected return and entropy, a measure of randomness in the policy.This has a close connection to the exploration-exploitation trade-off: increasing entropy results in more exploration, which can accelerate learning later on. It can also prevent the policy from prematurely converging to a bad local optimum.


Soft Actor Critic (SAC) is a popular algorithm used in the field of reinforcement learning. It is particularly effective in a continuous action space, where the agent has an infinite choice of actions to take. In our problem scenario, the actuators of the double pendulum can be set to any value within the torque limit range. The position and velocity measurements obtained from the motors are also represented as continuous real numbers. When both the state space and the action space are continuous, the SAC algorithm naturally emerges as the preferred choice.

The main objective of SAC is to optimize an optimal policy that maximizes the expected cumulative reward obtained by the agent over time. This is achieved through the actor and critic structure.

The Actor is responsible for selecting actions based on the current policy in response to the observed state of the environment. It is typically represented by a shallow neural network that approximates the mapping between the input state and the output probability distribution over actions. SAC incorporates a stochastic policy in its actor part, which encourages exploration and helps the agent improve policies.

The critic, on the other hand, evaluates the value of state-action pairs. It estimates the expected cumulative reward that the agent can obtain by following a certain policy. Typically, the critic part is also represented by a neural network that takes state-action pairs as inputs and outputs estimated value.

2. what is soft actor critic

In addition to the actor and critic, a central feature of SAC is entropy regularization. The policy is trained to maximize a trade-off between expected return and entropy, which is a measure of randomness in the action selection. If x is a random variable with a probability density function P, the entropy H of x is defined as:

By maximizing entropy, SAC encourages exploration and accelerates learning. It also prevents the policy from prematurely converging to a suboptimal solution. The trade-off between maximizing reward and maximizing entropy is controlled through a temperature parameter, alpha. This parameter serves to balance the importance of exploration and exploitation within the optimization problem, which can be defined as follows:
  
During training,SAC learns a policy \(\pi_{\theta}(\ and two Q-functions \(Q_{\phi_1})\, \(Q_{\phi_2})\ concurrently. The loss functions for Q-networks are:
where target is given by:

In each state, the policy should act to maximize the expected future return while also considering the expected future entropy. In other words, it should maximize \(V^\pi(s)\):


eq3: The state value
\[{V^{\pi}(s)} = \displaystyle \mathop{\mathbb{E}}_{\tau\sim\pi}{\Bigg[{\sum_{t=0}^{\infty}}{\gamma^{t}}{\Big(R(s_t,a_t,s_{t+1})}+{\alpha}H(\pi(\cdot\mid{s_t}))\Big)\mid{s_0 = s}\Bigg]}\]

eq4: The action value
\[
\begin{array}
 {cc}
Q^\pi(s) = \displaystyle \mathop{\mathbb{E}}_{\tau\sim\pi}{\bigg[{\sum_{t=0}^{\infty}\gamma^t{R\big(s_t,a_t,s_{t+1}\big)}} \\
 +\alpha{\sum_{t=0}^{\infty}\gamma^t{H(\pi(\cdot\mid{s_t})}}\mid{s_0 = s,a_0 = a}\bigg]}
\end{array}
\]

eq5: The state value and the action value are connected by:
\begin{equation}
 V^\pi(s) = {\displaystyle \mathop{\mathbb{E}}_{a\sim\pi}[Q^\pi(s,a)]} + \alpha{H(\pi(\cdot\mids))}
\end{equation}

eq6: Bellman equation for action value:
\begin{equation}
 Q^\pi(s,a)  = {\displaystyle \mathop{\mathbb{E}}_{\begin{array}{cc} {s'\sim{P}} \\ {a\sim\pi} \end{array}}}\bigg[R(s,a,s') + \gamma(Q^\pi(s',a') + \alpha{H(\pi(\cdot\mid{s'}))})\bigg]

\end{equation}

\[
 Q^\pi(s,a) = {\displaystyle \mathop{\mathbb{E}_{s'\sim{P}}}\bigg[R(s,a,s')+\gamma{V^\pi(s')}\bigg]
\]

eq7: combing with definition of entrophy
\[
 Q^\pi(s,a)  = {\displaystyle \mathop{\mathbb{E}}_{\begin{array}{cc} {s'\sim{P}} \\ {a\sim\pi} \end{array}}}\bigg[R(s,a,s') + \gamma(Q^\pi(s',a') - \alpha{\log (\pi(\cdot\mid{s'}))})\bigg]
\]

\[
 Q^\pi(s,a) \approx r + \gamma(Q^\pi(s',\tilde{a}')-\alpha{log \pi(\tilde{a}'\mid{}s'{)}),     \tilde{a}'\sim\pi(\cdot\mid{s'})
\]

eq8: MSBE loss for each Q function
\[
 L(\phi_i,D) = {\displaystyle \mathop{\mathbb{E}}_{(s,a,r,s',d)\sim{D}}\bigg[\bigg(Q_{\phi_i}(s,a)-y(r,s',d)\bigg)^2\bigg]
\]

eq9: target
\[
 y(r,s',d) = r + \gamma(1-d)\bigg({\displaystyle \mathop{\min}_{j=1,2}Q_{\phi_{targ,j}}(s',\tilde{a}')-\alpha\log {\pi_\theta}(\tilde{a}'\mid{s}')\bigg), \tilde{a}'\sim{\pi_\theta}(\cdot\mid{s'})
\]

eq10: the policy is optimized according to:
\[
 {\displaystyle \mathop{\max}_\theta} {\displaystyle \mathop{\mathbb{E}}_{\begin{array}{cc} {s\sim{D}} \\ {\xi\sim{N} \end{array}}
\]


==> subsections/conclusion.txt <==
The combination of an RL-based controller and a traditional LQR controller proved to be successful in controlling both the Acrobot and Pendubot systems for swing-up and stabilization tasks. Notably, both variations exhibited commendable swing-up time metrics and demonstrated robustness. However, there were two main challenges encountered during the experiment.

The first challenge involved establishing a smooth switching condition between the RL-based controller and the LQR controller. This necessitated optimizing the region of attraction specific to the LQR controller, ensuring a seamless transition between the two control approaches. The second challenge revolved around training a stable agent using a model-free approach, specifically SAC (Soft Actor-Critic), to ensure that the entire system approached the target point at a sufficiently low speed to enter the region of attraction where the LQR controller could take over.

To address these challenges, we designed a three-stage reward function to interface with the agent. However, this process required individual adjustment of hyperparameters, which proved to be time-consuming. 

In the course of our experiments, we have actually come very close to using only the RL-based controller for both swingup and stabalization tasks. In the future we will improve the existing reward function, and it is very likely that we will be able to train an agent that can stabilise itself around a goal position. In addition, we will continue to make the training environment approximate the real physical world and prepare the controller from the simulation environment for porting to the real physical system.


Throughout our experiments, we have come very close to relying solely on the RL-based controller for both swing-up and stabilization tasks. In the future, our plans involve enhancing the existing reward function, which will increase the likelihood of training an agent capable of achieving self-stabilization around a desired position. Additionally, we will focus our efforts on further approximating the training environment to closely resemble real-world physics. This will facilitate a smoother transition of the controller from the simulated environment to the actual physical system.


==> subsections/controllers.txt <==
controllers.

1.General
Pendubot和Acrobot是 double pendulum的两个underactuated variants。当肩部关节被驱动，被称作pendubot，相反，当肘部关节被驱动，被称为acrobot。在我们的尝试中，我们基于真实世界的动力学模型参数，继承openaI的gym框架，构建了我们自己的仿真环境。受控变量有四个，分别是肩关节角位置p1,角速度v1，肘关节角位置p2，角速度v2。控制器输出两个值，分别是肩关节和肘关节的力矩tau1 and tau2。因为对agent使用normalized state and action训练通常效果更好，我们将真实世界物理量和agent训练的state space, action space作了区分。mapping 关系如下图所示：

Pendubot and Acrobot represent two variations of the double pendulum, distinguished by which joint is actuated. In the case where the shoulder joint is actuated, it is referred to as Pendubot, while the term Acrobot is used when the elbow joint is actuated. To conduct our study, we developed a custom simulation environment by incorporating real-world dynamics model parameters. This environment was built upon the foundation of OpenAI's Gym framework. And the SAC algorithm we use comes directly from Stable Baseline 3.

The simulation environment encompasses four controlled variables: the angular position (p1) and angular velocity (v1) of the shoulder joint, as well as the angular position (p2) and angular velocity (v2) of the elbow joint. The controller generates two outputs: tau1 and tau2, which correspond to the moments applied to the shoulder and elbow joints, respectively. In order to facilitate effective training of the agent, we found it beneficial to use normalized state and action representations. This separation between real-world physical quantities and the agent's state and action space is established to improve the learning process. The mapping relationship between these two spaces is depicted below.

2. pendubot:

The training process for Pendubot is straightforward, beginning with the utilization of a quadratic form for the reward function, which can be expressed as follows:
	equation
其中，s = [p1,p2,v1,v2], a = [a1,a2],并且，Q是4*4的对角矩阵，R为1*1的矩阵。


In theory, the reward function is designed to guide the agent's behavior towards achieving stability around the highest point of the Pendubot. However, in practice, the agent sometimes encounters challenges such as getting trapped in local minima or struggling to stabilize at the highest point for an extended duration. To address these issues, we explored a combined controller approach. During the swing-up process, the RL-trained agent assumes control, leveraging its learned policies. However, as the Pendubot approaches proximity to the maximum point, a transition occurs, and the lqr controller takes over to provide the final stabilization necessary for maintaining stability at the highest point.

The switching condition, known as "epsilon approach," is defined based on the difference between the state of the Pendubot and the goal state. Specifically, if this difference is smaller than a predefined epsilon vector, we determine that the Pendubot is within reach and can be stabilized by the LQR controller. Consequently, the LQR controller takes over control of the system.

3. Acrobot

事实证明，acrobot的训练过程要比Pendubot困难许多。单纯使用理论上可行的quadratic rewrad function在acrobot情况无法达成目标。Agent经过长时间的训练后会在某个角度高速振动，以骗取reward.为此我们设计了一种三级reward系统。第一级与Pendubot一致，是quadratic reward function, 目的是在相对较少的训练次数后顺利将整个系统来回甩动起来。当links的末端到达一定的高度后，我们引入第二级reward, 给予agent一个固定值的奖励，但是该奖励不能太大，否则会导致整个系统顺时针或者逆时针高速旋转。我们设计的第三级奖励是，当agent状态进入lqr controller的 ROA(region of attraction)之后，给予agent极大的奖励，以求它留在roa之内。该ROA的方法，我们称之为elipse-approach与Pendubot使用的epsilon-approach有很大区别。Pendubot使用的epsilon-approach在position-velocity plane中的形状是矩形的。而elipse-approach计算的是一个LQR控制器可以确定捕捉的状态范围，在position-velocity plane中，形状是椭圆形的。该方法的问题在于，因为我们希望系统有更大的可能性进入lqr的可控范围，所以我们在优化lqr参数时，用于优化的cost function 是roa体积。因此，尽管最后agent确保可以进入LQR可控范围，但是LQR控制器本身的多项参数被忽视了，包括快速性和鲁棒性。

The training process for acrobot proved to be much more difficult than for Pendubot. A theoretically feasible quadratic rewrad function alone will not achieve the goal in the acrobot case, where the agent is trained for a long time to vibrate at a certain angle at high speed in order to cheat the reward.For this purpose we have designed a three-stage reward system.  The first stage, in line with Pendubot, is the quadratic reward function, which aims to smoothly swing the whole system back and forth after a relatively small number of training sessions. When the end of the links reaches a certain height, we introduce a second level of reward, which gives the agent a fixed value of reward, but the reward must not be so large as to cause the system to spin clockwise or counterclockwise at high speed. The third level of reward is designed to give the agent a large reward to stay within the ROA of the lqr controller once the agent state enters the ROA (region of attraction). This ROA method, which we call elipse-approach, differs significantly from the epsilon-approach used by Pendubot, which has a rectangular shape in the position-velocity plane. The elipse-approach, on the other hand, calculates the range of states that an LQR controller can determine to capture and has an elliptical shape in the position-velocity plane. The problem with this approach is that because we want the system to have a greater likelihood of entering the controllable range of the LQR, the cost function we use to optimise the LQR parameters is the roa volume. Thus, although the final agent ensures that it can enter the controllable range of the LQR, several parameters of the LQR controller itself are neglected, including rapidity and robustness.
########################################################################################################################################
The training process for Acrobot has proven to be significantly more challenging compared to Pendubot. Merely relying on a theoretically feasible quadratic reward function is insufficient to achieve the desired goal in the case of Acrobot. The agent tends to exploit the reward system by vibrating at a specific angle and high speed, which deviates from the intended behavior.

To address this issue, we have devised a three-stage reward system for Acrobot. In the initial stage, similar to Pendubot, we employ a quadratic reward function to encourage smooth swinging of the entire system after a relatively small number of training sessions. 

As the end of the links reaches a certain height, we introduce a second level of reward. This reward provides the agent with a fixed value but is carefully designed to prevent the system from spinning rapidly in either clockwise or counterclockwise directions. To discourage the agent from exploiting rewards by spinning at excessive speeds, a significant penalty was implemented for any speed surpassing 8 rad/s in absolute value. This penalty effectively compelled the agent to approach the maximum point while adhering to the predefined speed interval.

The third level of reward aims to provide a substantial reward to the agent when it remains within the Region of Attraction (ROA) of the LQR controller. In contrast to the epsilon-approach utilized by Pendubot, the Acrobot employs an ellipsoid-based approach, termed the ellipse-approach, to define the ROA. The ellipsoid shape captures the range of states in which the LQR controller can effectively stabilize the system within a controllable range. However, a limitation of this approach is that in prioritizing the likelihood of entering the controllable range, certain parameters of the LQR controller, such as speed and robustness, are neglected.

Hence, while the final agent can successfully enter the controllable range of the LQR, certain aspects of the LQR controller itself are not fully optimized due to the focus on maximizing the ROA volume. This trade-off is essential to ensure greater chances of achieving controllability, but it comes at the cost of sacrificing other LQR controller parameters' optimization.
#########################################################################################################


Another logic(without epsilon approach)
Pendubot and Acrobot represent two variations of the double pendulum, distinguished by which joint is actuated. In the case where the shoulder joint is actuated, it is referred to as Pendubot, while the term Acrobot is used when the elbow joint is actuated. To conduct our study, we developed a custom simulation environment by incorporating real-world dynamics model parameters. This environment was built upon the foundation of OpenAI's Gym framework. And the SAC algorithm we use comes directly from Stable Baseline 3.

The simulation environment encompasses four controlled variables: the angular position (p1) and angular velocity (v1) of the shoulder joint, as well as the angular position (p2) and angular velocity (v2) of the elbow joint. The controller generates two outputs: tau1 and tau2, which correspond to the moments applied to the shoulder and elbow joints, respectively. In order to facilitate effective training of the agent, we found it beneficial to use normalized state and action representations. This separation between real-world physical quantities and the agent's state and action space is established to improve the learning process. The mapping relationship between these two spaces is depicted below.

Initially, we conducted experiments using a quadratic form of the reward function, which can be expressed as follows:

In theory, the reward function aims to guide the agent's behavior towards achieving stability around the system's goal point. However, practical implementation revealed challenges such as potential entrapment in local minima or difficulty in maintaining stability at the highest point for extended periods. To overcome these challenges, we adopted a combined controller approach. During the swing-up process, the RL-trained agent took control, leveraging its learned policies. However, as the system approached proximity to the maximum point, a smooth transition occurred, enabling the LQR controller to provide the final stabilization required for maintaining stability at the highest point.

Moreover, relying solely on a theoretically feasible quadratic reward function proved inadequate in achieving the desired goals. The agent exhibited a tendency to exploit the reward system by oscillating at specific angles and high speeds, deviating from the intended behavior. To optimize the performance of both the Pendubot and Acrobot systems, we introduced a newly devised three-stage reward function. In the initial stage, a quadratic reward function was employed to encourage smooth swinging of the entire system within a relatively small number of training sessions.

As the end of the links approached a certain height, we introduced a second level of reward. This reward provided a fixed value but was carefully designed to prevent rapid spinning by the agent. To discourage the agent from exploiting rewards through excessive speeds, a significant penalty was implemented for any speed exceeding 8 rad/s in absolute value. This penalty effectively compelled the agent to approach the maximum point while adhering to the predefined speed interval.

The third level of reward aimed to provide a substantial incentive to the agent when it remained within the Region of Attraction (ROA) of the LQR controller. [write something here, Flix]

#####################################################################################################
Another logic here:

Pendubot and Acrobot are two variations of the double pendulum, distinguished by the actuated joint. Pendubot refers to the case where the shoulder joint is actuated, while Acrobot is used when the elbow joint is actuated. For our study, we developed a customized simulation environment that incorporates real-world dynamics model parameters. This environment is built on the foundation of OpenAI's Gym framework, while the SAC algorithm we employ is directly derived from Stable Baseline 3.

The simulation environment encompasses four controlled variables: the angular position (p1) and angular velocity (v1) of the shoulder joint, as well as the angular position (p2) and angular velocity (v2) of the elbow joint. The controller generates two outputs: tau1 and tau2, representing the moments applied to the shoulder and elbow joints, respectively. To facilitate effective training of the agent, we found it advantageous to use normalized state and action representations. This separation between real-world physical quantities and the agent's state and action space enhances the learning process. The mapping relation is displayed below:

In theory, the reward function is designed to guide the agent's behavior towards achieving stability around the system's goal point. However, practical implementation has revealed challenges such as potential entrapment in local minima or difficulty in maintaining stability at the highest point for extended periods. To address these issues, we employ two main approaches. For the stabilization problem, we introduce the concept of a combined controller. During the swing-up process, the RL-trained agent assumes control, leveraging its learned policies. However, as the system approaches proximity to the maximum point, a smooth transition occurs, allowing the LQR controller to provide the final stabilization necessary for maintaining stability at the highest point.

To steer the agent away from hazardous local minima, we devised a three-stage reward function. The equation for this reward function is presented below:

In the initial stage, a quadratic reward function is employed to encourage smooth swinging of the entire system within a relatively small number of training sessions.

As the end of the links reaches a threshold line, we introduce a second level of reward. This reward provides the agent with a fixed value but is carefully designed to prevent the system from spinning rapidly in either clockwise or counterclockwise directions. To discourage the agent from exploiting rewards by spinning at excessive speeds, a significant penalty is implemented for any speed exceeding 8 rad/s in absolute value. This penalty effectively compels the agent to approach the maximum point while adhering to the predefined speed interval.





















==> subsections/introduction.txt <==
1.motivation
近十年的AI技术大爆发，导致了很多产业出现了革命性的发展，诸如computer vision和NLP技术的日趋成熟，使得智能驾驶，强化现实等新概念成为我们的日常。机器人技术常常被预测为下一轮技术革命的标志性技术，而复杂的运动控制又是机器人技术中最难攻克的一个分支。在日新月异的AI方法的帮助下，我们在想，是否机器人的精密运动控制也已经迎来了一个新的时代。

The explosion of AI technology in the last decade has led to revolutionary developments in many industries. For example, the increasing maturity of computer vision and NLP technology have paved the way for new concepts such as autonomous driving and augmented reality being a part of our everyday lives. Robotics is often predicted to be the defining technology of the next technological revolution, and complex motion control is one of the most challenging branches of robotics to overcome. With the onging development of AI methods, we are curious if a new era has also dawned for precision motion control in robotics.

2.state of the art
对复杂机器人运动控制的尝试，有很多著名的工作,其中learning-based的方法在当下被广泛运用。比如说openAI公司开发过一套广为人知的强化学习环境叫做Gymnasium.其中的classical control模块非常适合开发和测试新的运动控制算法。但是他们缺乏仿真与真实世界的接口。University of California Berkeley和University of British Columbia的DeepMimic项目，通过模仿学习的方式，成功地让机器人在仿真环境下学习人类的复杂的动作，比如后空翻和功夫招式。来自ETH zurich的团队，在sim2real 接口的问题上作了重要的探索。他们在虚拟环境中训练了四足机械狗的控制模型，并且通过在真实机器人上收集到的数据，对真实世界机器人动力学模型无法建模的部分进行近似，从而使虚拟环境中得到的控制模型可以精确的在真实机器人上应用。这些工作展现了基于学习的方法在机器人控制的多个方面都有广阔的应用前景。

There is a lot of well-known work on complex robotic motion control attempts, with learning-based approaches being widely used today. For example, openAI has developed a well known reinforcement learning environment called Gymnasium. The classical control module is ideal for developing and testing new motion control algorithms. The DeepMimic project at the University of California Berkeley and the University of British Columbia has succeeded in allowing robots to learn complex human movements, such as backflips and kung fu moves, in a simulated environment by means of imitation learning. A team from ETH zurich has made an important exploration of the problem of the sim2real interface. They trained a control model of a quadrupedal mechanical dog in a simulation environment and approximated the real-world robot dynamics model via a neural network using data collected on the real robot, so that the control policy obtained in the virtual environment could be accurately implemented on the real robot. These works demonstrate that learning-based approaches have promising applications in several aspects of robot control.
===========================================================================================================================
Extensive research has been conducted on complex robotic motion control, with learning-based methods gaining widespread adoption in recent times. A notable example is the classical control module within the Gymnasium environment, a well-known reinforcement learning framework developed by OpenAI. This module serves as an ideal platform for exploring and evaluating new motion control algorithms. Another noteworthy achievement in the field is the DeepMimic project, carried out jointly by the University of California Berkeley and the University of British Columbia. Through imitation learning within a simulated environment, this project has enabled robots to acquire intricate human movements, including backflips and martial arts maneuvers. Additionally, a research team from ETH Zurich has made significant progress in addressing the sim-to-real interface challenge. Their methodology involves training a control model for a mini-cheetah-like robot within a simulation environment. By utilizing a neural network and leveraging data collected from the real robot, they approximated the dynamics model of the physical robot. This approach has facilitated accurate implementation of the control policy derived from the virtual environment onto the real robot. These exemplary works demonstrate the promising applications of learning-based approaches in various aspects of robot control.

3. our work
The double pendulum system is a well-known example of a highly nonlinear and underactuated mechanical systemthat has been extensively studied in the field of control theory. Due to its complex dynamics and chaotic behavior, thedouble pendulum system presents a challenging test bench for the development of advanced control strategies.在我们的工作中，成功实现了对double pendulum模型的两个变种，pendobot和acrobot的控制。我们的目标是主要是两个任务，其一是将double pendulum从最低点甩动到最高点，其二是使其在最高点保持稳定。 其中swing-up的部分，我们通过经典的model-free 强化学习算法SAC，训练了相对应的policy,并在接近最高点附近时，切换成lqr控制器，对整个系统进行稳定。


The AI Olympics competition at IJCAI 2023 has presented us with a challenging opportunity to demonstrate our ability in underactuated control within the double pendulum system, aiming to achieve an impressive level of athletic intelligence. The double pendulum system stands as a prominent example of a highly nonlinear and underactuated mechanical system, extensively investigated in the field of control theory. Given its intricate dynamics and chaotic behavior,the double pendulum system offers an ideal testing ground for advancing sophisticated control strategies.

In our study, we focus on two underactuated variations of the double pendulum model, namely the pendobot and acrobot. Our objective revolves around accomplishing two primary tasks: swinging the double pendulum from its lowest position to its highest point, and maintaining stability at the highest point. To achieve the swing-up task, we employ the classical model-free reinforcement learning algorithm known as Soft Actor-Critic (SAC) to train a corresponding policy. As the system approaches the highest point, we seamlessly transition to a linear quadratic regulator (LQR) controller to stabilize the entire system





==> subsections/modification.txt <==
In our problem scenario, both the state space and action space are continuous. 在现存的一些针对连续状态空间的强化学习方法中，SAC和ddpg是比较常用的两种。他们都是model-free和off-policy的方法，但是我们选择了SAC因为SAC相比较DDPG有更高的sample-efficiency和对于hyperparameter的robustness.


In our specific problem setting, we encounter continuous state and action spaces. The actuators of the double pendulum can be set to any value within the torque limit range, and the position and velocity measurements obtained from the motors are also represented as continuous real numbers. When addressing the challenge of continuous state spaces in reinforcement learning, two commonly used methods are SAC (Soft Actor-Critic) and DDPG (Deep Deterministic Policy Gradient). Both SAC and DDPG are model-free and off-policy approaches. However, our choice favored SAC due to its superior sample efficiency and robustness in tuning hyperparameters compared to DDPG.


==> subsections/results.txt <==
Results:
1. Pendubot
Our carefully designed pendubot controller delivered outstanding outcomes in both the swing-up and stabilization tasks. Notably, it achieved a remarkable swing-up time of just 0.65 seconds, surpassing the majority of controllers on the leaderboard. Most performance metrics, including Energy, Integrated Torque, and Velocity Cost, exhibited impressive performance, with one exception: Torque smoothness, where the controller fell slightly short.

In terms of robustness, the controller surpassed our expectations. It demonstrated near-perfect resilience to measurement noise, torque noise, and torque response. Additionally, the controller outperformed the majority of other controllers when faced with challenges such as time delays and model inaccuracies.

2. Acrobot
The performance evaluation of our trained model on the Acrobot task reveals its success in both swing-up and stabilization tasks. Particularly noteworthy is its impressive swing-up time of only 2.06 seconds, giving it a clear advantage in terms of speed. Although our model delivers fair results in terms of maximum torque, integrated torque, and torque cost, we have made some compromises in terms of torque smoothness and energy efficiency.

When it comes to robustness, our trained model proves resilient against torque noise and demonstrates commendable performance in torque response. It also holds up reasonably well against model inaccuracies and time delays. However, it exhibits high sensitivity when encountering measurement noise.

With a swing-up time metric of 0.65 seconds, our pendubot controller achieved a performance level that matches the top result on the leaderboard.

